Stochastic Entry Guidance

In this paper, closed-loop entry guidance in a randomly perturbed atmosphere, using bank angle control, is posed as a stochastic optimal control problem. The entry trajectory, as well as the closed-loop controls, are both modeled as random processes with statistics determined by the entry dynamics, the entry guidance, and the probabilistic structure of altitude-dependent atmospheric density variations. The entry guidance, which is parameterized as a sequence of linear feedback gains, is designed to steer the probability distribution of the entry trajectories while satisfying bounds on the allowable control inputs and on the maximum allowable state errors. Numerical simulations of a Mars entry scenario demonstrate improved range targeting performance with approximately 50% lower 1st and 99th percentile final range errors when using the developed stochastic guidance scheme as compared to the existing Apollo final phase algorithm.

==> data/cosbank_nom_wo_bank_rev.txt <==
   0.0000000e+00   3.4202014e-01
   1.0000000e+00   3.4202014e-01
   2.0000000e+00   3.4202014e-01
   3.0000000e+00   3.4202014e-01
   4.0000000e+00   3.4202014e-01
   5.0000000e+00   3.4202014e-01
   6.0000000e+00   3.4202014e-01
   7.0000000e+00   3.4202014e-01
   8.0000000e+00   3.4202014e-01
   9.0000000e+00   3.4202014e-01
   1.0000000e+01   3.4202014e-01
   1.1000000e+01   3.4202014e-01
   1.2000000e+01   3.4202014e-01
   1.3000000e+01   3.4202014e-01
   1.4000000e+01   3.4202014e-01
   1.5000000e+01   3.4202014e-01
   1.6000000e+01   3.4202014e-01
   1.7000000e+01   3.4202014e-01
   1.8000000e+01   3.4202014e-01
   1.9000000e+01   3.4202014e-01
   2.0000000e+01   3.4202014e-01
   2.1000000e+01   3.4202014e-01
   2.2000000e+01   3.4202014e-01
   2.3000000e+01   3.4202014e-01
   2.4000000e+01   3.4202014e-01
   2.5000000e+01   3.4202014e-01
   2.6000000e+01   3.4202014e-01
   2.7000000e+01   3.4202014e-01
   2.8000000e+01   3.4202014e-01
   2.9000000e+01   3.4202014e-01
   3.0000000e+01   3.4202014e-01
   3.1000000e+01   3.4202014e-01
   3.2000000e+01   3.4202014e-01
   3.3000000e+01   3.4202014e-01
   3.4000000e+01   3.4202014e-01
   3.5000000e+01   3.4202014e-01
   3.6000000e+01   3.4202014e-01
   3.7000000e+01   3.4202014e-01
   3.8000000e+01   3.4202014e-01
   3.9000000e+01   3.4202014e-01
   4.0000000e+01   3.4202014e-01
   4.1000000e+01   3.4202014e-01
   4.2000000e+01   3.4202014e-01
   4.3000000e+01   3.4202014e-01
   4.4000000e+01   3.4202014e-01
   4.5000000e+01   3.4202014e-01
   4.6000000e+01   3.4202014e-01
   4.7000000e+01   3.4202014e-01
   4.8000000e+01   3.4202014e-01
   4.9000000e+01   3.4202014e-01
   5.0000000e+01   3.4202014e-01
   5.1000000e+01   3.4202014e-01
   5.2000000e+01   3.4202014e-01
   5.3000000e+01   3.4202014e-01
   5.4000000e+01   3.4202014e-01
   5.5000000e+01   3.4202014e-01
   5.6000000e+01   3.4202014e-01
   5.7000000e+01   3.4202014e-01
   5.8000000e+01   3.4202014e-01
   5.9000000e+01   3.4202014e-01
   6.0000000e+01   3.4202014e-01
   6.1000000e+01   3.4202014e-01
   6.2000000e+01   3.4202014e-01
   6.3000000e+01   3.4202014e-01
   6.4000000e+01   3.4202014e-01
   6.5000000e+01   3.4202014e-01
   6.6000000e+01   3.4202014e-01
   6.7000000e+01   3.4202014e-01
   6.8000000e+01   3.4202014e-01
   6.9000000e+01   3.4434926e-01
   7.0000000e+01   3.5031194e-01
   7.1000000e+01   3.5689008e-01
   7.2000000e+01   3.6410856e-01
   7.3000000e+01   3.7198362e-01
   7.4000000e+01   3.8053612e-01
   7.5000000e+01   3.8980773e-01
   7.6000000e+01   3.9979400e-01
   7.7000000e+01   4.1047871e-01
   7.8000000e+01   4.2183760e-01
   7.9000000e+01   4.3383535e-01
   8.0000000e+01   4.4641620e-01
   8.1000000e+01   4.5940559e-01
   8.2000000e+01   4.7270209e-01
   8.3000000e+01   4.8623903e-01
   8.4000000e+01   4.9994735e-01
   8.5000000e+01   5.1375684e-01
   8.6000000e+01   5.2759792e-01
   8.7000000e+01   5.4140412e-01
   8.8000000e+01   5.5511535e-01
   8.9000000e+01   5.6866910e-01
   9.0000000e+01   5.8197200e-01
   9.1000000e+01   5.9497339e-01
   9.2000000e+01   6.0764277e-01
   9.3000000e+01   6.1995602e-01
   9.4000000e+01   6.3188903e-01
   9.5000000e+01   6.4342077e-01
   9.6000000e+01   6.5453528e-01
   9.7000000e+01   6.6522270e-01
   9.8000000e+01   6.7547994e-01
   9.9000000e+01   6.8531055e-01
   1.0000000e+02   6.9472336e-01
   1.0100000e+02   7.0372979e-01
   1.0200000e+02   7.0710678e-01
   1.0300000e+02   7.0710678e-01
   1.0400000e+02   7.0710678e-01
   1.0500000e+02   7.0710678e-01
   1.0600000e+02   7.0710678e-01
   1.0700000e+02   7.0710678e-01
   1.0800000e+02   7.0710678e-01
   1.0900000e+02   7.0710678e-01
   1.1000000e+02   7.0710678e-01
   1.1100000e+02   7.0710678e-01
   1.1200000e+02   7.0710678e-01
   1.1300000e+02   7.0710678e-01
   1.1400000e+02   7.0710678e-01
   1.1500000e+02   7.0710678e-01
   1.1600000e+02   7.0710678e-01
   1.1700000e+02   7.0710678e-01
   1.1800000e+02   7.0710678e-01
   1.1900000e+02   7.0710678e-01
   1.2000000e+02   7.0710678e-01
   1.2100000e+02   7.0710678e-01
   1.2200000e+02   7.0710678e-01
   1.2300000e+02   7.0710678e-01
   1.2400000e+02   7.0710678e-01
   1.2500000e+02   7.0710678e-01
   1.2600000e+02   7.0710678e-01
   1.2700000e+02   7.0710678e-01
   1.2800000e+02   7.0710678e-01
   1.2900000e+02   7.0710678e-01
   1.3000000e+02   7.0710678e-01
   1.3100000e+02   7.0710678e-01
   1.3200000e+02   7.0710678e-01
   1.3300000e+02   7.0710678e-01
   1.3400000e+02   7.0710678e-01
   1.3500000e+02   7.0710678e-01
   1.3600000e+02   7.0710678e-01
   1.3700000e+02   7.0710678e-01
   1.3800000e+02   7.0710678e-01
   1.3900000e+02   7.0710678e-01
   1.4000000e+02   7.0710678e-01
   1.4100000e+02   7.0710678e-01
   1.4200000e+02   7.0710678e-01
   1.4300000e+02   7.0710678e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_m3s_ap1.txt <==
   0.0000000e+00  -3.6782904e-01
   1.0000000e+00  -3.6782798e-01
   2.0000000e+00  -3.6782687e-01
   3.0000000e+00  -3.6782569e-01
   4.0000000e+00  -3.6782443e-01
   5.0000000e+00  -3.6782306e-01
   6.0000000e+00  -3.6782155e-01
   7.0000000e+00  -3.6781988e-01
   8.0000000e+00  -3.6781800e-01
   9.0000000e+00  -3.6781585e-01
   1.0000000e+01  -3.6781338e-01
   1.1000000e+01  -3.6781049e-01
   1.2000000e+01  -3.6780708e-01
   1.3000000e+01  -3.6780301e-01
   1.4000000e+01  -3.6779814e-01
   1.5000000e+01  -3.6779226e-01
   1.6000000e+01  -3.6778514e-01
   1.7000000e+01  -3.6777648e-01
   1.8000000e+01  -3.6776592e-01
   1.9000000e+01  -3.6775303e-01
   2.0000000e+01  -3.6773728e-01
   2.1000000e+01  -3.6771802e-01
   2.2000000e+01  -3.6769449e-01
   2.3000000e+01  -3.6766554e-01
   2.4000000e+01  -3.6762996e-01
   2.5000000e+01  -3.6758630e-01
   2.6000000e+01  -3.6753228e-01
   2.7000000e+01  -3.6746493e-01
   2.8000000e+01  -3.6738101e-01
   2.9000000e+01  -3.6727642e-01
   3.0000000e+01  -3.6714738e-01
   3.1000000e+01  -3.6698840e-01
   3.2000000e+01  -3.6679290e-01
   3.3000000e+01  -3.6655227e-01
   3.4000000e+01  -3.6625503e-01
   3.5000000e+01  -3.6588736e-01
   3.6000000e+01  -3.6543485e-01
   3.7000000e+01  -3.6489715e-01
   3.8000000e+01  -3.6426310e-01
   3.9000000e+01  -3.6351498e-01
   4.0000000e+01  -3.6263846e-01
   4.1000000e+01  -3.6163509e-01
   4.2000000e+01  -3.6049393e-01
   4.3000000e+01  -3.5919559e-01
   4.4000000e+01  -3.5772965e-01
   4.5000000e+01  -3.5608908e-01
   4.6000000e+01  -3.5425715e-01
   4.7000000e+01  -3.5221922e-01
   4.8000000e+01  -3.4991602e-01
   4.9000000e+01  -3.4728777e-01
   5.0000000e+01  -3.4429051e-01
   5.1000000e+01  -3.4088187e-01
   5.2000000e+01  -3.3699068e-01
   5.3000000e+01  -3.3253700e-01
   5.4000000e+01  -3.2744946e-01
   5.5000000e+01  -3.2165038e-01
   5.6000000e+01  -3.1505791e-01
   5.7000000e+01  -3.0758592e-01
   5.8000000e+01  -2.9913985e-01
   5.9000000e+01  -2.8962146e-01
   6.0000000e+01  -2.7892615e-01
   6.1000000e+01  -2.6700229e-01
   6.2000000e+01  -2.5376161e-01
   6.3000000e+01  -2.3911874e-01
   6.4000000e+01  -2.2298566e-01
   6.5000000e+01  -2.0537267e-01
   6.6000000e+01  -1.8638273e-01
   6.7000000e+01  -1.6567070e-01
   6.8000000e+01  -1.4577189e-01
   6.9000000e+01  -1.2243252e-01
   7.0000000e+01  -9.3814443e-02
   7.1000000e+01  -6.3013906e-02
   7.2000000e+01  -2.9933254e-02
   7.3000000e+01   5.3193600e-03
   7.4000000e+01   4.2573783e-02
   7.5000000e+01   8.1689462e-02
   7.6000000e+01   1.2304441e-01
   7.7000000e+01   1.6173402e-01
   7.8000000e+01   1.9948787e-01
   7.9000000e+01   2.3695187e-01
   8.0000000e+01   2.7371305e-01
   8.1000000e+01   3.0930042e-01
   8.2000000e+01   3.4320690e-01
   8.3000000e+01   3.7535272e-01
   8.4000000e+01   4.0565770e-01
   8.5000000e+01   4.3407271e-01
   8.6000000e+01   4.6059080e-01
   8.7000000e+01   4.8521094e-01
   8.8000000e+01   5.0790370e-01
   8.9000000e+01   5.2865477e-01
   9.0000000e+01   5.4744118e-01
   9.1000000e+01   5.6407641e-01
   9.2000000e+01   5.8019052e-01
   9.3000000e+01   5.9922356e-01
   9.4000000e+01   6.1900474e-01
   9.5000000e+01   6.3605833e-01
   9.6000000e+01   6.4726704e-01
   9.7000000e+01   6.5798590e-01
   9.8000000e+01   6.7114967e-01
   9.9000000e+01   6.7797021e-01
   1.0000000e+02   6.8158603e-01
   1.0100000e+02   6.8546441e-01
   1.0200000e+02   6.8445884e-01
   1.0300000e+02   6.8048792e-01
   1.0400000e+02   6.7675327e-01
   1.0500000e+02   6.7320128e-01
   1.0600000e+02   6.6978827e-01
   1.0700000e+02   6.6648171e-01
   1.0800000e+02   6.6325734e-01
   1.0900000e+02   6.6009761e-01
   1.1000000e+02   6.5699014e-01
   1.1100000e+02   6.5392650e-01
   1.1200000e+02   6.5090131e-01
   1.1300000e+02   6.4791146e-01
   1.1400000e+02   6.4495560e-01
   1.1500000e+02   6.4203363e-01
   1.1600000e+02   6.3914645e-01
   1.1700000e+02   6.3629567e-01
   1.1800000e+02   6.3348341e-01
   1.1900000e+02   6.3071081e-01
   1.2000000e+02   6.2797482e-01
   1.2100000e+02   6.2526917e-01
   1.2200000e+02   6.2258740e-01
   1.2300000e+02   6.1992420e-01
   1.2400000e+02   6.1727582e-01
   1.2500000e+02   6.1464020e-01
   1.2600000e+02   6.1201678e-01
   1.2700000e+02   6.0940641e-01
   1.2800000e+02   6.0681107e-01
   1.2900000e+02   6.0423473e-01
   1.3000000e+02   6.0167691e-01
   1.3100000e+02   5.9916070e-01
   1.3200000e+02   5.9661728e-01
   1.3300000e+02   5.9436072e-01
   1.3400000e+02   5.9112455e-01
   1.3500000e+02   5.9570704e-01
   1.3600000e+02   6.1194152e-01
   1.3700000e+02   6.2616873e-01
   1.3800000e+02   6.3078275e-01
   1.3900000e+02   6.2062906e-01
   1.4000000e+02   5.8910483e-01
   1.4100000e+02   5.7246337e-01
   1.4200000e+02   5.8839503e-01
   1.4300000e+02   5.2737777e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_m3s_ap2.txt <==
   0.0000000e+00  -4.1101393e-01
   1.0000000e+00  -4.1101280e-01
   2.0000000e+00  -4.1101161e-01
   3.0000000e+00  -4.1101034e-01
   4.0000000e+00  -4.1100898e-01
   5.0000000e+00  -4.1100750e-01
   6.0000000e+00  -4.1100586e-01
   7.0000000e+00  -4.1100403e-01
   8.0000000e+00  -4.1100198e-01
   9.0000000e+00  -4.1099962e-01
   1.0000000e+01  -4.1099689e-01
   1.1000000e+01  -4.1099369e-01
   1.2000000e+01  -4.1098991e-01
   1.3000000e+01  -4.1098539e-01
   1.4000000e+01  -4.1097996e-01
   1.5000000e+01  -4.1097340e-01
   1.6000000e+01  -4.1096544e-01
   1.7000000e+01  -4.1095575e-01
   1.8000000e+01  -4.1094392e-01
   1.9000000e+01  -4.1092947e-01
   2.0000000e+01  -4.1091180e-01
   2.1000000e+01  -4.1089018e-01
   2.2000000e+01  -4.1086374e-01
   2.3000000e+01  -4.1083120e-01
   2.4000000e+01  -4.1079121e-01
   2.5000000e+01  -4.1074213e-01
   2.6000000e+01  -4.1068137e-01
   2.7000000e+01  -4.1060560e-01
   2.8000000e+01  -4.1051120e-01
   2.9000000e+01  -4.1039353e-01
   3.0000000e+01  -4.1024833e-01
   3.1000000e+01  -4.1006941e-01
   3.2000000e+01  -4.0984939e-01
   3.3000000e+01  -4.0957858e-01
   3.4000000e+01  -4.0924403e-01
   3.5000000e+01  -4.0883022e-01
   3.6000000e+01  -4.0832095e-01
   3.7000000e+01  -4.0771567e-01
   3.8000000e+01  -4.0700199e-01
   3.9000000e+01  -4.0615994e-01
   4.0000000e+01  -4.0517330e-01
   4.1000000e+01  -4.0404386e-01
   4.2000000e+01  -4.0275944e-01
   4.3000000e+01  -4.0129810e-01
   4.4000000e+01  -3.9964821e-01
   4.5000000e+01  -3.9780187e-01
   4.6000000e+01  -3.9574042e-01
   4.7000000e+01  -3.9344771e-01
   4.8000000e+01  -3.9085712e-01
   4.9000000e+01  -3.8790113e-01
   5.0000000e+01  -3.8453062e-01
   5.1000000e+01  -3.8069831e-01
   5.2000000e+01  -3.7632458e-01
   5.3000000e+01  -3.7131969e-01
   5.4000000e+01  -3.6560400e-01
   5.5000000e+01  -3.5909094e-01
   5.6000000e+01  -3.5168953e-01
   5.7000000e+01  -3.4330433e-01
   5.8000000e+01  -3.3383095e-01
   5.9000000e+01  -3.2316101e-01
   6.0000000e+01  -3.1117923e-01
   6.1000000e+01  -2.9783141e-01
   6.2000000e+01  -2.8302338e-01
   6.3000000e+01  -2.6666433e-01
   6.4000000e+01  -2.4865959e-01
   6.5000000e+01  -2.2902954e-01
   6.6000000e+01  -2.0789530e-01
   6.7000000e+01  -1.8489965e-01
   6.8000000e+01  -1.6274932e-01
   6.9000000e+01  -1.3708143e-01
   7.0000000e+01  -1.0604720e-01
   7.1000000e+01  -7.2777237e-02
   7.2000000e+01  -3.7199376e-02
   7.3000000e+01   5.3629748e-04
   7.4000000e+01   4.0214148e-02
   7.5000000e+01   8.1668639e-02
   7.6000000e+01   1.2529972e-01
   7.7000000e+01   1.6590495e-01
   7.8000000e+01   2.0527965e-01
   7.9000000e+01   2.4410583e-01
   8.0000000e+01   2.8195456e-01
   8.1000000e+01   3.1835676e-01
   8.2000000e+01   3.5280568e-01
   8.3000000e+01   3.8523794e-01
   8.4000000e+01   4.1560963e-01
   8.5000000e+01   4.4391084e-01
   8.6000000e+01   4.7017008e-01
   8.7000000e+01   4.9442042e-01
   8.8000000e+01   5.1666234e-01
   8.9000000e+01   5.3689143e-01
   9.0000000e+01   5.5508117e-01
   9.1000000e+01   5.7102139e-01
   9.2000000e+01   5.8648971e-01
   9.3000000e+01   6.0560256e-01
   9.4000000e+01   6.2513797e-01
   9.5000000e+01   6.3663053e-01
   9.6000000e+01   6.4338912e-01
   9.7000000e+01   6.5374133e-01
   9.8000000e+01   6.6923518e-01
   9.9000000e+01   6.8046922e-01
   1.0000000e+02   6.8340555e-01
   1.0100000e+02   6.8664660e-01
   1.0200000e+02   6.8510449e-01
   1.0300000e+02   6.8060674e-01
   1.0400000e+02   6.7630230e-01
   1.0500000e+02   6.7212011e-01
   1.0600000e+02   6.6800402e-01
   1.0700000e+02   6.6391230e-01
   1.0800000e+02   6.5981359e-01
   1.0900000e+02   6.5568445e-01
   1.1000000e+02   6.5150724e-01
   1.1100000e+02   6.4726855e-01
   1.1200000e+02   6.4295798e-01
   1.1300000e+02   6.3856726e-01
   1.1400000e+02   6.3408955e-01
   1.1500000e+02   6.2951891e-01
   1.1600000e+02   6.2485001e-01
   1.1700000e+02   6.2007775e-01
   1.1800000e+02   6.1519710e-01
   1.1900000e+02   6.1020062e-01
   1.2000000e+02   6.0507336e-01
   1.2100000e+02   5.9979475e-01
   1.2200000e+02   5.9434351e-01
   1.2300000e+02   5.8869927e-01
   1.2400000e+02   5.8284301e-01
   1.2500000e+02   5.7675678e-01
   1.2600000e+02   5.7042332e-01
   1.2700000e+02   5.6382572e-01
   1.2800000e+02   5.5694653e-01
   1.2900000e+02   5.4976924e-01
   1.3000000e+02   5.4227010e-01
   1.3100000e+02   5.3444978e-01
   1.3200000e+02   5.2620381e-01
   1.3300000e+02   5.1784797e-01
   1.3400000e+02   5.0795978e-01
   1.3500000e+02   5.0615747e-01
   1.3600000e+02   5.1580482e-01
   1.3700000e+02   5.2176157e-01
   1.3800000e+02   5.1667469e-01
   1.3900000e+02   4.9601977e-01
   1.4000000e+02   4.5335853e-01
   1.4100000e+02   4.2689857e-01
   1.4200000e+02   4.3017948e-01
   1.4300000e+02   3.5553230e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_m3s_lq1.txt <==
   0.0000000e+00   3.4201494e-01
   1.0000000e+00   3.4201390e-01
   2.0000000e+00   3.4201257e-01
   3.0000000e+00   3.4201095e-01
   4.0000000e+00   3.4200899e-01
   5.0000000e+00   3.4200645e-01
   6.0000000e+00   3.4200335e-01
   7.0000000e+00   3.4199955e-01
   8.0000000e+00   3.4199470e-01
   9.0000000e+00   3.4198866e-01
   1.0000000e+01   3.4198122e-01
   1.1000000e+01   3.4197194e-01
   1.2000000e+01   3.4196035e-01
   1.3000000e+01   3.4194603e-01
   1.4000000e+01   3.4192839e-01
   1.5000000e+01   3.4190655e-01
   1.6000000e+01   3.4187972e-01
   1.7000000e+01   3.4184675e-01
   1.8000000e+01   3.4180647e-01
   1.9000000e+01   3.4175734e-01
   2.0000000e+01   3.4169720e-01
   2.1000000e+01   3.4162383e-01
   2.2000000e+01   3.4153196e-01
   2.3000000e+01   3.4141966e-01
   2.4000000e+01   3.4128237e-01
   2.5000000e+01   3.4110687e-01
   2.6000000e+01   3.4088366e-01
   2.7000000e+01   3.4060781e-01
   2.8000000e+01   3.4026772e-01
   2.9000000e+01   3.3986560e-01
   3.0000000e+01   3.3937602e-01
   3.1000000e+01   3.3878063e-01
   3.2000000e+01   3.3804678e-01
   3.3000000e+01   3.3713167e-01
   3.4000000e+01   3.3601089e-01
   3.5000000e+01   3.3470488e-01
   3.6000000e+01   3.3338396e-01
   3.7000000e+01   3.3188920e-01
   3.8000000e+01   3.3014896e-01
   3.9000000e+01   3.2823923e-01
   4.0000000e+01   3.2634877e-01
   4.1000000e+01   3.2429620e-01
   4.2000000e+01   3.2199725e-01
   4.3000000e+01   3.1957706e-01
   4.4000000e+01   3.1706226e-01
   4.5000000e+01   3.1432629e-01
   4.6000000e+01   3.1132149e-01
   4.7000000e+01   3.0748701e-01
   4.8000000e+01   3.0288514e-01
   4.9000000e+01   2.9770521e-01
   5.0000000e+01   2.9192970e-01
   5.1000000e+01   2.8519830e-01
   5.2000000e+01   2.7743998e-01
   5.3000000e+01   2.6875988e-01
   5.4000000e+01   2.5908089e-01
   5.5000000e+01   2.4835496e-01
   5.6000000e+01   2.3651457e-01
   5.7000000e+01   2.2345949e-01
   5.8000000e+01   2.0911939e-01
   5.9000000e+01   1.9347862e-01
   6.0000000e+01   1.7708779e-01
   6.1000000e+01   1.5946336e-01
   6.2000000e+01   1.4057297e-01
   6.3000000e+01   1.2037428e-01
   6.4000000e+01   1.0026528e-01
   6.5000000e+01   7.9967171e-02
   6.6000000e+01   5.9080750e-02
   6.7000000e+01   3.7713200e-02
   6.8000000e+01   1.6096587e-02
   6.9000000e+01  -2.6336059e-03
   7.0000000e+01  -1.6967834e-02
   7.1000000e+01  -2.9354754e-02
   7.2000000e+01  -3.9097636e-02
   7.3000000e+01  -4.5623075e-02
   7.4000000e+01  -5.0351037e-02
   7.5000000e+01  -5.1832173e-02
   7.6000000e+01  -4.9052735e-02
   7.7000000e+01  -3.9488153e-02
   7.8000000e+01  -2.8165075e-02
   7.9000000e+01  -1.5625759e-02
   8.0000000e+01  -3.5872532e-03
   8.1000000e+01   1.5929586e-02
   8.2000000e+01   3.8486579e-02
   8.3000000e+01   6.4026975e-02
   8.4000000e+01   9.2161470e-02
   8.5000000e+01   1.2243361e-01
   8.6000000e+01   1.5447110e-01
   8.7000000e+01   1.8772986e-01
   8.8000000e+01   2.2158907e-01
   8.9000000e+01   2.5581124e-01
   9.0000000e+01   2.8979646e-01
   9.1000000e+01   3.2168194e-01
   9.2000000e+01   3.5079770e-01
   9.3000000e+01   3.7626277e-01
   9.4000000e+01   3.9749042e-01
   9.5000000e+01   4.1419658e-01
   9.6000000e+01   4.2635005e-01
   9.7000000e+01   4.3429020e-01
   9.8000000e+01   4.3835422e-01
   9.9000000e+01   4.4742271e-01
   1.0000000e+02   4.5385908e-01
   1.0100000e+02   4.5857226e-01
   1.0200000e+02   4.5701563e-01
   1.0300000e+02   4.5196884e-01
   1.0400000e+02   4.4709437e-01
   1.0500000e+02   4.4259717e-01
   1.0600000e+02   4.3857843e-01
   1.0700000e+02   4.3512026e-01
   1.0800000e+02   4.3216020e-01
   1.0900000e+02   4.2969271e-01
   1.1000000e+02   4.2773756e-01
   1.1100000e+02   4.2617320e-01
   1.1200000e+02   4.2500407e-01
   1.1300000e+02   4.2416780e-01
   1.1400000e+02   4.2364122e-01
   1.1500000e+02   4.2337046e-01
   1.1600000e+02   4.2331225e-01
   1.1700000e+02   4.2349915e-01
   1.1800000e+02   4.2378054e-01
   1.1900000e+02   4.2402644e-01
   1.2000000e+02   4.2431404e-01
   1.2100000e+02   4.2470423e-01
   1.2200000e+02   4.2525378e-01
   1.2300000e+02   4.2590892e-01
   1.2400000e+02   4.2676171e-01
   1.2500000e+02   4.2774890e-01
   1.2600000e+02   4.2891203e-01
   1.2700000e+02   4.3023067e-01
   1.2800000e+02   4.3170322e-01
   1.2900000e+02   4.3329794e-01
   1.3000000e+02   4.3505125e-01
   1.3100000e+02   4.3690148e-01
   1.3200000e+02   4.3886716e-01
   1.3300000e+02   4.4091673e-01
   1.3400000e+02   4.4303137e-01
   1.3500000e+02   4.4523523e-01
   1.3600000e+02   4.4754046e-01
   1.3700000e+02   4.4990267e-01
   1.3800000e+02   4.5239667e-01
   1.3900000e+02   4.5495859e-01
   1.4000000e+02   4.5755834e-01
   1.4100000e+02   4.6020651e-01
   1.4200000e+02   4.6284774e-01
   1.4300000e+02   4.6544280e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_m3s_lq2.txt <==
   0.0000000e+00   3.4201134e-01
   1.0000000e+00   3.4200958e-01
   2.0000000e+00   3.4200733e-01
   3.0000000e+00   3.4200463e-01
   4.0000000e+00   3.4200133e-01
   5.0000000e+00   3.4199707e-01
   6.0000000e+00   3.4199186e-01
   7.0000000e+00   3.4198550e-01
   8.0000000e+00   3.4197738e-01
   9.0000000e+00   3.4196729e-01
   1.0000000e+01   3.4195487e-01
   1.1000000e+01   3.4193940e-01
   1.2000000e+01   3.4192009e-01
   1.3000000e+01   3.4189628e-01
   1.4000000e+01   3.4186699e-01
   1.5000000e+01   3.4183077e-01
   1.6000000e+01   3.4178635e-01
   1.7000000e+01   3.4173185e-01
   1.8000000e+01   3.4166537e-01
   1.9000000e+01   3.4158442e-01
   2.0000000e+01   3.4148549e-01
   2.1000000e+01   3.4136501e-01
   2.2000000e+01   3.4121440e-01
   2.3000000e+01   3.4103066e-01
   2.4000000e+01   3.4080648e-01
   2.5000000e+01   3.4052039e-01
   2.6000000e+01   3.4015719e-01
   2.7000000e+01   3.3970930e-01
   2.8000000e+01   3.3915836e-01
   2.9000000e+01   3.3850875e-01
   3.0000000e+01   3.3771978e-01
   3.1000000e+01   3.3676279e-01
   3.2000000e+01   3.3558633e-01
   3.3000000e+01   3.3412329e-01
   3.4000000e+01   3.3233646e-01
   3.5000000e+01   3.3026189e-01
   3.6000000e+01   3.2817534e-01
   3.7000000e+01   3.2582433e-01
   3.8000000e+01   3.2309762e-01
   3.9000000e+01   3.2012066e-01
   4.0000000e+01   3.1719643e-01
   4.1000000e+01   3.1403938e-01
   4.2000000e+01   3.1052172e-01
   4.3000000e+01   3.0684658e-01
   4.4000000e+01   3.0305710e-01
   4.5000000e+01   2.9896616e-01
   4.6000000e+01   2.9450374e-01
   4.7000000e+01   2.8881680e-01
   4.8000000e+01   2.8202230e-01
   4.9000000e+01   2.7443614e-01
   5.0000000e+01   2.6605359e-01
   5.1000000e+01   2.5635576e-01
   5.2000000e+01   2.4527786e-01
   5.3000000e+01   2.3301986e-01
   5.4000000e+01   2.1951955e-01
   5.5000000e+01   2.0476266e-01
   5.6000000e+01   1.8872562e-01
   5.7000000e+01   1.7133016e-01
   5.8000000e+01   1.5257836e-01
   5.9000000e+01   1.3255667e-01
   6.0000000e+01   1.1215601e-01
   6.1000000e+01   9.0810532e-02
   6.2000000e+01   6.8621558e-02
   6.3000000e+01   4.5709232e-02
   6.4000000e+01   2.4075345e-02
   6.5000000e+01   3.4744446e-03
   6.6000000e+01  -1.6510264e-02
   6.7000000e+01  -3.5588344e-02
   6.8000000e+01  -5.3343907e-02
   6.9000000e+01  -6.6390308e-02
   7.0000000e+01  -7.3142746e-02
   7.1000000e+01  -7.6007143e-02
   7.2000000e+01  -7.4315499e-02
   7.3000000e+01  -6.7674560e-02
   7.4000000e+01  -5.7839230e-02
   7.5000000e+01  -4.3579904e-02
   7.6000000e+01  -2.4358875e-02
   7.7000000e+01  -8.9596213e-04
   7.8000000e+01   2.6216730e-02
   7.9000000e+01   5.6718319e-02
   8.0000000e+01   8.7394748e-02
   8.1000000e+01   1.2250716e-01
   8.2000000e+01   1.5788973e-01
   8.3000000e+01   1.9313332e-01
   8.4000000e+01   2.2768358e-01
   8.5000000e+01   2.6104073e-01
   8.6000000e+01   2.9290339e-01
   8.7000000e+01   3.2301040e-01
   8.8000000e+01   3.5119017e-01
   8.9000000e+01   3.7772958e-01
   9.0000000e+01   4.0269959e-01
   9.1000000e+01   4.2553258e-01
   9.2000000e+01   4.4632259e-01
   9.3000000e+01   4.6467865e-01
   9.4000000e+01   4.8061793e-01
   9.5000000e+01   4.9432420e-01
   9.6000000e+01   5.0609044e-01
   9.7000000e+01   5.1622442e-01
   9.8000000e+01   5.2493719e-01
   9.9000000e+01   5.3421266e-01
   1.0000000e+02   5.4191681e-01
   1.0100000e+02   5.4821795e-01
   1.0200000e+02   5.4806208e-01
   1.0300000e+02   5.4388165e-01
   1.0400000e+02   5.3922252e-01
   1.0500000e+02   5.3424172e-01
   1.0600000e+02   5.2908905e-01
   1.0700000e+02   5.2390436e-01
   1.0800000e+02   5.1881579e-01
   1.0900000e+02   5.1393892e-01
   1.1000000e+02   5.0937675e-01
   1.1100000e+02   5.0522033e-01
   1.1200000e+02   5.0154975e-01
   1.1300000e+02   4.9843560e-01
   1.1400000e+02   4.9594052e-01
   1.1500000e+02   4.9412110e-01
   1.1600000e+02   4.9302984e-01
   1.1700000e+02   4.9271740e-01
   1.1800000e+02   4.9294205e-01
   1.1900000e+02   4.9310275e-01
   1.2000000e+02   4.9325807e-01
   1.2100000e+02   4.9345247e-01
   1.2200000e+02   4.9371863e-01
   1.2300000e+02   4.9407969e-01
   1.2400000e+02   4.9455099e-01
   1.2500000e+02   4.9514172e-01
   1.2600000e+02   4.9585618e-01
   1.2700000e+02   4.9669483e-01
   1.2800000e+02   4.9765525e-01
   1.2900000e+02   4.9873280e-01
   1.3000000e+02   4.9992127e-01
   1.3100000e+02   5.0121329e-01
   1.3200000e+02   5.0260076e-01
   1.3300000e+02   5.0407513e-01
   1.3400000e+02   5.0562764e-01
   1.3500000e+02   5.0724946e-01
   1.3600000e+02   5.0895343e-01
   1.3700000e+02   5.1074967e-01
   1.3800000e+02   5.1263554e-01
   1.3900000e+02   5.1459691e-01
   1.4000000e+02   5.1661015e-01
   1.4100000e+02   5.1864461e-01
   1.4200000e+02   5.2068742e-01
   1.4300000e+02   5.7773659e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_p3s_ap1.txt <==
   0.0000000e+00   1.0518693e+00
   1.0000000e+00   1.0518683e+00
   2.0000000e+00   1.0518672e+00
   3.0000000e+00   1.0518660e+00
   4.0000000e+00   1.0518647e+00
   5.0000000e+00   1.0518633e+00
   6.0000000e+00   1.0518618e+00
   7.0000000e+00   1.0518602e+00
   8.0000000e+00   1.0518583e+00
   9.0000000e+00   1.0518561e+00
   1.0000000e+01   1.0518537e+00
   1.1000000e+01   1.0518508e+00
   1.2000000e+01   1.0518474e+00
   1.3000000e+01   1.0518433e+00
   1.4000000e+01   1.0518384e+00
   1.5000000e+01   1.0518325e+00
   1.6000000e+01   1.0518254e+00
   1.7000000e+01   1.0518168e+00
   1.8000000e+01   1.0518062e+00
   1.9000000e+01   1.0517933e+00
   2.0000000e+01   1.0517776e+00
   2.1000000e+01   1.0517583e+00
   2.2000000e+01   1.0517348e+00
   2.3000000e+01   1.0517058e+00
   2.4000000e+01   1.0516702e+00
   2.5000000e+01   1.0516266e+00
   2.6000000e+01   1.0515726e+00
   2.7000000e+01   1.0515052e+00
   2.8000000e+01   1.0514213e+00
   2.9000000e+01   1.0513167e+00
   3.0000000e+01   1.0511877e+00
   3.1000000e+01   1.0510287e+00
   3.2000000e+01   1.0508332e+00
   3.3000000e+01   1.0505926e+00
   3.4000000e+01   1.0502953e+00
   3.5000000e+01   1.0499276e+00
   3.6000000e+01   1.0494751e+00
   3.7000000e+01   1.0489374e+00
   3.8000000e+01   1.0483034e+00
   3.9000000e+01   1.0475553e+00
   4.0000000e+01   1.0466788e+00
   4.1000000e+01   1.0456754e+00
   4.2000000e+01   1.0445342e+00
   4.3000000e+01   1.0432359e+00
   4.4000000e+01   1.0417699e+00
   4.5000000e+01   1.0401294e+00
   4.6000000e+01   1.0382974e+00
   4.7000000e+01   1.0362595e+00
   4.8000000e+01   1.0339563e+00
   4.9000000e+01   1.0313281e+00
   5.0000000e+01   1.0283308e+00
   5.1000000e+01   1.0249222e+00
   5.2000000e+01   1.0210310e+00
   5.3000000e+01   1.0165773e+00
   5.4000000e+01   1.0114897e+00
   5.5000000e+01   1.0056907e+00
   5.6000000e+01   9.9909819e-01
   5.7000000e+01   9.9162621e-01
   5.8000000e+01   9.8318014e-01
   5.9000000e+01   9.7366175e-01
   6.0000000e+01   9.6296644e-01
   6.1000000e+01   9.5104257e-01
   6.2000000e+01   9.3780189e-01
   6.3000000e+01   9.2315903e-01
   6.4000000e+01   9.0702595e-01
   6.5000000e+01   8.8941296e-01
   6.6000000e+01   8.7042302e-01
   6.7000000e+01   8.4971099e-01
   6.8000000e+01   8.2981218e-01
   6.9000000e+01   8.1113104e-01
   7.0000000e+01   7.9443831e-01
   7.1000000e+01   7.7679406e-01
   7.2000000e+01   7.5815038e-01
   7.3000000e+01   7.3864787e-01
   7.4000000e+01   7.1849845e-01
   7.5000000e+01   6.9792599e-01
   7.6000000e+01   6.7654360e-01
   7.7000000e+01   6.5922341e-01
   7.8000000e+01   6.4418733e-01
   7.9000000e+01   6.3071882e-01
   8.0000000e+01   6.1911935e-01
   8.1000000e+01   6.0951076e-01
   8.2000000e+01   6.0219727e-01
   8.3000000e+01   5.9712534e-01
   8.4000000e+01   5.9423700e-01
   8.5000000e+01   5.9344096e-01
   8.6000000e+01   5.9460504e-01
   8.7000000e+01   5.9759730e-01
   8.8000000e+01   6.0232699e-01
   8.9000000e+01   6.0868343e-01
   9.0000000e+01   6.1650282e-01
   9.1000000e+01   6.2587037e-01
   9.2000000e+01   6.3509503e-01
   9.3000000e+01   6.4068849e-01
   9.4000000e+01   6.4477331e-01
   9.5000000e+01   6.5078320e-01
   9.6000000e+01   6.6180352e-01
   9.7000000e+01   6.7245951e-01
   9.8000000e+01   6.7981021e-01
   9.9000000e+01   6.9265088e-01
   1.0000000e+02   7.0786069e-01
   1.0100000e+02   7.2199518e-01
   1.0200000e+02   7.2975472e-01
   1.0300000e+02   7.3372564e-01
   1.0400000e+02   7.3746030e-01
   1.0500000e+02   7.4101228e-01
   1.0600000e+02   7.4442529e-01
   1.0700000e+02   7.4773186e-01
   1.0800000e+02   7.5095623e-01
   1.0900000e+02   7.5411595e-01
   1.1000000e+02   7.5722342e-01
   1.1100000e+02   7.6028706e-01
   1.1200000e+02   7.6331225e-01
   1.1300000e+02   7.6630210e-01
   1.1400000e+02   7.6925797e-01
   1.1500000e+02   7.7217993e-01
   1.1600000e+02   7.7506711e-01
   1.1700000e+02   7.7791789e-01
   1.1800000e+02   7.8073015e-01
   1.1900000e+02   7.8350275e-01
   1.2000000e+02   7.8623875e-01
   1.2100000e+02   7.8894439e-01
   1.2200000e+02   7.9162616e-01
   1.2300000e+02   7.9428936e-01
   1.2400000e+02   7.9693774e-01
   1.2500000e+02   7.9957336e-01
   1.2600000e+02   8.0219679e-01
   1.2700000e+02   8.0480715e-01
   1.2800000e+02   8.0740249e-01
   1.2900000e+02   8.0997883e-01
   1.3000000e+02   8.1253666e-01
   1.3100000e+02   8.1505287e-01
   1.3200000e+02   8.1759628e-01
   1.3300000e+02   8.1985285e-01
   1.3400000e+02   8.2308901e-01
   1.3500000e+02   8.1850652e-01
   1.3600000e+02   8.0227204e-01
   1.3700000e+02   7.8804484e-01
   1.3800000e+02   7.8343082e-01
   1.3900000e+02   7.9358451e-01
   1.4000000e+02   8.2510874e-01
   1.4100000e+02   8.4175020e-01
   1.4200000e+02   8.2581853e-01
   1.4300000e+02   8.8683579e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_p3s_ap2.txt <==
   0.0000000e+00   1.0950542e+00
   1.0000000e+00   1.0950531e+00
   2.0000000e+00   1.0950519e+00
   3.0000000e+00   1.0950506e+00
   4.0000000e+00   1.0950493e+00
   5.0000000e+00   1.0950478e+00
   6.0000000e+00   1.0950461e+00
   7.0000000e+00   1.0950443e+00
   8.0000000e+00   1.0950423e+00
   9.0000000e+00   1.0950399e+00
   1.0000000e+01   1.0950372e+00
   1.1000000e+01   1.0950340e+00
   1.2000000e+01   1.0950302e+00
   1.3000000e+01   1.0950257e+00
   1.4000000e+01   1.0950202e+00
   1.5000000e+01   1.0950137e+00
   1.6000000e+01   1.0950057e+00
   1.7000000e+01   1.0949960e+00
   1.8000000e+01   1.0949842e+00
   1.9000000e+01   1.0949698e+00
   2.0000000e+01   1.0949521e+00
   2.1000000e+01   1.0949305e+00
   2.2000000e+01   1.0949040e+00
   2.3000000e+01   1.0948715e+00
   2.4000000e+01   1.0948315e+00
   2.5000000e+01   1.0947824e+00
   2.6000000e+01   1.0947217e+00
   2.7000000e+01   1.0946459e+00
   2.8000000e+01   1.0945515e+00
   2.9000000e+01   1.0944338e+00
   3.0000000e+01   1.0942886e+00
   3.1000000e+01   1.0941097e+00
   3.2000000e+01   1.0938897e+00
   3.3000000e+01   1.0936189e+00
   3.4000000e+01   1.0932843e+00
   3.5000000e+01   1.0928705e+00
   3.6000000e+01   1.0923612e+00
   3.7000000e+01   1.0917560e+00
   3.8000000e+01   1.0910423e+00
   3.9000000e+01   1.0902002e+00
   4.0000000e+01   1.0892136e+00
   4.1000000e+01   1.0880842e+00
   4.2000000e+01   1.0867997e+00
   4.3000000e+01   1.0853384e+00
   4.4000000e+01   1.0836885e+00
   4.5000000e+01   1.0818422e+00
   4.6000000e+01   1.0797807e+00
   4.7000000e+01   1.0774880e+00
   4.8000000e+01   1.0748974e+00
   4.9000000e+01   1.0719414e+00
   5.0000000e+01   1.0685709e+00
   5.1000000e+01   1.0647386e+00
   5.2000000e+01   1.0603649e+00
   5.3000000e+01   1.0553600e+00
   5.4000000e+01   1.0496443e+00
   5.5000000e+01   1.0431312e+00
   5.6000000e+01   1.0357298e+00
   5.7000000e+01   1.0273446e+00
   5.8000000e+01   1.0178712e+00
   5.9000000e+01   1.0072013e+00
   6.0000000e+01   9.9521951e-01
   6.1000000e+01   9.8187170e-01
   6.2000000e+01   9.6706366e-01
   6.3000000e+01   9.5070461e-01
   6.4000000e+01   9.3269988e-01
   6.5000000e+01   9.1306983e-01
   6.6000000e+01   8.9193559e-01
   6.7000000e+01   8.6893993e-01
   6.8000000e+01   8.4678961e-01
   6.9000000e+01   8.2577995e-01
   7.0000000e+01   8.0667107e-01
   7.1000000e+01   7.8655739e-01
   7.2000000e+01   7.6541650e-01
   7.3000000e+01   7.4343093e-01
   7.4000000e+01   7.2085809e-01
   7.5000000e+01   6.9794681e-01
   7.6000000e+01   6.7428829e-01
   7.7000000e+01   6.5505247e-01
   7.8000000e+01   6.3839554e-01
   7.9000000e+01   6.2356487e-01
   8.0000000e+01   6.1087784e-01
   8.1000000e+01   6.0045441e-01
   8.2000000e+01   5.9259849e-01
   8.3000000e+01   5.8724012e-01
   8.4000000e+01   5.8428507e-01
   8.5000000e+01   5.8360284e-01
   8.6000000e+01   5.8502577e-01
   8.7000000e+01   5.8838783e-01
   8.8000000e+01   5.9356835e-01
   8.9000000e+01   6.0044678e-01
   9.0000000e+01   6.0886283e-01
   9.1000000e+01   6.1892539e-01
   9.2000000e+01   6.2879584e-01
   9.3000000e+01   6.3430948e-01
   9.4000000e+01   6.3864009e-01
   9.5000000e+01   6.5021100e-01
   9.6000000e+01   6.6568144e-01
   9.7000000e+01   6.7670407e-01
   9.8000000e+01   6.8172470e-01
   9.9000000e+01   6.9015187e-01
   1.0000000e+02   7.0604117e-01
   1.0100000e+02   7.2081299e-01
   1.0200000e+02   7.2910907e-01
   1.0300000e+02   7.3360682e-01
   1.0400000e+02   7.3791126e-01
   1.0500000e+02   7.4209345e-01
   1.0600000e+02   7.4620955e-01
   1.0700000e+02   7.5030126e-01
   1.0800000e+02   7.5439997e-01
   1.0900000e+02   7.5852911e-01
   1.1000000e+02   7.6270632e-01
   1.1100000e+02   7.6694501e-01
   1.1200000e+02   7.7125558e-01
   1.1300000e+02   7.7564630e-01
   1.1400000e+02   7.8012402e-01
   1.1500000e+02   7.8469465e-01
   1.1600000e+02   7.8936355e-01
   1.1700000e+02   7.9413581e-01
   1.1800000e+02   7.9901646e-01
   1.1900000e+02   8.0401294e-01
   1.2000000e+02   8.0914021e-01
   1.2100000e+02   8.1441881e-01
   1.2200000e+02   8.1987006e-01
   1.2300000e+02   8.2551429e-01
   1.2400000e+02   8.3137055e-01
   1.2500000e+02   8.3745678e-01
   1.2600000e+02   8.4379024e-01
   1.2700000e+02   8.5038785e-01
   1.2800000e+02   8.5726703e-01
   1.2900000e+02   8.6444432e-01
   1.3000000e+02   8.7194346e-01
   1.3100000e+02   8.7976379e-01
   1.3200000e+02   8.8800975e-01
   1.3300000e+02   8.9636559e-01
   1.3400000e+02   9.0625378e-01
   1.3500000e+02   9.0805609e-01
   1.3600000e+02   8.9840874e-01
   1.3700000e+02   8.9245199e-01
   1.3800000e+02   8.9753887e-01
   1.3900000e+02   9.1819379e-01
   1.4000000e+02   9.6085503e-01
   1.4100000e+02   9.8731499e-01
   1.4200000e+02   9.8403408e-01
   1.4300000e+02   1.0586813e+00
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_p3s_lq1.txt <==
   0.0000000e+00   3.4202534e-01
   1.0000000e+00   3.4202639e-01
   2.0000000e+00   3.4202772e-01
   3.0000000e+00   3.4202933e-01
   4.0000000e+00   3.4203129e-01
   5.0000000e+00   3.4203383e-01
   6.0000000e+00   3.4203694e-01
   7.0000000e+00   3.4204073e-01
   8.0000000e+00   3.4204559e-01
   9.0000000e+00   3.4205162e-01
   1.0000000e+01   3.4205907e-01
   1.1000000e+01   3.4206835e-01
   1.2000000e+01   3.4207994e-01
   1.3000000e+01   3.4209426e-01
   1.4000000e+01   3.4211190e-01
   1.5000000e+01   3.4213374e-01
   1.6000000e+01   3.4216057e-01
   1.7000000e+01   3.4219354e-01
   1.8000000e+01   3.4223381e-01
   1.9000000e+01   3.4228294e-01
   2.0000000e+01   3.4234308e-01
   2.1000000e+01   3.4241646e-01
   2.2000000e+01   3.4250833e-01
   2.3000000e+01   3.4262063e-01
   2.4000000e+01   3.4275792e-01
   2.5000000e+01   3.4293342e-01
   2.6000000e+01   3.4315663e-01
   2.7000000e+01   3.4343248e-01
   2.8000000e+01   3.4377257e-01
   2.9000000e+01   3.4417468e-01
   3.0000000e+01   3.4466427e-01
   3.1000000e+01   3.4525965e-01
   3.2000000e+01   3.4599351e-01
   3.3000000e+01   3.4690862e-01
   3.4000000e+01   3.4802940e-01
   3.5000000e+01   3.4933541e-01
   3.6000000e+01   3.5065633e-01
   3.7000000e+01   3.5215108e-01
   3.8000000e+01   3.5389133e-01
   3.9000000e+01   3.5580105e-01
   4.0000000e+01   3.5769152e-01
   4.1000000e+01   3.5974409e-01
   4.2000000e+01   3.6204304e-01
   4.3000000e+01   3.6446322e-01
   4.4000000e+01   3.6697802e-01
   4.5000000e+01   3.6971399e-01
   4.6000000e+01   3.7271880e-01
   4.7000000e+01   3.7655327e-01
   4.8000000e+01   3.8115515e-01
   4.9000000e+01   3.8633508e-01
   5.0000000e+01   3.9211059e-01
   5.1000000e+01   3.9884198e-01
   5.2000000e+01   4.0660031e-01
   5.3000000e+01   4.1528041e-01
   5.4000000e+01   4.2495940e-01
   5.5000000e+01   4.3568533e-01
   5.6000000e+01   4.4752572e-01
   5.7000000e+01   4.6058079e-01
   5.8000000e+01   4.7492090e-01
   5.9000000e+01   4.9056167e-01
   6.0000000e+01   5.0695250e-01
   6.1000000e+01   5.2457693e-01
   6.2000000e+01   5.4346731e-01
   6.3000000e+01   5.6366601e-01
   6.4000000e+01   5.8377501e-01
   6.5000000e+01   6.0407312e-01
   6.6000000e+01   6.2495954e-01
   6.7000000e+01   6.4632709e-01
   6.8000000e+01   6.6794370e-01
   6.9000000e+01   6.9133213e-01
   7.0000000e+01   7.1759170e-01
   7.1000000e+01   7.4313491e-01
   7.2000000e+01   7.6731476e-01
   7.3000000e+01   7.8959031e-01
   7.4000000e+01   8.1142328e-01
   7.5000000e+01   8.3144763e-01
   7.6000000e+01   8.4864074e-01
   7.7000000e+01   8.6044558e-01
   7.8000000e+01   8.7184027e-01
   7.9000000e+01   8.8329646e-01
   8.0000000e+01   8.9641965e-01
   8.1000000e+01   9.0288159e-01
   8.2000000e+01   9.0691760e-01
   8.3000000e+01   9.0845108e-01
   8.4000000e+01   9.0773323e-01
   8.5000000e+01   9.0508007e-01
   8.6000000e+01   9.0072475e-01
   8.7000000e+01   8.9507839e-01
   8.8000000e+01   8.8864162e-01
   8.9000000e+01   8.8152697e-01
   9.0000000e+01   8.7414754e-01
   9.1000000e+01   8.6826484e-01
   9.2000000e+01   8.6448785e-01
   9.3000000e+01   8.6364928e-01
   9.4000000e+01   8.6628763e-01
   9.5000000e+01   8.7264495e-01
   9.6000000e+01   8.8272051e-01
   9.7000000e+01   8.9615521e-01
   9.8000000e+01   9.1260566e-01
   9.9000000e+01   9.2319838e-01
   1.0000000e+02   9.3558764e-01
   1.0100000e+02   9.4888732e-01
   1.0200000e+02   9.5719793e-01
   1.0300000e+02   9.6224472e-01
   1.0400000e+02   9.6711919e-01
   1.0500000e+02   9.7161639e-01
   1.0600000e+02   9.7563513e-01
   1.0700000e+02   9.7909330e-01
   1.0800000e+02   9.8205336e-01
   1.0900000e+02   9.8452086e-01
   1.1000000e+02   9.8647600e-01
   1.1100000e+02   9.8804036e-01
   1.1200000e+02   9.8920950e-01
   1.1300000e+02   9.9004576e-01
   1.1400000e+02   9.9057234e-01
   1.1500000e+02   9.9084311e-01
   1.1600000e+02   9.9090131e-01
   1.1700000e+02   9.9071442e-01
   1.1800000e+02   9.9043303e-01
   1.1900000e+02   9.9018712e-01
   1.2000000e+02   9.8989953e-01
   1.2100000e+02   9.8950933e-01
   1.2200000e+02   9.8895978e-01
   1.2300000e+02   9.8830464e-01
   1.2400000e+02   9.8745185e-01
   1.2500000e+02   9.8646467e-01
   1.2600000e+02   9.8530153e-01
   1.2700000e+02   9.8398289e-01
   1.2800000e+02   9.8251034e-01
   1.2900000e+02   9.8091563e-01
   1.3000000e+02   9.7916232e-01
   1.3100000e+02   9.7731208e-01
   1.3200000e+02   9.7534640e-01
   1.3300000e+02   9.7329683e-01
   1.3400000e+02   9.7118219e-01
   1.3500000e+02   9.6897833e-01
   1.3600000e+02   9.6667310e-01
   1.3700000e+02   9.6431089e-01
   1.3800000e+02   9.6181689e-01
   1.3900000e+02   9.5925497e-01
   1.4000000e+02   9.5665522e-01
   1.4100000e+02   9.5400705e-01
   1.4200000e+02   9.5136582e-01
   1.4300000e+02   9.4877076e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/cosbank_p3s_lq2.txt <==
   0.0000000e+00   3.4202895e-01
   1.0000000e+00   3.4203071e-01
   2.0000000e+00   3.4203295e-01
   3.0000000e+00   3.4203566e-01
   4.0000000e+00   3.4203896e-01
   5.0000000e+00   3.4204322e-01
   6.0000000e+00   3.4204842e-01
   7.0000000e+00   3.4205478e-01
   8.0000000e+00   3.4206291e-01
   9.0000000e+00   3.4207299e-01
   1.0000000e+01   3.4208542e-01
   1.1000000e+01   3.4210089e-01
   1.2000000e+01   3.4212019e-01
   1.3000000e+01   3.4214401e-01
   1.4000000e+01   3.4217330e-01
   1.5000000e+01   3.4220951e-01
   1.6000000e+01   3.4225393e-01
   1.7000000e+01   3.4230844e-01
   1.8000000e+01   3.4237491e-01
   1.9000000e+01   3.4245587e-01
   2.0000000e+01   3.4255480e-01
   2.1000000e+01   3.4267528e-01
   2.2000000e+01   3.4282588e-01
   2.3000000e+01   3.4300963e-01
   2.4000000e+01   3.4323381e-01
   2.5000000e+01   3.4351990e-01
   2.6000000e+01   3.4388310e-01
   2.7000000e+01   3.4433098e-01
   2.8000000e+01   3.4488192e-01
   2.9000000e+01   3.4553154e-01
   3.0000000e+01   3.4632051e-01
   3.1000000e+01   3.4727750e-01
   3.2000000e+01   3.4845395e-01
   3.3000000e+01   3.4991700e-01
   3.4000000e+01   3.5170383e-01
   3.5000000e+01   3.5377839e-01
   3.6000000e+01   3.5586495e-01
   3.7000000e+01   3.5821596e-01
   3.8000000e+01   3.6094266e-01
   3.9000000e+01   3.6391962e-01
   4.0000000e+01   3.6684385e-01
   4.1000000e+01   3.7000091e-01
   4.2000000e+01   3.7351857e-01
   4.3000000e+01   3.7719370e-01
   4.4000000e+01   3.8098319e-01
   4.5000000e+01   3.8507413e-01
   4.6000000e+01   3.8953655e-01
   4.7000000e+01   3.9522349e-01
   4.8000000e+01   4.0201798e-01
   4.9000000e+01   4.0960415e-01
   5.0000000e+01   4.1798670e-01
   5.1000000e+01   4.2768452e-01
   5.2000000e+01   4.3876242e-01
   5.3000000e+01   4.5102043e-01
   5.4000000e+01   4.6452074e-01
   5.5000000e+01   4.7927762e-01
   5.6000000e+01   4.9531466e-01
   5.7000000e+01   5.1271013e-01
   5.8000000e+01   5.3146193e-01
   5.9000000e+01   5.5148362e-01
   6.0000000e+01   5.7188428e-01
   6.1000000e+01   5.9322975e-01
   6.2000000e+01   6.1541873e-01
   6.3000000e+01   6.3833105e-01
   6.4000000e+01   6.5996494e-01
   6.5000000e+01   6.8056584e-01
   6.6000000e+01   7.0055055e-01
   6.7000000e+01   7.1962863e-01
   6.8000000e+01   7.3738419e-01
   6.9000000e+01   7.5508883e-01
   7.0000000e+01   7.7376662e-01
   7.1000000e+01   7.8978730e-01
   7.2000000e+01   8.0253263e-01
   7.3000000e+01   8.1164179e-01
   7.4000000e+01   8.1891147e-01
   7.5000000e+01   8.2319536e-01
   7.6000000e+01   8.2394688e-01
   7.7000000e+01   8.2185339e-01
   7.8000000e+01   8.1745846e-01
   7.9000000e+01   8.1095238e-01
   8.0000000e+01   8.0543765e-01
   8.1000000e+01   7.9630402e-01
   8.2000000e+01   7.8751444e-01
   8.3000000e+01   7.7934474e-01
   8.4000000e+01   7.7221112e-01
   8.5000000e+01   7.6647294e-01
   8.6000000e+01   7.6229245e-01
   8.7000000e+01   7.5979785e-01
   8.8000000e+01   7.5904052e-01
   8.9000000e+01   7.5960862e-01
   9.0000000e+01   7.6124440e-01
   9.1000000e+01   7.6441420e-01
   9.2000000e+01   7.6896296e-01
   9.3000000e+01   7.7523340e-01
   9.4000000e+01   7.8316013e-01
   9.5000000e+01   7.9251734e-01
   9.6000000e+01   8.0298012e-01
   9.7000000e+01   8.1422099e-01
   9.8000000e+01   8.2602269e-01
   9.9000000e+01   8.3640843e-01
   1.0000000e+02   8.4752992e-01
   1.0100000e+02   8.5924164e-01
   1.0200000e+02   8.6615148e-01
   1.0300000e+02   8.7033191e-01
   1.0400000e+02   8.7499104e-01
   1.0500000e+02   8.7997184e-01
   1.0600000e+02   8.8512451e-01
   1.0700000e+02   8.9030920e-01
   1.0800000e+02   8.9539777e-01
   1.0900000e+02   9.0027464e-01
   1.1000000e+02   9.0483681e-01
   1.1100000e+02   9.0899323e-01
   1.1200000e+02   9.1266381e-01
   1.1300000e+02   9.1577796e-01
   1.1400000e+02   9.1827304e-01
   1.1500000e+02   9.2009246e-01
   1.1600000e+02   9.2118373e-01
   1.1700000e+02   9.2149616e-01
   1.1800000e+02   9.2127151e-01
   1.1900000e+02   9.2111082e-01
   1.2000000e+02   9.2095549e-01
   1.2100000e+02   9.2076109e-01
   1.2200000e+02   9.2049493e-01
   1.2300000e+02   9.2013388e-01
   1.2400000e+02   9.1966257e-01
   1.2500000e+02   9.1907184e-01
   1.2600000e+02   9.1835739e-01
   1.2700000e+02   9.1751873e-01
   1.2800000e+02   9.1655832e-01
   1.2900000e+02   9.1548076e-01
   1.3000000e+02   9.1429229e-01
   1.3100000e+02   9.1300027e-01
   1.3200000e+02   9.1161280e-01
   1.3300000e+02   9.1013843e-01
   1.3400000e+02   9.0858592e-01
   1.3500000e+02   9.0696410e-01
   1.3600000e+02   9.0526013e-01
   1.3700000e+02   9.0346389e-01
   1.3800000e+02   9.0157802e-01
   1.3900000e+02   8.9961665e-01
   1.4000000e+02   8.9760341e-01
   1.4100000e+02   8.9556895e-01
   1.4200000e+02   8.9352614e-01
   1.4300000e+02   8.3647697e-01
   1.4400000e+02   7.1590504e-01
   1.4500000e+02   7.5518300e-01
   1.4600000e+02   7.9340311e-01
   1.4700000e+02   8.3061137e-01
   1.4800000e+02   8.6685126e-01
   1.4900000e+02   9.0216320e-01
   1.5000000e+02   9.3658498e-01
   1.5100000e+02   9.7015209e-01
   1.5200000e+02   9.9026807e-01
   1.5300000e+02   9.9026807e-01
   1.5400000e+02   9.9026807e-01
   1.5500000e+02   9.9026807e-01
   1.5600000e+02   9.9026807e-01
   1.5700000e+02   9.9026807e-01
   1.5800000e+02   9.9026807e-01
   1.5900000e+02   9.9026807e-01
   1.6000000e+02   9.9026807e-01
   1.6100000e+02   9.9026807e-01
   1.6200000e+02   9.9026807e-01
   1.6300000e+02   9.9026807e-01
   1.6400000e+02   9.9026807e-01
   1.6500000e+02   9.9026807e-01
   1.6600000e+02   9.9026807e-01
   1.6700000e+02   9.9026807e-01
   1.6800000e+02   9.9026807e-01
   1.6900000e+02   9.9026807e-01
   1.7000000e+02   9.9026807e-01
   1.7100000e+02   9.9026807e-01
   1.7200000e+02   9.9026807e-01
   1.7300000e+02   9.9026807e-01
   1.7400000e+02   9.9026807e-01
   1.7500000e+02   9.9026807e-01
   1.7600000e+02   9.9026807e-01
   1.7700000e+02   9.9026807e-01
   1.7800000e+02   9.9026807e-01
   1.7900000e+02   9.9026807e-01
   1.8000000e+02   9.9026807e-01
   1.8100000e+02   9.9026807e-01
   1.8200000e+02   9.9026807e-01
   1.8300000e+02   9.9026807e-01
   1.8400000e+02   9.9026807e-01
   1.8500000e+02   9.9026807e-01
   1.8600000e+02   9.9026807e-01
   1.8700000e+02   9.9026807e-01
   1.8800000e+02   9.9026807e-01
   1.8900000e+02   9.9026807e-01
   1.9000000e+02   9.9026807e-01
   1.9100000e+02   9.9026807e-01
   1.9200000e+02   9.9026807e-01
   1.9300000e+02   9.9026807e-01
   1.9400000e+02   9.9026807e-01
   1.9500000e+02   9.9026807e-01
   1.9600000e+02   9.9026807e-01
   1.9700000e+02   9.9026807e-01
   1.9800000e+02   9.9026807e-01
   1.9900000e+02   9.9026807e-01
   2.0000000e+02   9.9026807e-01
   2.0100000e+02   9.9026807e-01
   2.0200000e+02   9.9026807e-01
   2.0300000e+02   9.9026807e-01
   2.0400000e+02   9.9026807e-01
   2.0500000e+02   9.9026807e-01
   2.0600000e+02   9.9026807e-01
   2.0700000e+02   9.9026807e-01
   2.0800000e+02   9.9026807e-01
   2.0900000e+02   9.9026807e-01
   2.1000000e+02   9.9026807e-01
   2.1100000e+02   9.9026807e-01
   2.1200000e+02   9.9026807e-01
   2.1300000e+02   9.9026807e-01
   2.1400000e+02   9.9026807e-01
   2.1500000e+02   9.9026807e-01
   2.1600000e+02   9.9026807e-01
   2.1700000e+02   9.9026807e-01
   2.1800000e+02   9.9026807e-01
   2.1900000e+02   9.9026807e-01
   2.2000000e+02   9.9026807e-01
   2.2100000e+02   9.9026807e-01
   2.2200000e+02   9.9026807e-01
   2.2300000e+02   9.9026807e-01
   2.2400000e+02   9.9026807e-01
   2.2500000e+02   9.9026807e-01
   2.2600000e+02   9.9026807e-01
   2.2700000e+02   9.9026807e-01
   2.2800000e+02   9.9026807e-01
   2.2900000e+02   9.9026807e-01
   2.3000000e+02   9.9026807e-01
   2.3100000e+02   9.9026807e-01
   2.3200000e+02   9.9026807e-01
   2.3300000e+02   9.9026807e-01
   2.3400000e+02   9.9026807e-01
   2.3500000e+02   9.9026807e-01
   2.3600000e+02   9.9026807e-01


==> data/lincov/lin_cov_ap1.txt <==
t	h	v	fpa	drng	rho	
0	0	0.02	0.5	5	1.482e-09
1	0.049074	0.02	0.50014	5.0001	1.7823e-09
2	0.098186	0.02	0.50028	5.0002	2.18e-09
3	0.14733	0.02	0.50042	5.0005	2.6773e-09
4	0.19652	0.02	0.50055	5.0009	3.2612e-09
5	0.24574	0.02	0.50069	5.0014	3.946e-09
6	0.295	0.02	0.50082	5.002	4.776e-09
7	0.3443	0.02	0.50096	5.0027	5.7539e-09
8	0.39363	0.020001	0.50109	5.0035	6.944e-09
9	0.443	0.020001	0.50122	5.0044	8.438e-09
10	0.4924	0.020001	0.50135	5.0055	1.0239e-08
11	0.54184	0.020001	0.50147	5.0066	1.2424e-08
12	0.59132	0.020001	0.5016	5.0079	1.513e-08
13	0.64083	0.020002	0.50172	5.0092	1.8427e-08
14	0.69037	0.020002	0.50184	5.0107	2.243e-08
15	0.73995	0.020002	0.50196	5.0122	2.7292e-08
16	0.78956	0.020002	0.50208	5.0139	3.3207e-08
17	0.83921	0.020003	0.50219	5.0157	4.0367e-08
18	0.88889	0.020003	0.5023	5.0175	4.9025e-08
19	0.9386	0.020003	0.50241	5.0195	5.9442e-08
20	0.98834	0.020003	0.50251	5.0216	7.2032e-08
21	1.0381	0.020003	0.5026	5.0237	8.7288e-08
22	1.0879	0.020003	0.50269	5.026	1.0604e-07
23	1.1378	0.020003	0.50277	5.0284	1.2908e-07
24	1.1876	0.020003	0.50284	5.0309	1.5701e-07
25	1.2375	0.020002	0.5029	5.0334	1.9213e-07
26	1.2874	0.020002	0.50294	5.0361	2.3748e-07
27	1.3374	0.020001	0.50296	5.0389	2.936e-07
28	1.3873	0.019999	0.50296	5.0417	3.6209e-07
29	1.4373	0.019997	0.50293	5.0447	4.4404e-07
30	1.4873	0.019994	0.50285	5.0478	5.4269e-07
31	1.5372	0.01999	0.50274	5.0509	6.6358e-07
32	1.5872	0.019985	0.50256	5.0542	8.1437e-07
33	1.6372	0.019978	0.50231	5.0575	1.0037e-06
34	1.6871	0.019969	0.50197	5.061	1.2389e-06
35	1.737	0.019959	0.50152	5.0645	1.4914e-06
36	1.7869	0.019947	0.50094	5.0681	1.7539e-06
37	1.8367	0.019934	0.50022	5.0719	2.0565e-06
38	1.8864	0.01992	0.49934	5.0757	2.4162e-06
39	1.9359	0.019905	0.49828	5.0796	2.775e-06
40	1.9854	0.019891	0.497	5.0837	3.1406e-06
41	2.0347	0.019878	0.49551	5.0878	3.5623e-06
42	2.0837	0.019868	0.49377	5.092	4.0361e-06
43	2.1326	0.019862	0.49175	5.0963	4.5104e-06
44	2.1812	0.019864	0.48944	5.1008	5.0355e-06
45	2.2294	0.019874	0.48679	5.1053	5.6336e-06
46	2.2774	0.019898	0.48376	5.11	6.3699e-06
47	2.3249	0.019941	0.48029	5.1148	7.4322e-06
48	2.3719	0.020013	0.47624	5.1197	8.6414e-06
49	2.4183	0.020127	0.47151	5.1247	1.0008e-05
50	2.4641	0.020304	0.46601	5.1299	1.163e-05
51	2.509	0.020576	0.45959	5.1353	1.3702e-05
52	2.553	0.020985	0.45208	5.1409	1.607e-05
53	2.5959	0.021584	0.44331	5.1467	1.8785e-05
54	2.6374	0.022441	0.43309	5.1527	2.1927e-05
55	2.6774	0.023636	0.42121	5.1591	2.5535e-05
56	2.7156	0.025259	0.40745	5.1658	2.9718e-05
57	2.7518	0.02741	0.39156	5.173	3.4564e-05
58	2.7855	0.03019	0.37326	5.1806	4.0165e-05
59	2.8165	0.033674	0.35229	5.1889	4.6109e-05
60	2.8443	0.037918	0.32839	5.198	5.2834e-05
61	2.8685	0.043018	0.30135	5.2079	6.0738e-05
62	2.8887	0.049076	0.27086	5.219	6.983e-05
63	2.9043	0.056118	0.23678	5.2314	7.9133e-05
64	2.9149	0.064079	0.19908	5.2455	8.8396e-05
65	2.9199	0.072999	0.15815	5.2615	9.9481e-05
66	2.9189	0.082997	0.11501	5.28	0.00011212
67	2.9112	0.094133	0.073992	5.3014	0.00012607
68	2.8964	0.10639	0.055868	5.3264	0.00014078
69	2.8736	0.11972	0.094507	5.3556	0.00015658
70	2.8416	0.13411	0.16776	5.39	0.00017379
71	2.7995	0.14948	0.25757	5.4304	0.00019186
72	2.7465	0.16569	0.35794	5.4778	0.00021048
73	2.6821	0.1828	0.46481	5.5334	0.0002335
74	2.6064	0.20082	0.5738	5.5986	0.00025783
75	2.5197	0.21937	0.6794	5.6748	0.00028021
76	2.4229	0.23791	0.77572	5.7633	0.00030057
77	2.3175	0.25596	0.85773	5.8653	0.0003199
78	2.2047	0.27313	0.93725	5.9817	0.00033741
79	2.0854	0.28839	1.014	6.113	0.00034128
80	1.961	0.30084	1.0859	6.2588	0.00034093
81	1.8327	0.31044	1.1521	6.4181	0.00034189
82	1.7022	0.31768	1.2118	6.5898	0.00034704
83	1.5707	0.32281	1.2652	6.7725	0.00035109
84	1.4398	0.32581	1.312	6.9648	0.00035334
85	1.3107	0.32669	1.3519	7.1648	0.00035411
86	1.185	0.32546	1.3848	7.3708	0.00035237
87	1.0641	0.32213	1.4105	7.5808	0.00034791
88	0.9499	0.3168	1.4291	7.7927	0.00034305
89	0.84414	0.30974	1.4409	8.0044	0.00033901
90	0.74895	0.30129	1.4465	8.2143	0.00033611
91	0.66668	0.29182	1.4465	8.4206	0.00033452
92	0.59993	0.2816	1.4416	8.6222	0.00033407
93	0.55121	0.27083	1.4296	8.8178	0.00033464
94	0.52217	0.25972	1.4107	9.0068	0.00033617
95	0.51241	0.24844	1.3858	9.1886	0.00033858
96	0.51936	0.23716	1.3569	9.3626	0.00034179
97	0.53919	0.22602	1.3265	9.5285	0.00034571
98	0.56801	0.21515	1.2975	9.6859	0.00035029
99	0.60274	0.20465	1.2714	9.8348	0.0003555
100	0.64104	0.19456	1.2445	9.9751	0.00036127
101	0.68114	0.18494	1.2172	10.107	0.0003674
102	0.72177	0.17582	1.1898	10.23	0.00037368
103	0.76207	0.16723	1.1627	10.346	0.00037996
104	0.8015	0.15917	1.1364	10.453	0.0003861
105	0.83973	0.15164	1.1109	10.554	0.00039201
106	0.87657	0.14464	1.0866	10.647	0.00039761
107	0.91191	0.13816	1.0635	10.733	0.00040285
108	0.94574	0.13217	1.0418	10.812	0.00040768
109	0.97805	0.12667	1.0215	10.886	0.00041209
110	1.0089	0.12163	1.0028	10.953	0.00041605
111	1.0384	0.11701	0.98567	11.015	0.00041957
112	1.0665	0.11281	0.97016	11.072	0.00042265
113	1.0933	0.10898	0.9563	11.124	0.0004253
114	1.119	0.1055	0.94406	11.171	0.00042753
115	1.1436	0.10235	0.93344	11.214	0.00042936
116	1.1672	0.099489	0.92441	11.252	0.0004308
117	1.1899	0.096904	0.91692	11.287	0.00043188
118	1.2117	0.094566	0.91091	11.318	0.00043269
119	1.2328	0.092453	0.90634	11.346	0.0004334
120	1.2531	0.090542	0.90311	11.371	0.00043402
121	1.2727	0.088813	0.90117	11.393	0.00043454
122	1.2918	0.087247	0.90043	11.411	0.00043496
123	1.3103	0.085828	0.90082	11.428	0.00043528
124	1.3283	0.084541	0.90225	11.441	0.00043551
125	1.3459	0.083369	0.90465	11.453	0.00043564
126	1.363	0.082302	0.90794	11.462	0.00043569
127	1.3799	0.081327	0.91204	11.469	0.00043566
128	1.3963	0.080434	0.91689	11.475	0.00043555
129	1.4125	0.079613	0.9224	11.478	0.00043537
130	1.4284	0.078857	0.92852	11.48	0.00043512
131	1.4441	0.078156	0.93517	11.48	0.00043481
132	1.4596	0.077505	0.9423	11.479	0.00043444
133	1.475	0.076898	0.94987	11.476	0.00043402
134	1.4901	0.076329	0.95774	11.473	0.00043356
135	1.5051	0.075793	0.96613	11.467	0.00043306
136	1.52	0.075287	0.97219	11.461	0.00043251
137	1.5346	0.074806	0.97456	11.454	0.00043191
138	1.549	0.074348	0.9743	11.446	0.00043127
139	1.563	0.07391	0.97359	11.436	0.0004306
140	1.5769	0.073491	0.97523	11.426	0.00042991
141	1.5906	0.073088	0.98313	11.415	0.00042923
142	1.6043	0.072699	0.993	11.403	0.00042853
143	1.618	0.072323	1.0002	11.391	0.00042784
144	1.6317	0.071958	1.016	11.378	0.00042712
145	1.6453	0.071601	1.003	11.364	0.00042642
146	1.6586	0.07125	0.98987	11.35	0.00042576
147	1.6716	0.070906	0.97633	11.335	0.00042516
148	1.6843	0.070567	0.96249	11.319	0.0004246
149	1.6968	0.070233	0.9484	11.303	0.00042408
150	1.709	0.069903	0.93411	11.286	0.00042361
151	1.7209	0.069577	0.91966	11.27	0.00042317
152	1.7325	0.069254	0.90507	11.252	0.00042277
153	1.7438	0.068935	0.89039	11.234	0.00042241
154	1.7549	0.068619	0.87562	11.216	0.00042209
155	1.7657	0.068306	0.86078	11.198	0.00042182
156	1.7763	0.067995	0.8459	11.179	0.00042158
157	1.7866	0.067687	0.83099	11.16	0.00042138
158	1.7966	0.067381	0.81606	11.141	0.00042123
159	1.8064	0.067076	0.80113	11.121	0.00042112
160	1.816	0.066774	0.78621	11.101	0.00042106
161	1.8254	0.066473	0.77131	11.081	0.00042105
162	1.8345	0.066173	0.75645	11.061	0.00042108
163	1.8434	0.065875	0.74165	11.04	0.00042117
164	1.8521	0.065577	0.72693	11.02	0.00042131
165	1.8606	0.065281	0.71231	10.999	0.00042151
166	1.8689	0.064986	0.69781	10.978	0.00042176
167	1.877	0.064691	0.68345	10.957	0.00042216
168	1.8849	0.064397	0.66926	10.936	0.00042271
169	1.8926	0.064103	0.65528	10.914	0.0004234
170	1.9001	0.06381	0.64153	10.893	0.00042425
171	1.9075	0.063517	0.62805	10.871	0.00042525
172	1.9146	0.063224	0.61489	10.85	0.00042642
173	1.9216	0.062932	0.6021	10.828	0.00042775
174	1.9284	0.062639	0.58971	10.806	0.00042924
175	1.9351	0.062347	0.57778	10.784	0.0004309
176	1.9415	0.062055	0.56637	10.762	0.00043272
177	1.9479	0.061763	0.55555	10.74	0.00043472
178	1.954	0.06147	0.54537	10.718	0.00043689
179	1.96	0.061178	0.53591	10.695	0.00043922
180	1.9659	0.060886	0.52724	10.673	0.00044173
181	1.9716	0.060594	0.51943	10.651	0.00044441
182	1.9771	0.060302	0.51255	10.629	0.00044727
183	1.9825	0.060009	0.50669	10.606	0.00045029
184	1.9877	0.059717	0.50192	10.584	0.00045348
185	1.9928	0.059425	0.49829	10.561	0.00045685
186	1.9978	0.059133	0.49589	10.539	0.00046038
187	2.0026	0.05884	0.49476	10.516	0.00046408
188	2.0073	0.058548	0.49495	10.494	0.00046794
189	2.0118	0.058256	0.4965	10.471	0.00047196
190	2.0162	0.057964	0.49943	10.449	0.00047614
191	2.0205	0.057672	0.50376	10.426	0.00048048
192	2.0246	0.05738	0.5095	10.404	0.00048498
193	2.0286	0.057088	0.51662	10.381	0.00048962
194	2.0325	0.056796	0.52512	10.358	0.00049441
195	2.0363	0.056504	0.53496	10.336	0.00049935
196	2.0399	0.056212	0.54611	10.313	0.00050442
197	2.0434	0.055921	0.55851	10.29	0.00050963
198	2.0467	0.05563	0.57212	10.268	0.00051497
199	2.05	0.055339	0.5869	10.245	0.00052046
200	2.0531	0.055048	0.60277	10.222	0.0005261
201	2.0561	0.054757	0.61968	10.2	0.00053189
202	2.0589	0.054466	0.63758	10.177	0.00053783
203	2.0617	0.054176	0.65641	10.154	0.00054392
204	2.0643	0.053886	0.67612	10.131	0.00055016
205	2.0668	0.053596	0.69664	10.109	0.00055654
206	2.0692	0.053307	0.71795	10.086	0.00056307
207	2.0715	0.053018	0.73997	10.063	0.00056974
208	2.0736	0.052729	0.76268	10.04	0.00057656
209	2.0757	0.052441	0.78602	10.017	0.00058351
210	2.0776	0.052154	0.80996	9.9947	0.00059061
211	2.0794	0.051866	0.83445	9.9719	0.00059785
212	2.0811	0.05158	0.85947	9.9491	0.00060522
213	2.0827	0.051294	0.88499	9.9263	0.00061273
214	2.0842	0.051008	0.91095	9.9035	0.00062041
215	2.0855	0.050724	0.93735	9.8807	0.00062832
216	2.0868	0.05044	0.96414	9.8578	0.00063645
217	2.0879	0.050158	0.99129	9.835	0.00064481
218	2.0889	0.049877	1.0188	9.8122	0.00065341
219	2.0899	0.049597	1.0466	9.7893	0.00066225
220	2.0907	0.049318	1.0747	9.7665	0.00067134
221	2.0914	0.049041	1.1031	9.7436	0.00068069
222	2.092	0.048766	1.1317	9.7207	0.0006903
223	2.0925	0.048492	1.1606	9.6978	0.00070018
224	2.0929	0.04822	1.1897	9.6749	0.00071034
225	2.0931	0.04795	1.219	9.652	0.00072078
226	2.0933	0.047682	1.2484	9.6291	0.00073141
227	2.0934	0.047415	1.278	9.6061	0.00074225
228	2.0933	0.047151	1.3078	9.5831	0.0007533
229	2.0932	0.046889	1.3377	9.5602	0.00076455
230	2.0929	0.046629	1.3677	9.5371	0.00077601
231	2.0926	0.046371	1.3978	9.5141	0.00078768
232	2.0921	0.046115	1.4279	9.4911	0.00079957
233	2.0915	0.045861	1.4582	9.468	0.00081167
234	2.0909	0.04561	1.4885	9.4449	0.00082399
235	2.0901	0.04536	1.5189	9.4218	0.00083653
236	2.0892	0.045113	1.5493	9.3986	0.00084927


==> data/lincov/lin_cov_ap2.txt <==
t	h	v	fpa	drng	rho	
0	0	0.02	0.5	5	1.482e-09
1	0.049074	0.02	0.50014	5.0001	1.7823e-09
2	0.098186	0.02	0.50028	5.0002	2.18e-09
3	0.14733	0.02	0.50042	5.0005	2.6773e-09
4	0.19652	0.02	0.50055	5.0009	3.2612e-09
5	0.24574	0.02	0.50069	5.0014	3.946e-09
6	0.295	0.02	0.50082	5.002	4.776e-09
7	0.3443	0.02	0.50095	5.0027	5.7539e-09
8	0.39363	0.020001	0.50109	5.0035	6.944e-09
9	0.443	0.020001	0.50122	5.0044	8.438e-09
10	0.4924	0.020001	0.50134	5.0055	1.0239e-08
11	0.54184	0.020001	0.50147	5.0066	1.2424e-08
12	0.59132	0.020001	0.5016	5.0079	1.513e-08
13	0.64082	0.020002	0.50172	5.0092	1.8427e-08
14	0.69037	0.020002	0.50184	5.0107	2.243e-08
15	0.73995	0.020002	0.50196	5.0122	2.7292e-08
16	0.78956	0.020002	0.50208	5.0139	3.3207e-08
17	0.83921	0.020003	0.50219	5.0157	4.0367e-08
18	0.88888	0.020003	0.5023	5.0175	4.9025e-08
19	0.93859	0.020003	0.5024	5.0195	5.9442e-08
20	0.98834	0.020003	0.5025	5.0216	7.2032e-08
21	1.0381	0.020003	0.5026	5.0237	8.7288e-08
22	1.0879	0.020003	0.50268	5.026	1.0604e-07
23	1.1377	0.020003	0.50276	5.0284	1.2908e-07
24	1.1876	0.020003	0.50283	5.0309	1.5701e-07
25	1.2375	0.020002	0.50288	5.0334	1.9213e-07
26	1.2874	0.020002	0.50292	5.0361	2.3748e-07
27	1.3373	0.020001	0.50294	5.0389	2.936e-07
28	1.3873	0.019999	0.50293	5.0417	3.6209e-07
29	1.4373	0.019997	0.50289	5.0447	4.4404e-07
30	1.4872	0.019994	0.50281	5.0478	5.4269e-07
31	1.5372	0.01999	0.50268	5.0509	6.6358e-07
32	1.5872	0.019985	0.50248	5.0542	8.1436e-07
33	1.6371	0.019978	0.50222	5.0575	1.0037e-06
34	1.6871	0.019969	0.50185	5.061	1.2389e-06
35	1.737	0.019959	0.50137	5.0645	1.4914e-06
36	1.7868	0.019947	0.50076	5.0681	1.7539e-06
37	1.8366	0.019934	0.49999	5.0719	2.0564e-06
38	1.8862	0.01992	0.49906	5.0757	2.4161e-06
39	1.9358	0.019905	0.49793	5.0796	2.7749e-06
40	1.9852	0.019891	0.49658	5.0836	3.1405e-06
41	2.0344	0.019878	0.495	5.0878	3.5622e-06
42	2.0834	0.019868	0.49316	5.092	4.036e-06
43	2.1322	0.019862	0.49103	5.0963	4.5102e-06
44	2.1807	0.019864	0.48858	5.1007	5.0353e-06
45	2.2289	0.019874	0.48578	5.1053	5.6333e-06
46	2.2767	0.019898	0.48259	5.1099	6.3693e-06
47	2.3241	0.019941	0.47892	5.1147	7.4313e-06
48	2.371	0.020013	0.47465	5.1196	8.6401e-06
49	2.4172	0.020127	0.46968	5.1246	1.0006e-05
50	2.4628	0.020304	0.46388	5.1298	1.1627e-05
51	2.5075	0.020575	0.45712	5.1352	1.3698e-05
52	2.5512	0.020984	0.44923	5.1408	1.6064e-05
53	2.5938	0.021583	0.44001	5.1465	1.8777e-05
54	2.635	0.022439	0.42928	5.1526	2.1915e-05
55	2.6746	0.023632	0.41681	5.1589	2.5519e-05
56	2.7123	0.025253	0.40238	5.1656	2.9696e-05
57	2.7479	0.027401	0.38573	5.1727	3.4534e-05
58	2.7811	0.030177	0.36657	5.1804	4.0123e-05
59	2.8113	0.033654	0.34464	5.1886	4.6053e-05
60	2.8383	0.03789	0.31968	5.1976	5.2759e-05
61	2.8617	0.042979	0.29146	5.2075	6.0638e-05
62	2.8808	0.049021	0.25972	5.2184	6.9696e-05
63	2.8953	0.056043	0.22431	5.2307	7.8958e-05
64	2.9046	0.063979	0.18529	5.2447	8.8173e-05
65	2.9081	0.072866	0.14323	5.2605	9.9192e-05
66	2.9055	0.082823	0.099829	5.2788	0.00011175
67	2.8961	0.093907	0.062827	5.3	0.00012559
68	2.8794	0.1061	0.062313	5.3247	0.00014017
69	2.8546	0.11935	0.11373	5.3536	0.0001558
70	2.8205	0.13364	0.19079	5.3874	0.00017282
71	2.7762	0.14889	0.28249	5.4273	0.00019066
72	2.7209	0.16496	0.38408	5.474	0.000209
73	2.6543	0.18189	0.49169	5.5288	0.00023165
74	2.5763	0.19971	0.60096	5.593	0.00025553
75	2.4874	0.21802	0.7064	5.668	0.00027744
76	2.3885	0.23628	0.80214	5.7551	0.0002973
77	2.2812	0.25403	0.88318	5.8554	0.0003161
78	2.1667	0.27086	0.96115	5.9698	0.00033306
79	2.0459	0.28578	1.0358	6.0988	0.00033666
80	1.9202	0.29789	1.1051	6.2419	0.00033616
81	1.7911	0.30717	1.1681	6.3981	0.00033696
82	1.6601	0.31411	1.2243	6.5664	0.00034185
83	1.5285	0.31895	1.2739	6.7454	0.00034567
84	1.3977	0.32168	1.3165	6.9336	0.00034778
85	1.2693	0.32231	1.3522	7.1293	0.00034851
86	1.1445	0.32087	1.3809	7.3307	0.00034691
87	1.0251	0.31736	1.4024	7.5359	0.00034284
88	0.91261	0.3119	1.4169	7.7427	0.00033851
89	0.80905	0.30477	1.4249	7.9493	0.00033508
90	0.71652	0.2963	1.4269	8.1539	0.00033282
91	0.63744	0.28684	1.4236	8.3549	0.00033186
92	0.57443	0.27666	1.4157	8.5511	0.00033202
93	0.52993	0.26598	1.401	8.7414	0.00033321
94	0.50531	0.25498	1.3795	8.9252	0.00033532
95	0.49967	0.24385	1.3523	9.1017	0.00033828
96	0.50999	0.23273	1.3214	9.2706	0.00034197
97	0.53221	0.22179	1.2894	9.4314	0.0003463
98	0.56247	0.21113	1.2591	9.584	0.00035122
99	0.59783	0.20085	1.2321	9.7281	0.00035668
100	0.63616	0.191	1.2046	9.8638	0.00036263
101	0.67583	0.18162	1.1769	9.9913	0.00036884
102	0.71572	0.17276	1.1493	10.111	0.00037514
103	0.75506	0.16442	1.1223	10.222	0.00038137
104	0.7934	0.15661	1.0962	10.326	0.00038741
105	0.83045	0.14933	1.0713	10.422	0.00039316
106	0.86606	0.14259	1.0476	10.512	0.00039857
107	0.90016	0.13635	1.0254	10.595	0.00040357
108	0.93275	0.13061	1.0049	10.671	0.00040815
109	0.96386	0.12533	0.98603	10.742	0.00041227
110	0.99355	0.12051	0.969	10.806	0.00041593
111	1.0219	0.1161	0.95387	10.866	0.00041914
112	1.0489	0.11209	0.94068	10.92	0.00042188
113	1.0748	0.10844	0.92947	10.97	0.00042418
114	1.0996	0.10513	0.92028	11.015	0.00042605
115	1.1234	0.10213	0.91312	11.056	0.0004275
116	1.1462	0.099408	0.90796	11.093	0.00042856
117	1.1682	0.096945	0.90481	11.126	0.00042923
118	1.1894	0.094715	0.90363	11.156	0.00042964
119	1.21	0.092696	0.90437	11.182	0.00042993
120	1.2299	0.090864	0.90699	11.206	0.00043012
121	1.2494	0.089201	0.91144	11.226	0.00043019
122	1.2683	0.087689	0.91766	11.244	0.00043016
123	1.2868	0.086312	0.92558	11.26	0.00043002
124	1.3049	0.085054	0.93516	11.273	0.00042978
125	1.3228	0.083902	0.94634	11.283	0.00042944
126	1.3403	0.082844	0.95906	11.292	0.00042899
127	1.3577	0.081869	0.97328	11.299	0.00042846
128	1.3749	0.080967	0.98894	11.304	0.00042784
129	1.392	0.08013	1.006	11.307	0.00042714
130	1.409	0.079349	1.0245	11.309	0.00042636
131	1.426	0.078618	1.0443	11.309	0.00042552
132	1.443	0.07793	1.0654	11.308	0.00042461
133	1.46	0.07728	1.0879	11.305	0.00042364
134	1.4771	0.076664	1.1116	11.302	0.00042261
135	1.4943	0.076075	1.1369	11.297	0.00042155
136	1.5116	0.075512	1.161	11.291	0.00042043
137	1.5289	0.07497	1.1822	11.284	0.00041926
138	1.5462	0.074448	1.202	11.276	0.00041805
139	1.5635	0.073942	1.2225	11.267	0.00041682
140	1.5809	0.073451	1.2469	11.257	0.00041556
141	1.5985	0.072974	1.2792	11.246	0.00041431
142	1.6164	0.072508	1.315	11.235	0.00041306
143	1.6347	0.072053	1.3498	11.223	0.00041182
144	1.6534	0.071605	1.3956	11.21	0.00041057
145	1.6721	0.071164	1.3819	11.197	0.00040938
146	1.6906	0.070726	1.3679	11.183	0.0004083
147	1.7088	0.070291	1.3534	11.169	0.00040733
148	1.7268	0.06986	1.3385	11.154	0.00040647
149	1.7444	0.069432	1.3232	11.138	0.0004057
150	1.7618	0.069008	1.3076	11.122	0.00040503
151	1.7788	0.068588	1.2917	11.106	0.00040445
152	1.7955	0.068171	1.2756	11.089	0.00040395
153	1.812	0.067758	1.2593	11.071	0.00040354
154	1.8281	0.067348	1.2428	11.054	0.00040321
155	1.8439	0.066943	1.2262	11.035	0.00040297
156	1.8594	0.066541	1.2094	11.017	0.0004028
157	1.8746	0.066143	1.1926	10.998	0.00040272
158	1.8896	0.065749	1.1756	10.979	0.00040272
159	1.9042	0.065358	1.1586	10.959	0.0004028
160	1.9186	0.064971	1.1415	10.94	0.00040296
161	1.9327	0.064587	1.1243	10.92	0.00040321
162	1.9465	0.064207	1.1071	10.899	0.00040354
163	1.9601	0.063831	1.0899	10.879	0.00040396
164	1.9733	0.063457	1.0727	10.858	0.00040447
165	1.9863	0.063087	1.0555	10.837	0.00040507
166	1.9991	0.06272	1.0384	10.816	0.00040576
167	2.0116	0.062356	1.0213	10.794	0.00040663
168	2.0239	0.061995	1.0042	10.773	0.00040768
169	2.0359	0.061637	0.98722	10.751	0.00040893
170	2.0477	0.061281	0.97035	10.729	0.00041036
171	2.0592	0.060929	0.9536	10.707	0.00041199
172	2.0705	0.060579	0.93699	10.684	0.00041382
173	2.0815	0.060231	0.92056	10.662	0.00041584
174	2.0924	0.059886	0.90432	10.639	0.00041807
175	2.103	0.059544	0.88831	10.616	0.00042049
176	2.1133	0.059204	0.87257	10.593	0.00042313
177	2.1235	0.058867	0.85711	10.57	0.00042596
178	2.1335	0.058532	0.84199	10.546	0.000429
179	2.1432	0.058199	0.82723	10.523	0.00043224
180	2.1527	0.057869	0.81288	10.499	0.00043569
181	2.162	0.057542	0.79899	10.475	0.00043934
182	2.1711	0.057216	0.78559	10.452	0.00044319
183	2.18	0.056893	0.77274	10.428	0.00044724
184	2.1887	0.056573	0.76049	10.403	0.00045149
185	2.1971	0.056255	0.74888	10.379	0.00045594
186	2.2054	0.055939	0.73799	10.355	0.00046058
187	2.2135	0.055626	0.72785	10.33	0.00046541
188	2.2214	0.055315	0.71853	10.306	0.00047043
189	2.2291	0.055006	0.71008	10.281	0.00047564
190	2.2366	0.0547	0.70256	10.256	0.00048102
191	2.2439	0.054396	0.69603	10.231	0.00048658
192	2.251	0.054095	0.69054	10.206	0.00049231
193	2.2579	0.053796	0.68613	10.181	0.00049821
194	2.2647	0.0535	0.68286	10.156	0.00050427
195	2.2712	0.053206	0.68077	10.13	0.00051049
196	2.2776	0.052915	0.67988	10.105	0.00051686
197	2.2838	0.052626	0.68024	10.079	0.00052337
198	2.2898	0.052339	0.68186	10.054	0.00053003
199	2.2956	0.052055	0.68475	10.028	0.00053685
200	2.3013	0.051774	0.68892	10.002	0.00054383
201	2.3067	0.051495	0.69437	9.9761	0.00055098
202	2.312	0.051218	0.70109	9.95	0.00055828
203	2.3171	0.050944	0.70906	9.9238	0.00056575
204	2.3221	0.050673	0.71826	9.8976	0.00057338
205	2.3268	0.050404	0.72865	9.8712	0.00058116
206	2.3314	0.050137	0.74021	9.8447	0.0005891
207	2.3358	0.049874	0.75289	9.8182	0.00059719
208	2.3401	0.049612	0.76666	9.7915	0.00060543
209	2.3442	0.049354	0.78146	9.7648	0.00061382
210	2.3481	0.049098	0.79726	9.7379	0.00062236
211	2.3518	0.048844	0.814	9.711	0.00063104
212	2.3554	0.048593	0.83164	9.684	0.00063987
213	2.3588	0.048345	0.85014	9.6568	0.00064885
214	2.362	0.0481	0.86943	9.6296	0.00065801
215	2.3651	0.047857	0.88948	9.6023	0.00066742
216	2.368	0.047617	0.91024	9.575	0.00067708
217	2.3707	0.047381	0.93167	9.5475	0.000687
218	2.3733	0.047147	0.95371	9.5199	0.00069719
219	2.3757	0.046917	0.97633	9.4923	0.00070765
220	2.378	0.04669	0.99949	9.4645	0.00071839
221	2.3801	0.046466	1.0232	9.4367	0.00072942
222	2.382	0.046246	1.0473	9.4088	0.00074075
223	2.3838	0.04603	1.0718	9.3808	0.00075238
224	2.3854	0.045816	1.0968	9.3527	0.00076433
225	2.3868	0.045607	1.1221	9.3246	0.00077658
226	2.3881	0.045401	1.1478	9.2963	0.00078905
227	2.3893	0.045199	1.1738	9.2679	0.00080175
228	2.3902	0.045	1.2	9.2395	0.00081466
229	2.391	0.044805	1.2266	9.211	0.00082781
230	2.3917	0.044614	1.2534	9.1823	0.00084117
231	2.3922	0.044427	1.2804	9.1536	0.00085477
232	2.3925	0.044243	1.3076	9.1248	0.0008686
233	2.3927	0.044062	1.335	9.0959	0.00088266
234	2.3927	0.043885	1.3625	9.067	0.00089696
235	2.3925	0.043712	1.3902	9.0379	0.00091149
236	2.3922	0.043542	1.418	9.0087	0.00092624


==> data/lincov/lin_cov_lq1.txt <==
t	h	v	fpa	drng	rho	
0	0	0.02	0.5	5	1.482e-09
1	0.049074	0.02	0.50014	5.0001	1.7823e-09
2	0.098186	0.02	0.50028	5.0002	2.18e-09
3	0.14733	0.02	0.50042	5.0005	2.6773e-09
4	0.19652	0.02	0.50055	5.0009	3.2612e-09
5	0.24574	0.02	0.50069	5.0014	3.946e-09
6	0.295	0.02	0.50083	5.002	4.776e-09
7	0.3443	0.02	0.50096	5.0027	5.7539e-09
8	0.39363	0.020001	0.50109	5.0035	6.944e-09
9	0.443	0.020001	0.50122	5.0044	8.438e-09
10	0.4924	0.020001	0.50135	5.0055	1.0239e-08
11	0.54184	0.020001	0.50148	5.0066	1.2424e-08
12	0.59132	0.020001	0.50161	5.0079	1.513e-08
13	0.64083	0.020002	0.50174	5.0092	1.8427e-08
14	0.69038	0.020002	0.50186	5.0107	2.243e-08
15	0.73996	0.020002	0.50199	5.0122	2.7292e-08
16	0.78957	0.020002	0.50211	5.0139	3.3207e-08
17	0.83922	0.020003	0.50223	5.0157	4.0367e-08
18	0.88891	0.020003	0.50235	5.0175	4.9025e-08
19	0.93862	0.020003	0.50247	5.0195	5.9442e-08
20	0.98837	0.020003	0.50259	5.0216	7.2032e-08
21	1.0382	0.020003	0.50271	5.0237	8.7288e-08
22	1.088	0.020003	0.50282	5.026	1.0604e-07
23	1.1378	0.020003	0.50293	5.0284	1.2908e-07
24	1.1877	0.020003	0.50304	5.0309	1.5701e-07
25	1.2376	0.020002	0.50315	5.0334	1.9214e-07
26	1.2876	0.020002	0.50326	5.0361	2.3748e-07
27	1.3375	0.020001	0.50336	5.0389	2.9361e-07
28	1.3875	0.019999	0.50346	5.0418	3.6209e-07
29	1.4375	0.019997	0.50356	5.0447	4.4405e-07
30	1.4876	0.019994	0.50364	5.0478	5.4271e-07
31	1.5377	0.01999	0.50373	5.0509	6.6361e-07
32	1.5878	0.019985	0.5038	5.0542	8.1442e-07
33	1.6379	0.019978	0.50387	5.0575	1.0038e-06
34	1.688	0.019969	0.50392	5.061	1.239e-06
35	1.7381	0.019959	0.50396	5.0645	1.4916e-06
36	1.7882	0.019947	0.50398	5.0682	1.7542e-06
37	1.8383	0.019934	0.504	5.0719	2.0569e-06
38	1.8885	0.01992	0.50398	5.0758	2.4168e-06
39	1.9385	0.019905	0.50395	5.0797	2.7759e-06
40	1.9886	0.019891	0.5039	5.0838	3.1417e-06
41	2.0386	0.019878	0.50383	5.088	3.5639e-06
42	2.0886	0.019868	0.50372	5.0922	4.0385e-06
43	2.1385	0.019862	0.50357	5.0966	4.5135e-06
44	2.1884	0.019863	0.50339	5.1011	5.0398e-06
45	2.2382	0.019874	0.50316	5.1057	5.6397e-06
46	2.2878	0.019898	0.50286	5.1105	6.3789e-06
47	2.3374	0.019942	0.50247	5.1153	7.447e-06
48	2.3868	0.020014	0.50194	5.1204	8.6635e-06
49	2.4359	0.020128	0.50127	5.1255	1.0039e-05
50	2.4849	0.020307	0.50041	5.1309	1.1676e-05
51	2.5335	0.020581	0.49932	5.1365	1.3769e-05
52	2.5817	0.020995	0.49793	5.1423	1.6167e-05
53	2.6294	0.021603	0.49617	5.1483	1.8921e-05
54	2.6766	0.022475	0.49396	5.1547	2.2116e-05
55	2.723	0.023692	0.49121	5.1614	2.5796e-05
56	2.7686	0.025349	0.48776	5.1686	3.0078e-05
57	2.8132	0.027551	0.48347	5.1762	3.5058e-05
58	2.8566	0.030404	0.47813	5.1845	4.084e-05
59	2.8986	0.033989	0.47151	5.1935	4.7008e-05
60	2.9388	0.038371	0.46337	5.2034	5.4027e-05
61	2.977	0.043654	0.45338	5.2144	6.2333e-05
62	3.0128	0.049954	0.44111	5.2267	7.1957e-05
63	3.0458	0.057311	0.42615	5.2406	8.1894e-05
64	3.0756	0.065673	0.40807	5.2565	9.1892e-05
65	3.1017	0.075097	0.38643	5.2747	0.00010397
66	3.1234	0.085731	0.36062	5.2959	0.0001179
67	3.1403	0.097666	0.33002	5.3205	0.00013345
68	3.1515	0.11091	0.29404	5.3495	0.00015008
69	3.156	0.12546	0.24426	5.3835	0.00016821
70	3.1522	0.14132	0.18228	5.4238	0.00018826
71	3.1385	0.15846	0.11899	5.4713	0.00020967
72	3.1136	0.17677	0.10516	5.5273	0.00023213
73	3.0764	0.19634	0.18086	5.5933	0.00026023
74	3.0259	0.21728	0.29432	5.671	0.00029045
75	2.9619	0.23918	0.42051	5.7622	0.00031892
76	2.8843	0.26143	0.54949	5.8687	0.00034544
77	2.794	0.28354	0.67489	5.9919	0.00037105
78	2.6912	0.30498	0.80912	6.1331	0.00039459
79	2.5762	0.32452	0.95226	6.293	0.00040053
80	2.4497	0.34093	1.1026	6.4712	0.00040027
81	2.3125	0.35408	1.2593	6.6663	0.00040096
82	2.1658	0.36447	1.419	6.8768	0.00040669
83	2.0111	0.37232	1.58	7.101	0.00041004
84	1.8499	0.37752	1.7403	7.337	0.00040979
85	1.6845	0.37998	1.8972	7.5823	0.00040621
86	1.5172	0.3796	2.0484	7.8347	0.00039765
87	1.3514	0.37631	2.1912	8.0912	0.00038376
88	1.1911	0.37016	2.3232	8.3491	0.00036831
89	1.0419	0.36146	2.4427	8.6055	0.00035379
90	0.91113	0.3506	2.5478	8.8581	0.00034144
91	0.80836	0.33805	2.6373	9.1045	0.00033234
92	0.74431	0.32414	2.7108	9.3428	0.00032716
93	0.72688	0.30919	2.764	9.5716	0.00032649
94	0.75572	0.29347	2.7966	9.7896	0.00033088
95	0.82152	0.27726	2.8098	9.996	0.00034035
96	0.91178	0.26082	2.8066	10.19	0.00035444
97	1.0159	0.2444	2.7909	10.371	0.00037235
98	1.1264	0.22821	2.7669	10.539	0.00039323
99	1.239	0.21242	2.7364	10.693	0.00041633
100	1.3507	0.19719	2.6937	10.833	0.00044097
101	1.4594	0.18263	2.6405	10.959	0.00046628
102	1.5638	0.16885	2.5786	11.072	0.00049152
103	1.6631	0.15594	2.5097	11.172	0.00051615
104	1.7568	0.14396	2.4354	11.259	0.00053978
105	1.8447	0.133	2.3572	11.334	0.00056212
106	1.9267	0.12308	2.2762	11.398	0.00058298
107	2.0028	0.11425	2.1935	11.45	0.00060224
108	2.0732	0.10653	2.1102	11.491	0.00061981
109	2.138	0.09992	2.0271	11.523	0.00063568
110	2.1975	0.094415	1.9451	11.545	0.00064984
111	2.2519	0.089975	1.865	11.558	0.00066233
112	2.3014	0.086544	1.7874	11.563	0.00067317
113	2.3462	0.084039	1.7129	11.56	0.00068243
114	2.3867	0.08236	1.6422	11.55	0.00069018
115	2.423	0.081396	1.5757	11.533	0.00069648
116	2.4554	0.08103	1.514	11.509	0.00070141
117	2.4842	0.081146	1.4573	11.48	0.00070505
118	2.5096	0.081639	1.4061	11.445	0.00070752
119	2.5317	0.082413	1.3606	11.405	0.000709
120	2.5508	0.083389	1.3209	11.36	0.00070953
121	2.5672	0.084498	1.2873	11.311	0.00070918
122	2.5809	0.085686	1.2596	11.258	0.00070802
123	2.5921	0.08691	1.2379	11.201	0.00070609
124	2.6011	0.088136	1.222	11.141	0.00070345
125	2.6079	0.089338	1.2115	11.077	0.00070015
126	2.6128	0.090497	1.2061	11.011	0.00069625
127	2.6158	0.091599	1.2053	10.942	0.0006918
128	2.6171	0.092633	1.2088	10.871	0.00068684
129	2.6168	0.093593	1.216	10.797	0.00068142
130	2.6151	0.094474	1.2264	10.722	0.00067557
131	2.6119	0.095275	1.2396	10.644	0.00066935
132	2.6075	0.095995	1.255	10.566	0.00066278
133	2.602	0.096634	1.2722	10.485	0.00065591
134	2.5953	0.097194	1.2909	10.404	0.00064877
135	2.5876	0.097676	1.3106	10.321	0.00064138
136	2.579	0.098083	1.3335	10.237	0.00063376
137	2.5694	0.098418	1.3585	10.153	0.0006259
138	2.559	0.098684	1.3845	10.067	0.00061779
139	2.5477	0.098884	1.41	9.9815	0.00060945
140	2.5358	0.099021	1.4338	9.8949	0.00060094
141	2.5232	0.099099	1.4551	9.8079	0.0005923
142	2.5101	0.09912	1.4757	9.7206	0.0005836
143	2.4965	0.099087	1.4957	9.6329	0.00057486
144	2.4825	0.099004	1.515	9.5451	0.00056609
145	2.4684	0.098872	1.5049	9.4573	0.00055742
146	2.4547	0.098694	1.4941	9.3693	0.00054898
147	2.4413	0.098474	1.4831	9.2815	0.00054076
148	2.4283	0.098214	1.4717	9.1937	0.00053274
149	2.4156	0.097918	1.4597	9.106	0.00052493
150	2.4032	0.097588	1.4471	9.0186	0.00051731
151	2.3912	0.097228	1.4339	8.9314	0.00050989
152	2.3795	0.096839	1.4199	8.8445	0.00050266
153	2.3681	0.096425	1.4052	8.7579	0.00049562
154	2.357	0.095987	1.3897	8.6716	0.00048878
155	2.3463	0.095528	1.3735	8.5858	0.00048212
156	2.3358	0.095049	1.3566	8.5003	0.00047566
157	2.3256	0.094552	1.339	8.4153	0.00046939
158	2.3157	0.094039	1.3206	8.3308	0.00046331
159	2.3061	0.093511	1.3016	8.2468	0.00045743
160	2.2968	0.09297	1.2819	8.1632	0.00045174
161	2.2878	0.092417	1.2615	8.0802	0.00044624
162	2.279	0.091854	1.2405	7.9977	0.00044093
163	2.2704	0.09128	1.2189	7.9158	0.00043582
164	2.2622	0.090698	1.1967	7.8345	0.0004309
165	2.2542	0.090109	1.1739	7.7538	0.00042617
166	2.2464	0.089512	1.1506	7.6736	0.00042164
167	2.2388	0.08891	1.1267	7.5941	0.00041738
168	2.2315	0.088302	1.1023	7.5151	0.00041341
169	2.2244	0.08769	1.0773	7.4368	0.00040972
170	2.2175	0.087074	1.0519	7.3592	0.00040632
171	2.2109	0.086455	1.0261	7.2821	0.00040321
172	2.2044	0.085833	0.99975	7.2057	0.00040039
173	2.1981	0.085209	0.97301	7.1299	0.00039788
174	2.1921	0.084583	0.94586	7.0548	0.00039566
175	2.1862	0.083956	0.91833	6.9804	0.00039375
176	2.1805	0.083329	0.89043	6.9065	0.00039214
177	2.1749	0.0827	0.8622	6.8334	0.00039084
178	2.1695	0.082072	0.83365	6.7609	0.00038984
179	2.1643	0.081444	0.80482	6.689	0.00038914
180	2.1593	0.080816	0.77572	6.6178	0.00038875
181	2.1544	0.08019	0.7464	6.5472	0.00038865
182	2.1496	0.079564	0.71689	6.4773	0.00038886
183	2.145	0.078939	0.68723	6.4081	0.00038936
184	2.1405	0.078317	0.65746	6.3395	0.00039016
185	2.1362	0.077695	0.62764	6.2715	0.00039125
186	2.132	0.077076	0.59783	6.2042	0.00039262
187	2.1279	0.076459	0.5681	6.1375	0.00039428
188	2.1239	0.075844	0.53853	6.0715	0.00039621
189	2.12	0.075231	0.50924	6.0061	0.00039841
190	2.1163	0.074621	0.48035	5.9413	0.00040088
191	2.1126	0.074013	0.45202	5.8772	0.00040361
192	2.109	0.073408	0.42444	5.8137	0.00040658
193	2.1055	0.072806	0.39785	5.7508	0.00040981
194	2.1022	0.072207	0.37255	5.6885	0.00041327
195	2.0989	0.071611	0.34892	5.6268	0.00041696
196	2.0956	0.071017	0.32742	5.5658	0.00042087
197	2.0925	0.070427	0.30858	5.5054	0.000425
198	2.0894	0.069839	0.29303	5.4455	0.00042933
199	2.0864	0.069255	0.28139	5.3863	0.00043389
200	2.0835	0.068674	0.27428	5.3277	0.00043868
201	2.0807	0.068096	0.27213	5.2696	0.00044368
202	2.0779	0.067522	0.27516	5.2122	0.0004489
203	2.0751	0.066951	0.28328	5.1553	0.00045432
204	2.0724	0.066383	0.29614	5.099	0.00045995
205	2.0698	0.065819	0.31322	5.0433	0.00046578
206	2.0672	0.065258	0.33393	4.9881	0.00047181
207	2.0646	0.064701	0.3577	4.9335	0.00047802
208	2.0621	0.064147	0.384	4.8795	0.00048442
209	2.0597	0.063597	0.41238	4.8261	0.000491
210	2.0572	0.063051	0.44247	4.7732	0.00049776
211	2.0549	0.062508	0.47397	4.7208	0.00050469
212	2.0525	0.061969	0.50665	4.669	0.00051179
213	2.0502	0.061434	0.5403	4.6177	0.00051906
214	2.0479	0.060902	0.57476	4.567	0.00052653
215	2.0456	0.060375	0.60991	4.5168	0.00053424
216	2.0433	0.059852	0.64564	4.4671	0.0005422
217	2.0411	0.059333	0.68186	4.418	0.0005504
218	2.0389	0.058819	0.7185	4.3694	0.00055885
219	2.0367	0.058309	0.75549	4.3213	0.00056756
220	2.0345	0.057804	0.79278	4.2737	0.00057653
221	2.0324	0.057303	0.83032	4.2266	0.00058577
222	2.0302	0.056808	0.86808	4.18	0.00059527
223	2.028	0.056317	0.90601	4.1339	0.00060504
224	2.0259	0.055831	0.94409	4.0883	0.00061509
225	2.0238	0.05535	0.98228	4.0432	0.00062542
226	2.0216	0.054874	1.0206	3.9986	0.00063595
227	2.0195	0.054404	1.0589	3.9544	0.00064669
228	2.0174	0.053938	1.0973	3.9107	0.00065764
229	2.0152	0.053477	1.1357	3.8675	0.0006688
230	2.0131	0.053022	1.1742	3.8248	0.00068017
231	2.0109	0.052571	1.2126	3.7825	0.00069175
232	2.0088	0.052126	1.251	3.7407	0.00070355
233	2.0066	0.051685	1.2893	3.6993	0.00071557
234	2.0044	0.05125	1.3276	3.6584	0.00072781
235	2.0022	0.05082	1.3659	3.6179	0.00074026
236	2	0.050394	1.404	3.5779	0.00075292


==> data/lincov/lin_cov_lq2.txt <==
t	h	v	fpa	drng	rho	
0	0	0.02	0.5	5	1.482e-09
1	0.049074	0.02	0.50014	5.0001	1.7823e-09
2	0.098186	0.02	0.50028	5.0002	2.18e-09
3	0.14733	0.02	0.50042	5.0005	2.6773e-09
4	0.19652	0.02	0.50055	5.0009	3.2612e-09
5	0.24574	0.02	0.50069	5.0014	3.946e-09
6	0.295	0.02	0.50083	5.002	4.776e-09
7	0.3443	0.02	0.50096	5.0027	5.7539e-09
8	0.39363	0.020001	0.50109	5.0035	6.944e-09
9	0.443	0.020001	0.50122	5.0044	8.438e-09
10	0.4924	0.020001	0.50135	5.0055	1.0239e-08
11	0.54184	0.020001	0.50148	5.0066	1.2424e-08
12	0.59132	0.020001	0.50161	5.0079	1.513e-08
13	0.64083	0.020002	0.50174	5.0092	1.8427e-08
14	0.69038	0.020002	0.50186	5.0107	2.243e-08
15	0.73996	0.020002	0.50199	5.0122	2.7292e-08
16	0.78957	0.020002	0.50211	5.0139	3.3207e-08
17	0.83922	0.020003	0.50223	5.0157	4.0367e-08
18	0.88891	0.020003	0.50235	5.0175	4.9025e-08
19	0.93862	0.020003	0.50247	5.0195	5.9442e-08
20	0.98837	0.020003	0.50259	5.0216	7.2032e-08
21	1.0382	0.020003	0.50271	5.0237	8.7288e-08
22	1.088	0.020003	0.50282	5.026	1.0604e-07
23	1.1378	0.020003	0.50293	5.0284	1.2908e-07
24	1.1877	0.020003	0.50304	5.0309	1.5701e-07
25	1.2376	0.020002	0.50315	5.0334	1.9214e-07
26	1.2876	0.020002	0.50326	5.0361	2.3748e-07
27	1.3375	0.020001	0.50336	5.0389	2.9361e-07
28	1.3875	0.019999	0.50346	5.0418	3.6209e-07
29	1.4375	0.019997	0.50355	5.0447	4.4405e-07
30	1.4876	0.019994	0.50364	5.0478	5.4271e-07
31	1.5377	0.01999	0.50373	5.0509	6.6361e-07
32	1.5878	0.019985	0.5038	5.0542	8.1442e-07
33	1.6379	0.019978	0.50386	5.0575	1.0038e-06
34	1.688	0.019969	0.50391	5.061	1.239e-06
35	1.7381	0.019959	0.50395	5.0645	1.4916e-06
36	1.7882	0.019947	0.50397	5.0682	1.7542e-06
37	1.8383	0.019934	0.50398	5.0719	2.0569e-06
38	1.8884	0.01992	0.50396	5.0758	2.4168e-06
39	1.9385	0.019905	0.50392	5.0797	2.7759e-06
40	1.9886	0.019891	0.50385	5.0838	3.1417e-06
41	2.0386	0.019878	0.50376	5.088	3.5639e-06
42	2.0886	0.019868	0.50362	5.0922	4.0385e-06
43	2.1385	0.019862	0.50344	5.0966	4.5135e-06
44	2.1883	0.019863	0.50322	5.1011	5.0398e-06
45	2.2381	0.019874	0.50294	5.1057	5.6397e-06
46	2.2877	0.019898	0.50258	5.1105	6.3788e-06
47	2.3373	0.019942	0.50211	5.1153	7.4468e-06
48	2.3866	0.020014	0.50148	5.1204	8.6633e-06
49	2.4357	0.020128	0.50067	5.1255	1.0039e-05
50	2.4846	0.020307	0.49964	5.1309	1.1675e-05
51	2.5331	0.020581	0.49833	5.1365	1.3768e-05
52	2.5812	0.020995	0.49665	5.1422	1.6165e-05
53	2.6288	0.021603	0.49452	5.1483	1.8918e-05
54	2.6757	0.022474	0.49183	5.1547	2.2112e-05
55	2.722	0.023691	0.48844	5.1614	2.579e-05
56	2.7673	0.025348	0.48419	5.1685	3.0069e-05
57	2.8115	0.027548	0.47886	5.1762	3.5044e-05
58	2.8543	0.0304	0.47221	5.1844	4.0818e-05
59	2.8956	0.033981	0.46395	5.1934	4.6976e-05
60	2.935	0.038358	0.45376	5.2033	5.3979e-05
61	2.9721	0.043634	0.44125	5.2142	6.2261e-05
62	3.0066	0.049923	0.42591	5.2264	7.185e-05
63	3.038	0.057265	0.40727	5.2403	8.174e-05
64	3.0657	0.065604	0.38481	5.2561	9.1676e-05
65	3.0893	0.074996	0.35808	5.2742	0.00010366
66	3.1081	0.085586	0.3265	5.2952	0.00011746
67	3.1213	0.097459	0.28947	5.3196	0.00013284
68	3.1284	0.11062	0.24654	5.3483	0.00014924
69	3.1281	0.12506	0.18984	5.382	0.00016706
70	3.1188	0.14076	0.12349	5.4217	0.00018669
71	3.099	0.1577	0.078643	5.4686	0.00020758
72	3.0674	0.17576	0.13298	5.5238	0.0002294
73	3.0231	0.19501	0.24099	5.5889	0.00025661
74	2.9653	0.21553	0.36525	5.6653	0.00028572
75	2.8938	0.23692	0.49508	5.7549	0.00031294
76	2.8089	0.25857	0.623	5.8594	0.00033808
77	2.7118	0.27997	0.7429	5.9803	0.00036217
78	2.603	0.30063	0.86732	6.1187	0.00038414
79	2.4832	0.31933	0.99532	6.2752	0.00038915
80	2.3533	0.33492	1.124	6.4495	0.00038834
81	2.2147	0.34728	1.2517	6.6403	0.00038862
82	2.0689	0.35694	1.3758	6.846	0.00039386
83	1.9177	0.36413	1.4952	7.0652	0.00039711
84	1.7627	0.36877	1.6086	7.296	0.0003973
85	1.6059	0.37081	1.7148	7.5361	0.00039476
86	1.4494	0.37021	1.8125	7.7832	0.00038797
87	1.2959	0.36691	1.9007	8.0349	0.00037657
88	1.1483	0.361	1.9785	8.2884	0.0003639
89	1.0101	0.35278	2.0457	8.5412	0.00035201
90	0.88584	0.34266	2.1021	8.7908	0.00034171
91	0.78116	0.33104	2.1477	9.0354	0.00033363
92	0.70267	0.31828	2.1829	9.2731	0.00032797
93	0.65673	0.30465	2.2053	9.5026	0.00032491
94	0.64649	0.29039	2.2147	9.7228	0.00032477
95	0.6692	0.27574	2.2127	9.933	0.00032765
96	0.71741	0.26094	2.2014	10.132	0.00033343
97	0.78256	0.24618	2.184	10.32	0.00034181
98	0.85768	0.23164	2.1636	10.497	0.00035243
99	0.93799	0.21746	2.1415	10.661	0.00036498
100	1.0203	0.20374	2.113	10.814	0.0003791
101	1.1024	0.19058	2.0789	10.954	0.00039424
102	1.1827	0.17803	2.0401	11.083	0.00040987
103	1.2603	0.16616	1.9975	11.201	0.00042556
104	1.3347	0.155	1.9521	11.307	0.00044097
105	1.4054	0.14459	1.9046	11.403	0.00045584
106	1.4724	0.13495	1.8556	11.488	0.00046997
107	1.5355	0.12607	1.8059	11.564	0.00048321
108	1.5947	0.11798	1.7562	11.631	0.00049545
109	1.6502	0.11064	1.7071	11.689	0.00050664
110	1.702	0.10407	1.6591	11.738	0.00051673
111	1.7503	0.098235	1.6129	11.78	0.00052571
112	1.7952	0.09311	1.569	11.814	0.00053357
113	1.8368	0.088666	1.5278	11.842	0.00054034
114	1.8754	0.084863	1.4897	11.862	0.00054604
115	1.911	0.081658	1.455	11.877	0.0005507
116	1.944	0.079003	1.424	11.886	0.00055438
117	1.9743	0.076843	1.3969	11.889	0.00055711
118	2.0022	0.075125	1.3737	11.887	0.00055899
119	2.0279	0.073793	1.3544	11.881	0.00056021
120	2.0514	0.072793	1.339	11.87	0.00056079
121	2.073	0.072074	1.3274	11.855	0.00056076
122	2.0927	0.071588	1.3194	11.836	0.00056016
123	2.1107	0.071292	1.3147	11.814	0.00055903
124	2.1271	0.071148	1.3133	11.788	0.00055739
125	2.1421	0.071123	1.3147	11.759	0.00055528
126	2.1557	0.071188	1.3187	11.728	0.00055275
127	2.168	0.071319	1.3251	11.694	0.00054981
128	2.1791	0.071495	1.3335	11.657	0.00054651
129	2.1892	0.0717	1.3437	11.618	0.00054288
130	2.1983	0.07192	1.3553	11.577	0.00053894
131	2.2065	0.072143	1.3681	11.535	0.00053473
132	2.2139	0.072361	1.3819	11.49	0.00053027
133	2.2206	0.072567	1.3964	11.444	0.00052559
134	2.2265	0.072756	1.4114	11.396	0.00052072
135	2.2318	0.072922	1.4268	11.347	0.00051569
136	2.2365	0.073064	1.4431	11.297	0.00051049
137	2.2406	0.073178	1.4599	11.245	0.00050511
138	2.2442	0.073265	1.4771	11.193	0.00049955
139	2.2472	0.073323	1.494	11.139	0.00049381
140	2.2498	0.073352	1.5101	11.085	0.00048795
141	2.252	0.073352	1.5252	11.03	0.00048201
142	2.254	0.073322	1.5397	10.974	0.00047605
143	2.2557	0.073264	1.5536	10.918	0.00047007
144	2.2574	0.073178	1.5628	10.861	0.00046414
145	2.2591	0.073063	1.5529	10.804	0.00045835
146	2.261	0.072921	1.5425	10.746	0.00045277
147	2.2631	0.072754	1.5318	10.688	0.0004474
148	2.2654	0.072563	1.5206	10.63	0.00044223
149	2.2678	0.072349	1.509	10.571	0.00043726
150	2.2704	0.072115	1.4969	10.512	0.00043246
151	2.2731	0.071861	1.4843	10.453	0.00042785
152	2.276	0.07159	1.4712	10.394	0.00042342
153	2.2789	0.071302	1.4576	10.335	0.00041917
154	2.282	0.071	1.4436	10.276	0.00041511
155	2.2851	0.070683	1.4292	10.217	0.00041122
156	2.2884	0.070354	1.4143	10.158	0.00040752
157	2.2917	0.070014	1.3989	10.098	0.000404
158	2.2951	0.069663	1.3832	10.039	0.00040067
159	2.2986	0.069302	1.367	9.9802	0.00039753
160	2.3021	0.068933	1.3505	9.9213	0.00039457
161	2.3057	0.068557	1.3336	9.8624	0.00039181
162	2.3094	0.068173	1.3164	9.8036	0.00038925
163	2.3131	0.067783	1.2988	9.745	0.00038688
164	2.3169	0.067388	1.2809	9.6866	0.0003847
165	2.3207	0.066987	1.2627	9.6283	0.00038273
166	2.3245	0.066583	1.2442	9.5702	0.00038096
167	2.3284	0.066175	1.2254	9.5123	0.00037949
168	2.3323	0.065763	1.2064	9.4545	0.00037832
169	2.3362	0.065349	1.1871	9.397	0.00037746
170	2.3401	0.064933	1.1676	9.3397	0.0003769
171	2.344	0.064514	1.1479	9.2826	0.00037666
172	2.348	0.064095	1.128	9.2257	0.00037674
173	2.3519	0.063674	1.1079	9.1691	0.00037714
174	2.3559	0.063253	1.0877	9.1126	0.00037785
175	2.3598	0.062832	1.0674	9.0565	0.00037889
176	2.3638	0.062411	1.0469	9.0005	0.00038024
177	2.3677	0.06199	1.0263	8.9448	0.00038191
178	2.3716	0.06157	1.0057	8.8894	0.00038389
179	2.3755	0.061152	0.98507	8.8341	0.00038619
180	2.3794	0.060734	0.9644	8.7792	0.0003888
181	2.3832	0.060318	0.94375	8.7245	0.00039171
182	2.387	0.059904	0.92315	8.67	0.00039492
183	2.3908	0.059492	0.90263	8.6158	0.00039843
184	2.3945	0.059082	0.88223	8.5618	0.00040223
185	2.3982	0.058674	0.86198	8.5081	0.00040631
186	2.4019	0.058269	0.84193	8.4546	0.00041067
187	2.4055	0.057867	0.82211	8.4014	0.00041529
188	2.4091	0.057469	0.80259	8.3484	0.00042018
189	2.4126	0.057073	0.78341	8.2957	0.00042532
190	2.416	0.05668	0.76462	8.2432	0.00043071
191	2.4194	0.056291	0.7463	8.1909	0.00043633
192	2.4228	0.055906	0.72849	8.1389	0.00044219
193	2.4261	0.055524	0.71128	8.0872	0.00044826
194	2.4293	0.055146	0.69474	8.0356	0.00045455
195	2.4324	0.054771	0.67895	7.9844	0.00046103
196	2.4355	0.054401	0.66399	7.9333	0.00046772
197	2.4385	0.054035	0.64995	7.8825	0.00047458
198	2.4414	0.053673	0.63692	7.8319	0.00048162
199	2.4443	0.053315	0.62499	7.7816	0.00048886
200	2.4471	0.052961	0.61425	7.7315	0.0004963
201	2.4498	0.052612	0.6048	7.6816	0.00050394
202	2.4524	0.052267	0.59673	7.6319	0.00051176
203	2.4549	0.051926	0.59012	7.5825	0.00051978
204	2.4574	0.05159	0.58503	7.5333	0.00052797
205	2.4598	0.051258	0.58154	7.4843	0.00053635
206	2.462	0.050931	0.5797	7.4355	0.0005449
207	2.4642	0.050609	0.57954	7.387	0.00055362
208	2.4663	0.050291	0.58109	7.3386	0.00056251
209	2.4683	0.049978	0.58436	7.2905	0.00057156
210	2.4702	0.04967	0.58932	7.2426	0.00058078
211	2.4721	0.049366	0.59596	7.1949	0.00059015
212	2.4738	0.049067	0.60424	7.1475	0.00059968
213	2.4754	0.048773	0.6141	7.1002	0.00060936
214	2.4769	0.048484	0.62548	7.0532	0.00061925
215	2.4784	0.048199	0.6383	7.0063	0.00062939
216	2.4797	0.04792	0.65249	6.9597	0.00063981
217	2.4809	0.047646	0.66796	6.9133	0.0006505
218	2.482	0.047378	0.68463	6.8671	0.00066146
219	2.483	0.047114	0.70242	6.821	0.00067272
220	2.4839	0.046857	0.72123	6.7752	0.00068427
221	2.4847	0.046604	0.74101	6.7296	0.00069611
222	2.4854	0.046358	0.76166	6.6842	0.00070827
223	2.486	0.046116	0.78311	6.639	0.00072074
224	2.4864	0.045881	0.80531	6.594	0.00073354
225	2.4868	0.045651	0.82818	6.5491	0.00074666
226	2.487	0.045427	0.85166	6.5045	0.00076
227	2.4871	0.045209	0.8757	6.4601	0.00077356
228	2.4871	0.044996	0.90026	6.4158	0.00078735
229	2.487	0.044789	0.92529	6.3717	0.00080137
230	2.4868	0.044587	0.95074	6.3279	0.00081561
231	2.4864	0.044391	0.97658	6.2842	0.00083009
232	2.4859	0.0442	1.0028	6.2407	0.00084481
233	2.4853	0.044014	1.0293	6.1973	0.00085976
234	2.4846	0.043834	1.056	6.1542	0.00087495
235	2.4837	0.043658	1.0831	6.1113	0.00089038
236	2.4828	0.043487	1.1104	6.0685	0.00090603


==> data/lincov/lin_cov_ol.txt <==
t	h	v	fpa	drng	rho	
0	0	0.02	0.5	5	1.482e-09
1	0.049074	0.02	0.50014	5.0001	1.7823e-09
2	0.098186	0.02	0.50028	5.0002	2.18e-09
3	0.14733	0.02	0.50042	5.0005	2.6773e-09
4	0.19652	0.02	0.50055	5.0009	3.2612e-09
5	0.24574	0.02	0.50069	5.0014	3.946e-09
6	0.295	0.02	0.50083	5.002	4.776e-09
7	0.3443	0.02	0.50096	5.0027	5.7539e-09
8	0.39363	0.020001	0.50109	5.0035	6.944e-09
9	0.443	0.020001	0.50122	5.0044	8.438e-09
10	0.4924	0.020001	0.50135	5.0055	1.0239e-08
11	0.54184	0.020001	0.50148	5.0066	1.2424e-08
12	0.59132	0.020001	0.50161	5.0079	1.513e-08
13	0.64083	0.020002	0.50174	5.0092	1.8427e-08
14	0.69038	0.020002	0.50186	5.0107	2.243e-08
15	0.73996	0.020002	0.50199	5.0122	2.7292e-08
16	0.78957	0.020002	0.50211	5.0139	3.3207e-08
17	0.83922	0.020003	0.50223	5.0157	4.0367e-08
18	0.88891	0.020003	0.50235	5.0175	4.9025e-08
19	0.93862	0.020003	0.50247	5.0195	5.9442e-08
20	0.98837	0.020003	0.50259	5.0216	7.2032e-08
21	1.0382	0.020003	0.50271	5.0237	8.7288e-08
22	1.088	0.020003	0.50282	5.026	1.0604e-07
23	1.1378	0.020003	0.50293	5.0284	1.2908e-07
24	1.1877	0.020003	0.50304	5.0309	1.5701e-07
25	1.2376	0.020002	0.50315	5.0334	1.9214e-07
26	1.2876	0.020002	0.50326	5.0361	2.3748e-07
27	1.3375	0.020001	0.50336	5.0389	2.9361e-07
28	1.3875	0.019999	0.50346	5.0418	3.6209e-07
29	1.4375	0.019997	0.50356	5.0447	4.4405e-07
30	1.4876	0.019994	0.50365	5.0478	5.4271e-07
31	1.5377	0.01999	0.50373	5.0509	6.6361e-07
32	1.5878	0.019985	0.50381	5.0542	8.1442e-07
33	1.6379	0.019978	0.50387	5.0575	1.0038e-06
34	1.688	0.019969	0.50393	5.061	1.239e-06
35	1.7381	0.019959	0.50397	5.0645	1.4916e-06
36	1.7882	0.019947	0.504	5.0682	1.7542e-06
37	1.8384	0.019934	0.50402	5.0719	2.0569e-06
38	1.8885	0.01992	0.50402	5.0758	2.4168e-06
39	1.9386	0.019905	0.50401	5.0797	2.7759e-06
40	1.9886	0.019891	0.50398	5.0838	3.1418e-06
41	2.0387	0.019878	0.50394	5.088	3.5639e-06
42	2.0887	0.019868	0.50387	5.0922	4.0385e-06
43	2.1386	0.019862	0.50378	5.0966	4.5136e-06
44	2.1885	0.019863	0.50367	5.1011	5.0399e-06
45	2.2383	0.019874	0.50352	5.1057	5.6398e-06
46	2.288	0.019898	0.50334	5.1105	6.379e-06
47	2.3376	0.019942	0.50308	5.1154	7.4472e-06
48	2.387	0.020014	0.50273	5.1204	8.6639e-06
49	2.4363	0.020128	0.5023	5.1256	1.004e-05
50	2.4853	0.020307	0.50176	5.1309	1.1677e-05
51	2.5341	0.020581	0.50108	5.1365	1.3771e-05
52	2.5825	0.020995	0.50023	5.1423	1.6169e-05
53	2.6305	0.021604	0.4992	5.1484	1.8925e-05
54	2.678	0.022475	0.49795	5.1548	2.2123e-05
55	2.7249	0.023693	0.49646	5.1615	2.5807e-05
56	2.7711	0.025352	0.49468	5.1687	3.0095e-05
57	2.8165	0.027556	0.49257	5.1765	3.5085e-05
58	2.861	0.030413	0.49007	5.1848	4.0881e-05
59	2.9042	0.034004	0.48716	5.194	4.707e-05
60	2.9462	0.038395	0.4838	5.204	5.4121e-05
61	2.9867	0.043692	0.47992	5.2152	6.2476e-05
62	3.0255	0.050014	0.47541	5.2278	7.2175e-05
63	3.0623	0.057405	0.47025	5.242	8.2217e-05
64	3.097	0.065814	0.46449	5.2584	9.236e-05
65	3.1292	0.075308	0.45807	5.2773	0.00010465
66	3.1587	0.086043	0.45083	5.2993	0.0001189
67	3.1853	0.098122	0.44268	5.3252	0.00013491
68	3.2085	0.11158	0.43358	5.3556	0.00015218
69	3.2278	0.12641	0.41496	5.3918	0.0001712
70	3.2419	0.14267	0.38675	5.4347	0.00019248
71	3.2499	0.16037	0.35008	5.4856	0.00021559
72	3.2509	0.17942	0.30765	5.5462	0.00024035
73	3.2443	0.20001	0.26304	5.6182	0.00027177
74	3.2297	0.22231	0.22123	5.7035	0.00030654
75	3.2073	0.24602	0.18881	5.8046	0.00034082
76	3.1776	0.27062	0.16978	5.9237	0.00037465
77	3.1418	0.29569	0.16192	6.063	0.00040951
78	3.1006	0.32083	0.15777	6.2248	0.00044449
79	3.0543	0.34476	0.15799	6.4103	0.0004613
80	3.0035	0.36617	0.16284	6.6201	0.00047251
81	2.9489	0.38491	0.17159	6.8535	0.0004869
82	2.8913	0.40162	0.18357	7.1096	0.00051075
83	2.8312	0.41663	0.19827	7.3875	0.00053513
84	2.7691	0.42984	0.21504	7.686	0.00055839
85	2.7056	0.44113	0.23323	8.0036	0.00058076
86	2.6411	0.45034	0.25212	8.3384	0.00059831
87	2.5763	0.45715	0.27076	8.6882	0.00060767
88	2.5118	0.46141	0.28832	9.0504	0.00061317
89	2.4483	0.46326	0.30436	9.4225	0.00061781
90	2.3863	0.463	0.31874	9.8017	0.00062271
91	2.3263	0.46108	0.3316	10.186	0.00062942
92	2.2685	0.45779	0.34306	10.573	0.00063721
93	2.2131	0.45338	0.3605	10.961	0.00064398
94	2.1605	0.44798	0.38157	11.35	0.00064914
95	2.1111	0.44177	0.4036	11.736	0.00065268
96	2.0651	0.43488	0.42385	12.121	0.0006548
97	2.0227	0.42747	0.43986	12.501	0.00065572
98	1.9838	0.41968	0.44971	12.878	0.00065568
99	1.9481	0.41161	0.45383	13.249	0.00065495
100	1.9155	0.40337	0.4566	13.615	0.00065374
101	1.8857	0.39504	0.45817	13.976	0.00065198
102	1.8586	0.38668	0.45867	14.33	0.00064968
103	1.8342	0.37834	0.45812	14.677	0.00064698
104	1.8124	0.37007	0.45663	15.018	0.00064399
105	1.7931	0.36192	0.45436	15.353	0.00064082
106	1.776	0.35392	0.45147	15.681	0.00063754
107	1.7611	0.34609	0.44812	16.003	0.00063423
108	1.7483	0.33845	0.44445	16.318	0.00063092
109	1.7374	0.33103	0.44061	16.627	0.00062768
110	1.7283	0.32382	0.43673	16.929	0.00062451
111	1.7209	0.31685	0.43293	17.225	0.00062147
112	1.7151	0.3101	0.42935	17.516	0.00061856
113	1.7108	0.3036	0.4261	17.801	0.0006158
114	1.7079	0.29732	0.42329	18.08	0.0006132
115	1.7063	0.29128	0.42101	18.353	0.00061077
116	1.7059	0.28546	0.41936	18.622	0.00060852
117	1.7066	0.27986	0.41843	18.885	0.00060645
118	1.7084	0.27448	0.4183	19.143	0.00060463
119	1.7111	0.26931	0.41904	19.397	0.00060315
120	1.7148	0.26434	0.4207	19.646	0.00060202
121	1.7194	0.25957	0.42335	19.891	0.00060121
122	1.7248	0.25498	0.42703	20.131	0.00060071
123	1.7309	0.25058	0.43177	20.368	0.00060051
124	1.7378	0.24635	0.4376	20.6	0.00060058
125	1.7453	0.24228	0.44452	20.829	0.00060093
126	1.7535	0.23837	0.45256	21.054	0.00060152
127	1.7622	0.23462	0.46171	21.276	0.00060236
128	1.7716	0.23101	0.47195	21.494	0.00060342
129	1.7814	0.22754	0.48328	21.709	0.00060471
130	1.7917	0.2242	0.49566	21.921	0.0006062
131	1.8025	0.22099	0.50909	22.13	0.00060788
132	1.8138	0.2179	0.52353	22.336	0.00060976
133	1.8254	0.21492	0.53895	22.54	0.00061181
134	1.8375	0.21206	0.55533	22.741	0.00061403
135	1.8499	0.20929	0.57263	22.939	0.00061642
136	1.8626	0.20663	0.59097	23.135	0.00061896
137	1.8758	0.20406	0.61012	23.328	0.00062166
138	1.8894	0.20158	0.62995	23.519	0.00062453
139	1.9035	0.19919	0.65044	23.708	0.00062756
140	1.9179	0.19688	0.67165	23.895	0.00063074
141	1.9327	0.19466	0.69372	24.079	0.00063406
142	1.9477	0.19251	0.71655	24.262	0.0006375
143	1.963	0.19043	0.7401	24.443	0.00064105
144	1.9785	0.18842	0.76437	24.622	0.00064472
145	1.9942	0.18647	0.78933	24.799	0.00064849
146	2.0101	0.18459	0.81491	24.974	0.00065237
147	2.0263	0.18277	0.84093	25.148	0.00065636
148	2.0426	0.181	0.8674	25.32	0.00066045
149	2.0591	0.17929	0.89431	25.491	0.00066464
150	2.0759	0.17763	0.92166	25.66	0.00066895
151	2.0929	0.17602	0.94946	25.828	0.00067336
152	2.1101	0.17445	0.97771	25.994	0.00067787
153	2.1275	0.17294	1.0064	26.159	0.00068248
154	2.1451	0.17146	1.0356	26.322	0.0006872
155	2.1629	0.17002	1.0653	26.484	0.00069202
156	2.1809	0.16863	1.0954	26.645	0.00069694
157	2.199	0.16727	1.126	26.805	0.00070197
158	2.2174	0.16595	1.1572	26.964	0.00070709
159	2.2359	0.16466	1.1888	27.121	0.00071231
160	2.2546	0.16341	1.2209	27.277	0.00071763
161	2.2734	0.16219	1.2535	27.432	0.00072305
162	2.2924	0.16099	1.2866	27.586	0.00072858
163	2.3115	0.15983	1.3202	27.739	0.0007342
164	2.3307	0.1587	1.3543	27.892	0.00073993
165	2.3501	0.15759	1.389	28.043	0.00074576
166	2.3695	0.15651	1.4241	28.193	0.0007517
167	2.3891	0.15545	1.4598	28.342	0.00075779
168	2.4088	0.15441	1.4959	28.49	0.00076403
169	2.4286	0.1534	1.5326	28.638	0.00077043
170	2.4485	0.15241	1.5698	28.784	0.00077699
171	2.4685	0.15144	1.6075	28.93	0.0007837
172	2.4886	0.15048	1.6458	29.075	0.00079058
173	2.5087	0.14955	1.6846	29.219	0.00079762
174	2.5289	0.14864	1.7239	29.363	0.00080482
175	2.5492	0.14774	1.7637	29.505	0.00081218
176	2.5695	0.14686	1.804	29.647	0.00081971
177	2.5899	0.14599	1.8449	29.788	0.00082741
178	2.6104	0.14514	1.8863	29.929	0.00083527
179	2.6309	0.1443	1.9282	30.068	0.00084331
180	2.6514	0.14347	1.9707	30.207	0.00085151
181	2.672	0.14266	2.0137	30.346	0.00085988
182	2.6926	0.14186	2.0572	30.484	0.00086842
183	2.7132	0.14108	2.1013	30.621	0.00087713
184	2.7339	0.1403	2.1459	30.757	0.00088602
185	2.7545	0.13953	2.191	30.893	0.00089507
186	2.7752	0.13878	2.2367	31.028	0.0009043
187	2.7959	0.13803	2.2829	31.163	0.00091369
188	2.8166	0.13729	2.3296	31.297	0.00092325
189	2.8373	0.13656	2.3768	31.431	0.00093299
190	2.858	0.13584	2.4246	31.564	0.00094289
191	2.8787	0.13513	2.4729	31.696	0.00095295
192	2.8994	0.13442	2.5218	31.828	0.00096318
193	2.9201	0.13372	2.5711	31.959	0.00097357
194	2.9408	0.13303	2.621	32.09	0.00098413
195	2.9614	0.13234	2.6714	32.22	0.00099484
196	2.9821	0.13166	2.7224	32.35	0.0010057
197	3.0027	0.13098	2.7738	32.479	0.0010167
198	3.0232	0.13031	2.8258	32.608	0.0010279
199	3.0438	0.12964	2.8782	32.736	0.0010392
200	3.0643	0.12897	2.9312	32.864	0.0010508
201	3.0847	0.12831	2.9847	32.991	0.0010625
202	3.1051	0.12765	3.0387	33.118	0.0010745
203	3.1255	0.127	3.0932	33.244	0.0010866
204	3.1458	0.12635	3.1481	33.37	0.001099
205	3.1661	0.1257	3.2036	33.495	0.0011116
206	3.1863	0.12505	3.2595	33.62	0.0011243
207	3.2064	0.1244	3.3158	33.745	0.0011374
208	3.2265	0.12376	3.3727	33.869	0.0011506
209	3.2465	0.12312	3.43	33.992	0.001164
210	3.2665	0.12248	3.4877	34.115	0.0011777
211	3.2863	0.12184	3.5459	34.238	0.0011916
212	3.3062	0.1212	3.6044	34.36	0.0012058
213	3.3259	0.12056	3.6635	34.481	0.0012202
214	3.3455	0.11993	3.7229	34.602	0.0012349
215	3.3651	0.11929	3.7826	34.723	0.0012501
216	3.3846	0.11866	3.8428	34.843	0.0012656
217	3.404	0.11802	3.9033	34.963	0.0012817
218	3.4233	0.11739	3.9642	35.083	0.0012982
219	3.4425	0.11676	4.0253	35.202	0.0013151
220	3.4616	0.11614	4.0868	35.32	0.0013326
221	3.4806	0.11551	4.1486	35.438	0.0013507
222	3.4995	0.11489	4.2106	35.556	0.0013692
223	3.5183	0.11427	4.2728	35.673	0.0013884
224	3.537	0.11365	4.3353	35.79	0.0014082
225	3.5556	0.11303	4.3981	35.906	0.0014285
226	3.574	0.11242	4.461	36.022	0.0014493
227	3.5924	0.1118	4.5241	36.137	0.0014705
228	3.6106	0.11119	4.5873	36.253	0.0014923
229	3.6286	0.11058	4.6508	36.367	0.0015145
230	3.6466	0.10998	4.7143	36.481	0.0015372
231	3.6644	0.10937	4.778	36.595	0.0015604
232	3.682	0.10877	4.8418	36.709	0.0015841
233	3.6995	0.10817	4.9056	36.822	0.0016083
234	3.7169	0.10757	4.9696	36.934	0.0016331
235	3.7341	0.10698	5.0336	37.046	0.0016583
236	3.7511	0.10638	5.0977	37.158	0.0016842


==> data/lincov/tf/lin_cov_tf_R_V_ap1.txt <==
x	y	
9.2936	0
8.9291	0.0032802
8.5286	0.0065473
8.0938	0.0097879
7.6264	0.012989
7.1283	0.016138
6.6015	0.019222
6.0481	0.022229
5.4703	0.025146
4.8705	0.027962
4.2511	0.030665
3.6146	0.033245
2.9635	0.03569
2.3005	0.037993
1.6283	0.040142
0.94945	0.042129
0.26681	0.043947
-0.41691	0.045588
-1.099	0.047046
-1.7766	0.048314
-2.447	0.049387
-3.1076	0.050261
-3.7557	0.050934
-4.3887	0.051401
-5.004	0.051661
-5.5992	0.051713
-6.1718	0.051557
-6.7195	0.051193
-7.2402	0.050623
-7.7318	0.049849
-8.1922	0.048875
-8.6196	0.047704
-9.0123	0.04634
-9.3687	0.04479
-9.6874	0.04306
-9.9671	0.041156
-10.207	0.039087
-10.405	0.03686
-10.562	0.034485
-10.676	0.031971
-10.747	0.029328
-10.775	0.026567
-10.759	0.023699
-10.7	0.020736
-10.598	0.017689
-10.453	0.014571
-10.267	0.011394
-10.038	0.0081717
-9.7698	0.0049162
-9.4619	0.0016409
-9.116	-0.0016409
-8.7333	-0.0049162
-8.3154	-0.0081717
-7.8641	-0.011394
-7.3811	-0.014571
-6.8683	-0.017689
-6.3279	-0.020736
-5.7621	-0.023699
-5.173	-0.026567
-4.5631	-0.029328
-3.9348	-0.031971
-3.2907	-0.034485
-2.6334	-0.03686
-1.9654	-0.039087
-1.2895	-0.041156
-0.60844	-0.04306
0.07509	-0.04479
0.75831	-0.04634
1.4385	-0.047704
2.1129	-0.048875
2.7787	-0.049849
3.4334	-0.050623
4.0743	-0.051193
4.6987	-0.051557
5.3042	-0.051713
5.8884	-0.051661
6.4489	-0.051401
6.9834	-0.050934
7.4898	-0.050261
7.966	-0.049387
8.4101	-0.048314
8.8204	-0.047046
9.1951	-0.045588
9.5329	-0.043947
9.8322	-0.042129
10.092	-0.040142
10.311	-0.037993
10.489	-0.03569
10.624	-0.033245
10.717	-0.030665
10.766	-0.027962
10.772	-0.025146
10.735	-0.022229
10.654	-0.019222
10.531	-0.016138
10.365	-0.012989
10.158	-0.0097879
9.9091	-0.0065473
9.6207	-0.0032802
9.2936	-1.2668e-17


==> data/lincov/tf/lin_cov_tf_R_V_ap2.txt <==
x	y	
7.819	0
7.3753	0.003166
6.9018	0.0063193
6.4006	0.0094471
5.8737	0.012537
5.3231	0.015576
4.751	0.018553
4.1598	0.021455
3.5519	0.02427
2.9296	0.026988
2.2956	0.029597
1.6523	0.032087
1.0024	0.034448
0.34842	0.03667
-0.30695	0.038744
-0.96109	0.040662
-1.6114	0.042417
-2.2551	0.044001
-2.8898	0.045407
-3.5129	0.046631
-4.1218	0.047667
-4.7141	0.048511
-5.2875	0.04916
-5.8395	0.049611
-6.368	0.049862
-6.8709	0.049912
-7.3462	0.049761
-7.7918	0.04941
-8.2061	0.04886
-8.5873	0.048113
-8.9339	0.047173
-9.2446	0.046042
-9.5181	0.044727
-9.7532	0.043231
-9.949	0.041561
-10.105	0.039723
-10.22	0.037726
-10.294	0.035577
-10.326	0.033284
-10.317	0.030858
-10.267	0.028307
-10.175	0.025642
-10.042	0.022874
-9.8684	0.020014
-9.6553	0.017073
-9.4033	0.014064
-9.1134	0.010998
-8.7869	0.0078872
-8.425	0.004745
-8.0291	0.0015838
-7.6009	-0.0015838
-7.1421	-0.004745
-6.6546	-0.0078872
-6.1403	-0.010998
-5.6012	-0.014064
-5.0396	-0.017073
-4.4577	-0.020014
-3.8578	-0.022874
-3.2424	-0.025642
-2.6139	-0.028307
-1.975	-0.030858
-1.328	-0.033284
-0.67574	-0.035577
-0.020744	-0.037726
0.63434	-0.039723
1.2869	-0.041561
1.9342	-0.043231
2.5738	-0.044727
3.203	-0.046042
3.8193	-0.047173
4.4202	-0.048113
5.0033	-0.04886
5.5663	-0.04941
6.1068	-0.049761
6.6228	-0.049912
7.1121	-0.049862
7.5728	-0.049611
8.003	-0.04916
8.4009	-0.048511
8.765	-0.047667
9.0939	-0.046631
9.3861	-0.045407
9.6405	-0.044001
9.8561	-0.042417
10.032	-0.040662
10.167	-0.038744
10.262	-0.03667
10.315	-0.034448
10.327	-0.032087
10.297	-0.029597
10.226	-0.026988
10.113	-0.02427
9.9601	-0.021455
9.7667	-0.018553
9.5341	-0.015576
9.263	-0.012537
8.9547	-0.0094471
8.6103	-0.0063193
8.2312	-0.003166
7.819	-1.2226e-17


==> data/lincov/tf/lin_cov_tf_R_V_lq1.txt <==
x	y	
2.5994	0
2.393	0.0036643
2.1768	0.0073138
1.952	0.010934
1.7192	0.01451
1.4796	0.018027
1.2339	0.021472
0.98336	0.024831
0.72881	0.02809
0.47133	0.031235
0.21195	0.034255
-0.048288	0.037136
-0.30833	0.039869
-0.56712	0.04244
-0.82364	0.044841
-1.0768	0.047061
-1.3257	0.049092
-1.5692	0.050925
-1.8064	0.052553
-2.0364	0.05397
-2.2581	0.055169
-2.4707	0.056146
-2.6734	0.056896
-2.8653	0.057418
-3.0457	0.057709
-3.2138	0.057767
-3.369	0.057592
-3.5106	0.057186
-3.6381	0.056549
-3.751	0.055685
-3.8487	0.054597
-3.9309	0.053288
-3.9973	0.051765
-4.0476	0.050034
-4.0816	0.048101
-4.0992	0.045974
-4.1003	0.043663
-4.0848	0.041175
-4.0529	0.038522
-4.0047	0.035714
-3.9404	0.032761
-3.8602	0.029677
-3.7644	0.026474
-3.6535	0.023163
-3.5279	0.01976
-3.3881	0.016277
-3.2346	0.012728
-3.0681	0.0091284
-2.8893	0.0054918
-2.6988	0.0018331
-2.4975	-0.0018331
-2.286	-0.0054918
-2.0654	-0.0091284
-1.8365	-0.012728
-1.6002	-0.016277
-1.3574	-0.01976
-1.1092	-0.023163
-0.85651	-0.026474
-0.60037	-0.029677
-0.34181	-0.032761
-0.08187	-0.035714
0.1784	-0.038522
0.43795	-0.041175
0.69573	-0.043663
0.95072	-0.045974
1.2019	-0.048101
1.4482	-0.050034
1.6887	-0.051765
1.9224	-0.053288
2.1483	-0.054597
2.3656	-0.055685
2.5734	-0.056549
2.7708	-0.057186
2.957	-0.057592
3.1314	-0.057767
3.2931	-0.057709
3.4416	-0.057418
3.5762	-0.056896
3.6964	-0.056146
3.8017	-0.055169
3.8918	-0.05397
3.9661	-0.052553
4.0245	-0.050925
4.0667	-0.049092
4.0925	-0.047061
4.1018	-0.044841
4.0946	-0.04244
4.0709	-0.039869
4.0309	-0.037136
3.9745	-0.034255
3.9022	-0.031235
3.8142	-0.02809
3.7108	-0.024831
3.5925	-0.021472
3.4597	-0.018027
3.313	-0.01451
3.153	-0.010934
2.9802	-0.0073138
2.7954	-0.0036643
2.5994	-1.4151e-17


==> data/lincov/tf/lin_cov_tf_R_V_lq2.txt <==
x	y	
2.0014	0
1.5748	0.003162
1.1418	0.0063114
0.70428	0.0094353
0.26388	0.012521
-0.17759	0.015557
-0.61834	0.01853
-1.0566	0.021428
-1.4906	0.02424
-1.9186	0.026954
-2.3389	0.02956
-2.7498	0.032047
-3.1495	0.034404
-3.5367	0.036624
-3.9095	0.038695
-4.2666	0.040611
-4.6066	0.042364
-4.928	0.043946
-5.2295	0.04535
-5.51	0.046573
-5.7683	0.047607
-6.0034	0.04845
-6.2143	0.049098
-6.4002	0.049549
-6.5603	0.049799
-6.694	0.04985
-6.8007	0.049699
-6.8801	0.049348
-6.9318	0.048799
-6.9555	0.048053
-6.9512	0.047114
-6.919	0.045985
-6.8589	0.04467
-6.7711	0.043176
-6.6561	0.041508
-6.5143	0.039673
-6.3463	0.037678
-6.1527	0.035532
-5.9343	0.033242
-5.6921	0.030819
-5.4269	0.028271
-5.1399	0.02561
-4.8322	0.022845
-4.505	0.019989
-4.1597	0.017052
-3.7976	0.014046
-3.4202	0.010984
-3.0291	0.0078773
-2.6258	0.0047391
-2.2118	0.0015818
-1.789	-0.0015818
-1.359	-0.0047391
-0.92353	-0.0078773
-0.48432	-0.010984
-0.043165	-0.014046
0.39817	-0.017052
0.83789	-0.019989
1.2742	-0.022845
1.7055	-0.02561
2.1298	-0.028271
2.5456	-0.030819
2.9511	-0.033242
3.3448	-0.035532
3.725	-0.037678
4.0901	-0.039673
4.4388	-0.041508
4.7697	-0.043176
5.0813	-0.04467
5.3725	-0.045985
5.642	-0.047114
5.8888	-0.048053
6.1119	-0.048799
6.3104	-0.049348
6.4835	-0.049699
6.6305	-0.04985
6.7508	-0.049799
6.8439	-0.049549
6.9094	-0.049098
6.9471	-0.04845
6.9569	-0.047607
6.9386	-0.046573
6.8924	-0.04535
6.8184	-0.043946
6.717	-0.042364
6.5885	-0.040611
6.4336	-0.038695
6.2527	-0.036624
6.0466	-0.034404
5.8161	-0.032047
5.5623	-0.02956
5.2861	-0.026954
4.9885	-0.02424
4.6709	-0.021428
4.3345	-0.01853
3.9806	-0.015557
3.6107	-0.012521
3.2263	-0.0094353
2.8288	-0.0063114
2.42	-0.003162
2.0014	-1.2211e-17


==> data/lincov/tf/lin_cov_tf_R_h_ap1.txt <==
x	y	
0.92275	0
0.24002	0.15191
-0.44369	0.30321
-1.1256	0.45328
-1.803	0.60154
-2.4731	0.74737
-3.1333	0.89019
-3.7808	1.0294
-4.4132	1.1645
-5.0277	1.2949
-5.622	1.4201
-6.1937	1.5396
-6.7404	1.6528
-7.26	1.7595
-7.7504	1.859
-8.2095	1.951
-8.6356	2.0352
-9.027	2.1112
-9.3819	2.1787
-9.6991	2.2374
-9.9773	2.2871
-10.215	2.3276
-10.412	2.3588
-10.567	2.3804
-10.679	2.3924
-10.749	2.3948
-10.775	2.3876
-10.757	2.3708
-10.697	2.3444
-10.593	2.3085
-10.447	2.2634
-10.258	2.2092
-10.029	2.146
-9.7585	2.0743
-9.4491	1.9941
-9.1016	1.906
-8.7175	1.8101
-8.2983	1.707
-7.8457	1.597
-7.3615	1.4806
-6.8477	1.3582
-6.3062	1.2303
-5.7394	1.0975
-5.1495	0.96029
-4.5388	0.81919
-3.9099	0.67479
-3.2652	0.52768
-2.6074	0.37844
-1.939	0.22767
-1.2629	0.075993
-0.58168	-0.075993
0.10189	-0.22767
0.78504	-0.37844
1.465	-0.52768
2.1391	-0.67479
2.8046	-0.81919
3.4588	-0.96029
4.0991	-1.0975
4.7228	-1.2303
5.3276	-1.3582
5.9108	-1.4806
6.4703	-1.597
7.0038	-1.707
7.509	-1.8101
7.984	-1.906
8.4268	-1.9941
8.8357	-2.0743
9.2091	-2.146
9.5453	-2.2092
9.8432	-2.2634
10.101	-2.3085
10.319	-2.3444
10.495	-2.3708
10.628	-2.3876
10.719	-2.3948
10.767	-2.3924
10.772	-2.3804
10.733	-2.3588
10.65	-2.3276
10.525	-2.2871
10.358	-2.2374
10.149	-2.1787
9.8985	-2.1112
9.6086	-2.0352
9.28	-1.951
8.9141	-1.859
8.5122	-1.7595
8.0761	-1.6528
7.6074	-1.5396
7.1082	-1.4201
6.5803	-1.2949
6.0259	-1.1645
5.4472	-1.0294
4.8466	-0.89019
4.2265	-0.74737
3.5894	-0.60154
2.9378	-0.45328
2.2744	-0.30321
1.6018	-0.15191
0.92275	-5.8664e-16


==> data/lincov/tf/lin_cov_tf_R_h_ap2.txt <==
x	y	
1.0491	0
0.39531	0.17394
-0.26005	0.34719
-0.91436	0.51904
-1.565	0.68879
-2.2093	0.85577
-2.8448	1.0193
-3.4687	1.1787
-4.0787	1.3334
-4.6723	1.4827
-5.2471	1.6261
-5.8007	1.7629
-6.331	1.8926
-6.8358	2.0147
-7.3131	2.1286
-7.7609	2.234
-8.1775	2.3304
-8.5611	2.4174
-8.9103	2.4947
-9.2236	2.562
-9.4997	2.6189
-9.7376	2.6653
-9.9363	2.7009
-10.095	2.7257
-10.213	2.7395
-10.29	2.7422
-10.325	2.7339
-10.319	2.7147
-10.272	2.6844
-10.183	2.6434
-10.053	2.5917
-9.8821	2.5296
-9.6718	2.4573
-9.4226	2.3751
-9.1354	2.2834
-8.8115	2.1824
-8.452	2.0727
-8.0585	1.9546
-7.6326	1.8287
-7.176	1.6953
-6.6904	1.5552
-6.1779	1.4088
-5.6405	1.2567
-5.0805	1.0996
-4.4999	0.93802
-3.9013	0.77267
-3.2869	0.60422
-2.6593	0.43333
-2.021	0.2607
-1.3745	0.087016
-0.72256	-0.087016
-0.067663	-0.2607
0.5875	-0.43333
1.2403	-0.60422
1.8881	-0.77267
2.5283	-0.93802
3.1583	-1.0996
3.7756	-1.2567
4.3777	-1.4088
4.9622	-1.5552
5.5267	-1.6953
6.0689	-1.8287
6.5867	-1.9546
7.078	-2.0727
7.5408	-2.1824
7.9732	-2.2834
8.3735	-2.3751
8.7401	-2.4573
9.0715	-2.5296
9.3664	-2.5917
9.6235	-2.6434
9.8419	-2.6844
10.021	-2.7147
10.159	-2.7339
10.257	-2.7422
10.313	-2.7395
10.328	-2.7257
10.301	-2.7009
10.232	-2.6653
10.123	-2.6189
9.9724	-2.562
9.7819	-2.4947
9.552	-2.4174
9.2837	-2.3304
8.978	-2.234
8.6361	-2.1286
8.2594	-2.0147
7.8495	-1.8926
7.408	-1.7629
6.9367	-1.6261
6.4374	-1.4827
5.9122	-1.3334
5.3632	-1.1787
4.7926	-1.0193
4.2027	-0.85577
3.5959	-0.68879
2.9746	-0.51904
2.3413	-0.34719
1.6986	-0.17394
1.0491	-6.7174e-16


==> data/lincov/tf/lin_cov_tf_R_h_lq1.txt <==
x	y	
1.4096	0
1.1624	0.14543
0.9106	0.29026
0.65511	0.43394
0.39698	0.57586
0.13724	0.71546
-0.12304	0.85219
-0.38283	0.98548
-0.64108	1.1148
-0.89675	1.2396
-1.1488	1.3595
-1.3962	1.4739
-1.638	1.5823
-1.8733	1.6843
-2.1009	1.7796
-2.3201	1.8677
-2.53	1.9483
-2.7297	2.0211
-2.9184	2.0857
-3.0953	2.1419
-3.2598	2.1895
-3.4111	2.2283
-3.5487	2.2581
-3.6721	2.2788
-3.7806	2.2903
-3.8739	2.2926
-3.9516	2.2857
-4.0134	2.2696
-4.0591	2.2443
-4.0884	2.21
-4.1012	2.1668
-4.0975	2.1149
-4.0773	2.0544
-4.0407	1.9857
-3.9879	1.909
-3.919	1.8246
-3.8342	1.7329
-3.7341	1.6341
-3.6189	1.5288
-3.4892	1.4174
-3.3454	1.3002
-3.1881	1.1778
-3.018	1.0507
-2.8357	0.9193
-2.642	0.78422
-2.4377	0.64599
-2.2236	0.50515
-2.0005	0.36228
-1.7694	0.21795
-1.5311	0.072749
-1.2867	-0.072749
-1.037	-0.21795
-0.78325	-0.36228
-0.52631	-0.50515
-0.26724	-0.64599
-0.0071042	-0.78422
0.25306	-0.9193
0.51221	-1.0507
0.7693	-1.1778
1.0233	-1.3002
1.2732	-1.4174
1.5179	-1.5288
1.7565	-1.6341
1.9881	-1.7329
2.2116	-1.8246
2.4263	-1.909
2.6312	-1.9857
2.8254	-2.0544
3.0083	-2.1149
3.1791	-2.1668
3.3371	-2.21
3.4817	-2.2443
3.6122	-2.2696
3.7282	-2.2857
3.8292	-2.2926
3.9147	-2.2903
3.9845	-2.2788
4.0383	-2.2581
4.0758	-2.2283
4.0968	-2.1895
4.1014	-2.1419
4.0895	-2.0857
4.0611	-2.0211
4.0163	-1.9483
3.9554	-1.8677
3.8786	-1.7796
3.7861	-1.6843
3.6784	-1.5823
3.5558	-1.4739
3.419	-1.3595
3.2684	-1.2396
3.1046	-1.1148
2.9283	-0.98548
2.7403	-0.85219
2.5412	-0.71546
2.3318	-0.57586
2.1131	-0.43394
1.8859	-0.29026
1.6511	-0.14543
1.4096	-5.616e-16


==> data/lincov/tf/lin_cov_tf_R_h_lq2.txt <==
x	y	
4.9064	0
4.5836	0.18053
4.2425	0.36033
3.8842	0.53868
3.5103	0.71485
3.1223	0.88816
2.7217	1.0579
2.3101	1.2233
1.8892	1.3839
1.4607	1.5389
1.0264	1.6876
0.5879	1.8296
0.14704	1.9642
-0.29441	2.0909
-0.73467	2.2092
-1.172	2.3186
-1.6046	2.4186
-2.0307	2.5089
-2.4486	2.5891
-2.8567	2.6589
-3.2533	2.718
-3.6368	2.7661
-4.0056	2.8031
-4.3584	2.8288
-4.6935	2.8431
-5.0098	2.846
-5.3059	2.8374
-5.5806	2.8174
-5.8329	2.786
-6.0616	2.7434
-6.266	2.6898
-6.4451	2.6253
-6.5983	2.5503
-6.7249	2.465
-6.8244	2.3698
-6.8965	2.265
-6.9408	2.1511
-6.9571	2.0286
-6.9454	1.8979
-6.9058	1.7595
-6.8383	1.6141
-6.7433	1.4621
-6.6212	1.3043
-6.4724	1.1412
-6.2975	0.97351
-6.0973	0.80191
-5.8725	0.62708
-5.6241	0.44973
-5.353	0.27056
-5.0604	0.090309
-4.7474	-0.090309
-4.4153	-0.27056
-4.0654	-0.44973
-3.6991	-0.62708
-3.318	-0.80191
-2.9234	-0.97351
-2.5171	-1.1412
-2.1007	-1.3043
-1.6758	-1.4621
-1.2442	-1.6141
-0.80755	-1.7595
-0.36766	-1.8979
0.073721	-2.0286
0.5148	-2.1511
0.95381	-2.265
1.389	-2.3698
1.8185	-2.465
2.2408	-2.5503
2.654	-2.6253
3.0566	-2.6898
3.4468	-2.7434
3.8232	-2.786
4.1841	-2.8174
4.5282	-2.8374
4.8541	-2.846
5.1604	-2.8431
5.446	-2.8288
5.7096	-2.8031
5.9502	-2.7661
6.1669	-2.718
6.3588	-2.6589
6.525	-2.5891
6.665	-2.5089
6.7781	-2.4186
6.8639	-2.3186
6.9221	-2.2092
6.9524	-2.0909
6.9548	-1.9642
6.9291	-1.8296
6.8755	-1.6876
6.7942	-1.5389
6.6856	-1.3839
6.5501	-1.2233
6.3882	-1.0579
6.2005	-0.88816
5.9879	-0.71485
5.7512	-0.53868
5.4913	-0.36033
5.2093	-0.18053
4.9064	-6.9715e-16


==> data/lincov/tf/lin_cov_tf_V_h_ap1.txt <==
x	y	
0.042454	0
0.044242	0.15191
0.045852	0.30321
0.047277	0.45328
0.048512	0.60154
0.049552	0.74737
0.050392	0.89019
0.051029	1.0294
0.05146	1.1645
0.051685	1.2949
0.051701	1.4201
0.051509	1.5396
0.051109	1.6528
0.050504	1.7595
0.049696	1.859
0.048687	1.951
0.047483	2.0352
0.046087	2.1112
0.044505	2.1787
0.042745	2.2374
0.040812	2.2871
0.038715	2.3276
0.036462	2.3588
0.034062	2.3804
0.031525	2.3924
0.028861	2.3948
0.026081	2.3876
0.023196	2.3708
0.020217	2.3444
0.017157	2.3085
0.014028	2.2634
0.010843	2.2092
0.0076137	2.146
0.0043539	2.0743
0.0010765	1.9941
-0.0022052	1.906
-0.005478	1.8101
-0.0087288	1.707
-0.011944	1.597
-0.015112	1.4806
-0.018219	1.3582
-0.021252	1.2303
-0.0242	1.0975
-0.02705	0.96029
-0.029791	0.81919
-0.032413	0.67479
-0.034904	0.52768
-0.037254	0.37844
-0.039454	0.22767
-0.041496	0.075993
-0.04337	-0.075993
-0.04507	-0.22767
-0.046588	-0.37844
-0.047919	-0.52768
-0.049057	-0.67479
-0.049997	-0.81919
-0.050736	-0.96029
-0.05127	-1.0975
-0.051598	-1.2303
-0.051719	-1.3582
-0.051631	-1.4806
-0.051335	-1.597
-0.050833	-1.707
-0.050125	-1.8101
-0.049216	-1.906
-0.048109	-1.9941
-0.046808	-2.0743
-0.045319	-2.146
-0.043647	-2.2092
-0.041799	-2.2634
-0.039783	-2.3085
-0.037607	-2.3444
-0.03528	-2.3708
-0.03281	-2.3876
-0.030208	-2.3948
-0.027485	-2.3924
-0.024651	-2.3804
-0.021718	-2.3588
-0.018697	-2.3276
-0.015601	-2.2871
-0.012442	-2.2374
-0.0092329	-2.1787
-0.0059868	-2.1112
-0.0027165	-2.0352
0.00056465	-1.951
0.0038436	-1.859
0.007107	-1.7595
0.010342	-1.6528
0.013535	-1.5396
0.016674	-1.4201
0.019745	-1.2949
0.022737	-1.1645
0.025638	-1.0294
0.028435	-0.89019
0.031118	-0.74737
0.033675	-0.60154
0.036097	-0.45328
0.038373	-0.30321
0.040495	-0.15191
0.042454	-5.8664e-16


==> data/lincov/tf/lin_cov_tf_V_h_ap2.txt <==
x	y	
0.040259	0
0.042049	0.17394
0.043671	0.34719
0.045117	0.51904
0.046381	0.68879
0.047458	0.85577
0.048344	1.0193
0.049036	1.1787
0.04953	1.3334
0.049824	1.4827
0.049918	1.6261
0.049811	1.7629
0.049504	1.8926
0.048997	2.0147
0.048293	2.1286
0.047394	2.234
0.046304	2.3304
0.045028	2.4174
0.043571	2.4947
0.041938	2.562
0.040137	2.6189
0.038174	2.6653
0.036057	2.7009
0.033795	2.7257
0.031396	2.7395
0.028872	2.7422
0.026231	2.7339
0.023484	2.7147
0.020643	2.6844
0.017719	2.6434
0.014724	2.5917
0.011669	2.5296
0.0085671	2.4573
0.0054308	2.3751
0.0022727	2.2834
-0.00089465	2.1824
-0.0040584	2.0727
-0.0072057	1.9546
-0.010324	1.8287
-0.013401	1.6953
-0.016424	1.5552
-0.01938	1.4088
-0.022259	1.2567
-0.025048	1.0996
-0.027736	0.93802
-0.030313	0.77267
-0.032767	0.60422
-0.03509	0.43333
-0.037271	0.2607
-0.039302	0.087016
-0.041175	-0.087016
-0.042882	-0.2607
-0.044416	-0.43333
-0.045772	-0.60422
-0.046943	-0.77267
-0.047925	-0.93802
-0.048714	-1.0996
-0.049307	-1.2567
-0.049702	-1.4088
-0.049896	-1.5552
-0.04989	-1.6953
-0.049683	-1.8287
-0.049275	-1.9546
-0.048669	-2.0727
-0.047867	-2.1824
-0.046873	-2.2834
-0.045689	-2.3751
-0.044322	-2.4573
-0.042776	-2.5296
-0.041058	-2.5917
-0.039175	-2.6434
-0.037134	-2.6844
-0.034943	-2.7147
-0.032612	-2.7339
-0.030149	-2.7422
-0.027565	-2.7395
-0.02487	-2.7257
-0.022075	-2.7009
-0.019191	-2.6653
-0.01623	-2.6189
-0.013203	-2.562
-0.010123	-2.4947
-0.0070025	-2.4174
-0.0038537	-2.3304
-0.00068936	-2.234
0.0024778	-2.1286
0.0056349	-2.0147
0.0087693	-1.8926
0.011868	-1.7629
0.01492	-1.6261
0.017911	-1.4827
0.02083	-1.3334
0.023665	-1.1787
0.026405	-1.0193
0.029039	-0.85577
0.031556	-0.68879
0.033945	-0.51904
0.036198	-0.34719
0.038306	-0.17394
0.040259	-6.7174e-16


==> data/lincov/tf/lin_cov_tf_V_h_lq1.txt <==
x	y	
0.044687	0
0.046919	0.14543
0.048963	0.29026
0.050809	0.43394
0.052451	0.57586
0.053882	0.71546
0.055096	0.85219
0.056087	0.98548
0.056853	1.1148
0.057391	1.2396
0.057697	1.3595
0.05777	1.4739
0.057611	1.5823
0.05722	1.6843
0.056599	1.7796
0.05575	1.8677
0.054676	1.9483
0.053382	2.0211
0.051873	2.0857
0.050156	2.1419
0.048236	2.1895
0.046122	2.2283
0.043822	2.2581
0.041346	2.2788
0.038704	2.2903
0.035905	2.2926
0.032962	2.2857
0.029887	2.2696
0.026691	2.2443
0.023387	2.21
0.019989	2.1668
0.016511	2.1149
0.012966	2.0544
0.0093695	1.9857
0.0057349	1.909
0.0020772	1.8246
-0.0015889	1.7329
-0.0052486	1.6341
-0.0088871	1.5288
-0.01249	1.4174
-0.016042	1.3002
-0.01953	1.1778
-0.022939	1.0507
-0.026256	0.9193
-0.029467	0.78422
-0.03256	0.64599
-0.035521	0.50515
-0.03834	0.36228
-0.041004	0.21795
-0.043502	0.072749
-0.045826	-0.072749
-0.047965	-0.21795
-0.049911	-0.36228
-0.051656	-0.50515
-0.053193	-0.64599
-0.054516	-0.78422
-0.05562	-0.9193
-0.056499	-1.0507
-0.057151	-1.1778
-0.057572	-1.3002
-0.057762	-1.4174
-0.05772	-1.5288
-0.057445	-1.6341
-0.056938	-1.7329
-0.056203	-1.8246
-0.055241	-1.909
-0.054056	-1.9857
-0.052654	-2.0544
-0.05104	-2.1149
-0.04922	-2.1668
-0.047203	-2.21
-0.044995	-2.2443
-0.042606	-2.2696
-0.040045	-2.2857
-0.037323	-2.2926
-0.034451	-2.2903
-0.03144	-2.2788
-0.028303	-2.2581
-0.025051	-2.2283
-0.021699	-2.1895
-0.018259	-2.1419
-0.014746	-2.0857
-0.011174	-2.0211
-0.007556	-1.9483
-0.003908	-1.8677
-0.00024428	-1.7796
0.0034204	-1.6843
0.0070714	-1.5823
0.010694	-1.4739
0.014273	-1.3595
0.017795	-1.2396
0.021245	-1.1148
0.02461	-0.98548
0.027876	-0.85219
0.031029	-0.71546
0.034058	-0.57586
0.036949	-0.43394
0.039692	-0.29026
0.042274	-0.14543
0.044687	-5.616e-16


==> data/lincov/tf/lin_cov_tf_V_h_lq2.txt <==
x	y	
0.036606	0
0.038679	0.18053
0.040597	0.36033
0.04235	0.53868
0.043934	0.71485
0.04534	0.88816
0.046564	1.0579
0.0476	1.2233
0.048444	1.3839
0.049094	1.5389
0.049546	1.6876
0.049798	1.8296
0.04985	1.9642
0.049701	2.0909
0.049352	2.2092
0.048804	2.3186
0.04806	2.4186
0.047122	2.5089
0.045994	2.5891
0.044682	2.6589
0.043189	2.718
0.041522	2.7661
0.039689	2.8031
0.037695	2.8288
0.03555	2.8431
0.033261	2.846
0.030839	2.8374
0.028292	2.8174
0.025632	2.786
0.022868	2.7434
0.020012	2.6898
0.017075	2.6253
0.01407	2.5503
0.011008	2.465
0.0079023	2.3698
0.0047643	2.265
0.0016071	2.1511
-0.0015565	2.0286
-0.0047139	1.8979
-0.0078523	1.7595
-0.010959	1.6141
-0.014022	1.4621
-0.017028	1.3043
-0.019966	1.1412
-0.022823	0.97351
-0.025588	0.80191
-0.02825	0.62708
-0.030799	0.44973
-0.033223	0.27056
-0.035514	0.090309
-0.037662	-0.090309
-0.039658	-0.27056
-0.041494	-0.44973
-0.043164	-0.62708
-0.044659	-0.80191
-0.045975	-0.97351
-0.047105	-1.1412
-0.048046	-1.3043
-0.048794	-1.4621
-0.049345	-1.6141
-0.049697	-1.7595
-0.049849	-1.8979
-0.049801	-2.0286
-0.049551	-2.1511
-0.049103	-2.265
-0.048456	-2.3698
-0.047615	-2.465
-0.046582	-2.5503
-0.045361	-2.6253
-0.043957	-2.6898
-0.042377	-2.7434
-0.040626	-2.786
-0.038711	-2.8174
-0.036641	-2.8374
-0.034423	-2.846
-0.032066	-2.8431
-0.02958	-2.8288
-0.026975	-2.8031
-0.024262	-2.7661
-0.021451	-2.718
-0.018553	-2.6589
-0.015581	-2.5891
-0.012546	-2.5089
-0.0094601	-2.4186
-0.0063365	-2.3186
-0.0031873	-2.2092
-2.5309e-05	-2.0909
0.0031368	-1.9642
0.0062863	-1.8296
0.0094104	-1.6876
0.012497	-1.5389
0.015533	-1.3839
0.018506	-1.2233
0.021405	-1.0579
0.024218	-0.88816
0.026933	-0.71485
0.02954	-0.53868
0.032027	-0.36033
0.034386	-0.18053
0.036606	-6.9715e-16


==> data/mars_atmo_stddev.txt <==
  -5.0000000e+00   2.5000000e-02
  -4.0000000e+00   2.5556214e-02
  -3.0000000e+00   2.6124803e-02
  -2.0000000e+00   2.6706042e-02
  -1.0000000e+00   2.7300213e-02
   0.0000000e+00   2.7907604e-02
   1.0000000e+00   2.8528508e-02
   2.0000000e+00   2.9163226e-02
   3.0000000e+00   2.9812066e-02
   4.0000000e+00   3.0475341e-02
   5.0000000e+00   3.1153374e-02
   6.0000000e+00   3.1846492e-02
   7.0000000e+00   3.2555030e-02
   8.0000000e+00   3.3279333e-02
   9.0000000e+00   3.4019750e-02
   1.0000000e+01   3.4776640e-02
   1.1000000e+01   3.5550371e-02
   1.2000000e+01   3.6341315e-02
   1.3000000e+01   3.7149857e-02
   1.4000000e+01   3.7976388e-02
   1.5000000e+01   3.8821308e-02
   1.6000000e+01   3.9685026e-02
   1.7000000e+01   4.0567961e-02
   1.8000000e+01   4.1470540e-02
   1.9000000e+01   4.2393200e-02
   2.0000000e+01   4.3336387e-02
   2.1000000e+01   4.4300560e-02
   2.2000000e+01   4.5286183e-02
   2.3000000e+01   4.6293736e-02
   2.4000000e+01   4.7323705e-02
   2.5000000e+01   4.8376589e-02
   2.6000000e+01   4.9452898e-02
   2.7000000e+01   5.0553154e-02
   2.8000000e+01   5.1677889e-02
   2.9000000e+01   5.2827648e-02
   3.0000000e+01   5.4002987e-02
   3.1000000e+01   5.5204476e-02
   3.2000000e+01   5.6432696e-02
   3.3000000e+01   5.7688242e-02
   3.4000000e+01   5.8971722e-02
   3.5000000e+01   6.0283758e-02
   3.6000000e+01   6.1624985e-02
   3.7000000e+01   6.2996052e-02
   3.8000000e+01   6.4397624e-02
   3.9000000e+01   6.5830378e-02
   4.0000000e+01   6.7295010e-02
   4.1000000e+01   6.8792227e-02
   4.2000000e+01   7.0322755e-02
   4.3000000e+01   7.1887335e-02
   4.4000000e+01   7.3486725e-02
   4.5000000e+01   7.5121698e-02
   4.6000000e+01   7.6793048e-02
   4.7000000e+01   7.8501583e-02
   4.8000000e+01   8.0248130e-02
   4.9000000e+01   8.2033536e-02
   5.0000000e+01   8.3858664e-02
   5.1000000e+01   8.5724398e-02
   5.2000000e+01   8.7631643e-02
   5.3000000e+01   8.9581321e-02
   5.4000000e+01   9.1574376e-02
   5.5000000e+01   9.3611774e-02
   5.6000000e+01   9.5694501e-02
   5.7000000e+01   9.7823566e-02
   5.8000000e+01   1.0000000e-01
   5.9000000e+01   1.0222486e-01
   6.0000000e+01   1.0449921e-01
   6.1000000e+01   1.0682417e-01
   6.2000000e+01   1.0920085e-01
   6.3000000e+01   1.1163041e-01
   6.4000000e+01   1.1411403e-01
   6.5000000e+01   1.1665290e-01
   6.6000000e+01   1.1924826e-01
   6.7000000e+01   1.2190137e-01
   6.8000000e+01   1.2461350e-01
   6.9000000e+01   1.2738597e-01
   7.0000000e+01   1.3022012e-01
   7.1000000e+01   1.3311733e-01
   7.2000000e+01   1.3607900e-01
   7.3000000e+01   1.3910656e-01
   7.4000000e+01   1.4220148e-01
   7.5000000e+01   1.4536526e-01
   7.6000000e+01   1.4859943e-01
   7.7000000e+01   1.5190555e-01
   7.8000000e+01   1.5528523e-01
   7.9000000e+01   1.5874011e-01
   8.0000000e+01   1.6227184e-01
   8.1000000e+01   1.6588216e-01
   8.2000000e+01   1.6957280e-01
   8.3000000e+01   1.7334555e-01
   8.4000000e+01   1.7720224e-01
   8.5000000e+01   1.8114473e-01
   8.6000000e+01   1.8517494e-01
   8.7000000e+01   1.8929482e-01
   8.8000000e+01   1.9350636e-01
   8.9000000e+01   1.9781159e-01
   9.0000000e+01   2.0221262e-01
   9.1000000e+01   2.0671156e-01
   9.2000000e+01   2.1131059e-01
   9.3000000e+01   2.1601195e-01
   9.4000000e+01   2.2081790e-01
   9.5000000e+01   2.2573078e-01
   9.6000000e+01   2.3075297e-01
   9.7000000e+01   2.3588689e-01
   9.8000000e+01   2.4113503e-01
   9.9000000e+01   2.4649994e-01
   1.0000000e+02   2.5198421e-01
   1.0100000e+02   2.5759050e-01
   1.0200000e+02   2.6332151e-01
   1.0300000e+02   2.6918004e-01
   1.0400000e+02   2.7516891e-01
   1.0500000e+02   2.8129102e-01
   1.0600000e+02   2.8754934e-01
   1.0700000e+02   2.9394690e-01
   1.0800000e+02   3.0048679e-01
   1.0900000e+02   3.0717219e-01
   1.1000000e+02   3.1400633e-01
   1.1100000e+02   3.2099252e-01
   1.1200000e+02   3.2813414e-01
   1.1300000e+02   3.3543465e-01
   1.1400000e+02   3.4289759e-01
   1.1500000e+02   3.5052657e-01
   1.1600000e+02   3.5832528e-01
   1.1700000e+02   3.6629750e-01
   1.1800000e+02   3.7444710e-01
   1.1900000e+02   3.8277801e-01
   1.2000000e+02   3.9129427e-01
   1.2100000e+02   4.0000000e-01
   1.2200000e+02   4.0000000e-01
   1.2300000e+02   4.0000000e-01
   1.2400000e+02   4.0000000e-01
   1.2500000e+02   4.0000000e-01
   1.2600000e+02   4.0000000e-01
   1.2700000e+02   4.0000000e-01
   1.2800000e+02   4.0000000e-01
   1.2900000e+02   4.0000000e-01
   1.3000000e+02   4.0000000e-01
   1.3100000e+02   4.0000000e-01
   1.3200000e+02   4.0000000e-01
   1.3300000e+02   4.0000000e-01
   1.3400000e+02   4.0000000e-01
   1.3500000e+02   4.0000000e-01


==> data/mars_atmo_stddev_ou.txt <==
   0.0000000e+00             NaN
   1.0000000e+00   2.5543155e-02
   2.0000000e+00   2.6140282e-02
   3.0000000e+00   2.6751356e-02
   4.0000000e+00   2.7376745e-02
   5.0000000e+00   2.8016784e-02
   6.0000000e+00   2.8671774e-02
   7.0000000e+00   2.9342064e-02
   8.0000000e+00   3.0028012e-02
   9.0000000e+00   3.0729982e-02
   1.0000000e+01   3.1448349e-02
   1.1000000e+01   3.2183543e-02
   1.2000000e+01   3.2935960e-02
   1.3000000e+01   3.3705953e-02
   1.4000000e+01   3.4493932e-02
   1.5000000e+01   3.5300318e-02
   1.6000000e+01   3.6125540e-02
   1.7000000e+01   3.6970037e-02
   1.8000000e+01   3.7834317e-02
   1.9000000e+01   3.8718843e-02
   2.0000000e+01   3.9624031e-02
   2.1000000e+01   4.0550363e-02
   2.2000000e+01   4.1498334e-02
   2.3000000e+01   4.2468448e-02
   2.4000000e+01   4.3461222e-02
   2.5000000e+01   4.4477251e-02
   2.6000000e+01   4.5517081e-02
   2.7000000e+01   4.6581202e-02
   2.8000000e+01   4.7670180e-02
   2.9000000e+01   4.8784595e-02
   3.0000000e+01   4.9925041e-02
   3.1000000e+01   5.1092126e-02
   3.2000000e+01   5.2286549e-02
   3.3000000e+01   5.3508952e-02
   3.4000000e+01   5.4759911e-02
   3.5000000e+01   5.6040091e-02
   3.6000000e+01   5.7350174e-02
   3.7000000e+01   5.8690859e-02
   3.8000000e+01   6.0062861e-02
   3.9000000e+01   6.1467000e-02
   4.0000000e+01   6.2904033e-02
   4.1000000e+01   6.4374634e-02
   4.2000000e+01   6.5879587e-02
   4.3000000e+01   6.7419695e-02
   4.4000000e+01   6.8995777e-02
   4.5000000e+01   7.0608674e-02
   4.6000000e+01   7.2259352e-02
   4.7000000e+01   7.3948698e-02
   4.8000000e+01   7.5677506e-02
   4.9000000e+01   7.7446699e-02
   5.0000000e+01   7.9257218e-02
   5.1000000e+01   8.1110028e-02
   5.2000000e+01   8.3006116e-02
   5.3000000e+01   8.4946620e-02
   5.4000000e+01   8.6932580e-02
   5.5000000e+01   8.8964933e-02
   5.6000000e+01   9.1044759e-02
   5.7000000e+01   9.3173169e-02
   5.8000000e+01   9.5351294e-02
   5.9000000e+01   9.7580297e-02
   6.0000000e+01   9.9861513e-02
   6.1000000e+01   1.0219617e-01
   6.2000000e+01   1.0458536e-01
   6.3000000e+01   1.0703036e-01
   6.4000000e+01   1.0953248e-01
   6.5000000e+01   1.1209304e-01
   6.6000000e+01   1.1471341e-01
   6.7000000e+01   1.1739516e-01
   6.8000000e+01   1.2013973e-01
   6.9000000e+01   1.2294842e-01
   7.0000000e+01   1.2582271e-01
   7.1000000e+01   1.2876414e-01
   7.2000000e+01   1.3177429e-01
   7.3000000e+01   1.3485474e-01
   7.4000000e+01   1.3800735e-01
   7.5000000e+01   1.4123382e-01
   7.6000000e+01   1.4453565e-01
   7.7000000e+01   1.4791461e-01
   7.8000000e+01   1.5137250e-01
   7.9000000e+01   1.5491116e-01
   8.0000000e+01   1.5853248e-01
   8.1000000e+01   1.6223863e-01
   8.2000000e+01   1.6603159e-01
   8.3000000e+01   1.6991316e-01
   8.4000000e+01   1.7388540e-01
   8.5000000e+01   1.7795042e-01
   8.6000000e+01   1.8211040e-01
   8.7000000e+01   1.8636755e-01
   8.8000000e+01   1.9072442e-01
   8.9000000e+01   1.9518335e-01
   9.0000000e+01   1.9974645e-01
   9.1000000e+01   2.0441613e-01
   9.2000000e+01   2.0919489e-01
   9.3000000e+01   2.1408528e-01
   9.4000000e+01   2.1908989e-01
   9.5000000e+01   2.2421174e-01
   9.6000000e+01   2.2945357e-01
   9.7000000e+01   2.3481785e-01
   9.8000000e+01   2.4030743e-01
   9.9000000e+01   2.4592524e-01
   1.0000000e+02   2.5167428e-01
   1.0100000e+02   2.5755761e-01
   1.0200000e+02   2.6357875e-01
   1.0300000e+02   2.6974093e-01
   1.0400000e+02   2.7604707e-01
   1.0500000e+02   2.8250051e-01
   1.0600000e+02   2.8910470e-01
   1.0700000e+02   2.9586315e-01
   1.0800000e+02   3.0277947e-01
   1.0900000e+02   3.0985780e-01
   1.1000000e+02   3.1710194e-01
   1.1100000e+02   3.2451530e-01
   1.1200000e+02   3.3210184e-01
   1.1300000e+02   3.3986559e-01
   1.1400000e+02   3.4781069e-01
   1.1500000e+02   3.5594137e-01
   1.1600000e+02   3.6426250e-01
   1.1700000e+02   3.7277857e-01
   1.1800000e+02   3.8149357e-01
   1.1900000e+02   3.9041215e-01
   1.2000000e+02   3.9953905e-01
   1.2100000e+02   4.0000000e-01
   1.2200000e+02   4.0000000e-01
   1.2300000e+02   4.0000000e-01
   1.2400000e+02   4.0000000e-01
   1.2500000e+02   4.0000000e-01
   1.2600000e+02   4.0000000e-01
   1.2700000e+02   4.0000000e-01
   1.2800000e+02   4.0000000e-01
   1.2900000e+02   4.0000000e-01
   1.3000000e+02   4.0000000e-01
   1.3100000e+02   4.0000000e-01
   1.3200000e+02   4.0000000e-01
   1.3300000e+02   4.0000000e-01
   1.3400000e+02   4.0000000e-01
   1.3500000e+02   4.0000000e-01


==> data/mars_atmo_stddev_ou_mc.txt <==
   0.0000000e+00   2.6538151e-02
   1.0000000e+00   2.7314836e-02
   2.0000000e+00   2.7835830e-02
   3.0000000e+00   2.8247839e-02
   4.0000000e+00   2.9054414e-02
   5.0000000e+00   2.9587694e-02
   6.0000000e+00   3.0312217e-02
   7.0000000e+00   3.1489513e-02
   8.0000000e+00   3.1657199e-02
   9.0000000e+00   3.2559733e-02
   1.0000000e+01   3.3000267e-02
   1.1000000e+01   3.3883779e-02
   1.2000000e+01   3.4723780e-02
   1.3000000e+01   3.5644650e-02
   1.4000000e+01   3.6270713e-02
   1.5000000e+01   3.7081856e-02
   1.6000000e+01   3.8099071e-02
   1.7000000e+01   3.9238224e-02
   1.8000000e+01   4.0054470e-02
   1.9000000e+01   4.0652024e-02
   2.0000000e+01   4.1435996e-02
   2.1000000e+01   4.2591074e-02
   2.2000000e+01   4.3578053e-02
   2.3000000e+01   4.4456484e-02
   2.4000000e+01   4.5704298e-02
   2.5000000e+01   4.7238820e-02
   2.6000000e+01   4.8377953e-02
   2.7000000e+01   5.0117140e-02
   2.8000000e+01   5.0910962e-02
   2.9000000e+01   5.2225100e-02
   3.0000000e+01   5.3376828e-02
   3.1000000e+01   5.4243128e-02
   3.2000000e+01   5.5536278e-02
   3.3000000e+01   5.5232838e-02
   3.4000000e+01   5.7113262e-02
   3.5000000e+01   5.8630958e-02
   3.6000000e+01   5.9768606e-02
   3.7000000e+01   6.0797731e-02
   3.8000000e+01   6.2259376e-02
   3.9000000e+01   6.3333934e-02
   4.0000000e+01   6.5266826e-02
   4.1000000e+01   6.7311992e-02
   4.2000000e+01   6.8768785e-02
   4.3000000e+01   6.9695636e-02
   4.4000000e+01   7.1282992e-02
   4.5000000e+01   7.3251345e-02
   4.6000000e+01   7.5172169e-02
   4.7000000e+01   7.6732570e-02
   4.8000000e+01   7.8564644e-02
   4.9000000e+01   8.0191546e-02
   5.0000000e+01   8.1985248e-02
   5.1000000e+01   8.4487469e-02
   5.2000000e+01   8.4955112e-02
   5.3000000e+01   8.7502107e-02
   5.4000000e+01   8.9472584e-02
   5.5000000e+01   9.2209996e-02
   5.6000000e+01   9.3901808e-02
   5.7000000e+01   9.4896833e-02
   5.8000000e+01   9.8543156e-02
   5.9000000e+01   1.0127888e-01
   6.0000000e+01   1.0418093e-01
   6.1000000e+01   1.0631625e-01
   6.2000000e+01   1.0895352e-01
   6.3000000e+01   1.1193896e-01
   6.4000000e+01   1.1364170e-01
   6.5000000e+01   1.1612994e-01
   6.6000000e+01   1.1968161e-01
   6.7000000e+01   1.2241357e-01
   6.8000000e+01   1.2476269e-01
   6.9000000e+01   1.2714196e-01
   7.0000000e+01   1.3173021e-01
   7.1000000e+01   1.3427184e-01
   7.2000000e+01   1.3861574e-01
   7.3000000e+01   1.4184510e-01
   7.4000000e+01   1.4376692e-01
   7.5000000e+01   1.4878831e-01
   7.6000000e+01   1.5297363e-01
   7.7000000e+01   1.5530204e-01
   7.8000000e+01   1.5840062e-01
   7.9000000e+01   1.6353402e-01
   8.0000000e+01   1.6666598e-01
   8.1000000e+01   1.7142337e-01
   8.2000000e+01   1.7522553e-01
   8.3000000e+01   1.7940824e-01
   8.4000000e+01   1.8165935e-01
   8.5000000e+01   1.8591614e-01
   8.6000000e+01   1.8956159e-01
   8.7000000e+01   1.9497490e-01
   8.8000000e+01   1.9881699e-01
   8.9000000e+01   2.0185889e-01
   9.0000000e+01   2.0719615e-01
   9.1000000e+01   2.1156825e-01
   9.2000000e+01   2.1461370e-01
   9.3000000e+01   2.2058644e-01
   9.4000000e+01   2.2624726e-01
   9.5000000e+01   2.3377439e-01
   9.6000000e+01   2.3947993e-01
   9.7000000e+01   2.4659523e-01
   9.8000000e+01   2.5022368e-01
   9.9000000e+01   2.5646611e-01
   1.0000000e+02   2.6179949e-01
   1.0100000e+02   2.6645563e-01
   1.0200000e+02   2.7429539e-01
   1.0300000e+02   2.8016500e-01
   1.0400000e+02   2.8920529e-01
   1.0500000e+02   2.9287666e-01
   1.0600000e+02   3.0067375e-01
   1.0700000e+02   3.0585343e-01
   1.0800000e+02   3.1081496e-01
   1.0900000e+02   3.1983536e-01
   1.1000000e+02   3.3155008e-01
   1.1100000e+02   3.4246840e-01
   1.1200000e+02   3.4492300e-01
   1.1300000e+02   3.5213909e-01
   1.1400000e+02   3.6193548e-01
   1.1500000e+02   3.7417001e-01
   1.1600000e+02   3.7443983e-01
   1.1700000e+02   3.8496222e-01
   1.1800000e+02   3.8781054e-01
   1.1900000e+02   3.9193213e-01
   1.2000000e+02   3.9593427e-01
   1.2100000e+02   3.9756279e-01
   1.2200000e+02   3.9815688e-01
   1.2300000e+02   3.9996194e-01
   1.2400000e+02   4.0047564e-01
   1.2500000e+02   3.9781036e-01
   1.2600000e+02   4.0082754e-01
   1.2700000e+02   4.0115962e-01
   1.2800000e+02   3.9779798e-01
   1.2900000e+02   3.9233147e-01
   1.3000000e+02   3.9298440e-01
   1.3100000e+02   3.9418039e-01
   1.3200000e+02   3.9388095e-01
   1.3300000e+02   3.9555034e-01
   1.3400000e+02   3.9635937e-01
   1.3500000e+02   3.9569076e-01


==> data/mars_bank_cmd_nom.txt <==
   0.0000000e+00  -7.0000000e+01
   1.1793212e+00  -7.0000000e+01
   2.3586424e+00  -7.0000000e+01
   3.5379635e+00  -7.0000000e+01
   4.7172847e+00  -7.0000000e+01
   5.8966059e+00  -7.0000000e+01
   7.0759271e+00  -7.0000000e+01
   8.2552483e+00  -7.0000000e+01
   9.4345695e+00  -7.0000000e+01
   1.0613891e+01  -7.0000000e+01
   1.1793212e+01  -7.0000000e+01
   1.2972533e+01  -7.0000000e+01
   1.4151854e+01  -7.0000000e+01
   1.5331175e+01  -7.0000000e+01
   1.6510497e+01  -7.0000000e+01
   1.7689818e+01  -7.0000000e+01
   1.8869139e+01  -7.0000000e+01
   2.0048460e+01  -7.0000000e+01
   2.1227781e+01  -7.0000000e+01
   2.2407102e+01  -7.0000000e+01
   2.3586424e+01  -7.0000000e+01
   2.4765745e+01  -7.0000000e+01
   2.5945066e+01  -7.0000000e+01
   2.7124387e+01  -7.0000000e+01
   2.8303708e+01  -7.0000000e+01
   2.9483030e+01  -7.0000000e+01
   3.0662351e+01  -7.0000000e+01
   3.1841672e+01  -7.0000000e+01
   3.3020993e+01  -7.0000000e+01
   3.4200314e+01  -7.0000000e+01
   3.5379635e+01  -7.0000000e+01
   3.6558957e+01  -7.0000000e+01
   3.7738278e+01  -7.0000000e+01
   3.8917599e+01  -7.0000000e+01
   4.0096920e+01  -7.0000000e+01
   4.1276241e+01  -7.0000000e+01
   4.2455563e+01  -7.0000000e+01
   4.3634884e+01  -7.0000000e+01
   4.4814205e+01  -7.0000000e+01
   4.5993526e+01  -7.0000000e+01
   4.7172847e+01  -7.0000000e+01
   4.8352168e+01  -7.0000000e+01
   4.9531490e+01  -7.0000000e+01
   5.0710811e+01  -7.0000000e+01
   5.1890132e+01  -7.0000000e+01
   5.3069453e+01  -7.0000000e+01
   5.4248774e+01  -7.0000000e+01
   5.5428096e+01  -7.0000000e+01
   5.6607417e+01  -7.0000000e+01
   5.7786738e+01  -7.0000000e+01
   5.8966059e+01  -7.0000000e+01
   6.0145380e+01  -7.0000000e+01
   6.1324701e+01  -7.0000000e+01
   6.2504023e+01  -7.0000000e+01
   6.3683344e+01  -7.0000000e+01
   6.4862665e+01  -7.0000000e+01
   6.6041986e+01  -7.0000000e+01
   6.7221307e+01  -6.9998177e+01
   6.8400629e+01  -5.5012350e+01
   6.9579950e+01  -4.0108819e+01
   7.0759271e+01  -2.5162240e+01
   7.1938592e+01  -2.2746606e+00
   7.3117913e+01   2.0003231e+01
   7.4297234e+01   3.5011988e+01
   7.5476556e+01   4.9997060e+01
   7.6655877e+01   6.5019056e+01
   7.7835198e+01   6.5822620e+01
   7.9014519e+01   6.4249338e+01
   8.0193840e+01   6.3485973e+01
   8.1373162e+01   6.2651024e+01
   8.2552483e+01   6.1765349e+01
   8.3731804e+01   6.0903676e+01
   8.4911125e+01   5.9520513e+01
   8.6090446e+01   5.8183399e+01
   8.7269767e+01   5.7221447e+01
   8.8449089e+01   5.6281334e+01
   8.9628410e+01   5.5385431e+01
   9.0807731e+01   5.4401315e+01
   9.1987052e+01   3.9139897e+01
   9.3166373e+01   2.3487850e+01
   9.4345695e+01   8.7682965e+00
   9.5525016e+01  -6.9040505e+00
   9.6704337e+01  -2.1680065e+01
   9.7883658e+01  -4.1259153e+01
   9.9062979e+01  -4.6760106e+01
   1.0024230e+02  -4.6009655e+01
   1.0142162e+02  -4.5270307e+01
   1.0260094e+02  -4.4999551e+01
   1.0378026e+02  -4.5000000e+01
   1.0495959e+02  -4.5000000e+01
   1.0613891e+02  -4.5000000e+01
   1.0731823e+02  -4.5000000e+01
   1.0849755e+02  -4.5000000e+01
   1.0967687e+02  -4.5000000e+01
   1.1085619e+02  -4.5000000e+01
   1.1203551e+02  -4.5000000e+01
   1.1321483e+02  -4.5000000e+01
   1.1439415e+02  -4.5000000e+01
   1.1557348e+02  -4.5000000e+01
   1.1675280e+02  -4.5000000e+01
   1.1793212e+02  -4.5000000e+01
   1.1911144e+02  -4.5000000e+01
   1.2029076e+02  -4.5000000e+01
   1.2147008e+02  -4.5000000e+01
   1.2264940e+02  -4.5000000e+01
   1.2382872e+02  -4.5000000e+01
   1.2500805e+02  -4.5000000e+01
   1.2618737e+02  -4.5000000e+01
   1.2736669e+02  -4.5000000e+01
   1.2854601e+02  -4.5000000e+01
   1.2972533e+02  -4.5000000e+01
   1.3090465e+02  -4.5000000e+01
   1.3208397e+02  -4.5000000e+01
   1.3326329e+02  -4.5000019e+01
   1.3444261e+02  -4.5015732e+01
   1.3562194e+02  -3.0583095e+01
   1.3680126e+02  -1.4823480e+01
   1.3798058e+02   1.3981137e+01
   1.3915990e+02   2.9989911e+01
   1.4033922e+02   4.4677143e+01
   1.4151854e+02   4.5000000e+01
   1.4269786e+02   4.5000000e+01
   1.4387718e+02   4.4999887e+01
   1.4505651e+02   4.3489909e+01
   1.4623583e+02   3.8247881e+01
   1.4741515e+02   3.3430029e+01
   1.4859447e+02   2.9345267e+01
   1.4977379e+02   2.5871548e+01
   1.5095311e+02   2.2750293e+01
   1.5213243e+02   1.7229962e+01
   1.5331175e+02   1.5336719e+01
   1.5449107e+02   1.3503922e+01
   1.5567040e+02   1.2050310e+01
   1.5684972e+02   1.0554208e+01
   1.5802904e+02   8.2099147e+00
   1.5920836e+02   7.3546988e+00
   1.6038768e+02   6.5504612e+00
   1.6156700e+02   5.8245605e+00
   1.6274632e+02   5.1948705e+00
   1.6392564e+02   4.3238395e+00
   1.6510497e+02   3.7262999e+00
   1.6628429e+02   3.3572806e+00
   1.6746361e+02   3.0002779e+00
   1.6864293e+02   2.7050166e+00
   1.6982225e+02   2.4095431e+00
   1.7100157e+02   1.9800140e+00
   1.7218089e+02   1.7892368e+00
   1.7336021e+02   1.6241437e+00
   1.7453953e+02   1.4708762e+00
   1.7571886e+02   1.3474153e+00
   1.7689818e+02   1.2082153e+00
   1.7807750e+02   9.9066475e-01
   1.7925682e+02   9.1175868e-01
   1.8043614e+02   8.3069163e-01
   1.8161546e+02   7.6003140e-01
   1.8279478e+02   6.9119637e-01
   1.8397410e+02   5.8336214e-01
   1.8515343e+02   5.2937366e-01
   1.8633275e+02   4.8585814e-01
   1.8751207e+02   4.4355371e-01
   1.8869139e+02   4.0762261e-01
   1.8987071e+02   3.6372092e-01
   1.9105003e+02   3.1738171e-01
   1.9222935e+02   2.9194363e-01
   1.9340867e+02   2.6852434e-01
   1.9458799e+02   2.4781368e-01
   1.9576732e+02   2.2977314e-01
   1.9694664e+02   2.1298396e-01
   1.9812596e+02   1.8114144e-01
   1.9930528e+02   1.6762212e-01
   2.0048460e+02   1.5562368e-01
   2.0166392e+02   1.4448420e-01
   2.0284324e+02   1.3516104e-01
   2.0402256e+02   1.1603011e-01
   2.0520189e+02   1.0923957e-01
   2.0638121e+02   1.0200016e-01
   2.0756053e+02   9.5580939e-02
   2.0873985e+02   8.9750794e-02
   2.0991917e+02   8.3011602e-02
   2.1109849e+02   7.4794424e-02
   2.1227781e+02   7.0986668e-02
   2.1345713e+02   6.7360933e-02
   2.1463646e+02   6.4002338e-02
   2.1581578e+02   6.1297380e-02
   2.1699510e+02   5.6003419e-02
   2.1817442e+02   5.3833643e-02
   2.1935374e+02   5.1832698e-02
   2.2053306e+02   5.0136594e-02
   2.2171238e+02   4.8577914e-02
   2.2289170e+02   4.7112962e-02
   2.2407102e+02   4.5079623e-02
   2.2525035e+02   4.4339387e-02
   2.2642967e+02   4.3651531e-02
   2.2760899e+02   4.3109434e-02
   2.2878831e+02   4.2716757e-02
   2.2996763e+02   4.2267845e-02
   2.3114695e+02   4.2165367e-02
   2.3232627e+02   4.2213801e-02
   2.3350559e+02   4.2370455e-02
   2.3468492e+02   4.2642305e-02
   2.3586424e+02   4.2998397e-02


==> data/mars_bank_rev_nom.txt <==
   6.8000000e+01  -3.6159813e+00
   9.2000000e+01   1.3959348e+01
   1.3500000e+02  -1.9585222e+00


==> data/mars_crossrange_deadband.txt <==
   0.0000000e+00   5.0000000e+00
   1.1793212e+00   5.0000000e+00
   2.3586424e+00   5.0000000e+00
   3.5379635e+00   5.0000000e+00
   4.7172847e+00   5.0000000e+00
   5.8966059e+00   5.0000000e+00
   7.0759271e+00   5.0000000e+00
   8.2552483e+00   5.0000000e+00
   9.4345695e+00   5.0000000e+00
   1.0613891e+01   5.0000000e+00
   1.1793212e+01   5.0000000e+00
   1.2972533e+01   5.0000000e+00
   1.4151854e+01   5.0000000e+00
   1.5331175e+01   5.0000000e+00
   1.6510497e+01   5.0000000e+00
   1.7689818e+01   5.0000000e+00
   1.8869139e+01   5.0000000e+00
   2.0048460e+01   5.0000000e+00
   2.1227781e+01   5.0000000e+00
   2.2407102e+01   5.0000000e+00
   2.3586424e+01   5.0000000e+00
   2.4765745e+01   5.0000000e+00
   2.5945066e+01   5.0000000e+00
   2.7124387e+01   5.0000000e+00
   2.8303708e+01   5.0000000e+00
   2.9483030e+01   5.0000000e+00
   3.0662351e+01   5.0000000e+00
   3.1841672e+01   5.0000000e+00
   3.3020993e+01   5.0000000e+00
   3.4200314e+01   5.0000000e+00
   3.5379635e+01   5.0000000e+00
   3.6558957e+01   5.0000000e+00
   3.7738278e+01   5.0000000e+00
   3.8917599e+01   5.0000000e+00
   4.0096920e+01   5.0000000e+00
   4.1276241e+01   5.0000000e+00
   4.2455563e+01   5.0000000e+00
   4.3634884e+01   5.0000000e+00
   4.4814205e+01   5.0000000e+00
   4.5993526e+01   5.0000000e+00
   4.7172847e+01   5.0000000e+00
   4.8352168e+01   5.0000000e+00
   4.9531490e+01   5.0000000e+00
   5.0710811e+01   4.9431351e+00
   5.1890132e+01   4.8487894e+00
   5.3069453e+01   4.7544437e+00
   5.4248774e+01   4.6600981e+00
   5.5428096e+01   4.5657524e+00
   5.6607417e+01   4.4714067e+00
   5.7786738e+01   4.3770610e+00
   5.8966059e+01   4.2827153e+00
   6.0145380e+01   4.1883696e+00
   6.1324701e+01   4.0940239e+00
   6.2504023e+01   3.9996782e+00
   6.3683344e+01   3.9053325e+00
   6.4862665e+01   3.8109868e+00
   6.6041986e+01   3.7166411e+00
   6.7221307e+01   3.6222954e+00
   6.8400629e+01   3.5279497e+00
   6.9579950e+01   3.4336040e+00
   7.0759271e+01   3.3392583e+00
   7.1938592e+01   3.2449126e+00
   7.3117913e+01   3.1505669e+00
   7.4297234e+01   3.0562212e+00
   7.5476556e+01   1.1578001e+01
   7.6655877e+01   2.0647867e+01
   7.7835198e+01   2.0020805e+01
   7.9014519e+01   1.9403772e+01
   8.0193840e+01   1.8797868e+01
   8.1373162e+01   1.8201888e+01
   8.2552483e+01   1.7615832e+01
   8.3731804e+01   1.7039701e+01
   8.4911125e+01   1.6473494e+01
   8.6090446e+01   1.5917872e+01
   8.7269767e+01   1.5372823e+01
   8.8449089e+01   1.4837699e+01
   8.9628410e+01   1.4312500e+01
   9.0807731e+01   1.3797224e+01
   9.1987052e+01   1.3291873e+01
   9.3166373e+01   1.2797662e+01
   9.4345695e+01   1.2313469e+01
   9.5525016e+01   1.1839201e+01
   9.6704337e+01   1.1374857e+01
   9.7883658e+01   1.0920438e+01
   9.9062979e+01   1.0476403e+01
   1.0024230e+02   1.0043142e+01
   1.0142162e+02   9.6198053e+00
   1.0260094e+02   9.2063931e+00
   1.0378026e+02   8.8029052e+00
   1.0495959e+02   8.4093417e+00
   1.0613891e+02   8.0267171e+00
   1.0731823e+02   7.6543121e+00
   1.0849755e+02   7.2918315e+00
   1.0967687e+02   6.9392752e+00
   1.1085619e+02   6.5966432e+00
   1.1203551e+02   6.2641950e+00
   1.1321483e+02   5.9427215e+00
   1.1439415e+02   5.6311725e+00
   1.1557348e+02   5.3295477e+00
   1.1675280e+02   5.0378473e+00
   1.1793212e+02   4.7560713e+00
   1.1911144e+02   4.4850336e+00
   1.2029076e+02   4.2244161e+00
   1.2147008e+02   3.9737229e+00
   1.2264940e+02   3.7329541e+00
   1.2382872e+02   3.5021097e+00
   1.2500805e+02   3.2812483e+00
   1.2618737e+02   3.0715624e+00
   1.2736669e+02   2.8718008e+00
   1.2854601e+02   2.6819636e+00
   1.2972533e+02   2.5020507e+00
   1.3090465e+02   2.3320621e+00
   1.3208397e+02   2.1726113e+00
   1.3326329e+02   2.0237813e+00
   1.3444261e+02   1.8848756e+00
   1.3562194e+02   1.7558943e+00
   1.3680126e+02   1.6368373e+00
   1.3798058e+02   1.5277047e+00
   1.3915990e+02   1.4296644e+00
   1.4033922e+02   1.3416903e+00
   1.4151854e+02   1.2636406e+00
   1.4269786e+02   1.1955152e+00
   1.4387718e+02   1.1373141e+00
   1.4505651e+02   1.0894502e+00
   1.4623583e+02   1.0524076e+00
   1.4741515e+02   1.0252895e+00
   1.4859447e+02   1.0080957e+00
   1.4977379e+02   1.0008262e+00
   1.5095311e+02   1.0000000e+00
   1.5213243e+02   1.0000000e+00
   1.5331175e+02   1.0000000e+00
   1.5449107e+02   1.0000000e+00
   1.5567040e+02   1.0000000e+00
   1.5684972e+02   1.0000000e+00
   1.5802904e+02   1.0000000e+00
   1.5920836e+02   1.0000000e+00
   1.6038768e+02   1.0000000e+00
   1.6156700e+02   1.0000000e+00
   1.6274632e+02   1.0000000e+00
   1.6392564e+02   1.0000000e+00
   1.6510497e+02   1.0000000e+00
   1.6628429e+02   1.0000000e+00
   1.6746361e+02   1.0000000e+00
   1.6864293e+02   1.0000000e+00
   1.6982225e+02   1.0000000e+00
   1.7100157e+02   1.0000000e+00
   1.7218089e+02   1.0000000e+00
   1.7336021e+02   1.0000000e+00
   1.7453953e+02   1.0000000e+00
   1.7571886e+02   1.0000000e+00
   1.7689818e+02   1.0000000e+00
   1.7807750e+02   1.0000000e+00
   1.7925682e+02   1.0000000e+00
   1.8043614e+02   1.0000000e+00
   1.8161546e+02   1.0000000e+00
   1.8279478e+02   1.0000000e+00
   1.8397410e+02   1.0000000e+00
   1.8515343e+02   1.0000000e+00
   1.8633275e+02   1.0000000e+00
   1.8751207e+02   1.0000000e+00
   1.8869139e+02   1.0000000e+00
   1.8987071e+02   1.0000000e+00
   1.9105003e+02   1.0000000e+00
   1.9222935e+02   1.0000000e+00
   1.9340867e+02   1.0000000e+00
   1.9458799e+02   1.0000000e+00
   1.9576732e+02   1.0000000e+00
   1.9694664e+02   1.0000000e+00
   1.9812596e+02   1.0000000e+00
   1.9930528e+02   1.0000000e+00
   2.0048460e+02   1.0000000e+00
   2.0166392e+02   1.0000000e+00
   2.0284324e+02   1.0000000e+00
   2.0402256e+02   1.0000000e+00
   2.0520189e+02   1.0000000e+00
   2.0638121e+02   1.0000000e+00
   2.0756053e+02   1.0000000e+00
   2.0873985e+02   1.0000000e+00
   2.0991917e+02   1.0000000e+00
   2.1109849e+02   1.0000000e+00
   2.1227781e+02   1.0000000e+00
   2.1345713e+02   1.0000000e+00
   2.1463646e+02   1.0000000e+00
   2.1581578e+02   1.0000000e+00
   2.1699510e+02   1.0000000e+00
   2.1817442e+02   1.0000000e+00
   2.1935374e+02   1.0000000e+00
   2.2053306e+02   1.0000000e+00
   2.2171238e+02   1.0000000e+00
   2.2289170e+02   1.0000000e+00
   2.2407102e+02   1.0000000e+00
   2.2525035e+02   1.0000000e+00
   2.2642967e+02   1.0000000e+00
   2.2760899e+02   1.0000000e+00
   2.2878831e+02   1.0000000e+00
   2.2996763e+02   1.0000000e+00
   2.3114695e+02   1.0000000e+00
   2.3232627e+02   1.0000000e+00
   2.3350559e+02   1.0000000e+00
   2.3468492e+02   1.0000000e+00
   2.3586424e+02   1.0000000e+00


==> data/mars_crossrange_nom.txt <==
   0.0000000e+00   5.6687576e-01
   1.1793212e+00   5.6689859e-01
   2.3586424e+00   5.6692374e-01
   3.5379635e+00   5.6695078e-01
   4.7172847e+00   5.6697915e-01
   5.8966059e+00   5.6700806e-01
   7.0759271e+00   5.6703662e-01
   8.2552483e+00   5.6706360e-01
   9.4345695e+00   5.6708736e-01
   1.0613891e+01   5.6710596e-01
   1.1793212e+01   5.6711679e-01
   1.2972533e+01   5.6711647e-01
   1.4151854e+01   5.6710084e-01
   1.5331175e+01   5.6706449e-01
   1.6510497e+01   5.6700063e-01
   1.7689818e+01   5.6690059e-01
   1.8869139e+01   5.6675364e-01
   2.0048460e+01   5.6654610e-01
   2.1227781e+01   5.6626048e-01
   2.2407102e+01   5.6587274e-01
   2.3586424e+01   5.6535310e-01
   2.4765745e+01   5.6466382e-01
   2.5945066e+01   5.6374446e-01
   2.7124387e+01   5.6252219e-01
   2.8303708e+01   5.6090823e-01
   2.9483030e+01   5.5880336e-01
   3.0662351e+01   5.5607812e-01
   3.1841672e+01   5.5256254e-01
   3.3020993e+01   5.4801927e-01
   3.4200314e+01   5.4214538e-01
   3.5379635e+01   5.3461467e-01
   3.6558957e+01   5.2530547e-01
   3.7738278e+01   5.1394364e-01
   3.8917599e+01   5.0011381e-01
   4.0096920e+01   4.8362781e-01
   4.1276241e+01   4.6432415e-01
   4.2455563e+01   4.4177103e-01
   4.3634884e+01   4.1565342e-01
   4.4814205e+01   3.8569920e-01
   4.5993526e+01   3.5142030e-01
   4.7172847e+01   3.1194789e-01
   4.8352168e+01   2.6559829e-01
   4.9531490e+01   2.1116161e-01
   5.0710811e+01   1.4730812e-01
   5.1890132e+01   7.1973859e-02
   5.3069453e+01  -1.6987801e-02
   5.4248774e+01  -1.2184209e-01
   5.5428096e+01  -2.4513811e-01
   5.6607417e+01  -3.8972328e-01
   5.7786738e+01  -5.5888254e-01
   5.8966059e+01  -7.5631763e-01
   6.0145380e+01  -9.8552005e-01
   6.1324701e+01  -1.2502626e+00
   6.2504023e+01  -1.5551233e+00
   6.3683344e+01  -1.9050969e+00
   6.4862665e+01  -2.3028400e+00
   6.6041986e+01  -2.7522987e+00
   6.7221307e+01  -3.2582779e+00
   6.8400629e+01  -3.8000157e+00
   6.9579950e+01  -4.2916409e+00
   7.0759271e+01  -4.6639747e+00
   7.1938592e+01  -4.8493971e+00
   7.3117913e+01  -4.7570297e+00
   7.4297234e+01  -4.3618376e+00
   7.5476556e+01  -3.6633831e+00
   7.6655877e+01  -2.6869933e+00
   7.7835198e+01  -1.5589615e+00
   7.9014519e+01  -3.6100049e-01
   8.0193840e+01   8.9413635e-01
   8.1373162e+01   2.1859539e+00
   8.2552483e+01   3.5033626e+00
   8.3731804e+01   4.8379609e+00
   8.4911125e+01   6.1814044e+00
   8.6090446e+01   7.5236410e+00
   8.7269767e+01   8.8570339e+00
   8.8449089e+01   1.0175054e+01
   8.9628410e+01   1.1468457e+01
   9.0807731e+01   1.2727642e+01
   9.1987052e+01   1.3949695e+01
   9.3166373e+01   1.4828891e+01
   9.4345695e+01   1.5299851e+01
   9.5525016e+01   1.5347147e+01
   9.6704337e+01   1.4987400e+01
   9.7883658e+01   1.4282003e+01
   9.9062979e+01   1.3360490e+01
   1.0024230e+02   1.2470306e+01
   1.0142162e+02   1.1625828e+01
   1.0260094e+02   1.0822580e+01
   1.0378026e+02   1.0053062e+01
   1.0495959e+02   9.3146652e+00
   1.0613891e+02   8.6065449e+00
   1.0731823e+02   7.9277629e+00
   1.0849755e+02   7.2773158e+00
   1.0967687e+02   6.6541582e+00
   1.1085619e+02   6.0572222e+00
   1.1203551e+02   5.4854322e+00
   1.1321483e+02   4.9377176e+00
   1.1439415e+02   4.4130220e+00
   1.1557348e+02   3.9103114e+00
   1.1675280e+02   3.4285790e+00
   1.1793212e+02   2.9668499e+00
   1.1911144e+02   2.5241834e+00
   1.2029076e+02   2.0996755e+00
   1.2147008e+02   1.6924593e+00
   1.2264940e+02   1.3017059e+00
   1.2382872e+02   9.2662382e-01
   1.2500805e+02   5.6645911e-01
   1.2618737e+02   2.2049401e-01
   1.2736669e+02  -1.1195374e-01
   1.2854601e+02  -4.3153218e-01
   1.2972533e+02  -7.3885633e-01
   1.3090465e+02  -1.0345096e+00
   1.3208397e+02  -1.3190451e+00
   1.3326329e+02  -1.5929871e+00
   1.3444261e+02  -1.8568317e+00
   1.3562194e+02  -2.0719894e+00
   1.3680126e+02  -2.1888834e+00
   1.3798058e+02  -2.2041807e+00
   1.3915990e+02  -2.1110947e+00
   1.4033922e+02  -1.9370515e+00
   1.4151854e+02  -1.7249706e+00
   1.4269786e+02  -1.5200458e+00
   1.4387718e+02  -1.3221379e+00
   1.4505651e+02  -1.1311863e+00
   1.4623583e+02  -9.5511083e-01
   1.4741515e+02  -8.0478280e-01
   1.4859447e+02  -6.7751112e-01
   1.4977379e+02  -5.7029944e-01
   1.5095311e+02  -4.8022740e-01
   1.5213243e+02  -4.0560848e-01
   1.5331175e+02  -3.4345815e-01
   1.5449107e+02  -2.9116019e-01
   1.5567040e+02  -2.4722218e-01
   1.5684972e+02  -2.1020969e-01
   1.5802904e+02  -1.7908208e-01
   1.5920836e+02  -1.5322753e-01
   1.6038768e+02  -1.3128784e-01
   1.6156700e+02  -1.1265467e-01
   1.6274632e+02  -9.6812024e-02
   1.6392564e+02  -8.3295143e-02
   1.6510497e+02  -7.1903189e-02
   1.6628429e+02  -6.2204097e-02
   1.6746361e+02  -5.3873653e-02
   1.6864293e+02  -4.6719716e-02
   1.6982225e+02  -4.0559820e-02
   1.7100157e+02  -3.5255764e-02
   1.7218089e+02  -3.0740115e-02
   1.7336021e+02  -2.6832362e-02
   1.7453953e+02  -2.3442244e-02
   1.7571886e+02  -2.0500633e-02
   1.7689818e+02  -1.7941638e-02
   1.7807750e+02  -1.5725807e-02
   1.7925682e+02  -1.3814455e-02
   1.8043614e+02  -1.2142142e-02
   1.8161546e+02  -1.0680179e-02
   1.8279478e+02  -9.4003583e-03
   1.8397410e+02  -8.2786332e-03
   1.8515343e+02  -7.3074540e-03
   1.8633275e+02  -6.4553811e-03
   1.8751207e+02  -5.7056471e-03
   1.8869139e+02  -5.0462924e-03
   1.8987071e+02  -4.4651989e-03
   1.9105003e+02  -3.9560335e-03
   1.9222935e+02  -3.5106013e-03
   1.9340867e+02  -3.1171762e-03
   1.9458799e+02  -2.7697223e-03
   1.9576732e+02  -2.4627636e-03
   1.9694664e+02  -2.1913602e-03
   1.9812596e+02  -1.9533725e-03
   1.9930528e+02  -1.7434287e-03
   2.0048460e+02  -1.5575411e-03
   2.0166392e+02  -1.3928949e-03
   2.0284324e+02  -1.2470863e-03
   2.0402256e+02  -1.1180156e-03
   2.0520189e+02  -1.0049134e-03
   2.0638121e+02  -9.0452456e-04
   2.0756053e+02  -8.1552038e-04
   2.0873985e+02  -7.3660457e-04
   2.0991917e+02  -6.6661333e-04
   2.1109849e+02  -6.0493180e-04
   2.1227781e+02  -5.5048003e-04
   2.1345713e+02  -5.0214578e-04
   2.1463646e+02  -4.5926733e-04
   2.1581578e+02  -4.2123528e-04
   2.1699510e+02  -3.8747770e-04
   2.1817442e+02  -3.5777571e-04
   2.1935374e+02  -3.3135792e-04
   2.2053306e+02  -3.0785168e-04
   2.2171238e+02  -2.8691043e-04
   2.2289170e+02  -2.6823027e-04
   2.2407102e+02  -2.5158064e-04
   2.2525035e+02  -2.3671938e-04
   2.2642967e+02  -2.2335463e-04
   2.2760899e+02  -2.1130297e-04
   2.2878831e+02  -2.0039601e-04
   2.2996763e+02  -1.9048164e-04
   2.3114695e+02  -1.8143274e-04
   2.3232627e+02  -1.7310852e-04
   2.3350559e+02  -1.6540321e-04
   2.3468492e+02  -1.5822390e-04
   2.3586424e+02  -1.5148778e-04


==> data/mars_delrho.txt <==
h	nom	s1	s2	s3	s4	s5	s6	s7	s8	s9	s10	
-5	0.02609	0.01639	0.00331	0.03769	0.0088	-0.02222	0.03894	-0.02939	-0.00993	0.02657	-0.0299
-4	0.02365	0.02032	-0.00817	0.02592	-0.00418	-0.03135	0.02482	-0.0341	-0.0062	0.02546	-0.02707
-3	0.02144	0.00304	-0.0062	0.01829	-0.02163	-0.02383	0.02455	-0.02114	0.00634	0.01999	-0.05224
-2	0.01943	0.00325	-0.00904	0.01887	-0.04366	-0.01586	0.01545	-0.01799	0.00472	0.01636	-0.0425
-1	0.0157	0.0039	-0.01505	0.01109	-0.03858	-0.02234	0.00279	-0.01879	0.00439	0.02561	-0.03845
0	0.01361	0.00888	-0.01076	0.02398	-0.03328	-0.02225	0.00835	-0.011	-0.00137	0.02307	-0.03495
1	0.01254	0.00572	-0.01631	0.03584	-0.03206	-0.02412	0.00935	-0.02468	-0.00376	0.01744	-0.03753
2	0.01155	-0.0079	-0.0342	0.04298	-0.03388	-0.02423	-0.00191	-0.02822	-0.01145	0.01555	-0.02503
3	0.01065	-0.01353	-0.02755	0.03526	-0.03734	-0.01149	-0.00655	-0.0328	-0.01342	0.03031	-0.03562
4	0.009811	-0.02923	-0.02883	0.03516	-0.03218	-0.01078	-0.01387	-0.04144	-0.01759	0.02807	-0.02753
5	0.009043	-0.03872	-0.02531	0.01802	-0.02904	0.0019	-0.01156	-0.035	-0.01794	0.04352	-0.0112
6	0.00829	-0.03393	0.00324	0.02104	-0.03506	0.01433	-0.00925	-0.03026	-0.0082	0.03004	-0.00663
7	0.0076	-0.06162	-0.00722	0.01308	-0.03408	0.01146	-0.02155	-0.02673	0.00355	0.03133	0.00377
8	0.006969	-0.04911	0.0029	0.01899	-0.01989	-0.01403	-0.01891	-0.02345	0.01509	0.02473	0.01152
9	0.006391	-0.05038	-0.01297	0.03176	-0.02582	-0.00842	-0.02574	-0.01905	0.02774	0.00385	0.01223
10	0.005863	-0.04405	-0.01272	0.01419	-0.02205	0.01069	-0.04603	-0.00114	0.02697	-0.00286	0.00814
11	0.005329	-0.03882	-0.0122	0.03334	-0.0178	-0.03204	-0.02893	-0.00673	0.01335	0.00534	-0.00202
12	0.004844	-0.02895	-0.01589	0.02317	-0.01942	-0.03335	-0.00398	-0.01409	0.00984	0.02319	0.02131
13	0.004404	-0.0379	-0.01847	0.02124	-0.01772	-0.04363	0.01731	-0.00552	-0.00146	0.03317	0.01649
14	0.004005	-0.0354	-0.03511	0.00895	-0.02456	-0.03814	0.02402	-0.01138	0.01338	0.02704	0.0249
15	0.003642	-0.03144	-0.03402	-0.01597	-0.00491	-0.0058	0.01249	-0.01954	0.02952	0.02505	0.02499
16	0.003295	-0.04529	-0.02009	-0.0094	0.01772	0.0185	0.01669	-0.03209	0.02563	0.01137	0.03389
17	0.002982	-0.06249	-0.01415	-0.01231	0.02537	0.02001	0.02831	-0.03707	0.02428	0.00846	0.04253
18	0.002699	-0.05598	-0.01681	0.01466	0.04708	0.0122	0.00374	-0.03502	0.05257	-0.00072	0.03014
19	0.002443	-0.05276	-0.02146	0.01245	0.06858	0.0279	-0.01069	-0.03144	0.03775	0.0023	0.03234
20	0.002213	-0.00825	-0.02024	0.01558	0.06761	0.03372	-0.01069	-0.03373	0.01065	0.03078	0.02895
21	0.001984	0.00192	-0.03512	0.01609	0.04842	0.0495	0.00939	-0.04909	-0.01522	0.04226	0.047
22	0.00178	0.02589	-0.0118	0.02502	0.05287	0.04825	0.00838	-0.01871	-0.01903	0.05728	0.03204
23	0.001597	0.03869	0.01124	0.02093	0.04189	0.05721	0.01231	-0.00873	-0.01912	0.05848	0.03341
24	0.001433	0.03499	0.01599	0.00621	0.04553	0.07286	0.01051	0.00748	-0.01696	0.07399	0.03215
25	0.001286	0.04186	0.04756	-0.01202	0.04528	0.06011	-0.0218	0.01389	-0.02013	0.08459	0.02763
26	0.001133	0.06165	0.05341	-0.0288	0.06005	0.06648	-0.00075	0.03243	-0.05618	0.08079	0.01314
27	0.0009982	0.08576	0.00207	-0.02503	0.06438	0.05735	0.02071	0.02364	-0.02517	0.09476	0.01952
28	0.0008795	0.08589	0.03743	-0.00136	0.06374	0.0651	0.03236	0.00258	-0.03198	0.11243	0.00881
29	0.000775	0.09194	0.06186	0.02135	0.08341	0.0395	0.00718	-0.00622	-0.02285	0.10798	-0.00218
30	0.000683	0.07473	0.07037	-0.00747	0.05686	0.05899	0.03145	0.00067	-0.05104	0.10214	-0.01663
31	0.0006066	0.06866	0.09281	-0.01551	0.09367	0.04693	0.04244	0.00167	-0.02351	0.0694	-0.02883
32	0.0005388	0.09428	0.09119	-0.03077	0.07437	0.07282	0.08154	0.00488	-0.03729	0.04771	0.00162
33	0.0004786	0.09282	0.07898	-0.00504	0.10996	0.05949	0.09922	0.02402	-0.04701	0.07737	-0.01834
34	0.0004252	0.08735	0.04328	0.00889	0.10111	0.03562	0.1029	0.03874	-0.0248	0.06276	-0.02314
35	0.0003778	0.07225	0.01301	0.00513	0.06168	0.04878	0.10984	0.02439	-0.03548	0.06439	-0.01012
36	0.0003353	0.09282	0.02449	-0.02269	0.00717	0.00267	0.09911	0.00289	-0.05379	0.07363	0.03944
37	0.0002976	0.10469	0.01616	-0.04851	0.03198	0.03952	0.07697	-0.02166	-0.0687	0.08406	0.05048
38	0.0002642	0.0831	0.00252	-0.0709	0.02684	0.01632	0.04051	-0.03787	-0.07762	0.08632	0.0465
39	0.0002345	0.05878	-0.02776	-0.05651	-0.00797	0.01744	0.05759	0.00671	-0.08049	0.09631	0.04549
40	0.0002082	0.01267	0.02554	-0.03154	0.00121	0.00449	0.04718	-0.01219	-0.1012	0.08704	0.06363
41	0.0001835	0.04383	0.01942	-0.03357	0.04873	0.01077	0.04749	0.0187	-0.12813	0.06793	0.05086
42	0.0001617	0.05434	0.00599	-0.05661	-0.02713	0.00692	0.01698	-0.0051	-0.11263	0.05837	0.04519
43	0.0001426	0.06385	-0.01374	-0.01801	0.01708	0.00884	0.01296	-0.02813	-0.09817	0.00854	0.03166
44	0.0001257	0.1124	-0.03845	-0.00246	-0.02834	-0.05083	0.00546	-0.00029	-0.04165	0.01062	0.0074
45	0.0001108	0.06599	-0.04244	-0.00765	-0.04375	-0.00621	0.0169	-0.00235	-0.04321	-0.00196	-0.01452
46	9.73e-05	0.04311	0.00873	0.01097	-0.04277	0.04103	-0.00797	0.02756	-0.06356	-0.04514	-0.01344
47	8.546e-05	0.05881	0.02457	0.01428	-0.06271	-0.01618	-0.04715	0.04168	-0.03564	0.01837	-0.03157
48	7.506e-05	0.01411	0.02258	0.00547	0.0033	-0.05789	-0.05335	0.02767	-0.0479	-0.00945	-0.02036
49	6.593e-05	0.03213	0.00537	0.01829	0.03933	-0.09103	-0.01679	0.01179	-0.05258	0.03126	-0.02175
50	5.791e-05	0.00661	0.07468	0.02546	-0.02667	-0.05274	-0.0143	0.02756	-0.06663	-0.01904	-0.00943
51	5.084e-05	0.03818	0.11549	0.10329	-0.00163	-0.09192	0.02192	0.02973	-0.04719	-0.04038	0.00215
52	4.463e-05	0.09456	0.10149	0.09362	-0.03483	-0.05642	-0.0069	0.07811	-0.05263	-0.03423	-0.05187
53	3.918e-05	0.12759	0.09365	0.04945	-0.09089	-0.0795	-0.03812	0.06893	-0.09753	-0.02424	-0.0361
54	3.44e-05	0.07398	0.1063	0.03382	-0.08701	-0.11296	-0.06573	0.07793	-0.10951	-0.06068	0.03171
55	3.02e-05	0.12827	0.06097	0.07859	0.01704	-0.124	-0.05536	0.02536	-0.08409	-0.05923	-0.05167
56	2.671e-05	0.1508	0.11269	0.07094	0.01978	-0.12472	-0.0594	-1e-05	-0.00117	0.0157	0.02243
57	2.363e-05	0.10757	0.10436	0.11299	0.05485	-0.13362	-0.061	0.05747	0.06085	0.04934	0.05461
58	2.09e-05	0.11888	0.07187	0.07091	0.03199	-0.1474	-0.07809	0.07145	0.09485	0.07314	0.04203
59	1.85e-05	0.1108	0.06294	0.02612	0.06185	-0.09902	-0.06382	0.04978	0.0614	0.0707	-0.04199
60	1.637e-05	0.0997	0.01616	-0.02922	0.06531	-0.03951	-0.05201	0.0765	0.01299	0.03031	-0.02165
61	1.478e-05	0.10234	-0.01216	-0.05011	0.09595	-0.04378	-0.05859	0.07665	0.02109	0.01957	0.03622
62	1.335e-05	0.15272	-0.01215	-0.01816	0.07301	0.04245	-0.01918	0.09722	-0.00334	-0.02327	0.03539
63	1.206e-05	0.07634	0.01881	0.03803	0.05381	0.15515	0.02041	0.00569	-0.00152	-0.04767	0.03279
64	1.089e-05	0.0682	0.09548	0.04385	0.0255	0.20566	0.03603	0.04691	-0.0369	0.12991	0.03131
65	9.815e-06	0.0343	0.08105	0.01333	6e-05	0.1161	0.05663	0.08257	-0.04076	0.13342	0.00304
66	8.768e-06	-0.00151	0.02865	0.09291	-0.14051	0.07356	0.04916	0.14944	-0.03384	0.23004	-0.0636
67	7.834e-06	-0.04899	0.10539	0.06931	-0.18143	0.0894	0.08898	0.15402	-0.01943	0.2309	-0.04594
68	7e-06	0.05236	0.05919	0.05064	-0.17479	0.09892	0.16002	0.21612	-0.01052	0.18979	-0.03563
69	6.255e-06	0.07095	0.08526	-0.02068	-0.21545	0.02922	0.16969	0.17423	-0.0035	0.1653	-0.04054
70	5.528e-06	0.10725	0.11248	-0.07706	-0.11734	-0.03808	0.11989	0.13193	-0.0311	0.14533	-0.00475
71	4.82e-06	0.21623	0.06015	-0.09281	-0.1153	-0.164	0.2007	0.16425	0.00911	0.0793	0.04758
72	4.204e-06	0.20454	0.02128	-0.10208	-0.14529	-0.12308	0.1556	0.118	0.00937	0.03804	0.10083
73	3.667e-06	0.27168	0.04809	-0.05786	-0.24995	-0.20226	0.16266	0.19418	-0.07412	0.11031	0.12036
74	3.199e-06	0.27486	0.03314	-0.02528	-0.13835	-0.13615	0.0922	0.0843	-0.13826	0.12056	0.16497
75	2.768e-06	0.23473	0.0575	-0.0778	-0.11237	-0.03486	0.066	0.00603	-0.20202	0.01416	0.04596
76	2.337e-06	0.27734	0.02171	-0.12782	-0.03911	-0.09464	0.14401	0.03556	-0.18777	-0.0619	0.09751
77	1.974e-06	0.26087	0.03298	-0.04155	-0.09771	-0.05177	0.0767	-0.06624	-0.20169	-0.07029	-0.00485
78	1.668e-06	0.2188	0.03315	-0.19538	-0.10586	0.01241	0.0452	0.01862	-0.26282	-0.05514	-0.05188
79	1.41e-06	0.23475	0.07895	-0.28962	-0.00971	-0.02397	0.08777	0.0179	-0.20592	-0.04805	-0.04509
80	1.197e-06	0.30426	0.16478	-0.30298	-0.0433	-0.04398	-0.03018	0.09723	-0.23594	-0.11503	0.09294
81	1.017e-06	0.3391	0.233	-0.30012	-0.06468	-0.11841	0.05383	0.11698	-0.18035	-0.06948	0.15116
82	8.638e-07	0.33726	0.37519	-0.12744	0.05364	-0.0999	0.08542	-0.01167	-0.18913	-0.03616	0.10513
83	7.337e-07	0.18441	0.39968	-0.02558	0.14723	-0.09438	0.09082	0.10942	-0.21163	6e-05	-0.00112
84	6.232e-07	0.1914	0.37169	-0.11512	0.19603	-0.10896	0.16751	0.0119	-0.1334	0.0098	-0.1159
85	5.262e-07	0.04415	0.454	-0.04898	0.02395	-0.1713	0.17317	-0.03166	0.03528	0.03162	-0.17467
86	4.442e-07	-0.08988	0.66908	-0.13812	0.064	-0.1303	0.2029	0.05478	0.10142	0.14902	-0.21108
87	3.75e-07	0.03255	0.55614	-0.06028	0.14189	-0.26461	0.16615	0.03102	0.07437	0.1806	-0.0591
88	3.166e-07	-0.07952	0.53808	-0.04002	0.01412	-0.24189	0.22431	-0.08192	0.07309	0.32561	0.10114
89	2.672e-07	0.09054	0.45841	-0.10843	-0.10847	-0.12192	0.23816	0.01113	-0.02305	0.27984	0.06959
90	2.281e-07	0.25495	0.38953	-0.10753	-0.09976	-0.11682	0.42652	-0.02192	-0.05735	0.23333	0.10648
91	1.947e-07	0.31075	0.31214	-0.00111	0.11637	-0.1723	0.39222	-0.11361	-0.01782	0.27568	0.16744
92	1.662e-07	0.35488	0.18869	-0.04441	-0.02295	-0.02361	0.53671	-0.17084	-0.04673	0.17958	0.11051
93	1.419e-07	0.44729	0.1393	-0.0116	0.15908	-0.06214	0.46694	-0.25951	0.07146	0.23539	0.25966
94	1.211e-07	0.37387	0.24409	0.12841	0.15568	0.09566	0.14826	-0.32013	0.0941	0.22039	0.3379
95	1.038e-07	0.40661	0.1814	0.14949	0.12791	0.00726	0.15162	-0.41032	0.21245	0.08538	0.2334
96	8.889e-08	0.43367	-0.00545	0.3419	-0.02031	-0.02784	0.0327	-0.25619	0.35254	-0.03627	0.03316
97	7.615e-08	0.54812	-0.01798	0.21072	-0.0288	-0.06391	0.03018	-0.06724	0.10442	0.08757	0.0628
98	6.524e-08	0.3565	0.24685	0.42471	0.10514	-0.00474	-0.02948	-0.10892	-0.10996	0.1045	-0.0229
99	5.588e-08	0.34692	0.35416	0.51784	-0.09886	0.23518	-0.06716	0.11981	-0.17378	0.21882	0.13901
100	4.783e-08	0.46777	0.26086	0.44298	-0.04645	0.21658	0.02487	0.2528	-0.13436	0.3359	0.11171
101	4.093e-08	0.61726	0.29844	0.19692	-0.28483	0.17087	0.09041	0.17478	-0.13698	0.14371	0.16634
102	3.503e-08	0.49738	0.13203	0.31076	-0.10301	0.1191	-0.02392	-0.00706	-0.11793	0.34898	0.07564
103	2.998e-08	0.37572	0.31735	0.30625	-0.13412	0.07608	-0.29836	0.11631	0.03296	0.22899	0.04707
104	2.565e-08	0.35202	0.50206	0.07773	-0.23865	0.19655	-0.37496	0.28939	0.28038	0.30263	-0.14725
105	2.197e-08	0.39462	0.31364	0.3755	-0.06396	-0.01499	-0.1734	0.59233	0.15594	0.21256	-0.11987
106	1.881e-08	0.37337	0.51308	0.32519	-0.19091	-0.16145	-0.16395	0.49728	0.02626	0.22507	-0.06275
107	1.611e-08	0.20672	0.50118	0.31524	-0.26785	-0.17397	-0.28467	0.5322	0.10475	0.3885	-0.04828
108	1.38e-08	0.102	0.69809	0.00283	-0.37191	-0.27343	-0.0767	0.12319	0.05616	0.53604	-0.08808
109	1.182e-08	0.06092	0.9463	-0.0927	-0.48097	-0.27779	-0.03502	0.16334	-0.17232	0.25245	-0.07039
110	1.016e-08	0.13736	1.0748	0.02702	-0.41125	-0.10873	-0.00521	-0.02989	-0.05335	0.312	-0.13924
111	8.736e-09	0.21004	0.91326	-0.02578	-0.29699	-0.2724	-0.06704	0.0856	-0.01343	0.62763	-0.21945
112	7.513e-09	0.42218	0.94415	-0.11297	-0.3456	-0.26946	-0.15143	-0.03266	0.08012	0.82934	-0.04099
113	6.462e-09	0.27612	0.64764	-0.14439	-0.23893	-0.0735	0.12559	0.08668	-0.02822	0.74108	0.13021
114	5.558e-09	0.26111	0.48463	-0.25175	-0.23924	-0.2011	0.28118	-0.04715	-0.09112	0.84655	0.53802
115	4.815e-09	0.19345	0.17552	-0.14189	-0.13297	-0.00364	0.4623	0.02357	-0.22252	0.81467	0.63445
116	4.173e-09	0.09872	0.37682	-0.16733	-0.09424	-0.14045	0.64686	0.02798	-0.25043	0.74528	0.72639
117	3.617e-09	0.26002	0.29179	-0.20096	-0.15993	-0.34461	0.6926	0.10975	-0.29223	0.65716	0.36248
118	3.135e-09	0.02224	0.40369	0.03294	-0.49742	-0.33403	0.54053	0.21624	-0.01643	0.62367	0.37862
119	2.718e-09	0.10649	0.09746	-0.10448	-0.34099	-0.2629	0.34466	0.06126	0.13128	0.47433	0.35104
120	2.378e-09	0.16852	0.10732	0.02485	-0.24192	-0.179	0.43603	0.26464	0.26236	0.21473	0.41179
121	2.081e-09	0.44045	0.00722	0.14208	-0.19654	-0.18932	0.23341	0.16768	0.35511	-0.03519	0.39879
122	1.822e-09	0.67032	0.02723	-0.00712	-0.18413	-0.20005	0.38499	0.30027	0.25677	-0.03437	0.54144
123	1.595e-09	0.55166	0.0141	0.1018	-0.1776	0.12231	0.39273	0.32061	0.45011	0.17761	0.68092
124	1.396e-09	0.53556	-0.15827	-0.10665	-0.03359	-0.0216	0.52331	0.71107	0.20564	0.2337	0.44764
125	1.235e-09	0.42505	-0.36708	-0.23205	0.20092	-0.0821	0.70947	0.67072	0.06924	0.27264	0.50777
126	1.092e-09	0.11462	-0.24508	-0.08227	-0.1127	-0.18324	0.29908	0.8916	-0.13394	0.1467	0.62798
127	9.663e-10	0.25407	-0.17609	0.01238	-0.21483	0.09555	-0.01302	0.90785	-0.2617	0.27894	0.50533
128	8.549e-10	0.15218	-0.0208	0.06797	-0.31736	0.11844	0.13515	0.98652	-0.20555	-0.00664	0.4569
129	7.565e-10	0.142	0.02937	0.24665	-0.26934	0.08703	0.33758	1.4226	-0.27969	-0.01611	0.6634
130	6.823e-10	0.28104	0.09251	0.17076	-0.21435	-0.13629	0.40223	1.3137	-0.34594	0.0509	0.65463
131	6.157e-10	-0.00325	0.21435	-0.0753	-0.2733	-0.05068	0.69671	1.2746	-0.14341	-0.14009	0.43231
132	5.557e-10	0.00582	-0.12148	0.03819	-0.4786	-0.02727	0.63571	1.3645	0.10711	-0.2834	0.34027
133	5.015e-10	0.13224	-0.09014	0.37881	-0.57247	-0.08026	0.49476	1.0355	0.16569	0.03277	0.41952
134	4.527e-10	-0.04288	0.10336	-0.08707	-0.41037	-0.18108	0.5888	0.84665	0.03643	-0.02946	0.38077
135	4.026e-10	0.24006	0.11477	-0.25722	-0.26978	-0.55499	0.3833	0.50694	-0.00553	-0.37687	0.3422


==> data/mars_delrho_ou.txt <==
h	nom	s1	s2	s3	s4	s5	s6	s7	s8	s9	s10	
0	0	0.011862	-0.0062132	0.035094	-0.0068597	0.029463	-0.027431	-0.036786	0.00024557	0.00069453	-0.029908
1	0	0.03641	-0.01308	0.03609	-0.0013907	0.024308	-0.012674	-0.0049333	0.0015105	-0.021581	-0.050918
2	0	0.019625	-0.024258	0.034084	-0.0037861	0.049745	0.0011594	-0.0078214	0.0038475	-0.031783	-0.028674
3	0	0.0012954	-0.0092759	0.0097533	0.0031655	0.034122	0.012952	-0.0084348	0.0041284	-0.038018	-0.042573
4	0	0.010406	-0.0080151	-0.0086088	0.010259	0.00098511	0.057592	-0.01293	-0.0046651	-0.047512	-0.059143
5	0	0.025931	-0.0062292	-0.0047531	0.035647	-0.0021289	0.06244	-0.01468	-0.0044455	-0.048075	-0.077989
6	0	0.010751	0.0089583	-0.014287	0.01535	-0.0077619	0.049337	-0.009363	-0.033428	-0.05191	-0.084129
7	0	0.0092306	0.0304	-0.015784	0.028583	0.020769	0.047836	0.017873	-0.063841	-0.040799	-0.097815
8	0	0.008401	0.024893	-0.022008	0.036812	0.045652	0.048459	0.034477	-0.070421	-0.016048	-0.11178
9	0	-0.012145	0.024906	-0.0098482	0.018154	0.018604	0.037968	0.023818	-0.058409	-0.045234	-0.094864
10	0	-0.030505	0.022854	-0.0040139	-0.0037674	0.014991	0.035192	0.031137	-0.048191	-0.035891	-0.090428
11	0	-0.039957	0.024242	0.0084729	0.007875	0.022506	0.018276	0.018466	-0.049936	-0.026344	-0.071167
12	0	-0.037477	0.016363	0.0033632	0.014993	0.012384	-0.014222	0.011777	-0.021434	0.0052384	-0.080045
13	0	-0.034556	0.016193	-0.037917	0.014721	0.026613	-0.015207	0.045023	0.0016753	0.030885	-0.06019
14	0	-0.022604	0.019678	-0.02807	0.017806	0.01212	0.010202	0.08941	0.010235	-0.002351	-0.062237
15	0	-0.056712	0.012333	-0.013474	-0.0011316	-0.0081822	0.0018729	0.090381	0.054059	-0.0026025	-0.020061
16	0	-0.051401	0.001383	0.0043269	0.027473	0.012239	0.014087	0.067333	0.032848	-0.01512	-0.016075
17	0	-0.049948	-0.010561	-0.034509	0.059429	0.027766	-0.013644	0.074508	0.021864	-0.015851	0.0034729
18	0	-0.055246	0.030474	-0.03315	0.070852	0.025479	-0.016832	0.083999	0.029781	-0.018157	0.011584
19	0	-0.049997	0.060434	-0.059901	0.049041	0.035451	-0.01152	0.063797	0.011931	-0.031685	0.0043721
20	0	0.0036046	0.015846	-0.062649	0.025977	0.021724	-0.0014203	0.08548	0.018457	-0.027647	0.0054328
21	0	0.024556	-0.0066422	-0.0585	-0.0024125	-0.011945	0.034535	0.104	0.0044392	0.010531	-0.013285
22	0	-0.0058265	-0.024457	-0.055962	0.01181	-0.0013784	0.026074	0.086411	0.019887	0.027592	0.0018673
23	0	-0.043923	-0.020183	-0.10754	0.026551	-0.017427	0.060192	0.063471	0.0058073	0.019645	-0.011117
24	0	-0.05253	-0.032734	-0.076973	-0.036076	-0.037254	0.051015	0.074214	-0.0072049	0.055723	0.016093
25	0	-0.043626	-0.021523	-0.018997	-0.035029	-0.03064	0.066031	0.058794	0.015266	0.035227	-0.016294
26	0	-0.090521	0.0057912	-0.011494	-0.032151	-0.039861	0.07063	0.081713	0.040556	0.015109	-0.053443
27	0	-0.06768	0.0028216	-0.0070526	-0.038898	0.080253	0.013316	0.076898	0.070231	-0.0093685	-0.051387
28	0	-0.093811	-0.0096572	-0.026053	-0.008893	0.13212	-0.039615	0.04959	0.037127	-0.021123	-0.05035
29	0	-0.054834	0.024551	-0.055782	-0.038671	0.16543	0.019793	0.018735	0.022575	-0.028127	-0.04042
30	0	-0.033695	0.07326	-0.046568	-0.072295	0.1311	-0.023221	0.011655	0.0021821	-0.043063	-0.018814
31	0	-0.024033	0.034043	-0.031639	-0.055007	0.11081	-0.0083177	0.020975	-0.0064446	-0.029886	-0.022198
32	0	-0.027545	0.0013901	0.015485	-0.053907	0.038136	0.049956	0.053521	-0.0064555	-0.050913	-0.045746
33	0	-0.073053	-0.014987	-0.016775	-0.081803	0.045193	0.015901	0.036076	0.0062039	0.013491	-0.03489
34	0	-0.038079	-0.067045	-0.011984	-0.061122	0.03267	-0.001894	0.022989	0.03302	-0.023794	0.033102
35	0	-0.011729	-0.066417	-0.02284	-0.1002	-0.070987	0.031945	-0.012689	0.025173	-0.053015	0.050831
36	0	0.016714	-0.016009	-0.02593	-0.04922	-0.067769	-0.0096144	0.079086	0.089622	-0.013813	0.058018
37	0	0.035639	-0.017879	-0.025778	-0.05107	0.015809	-0.0056291	0.05201	0.12418	0.003397	0.028359
38	0	-0.019316	-0.082575	0.0036874	-0.081977	0.045015	0.0030079	0.045495	0.034449	0.048197	0.00056122
39	0	0.0348	-0.051859	0.029253	-0.071264	0.053511	0.041578	0.036705	0.03601	0.067924	-0.025531
40	0	-0.059354	-0.037166	-0.0037718	-0.025091	0.073061	0.087006	0.033922	-0.014366	0.070752	0.0076601
41	0	-0.056785	-0.023708	-0.046896	0.011009	0.022614	0.027894	-0.00058213	-0.00075541	0.053987	0.011394
42	0	-0.10684	-0.023402	-0.060213	-0.080434	0.019465	0.01417	0.011291	-0.064389	0.081239	-0.037389
43	0	-0.031119	-0.078529	-0.035054	-0.023346	-0.02325	0.065644	0.045258	-0.0084921	0.072054	-0.0093204
44	0	-0.069334	-0.13771	-0.014452	-0.036499	0.029508	-0.0095905	0.077469	-0.039249	0.10607	-0.028927
45	0	-0.093664	-0.1267	0.041268	0.025215	-0.0063168	0.067624	0.053993	0.00055787	0.065669	0.0075031
46	0	-0.10515	-0.09653	-0.033564	0.047932	0.01759	0.0036357	0.056309	0.050421	0.1413	0.030485
47	0	-0.11859	-0.065529	-0.075923	0.10177	-0.065649	-0.083512	0.054088	0.037286	0.059053	0.0047051
48	0	-0.12437	-0.029024	-0.065856	0.090677	-0.014496	-0.083878	-0.018123	0.061475	0.042776	-0.022715
49	0	-0.11843	-0.031839	-0.045561	0.085266	-0.036518	-0.00052252	-0.037404	0.039128	0.04699	-0.090688
50	0	-0.059747	-0.077028	-0.01276	0.07648	0.016696	0.039726	-0.00067707	0.027543	0.011748	-0.029141
51	0	-0.081268	-0.065588	-0.024794	0.039217	0.006082	0.062646	-0.025956	0.055616	0.033051	-0.049991
52	0	-0.07537	-0.09586	-0.029359	0.098024	0.01464	0.034113	-0.069366	0.1512	0.066865	-0.06892
53	0	-0.073893	-0.15772	0.021098	0.13238	0.033277	-0.05584	-0.03433	0.070839	0.045383	-0.071667
54	0	-0.046923	-0.052542	-0.010108	0.14174	0.055031	-0.057429	-0.11992	0.024645	0.10687	0.017748
55	0	-0.010222	-0.14735	0.035377	0.077346	0.040742	-0.061437	-0.091508	0.0029834	0.057732	0.00523
56	0	-0.00062072	-0.12936	-0.022047	-0.038293	-0.026348	-0.11259	-0.035662	-0.16376	0.057929	-0.023834
57	0	0.0084799	0.010911	-0.03302	-0.065793	0.1088	-0.072539	-0.053417	-0.16208	-0.13717	-0.025002
58	0	0.024304	-0.13036	-0.049309	-0.05309	0.15015	-0.009301	-0.093516	-0.14223	-0.19589	-0.056214
59	0	0.079804	-0.18168	0.05955	-0.087327	0.16373	0.090778	-0.12211	-0.10775	-0.10682	-0.017674
60	0	0.089876	-0.19498	-0.061868	-0.092639	0.088953	0.10194	0.015928	-0.21434	-0.10819	-0.072385
61	0	0.099252	-0.25596	0.00043112	-0.061397	0.058986	-0.0038354	-0.038038	-0.19999	-0.086669	0.037966
62	0	0.079414	-0.36615	0.024468	-0.072217	0.015442	0.012101	-0.041916	-0.11241	-0.14794	0.051127
63	0	0.016702	-0.15986	0.054374	0.0029556	0.06313	0.081061	0.077855	-0.11326	-0.060153	0.2153
64	0	0.13074	-0.1758	-0.024633	0.0014932	0.0033296	-0.00081609	0.11172	-0.081187	-0.040595	0.14128
65	0	0.097346	-0.035672	0.055044	0.0026237	-0.034786	-0.0012375	0.094717	-0.14031	-0.14234	0.15432
66	0	0.20501	0.059516	-0.0043048	-0.054514	0.11579	-0.0032203	0.099449	-0.080429	-0.20932	0.17955
67	0	0.17432	-0.039084	0.077115	0.038355	0.14378	-0.051305	-0.10952	0.0187	-0.037864	0.16178
68	0	0.14427	-0.15585	0.039022	0.096012	0.065134	-0.10463	-0.19318	-0.0088971	0.018756	0.23872
69	0	0.11717	-0.19159	0.2345	0.13843	-0.085939	-0.1048	-0.13263	0.017692	0.030747	0.26547
70	0	0.091177	-0.21637	0.14609	0.11206	-0.023629	-0.042368	-0.18744	0.15873	0.032417	0.16097
71	0	0.33532	-0.32627	0.15169	0.066468	0.043878	0.016252	-0.19201	0.10833	-0.043608	0.05076
72	0	0.2369	-0.17751	0.19661	-0.039798	-0.027417	-0.0083078	-0.13598	0.030965	-0.077793	-0.023256
73	0	0.28597	-0.08603	0.055976	-0.057927	-0.10021	-0.091814	-0.15927	-0.076911	-0.087149	0.041512
74	0	0.28313	-0.066764	0.081702	-0.026266	0.015084	-0.043241	-0.22399	0.0033511	-0.059967	0.099093
75	0	0.22268	0.0020528	0.17356	-0.09978	0.010649	-0.084652	-0.085653	-0.051984	-0.13111	0.1585
76	0	0.23956	0.11667	0.17269	-0.11226	0.001912	-0.099794	-0.12481	0.20003	0.024941	0.14339
77	0	0.067113	0.17212	0.11182	-0.048673	0.050346	0.063638	-0.022794	0.21736	0.24226	0.10231
78	0	0.064095	-0.023428	0.0012334	0.026733	-0.033112	0.037871	-0.062171	0.37164	0.13976	0.18249
79	0	-0.036084	-0.1562	-0.11176	-0.10041	-0.09077	-0.061068	0.031758	0.33819	0.060604	0.090197
80	0	0.055802	-0.16537	0.028402	-0.085156	-0.075721	0.055594	0.011991	0.42077	0.14797	0.073763
81	0	-0.004884	-0.15134	0.016691	-0.17452	-0.23561	0.18342	0.0209	0.38077	0.34445	-0.066903
82	0	0.053191	-0.19939	0.12412	-0.20873	-0.044795	0.26468	0.10123	0.27807	0.14336	-0.036295
83	0	0.29518	-0.20833	0.25919	-0.015094	-0.082822	0.26572	0.069384	0.34156	0.081521	-0.134
84	0	0.14857	-0.14549	0.12044	0.059761	-0.11306	0.1917	-0.020627	0.38874	0.10235	-0.10757
85	0	0.13206	-0.13001	0.089674	-0.049362	-0.01875	0.045343	-0.012337	0.31078	0.026668	-0.077794
86	0	0.28913	-0.092115	0.030964	0.030387	-0.14069	0.085841	-0.0048897	0.17919	-0.0055572	-0.068009
87	0	0.16476	-0.058231	-0.15091	0.083232	-0.37382	0.17695	0.035997	0.012235	0.02763	0.072235
88	0	0.23028	0.18282	-0.055393	0.20743	-0.28896	0.08753	-0.014418	0.092147	-0.013968	0.085699
89	0	0.11834	0.094295	-0.004761	-0.035507	-0.10639	0.076017	0.12255	-0.059024	-0.11699	-0.070586
90	0	0.18062	-0.040601	-0.030724	-0.0041803	-0.40764	-0.055389	0.15902	0.081417	-0.055843	-0.064923
91	0	0.11941	0.15797	-0.096169	0.30364	-0.63757	0.20764	0.20305	0.10116	-0.27025	-0.14211
92	0	0.27812	0.35493	-0.44325	0.34044	-0.31446	0.048563	0.12519	0.23881	-0.20227	-0.1989
93	0	0.16106	0.18853	-0.2201	0.23854	-0.25837	-0.17308	0.066959	0.26065	-0.46532	-0.40462
94	0	0.40781	0.09663	-0.076824	0.09389	-0.038851	-0.12357	-0.15896	0.23677	-0.57204	-0.2621
95	0	0.3629	0.075662	0.26421	0.13367	0.13763	-0.029446	-0.02866	0.096321	-0.73378	0.049202
96	0	0.43282	0.088537	0.55751	0.18742	0.40824	-0.17511	-0.14757	0.25613	-0.4543	0.19798
97	0	0.53237	-0.029479	0.25435	0.3303	0.16107	-0.19097	-0.21824	0.23217	-0.29591	0.18838
98	0	0.6093	-0.057472	0.026391	0.44762	0.087265	0.030735	-0.17353	0.26103	-0.32105	0.18608
99	0	0.34619	-0.31189	0.084052	0.36788	-0.039269	0.13209	-0.1955	0.23837	-0.0097598	0.10415
100	0	-0.021466	-0.35768	0.031119	-0.0014912	-0.30494	0.01456	-0.096621	0.19784	0.29026	0.027649
101	0	-0.18362	-0.18014	0.1603	-0.010856	-0.4791	0.079781	-0.10461	-0.026205	0.30173	-0.31197
102	0	-0.12581	0.16506	0.088726	-0.11442	-0.33517	0.088613	-0.058035	0.079897	0.42071	-0.38676
103	0	-0.11647	0.32363	-0.047856	-0.090807	-0.25052	0.077019	-0.10841	0.1867	0.10522	-0.11801
104	0	-0.073068	0.19447	-0.15845	-0.16475	-0.25413	0.40821	-0.12795	0.1709	0.12602	-0.038561
105	0	0.26013	0.2669	-0.054453	-0.33034	-0.35807	0.44166	-0.54018	0.11268	0.016321	-0.19746
106	0	-0.0057473	0.33387	-0.30763	-0.42337	-0.10179	0.35846	-0.61068	0.38053	-0.19086	-0.7954
107	0	0.075829	0.37627	-0.38383	-0.67061	0.14028	0.18178	-0.36598	0.51745	0.036313	-0.58012
108	0	0.076785	0.34528	-0.32311	-0.44266	0.076117	0.32006	-0.33352	0.14164	-0.1685	-0.025554
109	0	0.10754	0.32707	-0.19203	-0.17608	0.21972	0.19804	-0.30867	-0.018759	0.037639	0.21859
110	0	0.4935	0.0089082	-0.078684	-0.49126	0.33117	-0.3727	-0.26762	0.07067	-0.12551	-0.082295
111	0	0.31685	0.09824	-0.20493	-0.6214	0.10003	-0.42613	-0.22688	0.012923	0.2959	-0.071043
112	0	0.44791	-0.0094642	-0.62267	-0.42324	0.29161	-0.38818	0.046508	-0.069187	0.27108	-0.41594
113	0	0.43314	0.18298	-0.51122	-0.39992	0.28043	0.031278	0.0032049	0.29295	-0.091074	-0.03833
114	0	0.28545	0.2171	-0.089757	-0.23102	-0.0727	-0.40327	-0.0042331	0.52342	-0.062395	0.2661
115	0	0.35391	0.37757	0.081011	-0.19746	-0.087898	-0.11468	-0.27597	0.50703	0.24748	0.4049
116	0	0.015554	0.3787	0.073221	-0.10748	-0.17607	-0.020724	-0.369	0.56842	0.23093	0.11648
117	0	-0.045688	0.066166	0.0040554	-0.037241	-0.15828	-0.11556	-0.35443	0.78616	0.11481	-0.0036836
118	0	-0.26973	-0.23335	-0.28846	-0.098949	0.059671	0.0072796	0.019968	0.6765	-0.12893	-0.039456
119	0	0.04706	-0.15478	-0.26264	-0.12284	-0.11784	-0.16476	0.16998	0.020563	-0.21588	0.21407
120	0	-0.19577	0.008451	-0.36289	0.32146	-0.35534	-0.065556	-0.090699	-0.34371	0.024911	-0.091189
121	0	-0.40704	0.1189	0.0030497	0.28215	-0.10363	-0.054458	-0.22183	-0.24646	0.10265	0.1884
122	0	-0.6539	0.51306	-0.15591	0.50321	0.024035	-0.21153	-0.028026	-0.56794	-0.30855	0.25894
123	0	-0.49338	0.48806	-0.44814	0.26057	-0.15376	0.26899	0.5443	-0.17946	-0.079479	0.10986
124	0	-0.51136	0.11539	-0.49757	0.12999	-0.074904	0.8041	0.33207	-0.51187	-0.15208	0.19972
125	0	-0.36272	0.061362	-0.27552	0.21082	-0.16986	0.4315	0.40378	-0.21304	0.39868	0.1921
126	0	-0.39111	-0.61149	0.3482	0.12201	-0.71985	0.54445	-0.25691	-0.57354	0.36032	-0.088034
127	0	-0.51271	-0.49721	-0.1167	0.38561	-0.5232	0.65462	-0.24806	-0.62188	0.096042	-0.27293
128	0	-0.51023	-0.33937	-0.036236	0.1019	-0.68319	-0.11537	-0.48937	-0.37685	-0.1863	-0.5567
129	0	-0.37734	-0.39078	0.32803	0.258	-0.67149	0.12539	-0.4481	-0.17452	0.2188	-0.38724
130	0	-0.40587	-0.368	0.24172	-0.21204	-0.49278	-0.36871	-0.17534	0.17986	0.36638	0.167
131	0	-0.59371	0.060812	0.28903	-0.17201	-0.23154	-0.31926	-0.032678	-0.24178	0.22883	0.26854
132	0	-0.26744	0.096285	0.2016	-0.2817	-0.012994	-0.24637	-0.1137	-0.31819	0.34674	0.20009
133	0	-0.25881	0.32576	0.33852	-0.20367	0.2027	0.025248	0.10381	-0.24261	0.30994	0.47152
134	0	-0.29564	0.10846	0.18655	-0.16147	-0.11908	0.095869	0.43792	-0.061107	-0.13761	0.32786
135	0	-0.21168	0.19467	0.12064	-0.18078	-0.43722	0.21144	0.61826	0.16183	-0.30194	-0.06532


==> data/mars_dyn_pres_nom.txt <==
   0.0000000e+00   2.0772700e-05
   1.1793212e+00   2.6214366e-05
   2.3586424e+00   3.3385280e-05
   3.5379635e+00   4.2494710e-05
   4.7172847e+00   5.4670579e-05
   5.8966059e+00   7.0632778e-05
   7.0759271e+00   9.1180042e-05
   8.2552483e+00   1.1896714e-04
   9.4345695e+00   1.5525090e-04
   1.0613891e+01   2.0252714e-04
   1.1793212e+01   2.6545769e-04
   1.2972533e+01   3.4757809e-04
   1.4151854e+01   4.5457509e-04
   1.5331175e+01   5.9433669e-04
   1.6510497e+01   7.7588129e-04
   1.7689818e+01   1.0109624e-03
   1.8869139e+01   1.3138897e-03
   2.0048460e+01   1.7056836e-03
   2.1227781e+01   2.2136180e-03
   2.2407102e+01   2.8817611e-03
   2.3586424e+01   3.7466940e-03
   2.4765745e+01   4.8889531e-03
   2.5945066e+01   6.4546089e-03
   2.7124387e+01   8.5081300e-03
   2.8303708e+01   1.1172415e-02
   2.9483030e+01   1.4537088e-02
   3.0662351e+01   1.8884498e-02
   3.1841672e+01   2.4524944e-02
   3.3020993e+01   3.2018877e-02
   3.4200314e+01   4.1776708e-02
   3.5379635e+01   5.3315912e-02
   3.6558957e+01   6.6012214e-02
   3.7738278e+01   8.1562141e-02
   3.8917599e+01   1.0000721e-01
   4.0096920e+01   1.1940821e-01
   4.1276241e+01   1.4165527e-01
   4.2455563e+01   1.6782234e-01
   4.3634884e+01   1.9583636e-01
   4.4814205e+01   2.2780012e-01
   4.5993526e+01   2.6474633e-01
   4.7172847e+01   3.1369251e-01
   4.8352168e+01   3.7465973e-01
   4.9531490e+01   4.4706673e-01
   5.0710811e+01   5.3414556e-01
   5.1890132e+01   6.4224642e-01
   5.3069453e+01   7.7090901e-01
   5.4248774e+01   9.2360077e-01
   5.5428096e+01   1.1036550e+00
   5.6607417e+01   1.3156529e+00
   5.7786738e+01   1.5647281e+00
   5.8966059e+01   1.8558647e+00
   6.0145380e+01   2.1847416e+00
   6.1324701e+01   2.5632053e+00
   6.2504023e+01   2.9989483e+00
   6.3683344e+01   3.4868398e+00
   6.4862665e+01   4.0116638e+00
   6.6041986e+01   4.5963528e+00
   6.7221307e+01   5.2433105e+00
   6.8400629e+01   5.9498935e+00
   6.9579950e+01   6.7065528e+00
   7.0759271e+01   7.5107137e+00
   7.1938592e+01   8.3493500e+00
   7.3117913e+01   9.2066828e+00
   7.4297234e+01   1.0130517e+01
   7.5476556e+01   1.1058740e+01
   7.6655877e+01   1.1962747e+01
   7.7835198e+01   1.2827545e+01
   7.9014519e+01   1.3631715e+01
   8.0193840e+01   1.4262516e+01
   8.1373162e+01   1.4677838e+01
   8.2552483e+01   1.4991608e+01
   8.3731804e+01   1.5199348e+01
   8.4911125e+01   1.5299315e+01
   8.6090446e+01   1.5293845e+01
   8.7269767e+01   1.5192701e+01
   8.8449089e+01   1.5000859e+01
   8.9628410e+01   1.4666680e+01
   9.0807731e+01   1.4262746e+01
   9.1987052e+01   1.3816153e+01
   9.3166373e+01   1.3331863e+01
   9.4345695e+01   1.2812709e+01
   9.5525016e+01   1.2267618e+01
   9.6704337e+01   1.1707894e+01
   9.7883658e+01   1.1146182e+01
   9.9062979e+01   1.0594089e+01
   1.0024230e+02   1.0058357e+01
   1.0142162e+02   9.5416727e+00
   1.0260094e+02   9.0459215e+00
   1.0378026e+02   8.5724508e+00
   1.0495959e+02   8.1220550e+00
   1.0613891e+02   7.6950145e+00
   1.0731823e+02   7.2912022e+00
   1.0849755e+02   6.9101822e+00
   1.0967687e+02   6.5512910e+00
   1.1085619e+02   6.2137041e+00
   1.1203551e+02   5.8964899e+00
   1.1321483e+02   5.5986510e+00
   1.1439415e+02   5.3191580e+00
   1.1557348e+02   5.0569738e+00
   1.1675280e+02   4.8110729e+00
   1.1793212e+02   4.5804549e+00
   1.1911144e+02   4.3641543e+00
   1.2029076e+02   4.1612469e+00
   1.2147008e+02   3.9708539e+00
   1.2264940e+02   3.7921444e+00
   1.2382872e+02   3.6243357e+00
   1.2500805e+02   3.4666933e+00
   1.2618737e+02   3.3185300e+00
   1.2736669e+02   3.1792041e+00
   1.2854601e+02   3.0481173e+00
   1.2972533e+02   2.9247131e+00
   1.3090465e+02   2.8084739e+00
   1.3208397e+02   2.6989191e+00
   1.3326329e+02   2.5956026e+00
   1.3444261e+02   2.4981102e+00
   1.3562194e+02   2.4060247e+00
   1.3680126e+02   2.3187958e+00
   1.3798058e+02   2.2360023e+00
   1.3915990e+02   2.1573866e+00
   1.4033922e+02   2.0828150e+00
   1.4151854e+02   2.0122114e+00
   1.4269786e+02   1.9453673e+00
   1.4387718e+02   1.8820442e+00
   1.4505651e+02   1.8220213e+00
   1.4623583e+02   1.7650842e+00
   1.4741515e+02   1.7110043e+00
   1.4859447e+02   1.6595696e+00
   1.4977379e+02   1.6105984e+00
   1.5095311e+02   1.5639326e+00
   1.5213243e+02   1.5194325e+00
   1.5331175e+02   1.4769726e+00
   1.5449107e+02   1.4364389e+00
   1.5567040e+02   1.3977272e+00
   1.5684972e+02   1.3607408e+00
   1.5802904e+02   1.3253902e+00
   1.5920836e+02   1.2915917e+00
   1.6038768e+02   1.2592671e+00
   1.6156700e+02   1.2283429e+00
   1.6274632e+02   1.1987503e+00
   1.6392564e+02   1.1704243e+00
   1.6510497e+02   1.1433037e+00
   1.6628429e+02   1.1173309e+00
   1.6746361e+02   1.0924515e+00
   1.6864293e+02   1.0686143e+00
   1.6982225e+02   1.0457708e+00
   1.7100157e+02   1.0238751e+00
   1.7218089e+02   1.0028840e+00
   1.7336021e+02   9.8275665e-01
   1.7453953e+02   9.6345430e-01
   1.7571886e+02   9.4494035e-01
   1.7689818e+02   9.2718015e-01
   1.7807750e+02   9.1014091e-01
   1.7925682e+02   8.9379158e-01
   1.8043614e+02   8.7810271e-01
   1.8161546e+02   8.6304644e-01
   1.8279478e+02   8.4859632e-01
   1.8397410e+02   8.3472731e-01
   1.8515343e+02   8.2141562e-01
   1.8633275e+02   8.0863870e-01
   1.8751207e+02   7.9637514e-01
   1.8869139e+02   7.8460462e-01
   1.8987071e+02   7.7330783e-01
   1.9105003e+02   7.6246643e-01
   1.9222935e+02   7.5206299e-01
   1.9340867e+02   7.4208093e-01
   1.9458799e+02   7.3250450e-01
   1.9576732e+02   7.2331871e-01
   1.9694664e+02   7.1450928e-01
   1.9812596e+02   7.0607390e-01
   1.9930528e+02   6.9799063e-01
   2.0048460e+02   6.9024485e-01
   2.0166392e+02   6.8282480e-01
   2.0284324e+02   6.7571929e-01
   2.0402256e+02   6.6891764e-01
   2.0520189e+02   6.6240965e-01
   2.0638121e+02   6.5618560e-01
   2.0756053e+02   6.5023618e-01
   2.0873985e+02   6.4455253e-01
   2.0991917e+02   6.3912615e-01
   2.1109849e+02   6.3394893e-01
   2.1227781e+02   6.2901302e-01
   2.1345713e+02   6.2408414e-01
   2.1463646e+02   6.1931484e-01
   2.1581578e+02   6.1476785e-01
   2.1699510e+02   6.1043654e-01
   2.1817442e+02   6.0631457e-01
   2.1935374e+02   6.0239586e-01
   2.2053306e+02   5.9867456e-01
   2.2171238e+02   5.9514503e-01
   2.2289170e+02   5.9180190e-01
   2.2407102e+02   5.8863949e-01
   2.2525035e+02   5.8565095e-01
   2.2642967e+02   5.8283378e-01
   2.2760899e+02   5.8018334e-01
   2.2878831e+02   5.7769512e-01
   2.2996763e+02   5.7536478e-01
   2.3114695e+02   5.7318812e-01
   2.3232627e+02   5.7116107e-01
   2.3350559e+02   5.6928240e-01
   2.3468492e+02   5.6756242e-01
   2.3586424e+02   5.6598032e-01


==> data/mars_nom_traj.txt <==
t	h	v	fpa	hdg	rho	q	bank	
0	125	5.8	-15.5	90.05	1.2353e-09	2.0773e-05	-70
1.1793	123.18	5.8011	-15.422	90.05	1.5576e-09	2.6214e-05	-70
2.3586	121.36	5.8022	-15.343	90.05	1.9836e-09	3.3385e-05	-70
3.538	119.56	5.8032	-15.265	90.05	2.5233e-09	4.2495e-05	-70
4.7173	117.76	5.8043	-15.186	90.05	3.2454e-09	5.4671e-05	-70
5.8966	115.97	5.8054	-15.108	90.05	4.1918e-09	7.0633e-05	-70
7.0759	114.19	5.8064	-15.029	90.05	5.4086e-09	9.118e-05	-70
8.2552	112.42	5.8075	-14.951	90.05	7.0544e-09	0.00011897	-70
9.4346	110.66	5.8085	-14.872	90.05	9.2034e-09	0.00015525	-70
10.614	108.9	5.8096	-14.793	90.05	1.2002e-08	0.00020253	-70
11.793	107.16	5.8106	-14.714	90.05	1.5725e-08	0.00026546	-70
12.973	105.42	5.8116	-14.635	90.05	2.0582e-08	0.00034758	-70
14.152	103.69	5.8127	-14.556	90.05	2.6908e-08	0.00045458	-70
15.331	101.97	5.8137	-14.477	90.05	3.5169e-08	0.00059434	-70
16.51	100.27	5.8147	-14.398	90.05	4.5895e-08	0.00077588	-70
17.69	98.564	5.8157	-14.319	90.05	5.978e-08	0.001011	-70
18.869	96.873	5.8167	-14.239	90.05	7.7666e-08	0.0013139	-70
20.048	95.19	5.8177	-14.16	90.05	1.0079e-07	0.0017057	-70
21.228	93.516	5.8187	-14.081	90.05	1.3076e-07	0.0022136	-70
22.407	91.851	5.8197	-14.001	90.05	1.7017e-07	0.0028818	-70
23.586	90.195	5.8207	-13.921	90.05	2.2117e-07	0.0037467	-70
24.766	88.548	5.8216	-13.842	90.05	2.8851e-07	0.004889	-70
25.945	86.91	5.8226	-13.762	90.05	3.8078e-07	0.0064546	-70
27.124	85.281	5.8235	-13.682	90.049	5.0176e-07	0.0085081	-70
28.304	83.661	5.8244	-13.603	90.049	6.5869e-07	0.011172	-70
29.483	82.05	5.8252	-13.523	90.049	8.568e-07	0.014537	-70
30.662	80.448	5.8261	-13.443	90.049	1.1127e-06	0.018884	-70
31.842	78.855	5.8268	-13.362	90.048	1.4447e-06	0.024525	-70
33.021	77.272	5.8275	-13.282	90.048	1.8857e-06	0.032019	-70
34.2	75.697	5.8282	-13.202	90.047	2.4598e-06	0.041777	-70
35.38	74.132	5.8287	-13.121	90.046	3.1386e-06	0.053316	-70
36.559	72.576	5.8291	-13.041	90.045	3.8855e-06	0.066012	-70
37.738	71.03	5.8294	-12.96	90.043	4.8003e-06	0.081562	-70
38.918	69.493	5.8296	-12.879	90.042	5.8856e-06	0.10001	-70
40.097	67.965	5.8295	-12.798	90.039	7.0275e-06	0.11941	-70
41.276	66.447	5.8293	-12.717	90.037	8.3374e-06	0.14166	-70
42.456	64.939	5.8289	-12.635	90.034	9.879e-06	0.16782	-70
43.635	63.44	5.8282	-12.554	90.03	1.1531e-05	0.19584	-70
44.814	61.951	5.8272	-12.472	90.026	1.3417e-05	0.2278	-70
45.994	60.472	5.826	-12.39	90.021	1.56e-05	0.26475	-70
47.173	59.002	5.8243	-12.307	90.015	1.8494e-05	0.31369	-70
48.352	57.543	5.8222	-12.224	90.009	2.2105e-05	0.37466	-70
49.531	56.095	5.8195	-12.141	90	2.6402e-05	0.44707	-70
50.711	54.657	5.8161	-12.057	89.991	3.1581e-05	0.53415	-70
51.89	53.229	5.8118	-11.973	89.979	3.8029e-05	0.64225	-70
53.069	51.813	5.8065	-11.888	89.965	4.5731e-05	0.77091	-70
54.249	50.408	5.7999	-11.802	89.948	5.4913e-05	0.9236	-70
55.428	49.015	5.7919	-11.715	89.928	6.58e-05	1.1037	-70
56.607	47.635	5.7821	-11.626	89.904	7.8704e-05	1.3157	-70
57.787	46.267	5.7703	-11.537	89.875	9.3987e-05	1.5647	-70
58.966	44.913	5.7561	-11.445	89.841	0.00011202	1.8559	-70
60.145	43.573	5.7392	-11.352	89.801	0.00013265	2.1847	-70
61.325	42.249	5.7192	-11.257	89.753	0.00015673	2.5632	-70
62.504	40.94	5.6956	-11.159	89.697	0.00018489	2.9989	-70
63.683	39.649	5.6679	-11.059	89.631	0.00021708	3.4868	-70
64.863	38.376	5.6358	-10.955	89.555	0.00025261	4.0117	-70
66.042	37.123	5.5988	-10.848	89.466	0.00029326	4.5964	-70
67.221	35.891	5.5563	-10.737	89.365	0.00033967	5.2433	-69.998
68.401	34.682	5.5079	-10.613	89.254	0.00039225	5.9499	-55.012
69.58	33.501	5.453	-10.447	89.151	0.00045108	6.7066	-40.109
70.759	32.352	5.3913	-10.242	89.071	0.0005168	7.5107	-25.162
71.939	31.241	5.3223	-10	89.03	0.0005895	8.3493	-2.2747
73.118	30.173	5.2458	-9.736	89.051	0.00066913	9.2067	20.003
74.297	29.149	5.1615	-9.4687	89.142	0.00076052	10.131	35.012
75.477	28.17	5.0689	-9.2209	89.307	0.0008608	11.059	49.997
76.656	27.232	4.9683	-9.0188	89.544	0.00096927	11.963	65.019
77.835	26.333	4.8599	-8.837	89.824	0.0010862	12.828	65.823
79.015	25.472	4.7441	-8.6448	90.129	0.0012114	13.632	64.249
80.194	24.651	4.6217	-8.439	90.456	0.0013354	14.263	63.486
81.373	23.872	4.4949	-8.2214	90.801	0.0014529	14.678	62.651
82.552	23.136	4.3649	-7.9923	91.162	0.0015737	14.992	61.765
83.732	22.441	4.2326	-7.7517	91.536	0.0016968	15.199	60.904
84.911	21.789	4.0989	-7.5001	91.922	0.0018212	15.299	59.521
86.09	21.179	3.9648	-7.2372	92.318	0.0019458	15.294	58.183
87.27	20.611	3.8311	-6.9638	92.72	0.0020702	15.193	57.221
88.449	20.083	3.6987	-6.6813	93.128	0.002193	15.001	56.281
89.628	19.595	3.5686	-6.3912	93.537	0.0023034	14.667	55.385
90.808	19.146	3.4418	-6.0955	93.945	0.0024081	14.263	54.401
91.987	18.733	3.3186	-5.796	94.351	0.002509	13.816	39.14
93.166	18.358	3.1996	-5.3961	94.649	0.0026045	13.332	23.488
94.346	18.024	3.0849	-4.9327	94.813	0.0026926	12.813	8.7683
95.525	17.731	2.9749	-4.4508	94.829	0.0027723	12.268	-6.9041
96.704	17.478	2.8698	-3.9957	94.698	0.0028433	11.708	-21.68
97.884	17.258	2.7695	-3.6093	94.436	0.0029064	11.146	-41.259
99.063	17.064	2.6741	-3.3063	94.087	0.002963	10.594	-46.76
100.24	16.893	2.5835	-3.0137	93.743	0.0030139	10.058	-46.01
101.42	16.743	2.4975	-2.727	93.41	0.0030594	9.5417	-45.27
102.6	16.612	2.416	-2.4481	93.087	0.0030996	9.0459	-45
103.78	16.499	2.3386	-2.18	92.772	0.0031348	8.5725	-45
104.96	16.402	2.2654	-1.9236	92.463	0.0031654	8.1221	-45
106.14	16.319	2.1959	-1.6789	92.161	0.0031916	7.695	-45
107.32	16.25	2.1301	-1.4459	91.866	0.0032138	7.2912	-45
108.5	16.192	2.0678	-1.2247	91.578	0.0032324	6.9102	-45
109.68	16.145	2.0086	-1.015	91.297	0.0032475	6.5513	-45
110.86	16.108	1.9526	-0.81679	91.022	0.0032597	6.2137	-45
112.04	16.079	1.8994	-0.6299	90.755	0.003269	5.8965	-45
113.21	16.059	1.8488	-0.45417	90.494	0.0032758	5.5987	-45
114.39	16.045	1.8008	-0.28939	90.239	0.0032804	5.3192	-45
115.57	16.037	1.7552	-0.13537	89.991	0.0032829	5.057	-45
116.75	16.035	1.7118	0.0080954	89.749	0.0032836	4.8111	-45
117.93	16.037	1.6705	0.14122	89.512	0.0032828	4.5805	-45
119.11	16.044	1.6311	0.26423	89.282	0.0032805	4.3642	-45
120.29	16.055	1.5936	0.37735	89.057	0.003277	4.1612	-45
121.47	16.069	1.5578	0.48078	88.837	0.0032725	3.9709	-45
122.65	16.085	1.5236	0.57474	88.623	0.003267	3.7921	-45
123.83	16.105	1.491	0.65947	88.413	0.0032608	3.6243	-45
125.01	16.126	1.4597	0.73515	88.209	0.0032539	3.4667	-45
126.19	16.149	1.4298	0.80201	88.009	0.0032465	3.3185	-45
127.37	16.173	1.4012	0.86024	87.814	0.0032386	3.1792	-45
128.55	16.198	1.3737	0.91004	87.622	0.0032305	3.0481	-45
129.73	16.224	1.3474	0.9516	87.436	0.0032221	2.9247	-45
130.9	16.251	1.3221	0.98511	87.253	0.0032135	2.8085	-45
132.08	16.278	1.2978	1.0108	87.074	0.0032049	2.6989	-45
133.26	16.305	1.2744	1.0287	86.899	0.0031963	2.5956	-45
134.44	16.332	1.2519	1.0391	86.727	0.0031877	2.4981	-45.016
135.62	16.358	1.2303	1.062	86.585	0.0031792	2.406	-30.583
136.8	16.386	1.2094	1.1107	86.506	0.0031706	2.3188	-14.823
137.98	16.414	1.1893	1.1651	86.496	0.0031617	2.236	13.981
139.16	16.443	1.1699	1.202	86.561	0.0031526	2.1574	29.99
140.34	16.471	1.1511	1.2019	86.684	0.0031436	2.0828	44.677
141.52	16.499	1.133	1.1703	86.836	0.0031348	2.0122	45
142.7	16.526	1.1155	1.132	86.986	0.0031265	1.9454	45
143.88	16.551	1.0986	1.0873	87.134	0.0031186	1.882	45
145.06	16.575	1.0822	1.0364	87.278	0.0031112	1.822	43.49
146.24	16.597	1.0664	0.98544	87.413	0.0031043	1.7651	38.248
147.42	16.618	1.051	0.9411	87.531	0.0030978	1.711	33.43
148.59	16.638	1.0361	0.90023	87.632	0.0030917	1.6596	29.345
149.77	16.657	1.0217	0.86028	87.719	0.0030859	1.6106	25.872
150.95	16.674	1.0077	0.81933	87.793	0.0030805	1.5639	22.75
152.13	16.691	0.99403	0.77625	87.856	0.0030755	1.5194	17.23
153.31	16.706	0.98079	0.72976	87.909	0.0030708	1.477	15.337
154.49	16.72	0.96792	0.67903	87.954	0.0030665	1.4364	13.504
155.67	16.733	0.9554	0.62362	87.993	0.0030625	1.3977	12.05
156.85	16.745	0.94323	0.56325	88.026	0.003059	1.3607	10.554
158.03	16.755	0.93137	0.49772	88.054	0.0030558	1.3254	8.2099
159.21	16.764	0.91982	0.42696	88.078	0.0030531	1.2916	7.3547
160.39	16.771	0.90857	0.35083	88.099	0.0030509	1.2593	6.5505
161.57	16.777	0.8976	0.26932	88.117	0.0030492	1.2283	5.8246
162.75	16.781	0.88691	0.18243	88.133	0.0030479	1.1988	5.1949
163.93	16.784	0.87648	0.090197	88.146	0.0030471	1.1704	4.3238
165.1	16.784	0.8663	-0.0073315	88.158	0.0030469	1.1433	3.7263
166.28	16.783	0.85635	-0.11012	88.168	0.0030472	1.1173	3.3573
167.46	16.78	0.84665	-0.21811	88.177	0.0030481	1.0925	3.0003
168.64	16.776	0.83716	-0.33124	88.184	0.0030495	1.0686	2.705
169.82	16.769	0.82789	-0.44946	88.191	0.0030516	1.0458	2.4095
171	16.76	0.81882	-0.57271	88.197	0.0030542	1.0239	1.98
172.18	16.75	0.80995	-0.7009	88.202	0.0030575	1.0029	1.7892
173.36	16.737	0.80128	-0.834	88.206	0.0030613	0.98276	1.6241
174.54	16.722	0.79278	-0.97192	88.21	0.0030659	0.96345	1.4709
175.72	16.705	0.78446	-1.1146	88.214	0.0030711	0.94494	1.3474
176.9	16.686	0.77632	-1.262	88.217	0.0030769	0.92718	1.2082
178.08	16.665	0.76834	-1.4141	88.22	0.0030834	0.91014	0.99066
179.26	16.641	0.76051	-1.5707	88.222	0.0030907	0.89379	0.91176
180.44	16.616	0.75284	-1.7319	88.225	0.0030986	0.8781	0.83069
181.62	16.588	0.74532	-1.8976	88.226	0.0031073	0.86305	0.76003
182.79	16.557	0.73794	-2.0677	88.228	0.0031167	0.8486	0.6912
183.97	16.525	0.73069	-2.2421	88.23	0.0031268	0.83473	0.58336
185.15	16.49	0.72358	-2.4209	88.231	0.0031377	0.82142	0.52937
186.33	16.453	0.7166	-2.604	88.232	0.0031494	0.80864	0.48586
187.51	16.413	0.70974	-2.7912	88.233	0.0031619	0.79638	0.44355
188.69	16.371	0.70301	-2.9827	88.234	0.0031751	0.7846	0.40762
189.87	16.327	0.69638	-3.1782	88.235	0.0031892	0.77331	0.36372
191.05	16.28	0.68987	-3.3778	88.236	0.0032041	0.76247	0.31738
192.23	16.231	0.68347	-3.5814	88.237	0.0032199	0.75206	0.29194
193.41	16.179	0.67718	-3.7891	88.237	0.0032365	0.74208	0.26852
194.59	16.125	0.67098	-4.0006	88.238	0.003254	0.7325	0.24781
195.77	16.069	0.66489	-4.216	88.239	0.0032724	0.72332	0.22977
196.95	16.01	0.65889	-4.4353	88.239	0.0032916	0.71451	0.21298
198.13	15.949	0.65298	-4.6584	88.24	0.0033119	0.70607	0.18114
199.31	15.885	0.64716	-4.8852	88.24	0.0033331	0.69799	0.16762
200.48	15.819	0.64143	-5.1158	88.24	0.0033553	0.69024	0.15562
201.66	15.75	0.63579	-5.35	88.241	0.0033785	0.68282	0.14448
202.84	15.679	0.63022	-5.5878	88.241	0.0034026	0.67572	0.13516
204.02	15.605	0.62473	-5.8293	88.241	0.0034278	0.66892	0.11603
205.2	15.529	0.61933	-6.0743	88.241	0.003454	0.66241	0.10924
206.38	15.451	0.61399	-6.3228	88.242	0.0034812	0.65619	0.102
207.56	15.37	0.60873	-6.5748	88.242	0.0035096	0.65024	0.095581
208.74	15.286	0.60354	-6.8302	88.242	0.003539	0.64455	0.089751
209.92	15.201	0.59841	-7.089	88.242	0.0035696	0.63913	0.083012
211.1	15.112	0.59335	-7.3512	88.242	0.0036013	0.63395	0.074794
212.28	15.022	0.58836	-7.6167	88.242	0.0036341	0.62901	0.070987
213.46	14.928	0.58343	-7.8855	88.243	0.0036669	0.62408	0.067361
214.64	14.833	0.57856	-8.1576	88.243	0.0037003	0.61931	0.064002
215.82	14.735	0.57376	-8.433	88.243	0.003735	0.61477	0.061297
217	14.634	0.56901	-8.7116	88.243	0.0037708	0.61044	0.056003
218.17	14.531	0.56432	-8.9934	88.243	0.0038078	0.60631	0.053834
219.35	14.426	0.55969	-9.2784	88.243	0.003846	0.6024	0.051833
220.53	14.319	0.55512	-9.5664	88.243	0.0038856	0.59867	0.050137
221.71	14.209	0.55059	-9.8576	88.243	0.0039264	0.59515	0.048578
222.89	14.096	0.54612	-10.152	88.243	0.0039685	0.5918	0.047113
224.07	13.982	0.5417	-10.449	88.243	0.004012	0.58864	0.04508
225.25	13.865	0.53733	-10.749	88.243	0.0040568	0.58565	0.044339
226.43	13.745	0.53301	-11.052	88.243	0.0041031	0.58283	0.043652
227.61	13.624	0.52873	-11.358	88.243	0.0041508	0.58018	0.043109
228.79	13.5	0.5245	-11.667	88.243	0.0041999	0.5777	0.042717
229.97	13.373	0.52031	-11.979	88.243	0.0042506	0.57536	0.042268
231.15	13.245	0.51617	-12.293	88.244	0.0043027	0.57319	0.042165
232.33	13.114	0.51207	-12.61	88.244	0.0043565	0.57116	0.042214
233.51	12.981	0.50801	-12.93	88.244	0.0044119	0.56928	0.04237
234.68	12.846	0.50398	-13.252	88.244	0.004469	0.56756	0.042642
235.86	12.709	0.5	-13.578	88.244	0.0045278	0.56598	0.042998


==> data/mars_rng_nom.txt <==
   0.0000000e+00   0.0000000e+00
   1.1793212e+00   6.3607482e+00
   2.3586424e+00   1.2728369e+01
   3.5379635e+00   1.9102841e+01
   4.7172847e+00   2.5484140e+01
   5.8966059e+00   3.1872245e+01
   7.0759271e+00   3.8267133e+01
   8.2552483e+00   4.4668779e+01
   9.4345695e+00   5.1077162e+01
   1.0613891e+01   5.7492256e+01
   1.1793212e+01   6.3914038e+01
   1.2972533e+01   7.0342484e+01
   1.4151854e+01   7.6777569e+01
   1.5331175e+01   8.3219268e+01
   1.6510497e+01   8.9667555e+01
   1.7689818e+01   9.6122404e+01
   1.8869139e+01   1.0258379e+02
   2.0048460e+01   1.0905168e+02
   2.1227781e+01   1.1552605e+02
   2.2407102e+01   1.2200686e+02
   2.3586424e+01   1.2849410e+02
   2.4765745e+01   1.3498771e+02
   2.5945066e+01   1.4148767e+02
   2.7124387e+01   1.4799393e+02
   2.8303708e+01   1.5450645e+02
   2.9483030e+01   1.6102517e+02
   3.0662351e+01   1.6755004e+02
   3.1841672e+01   1.7408099e+02
   3.3020993e+01   1.8061792e+02
   3.4200314e+01   1.8716075e+02
   3.5379635e+01   1.9370935e+02
   3.6558957e+01   2.0026358e+02
   3.7738278e+01   2.0682328e+02
   3.8917599e+01   2.1338827e+02
   4.0096920e+01   2.1995835e+02
   4.1276241e+01   2.2653329e+02
   4.2455563e+01   2.3311285e+02
   4.3634884e+01   2.3969674e+02
   4.4814205e+01   2.4628464e+02
   4.5993526e+01   2.5287621e+02
   4.7172847e+01   2.5947106e+02
   4.8352168e+01   2.6606865e+02
   4.9531490e+01   2.7266836e+02
   5.0710811e+01   2.7926944e+02
   5.1890132e+01   2.8587097e+02
   5.3069453e+01   2.9247185e+02
   5.4248774e+01   2.9907077e+02
   5.5428096e+01   3.0566616e+02
   5.6607417e+01   3.1225620e+02
   5.7786738e+01   3.1883871e+02
   5.8966059e+01   3.2541118e+02
   6.0145380e+01   3.3197065e+02
   6.1324701e+01   3.3851377e+02
   6.2504023e+01   3.4503670e+02
   6.3683344e+01   3.5153499e+02
   6.4862665e+01   3.5800370e+02
   6.6041986e+01   3.6443747e+02
   6.7221307e+01   3.7083030e+02
   6.8400629e+01   3.7717562e+02
   6.9579950e+01   3.8346672e+02
   7.0759271e+01   3.8969658e+02
   7.1938592e+01   3.9585759e+02
   7.3117913e+01   4.0194157e+02
   7.4297234e+01   4.0793973e+02
   7.5476556e+01   4.1384236e+02
   7.6655877e+01   4.1963917e+02
   7.7835198e+01   4.2531993e+02
   7.9014519e+01   4.3087547e+02
   8.0193840e+01   4.3629733e+02
   8.1373162e+01   4.4157877e+02
   8.2552483e+01   4.4671507e+02
   8.3731804e+01   4.5170254e+02
   8.4911125e+01   4.5653855e+02
   8.6090446e+01   4.6122154e+02
   8.7269767e+01   4.6575101e+02
   8.8449089e+01   4.7012742e+02
   8.9628410e+01   4.7435223e+02
   9.0807731e+01   4.7842824e+02
   9.1987052e+01   4.8235903e+02
   9.3166373e+01   4.8614923e+02
   9.4345695e+01   4.8980449e+02
   9.5525016e+01   4.9333068e+02
   9.6704337e+01   4.9673376e+02
   9.7883658e+01   5.0001959e+02
   9.9062979e+01   5.0319385e+02
   1.0024230e+02   5.0626189e+02
   1.0142162e+02   5.0922886e+02
   1.0260094e+02   5.1209972e+02
   1.0378026e+02   5.1487929e+02
   1.0495959e+02   5.1757216e+02
   1.0613891e+02   5.2018273e+02
   1.0731823e+02   5.2271519e+02
   1.0849755e+02   5.2517352e+02
   1.0967687e+02   5.2756147e+02
   1.1085619e+02   5.2988259e+02
   1.1203551e+02   5.3214024e+02
   1.1321483e+02   5.3433757e+02
   1.1439415e+02   5.3647755e+02
   1.1557348e+02   5.3856298e+02
   1.1675280e+02   5.4059648e+02
   1.1793212e+02   5.4258052e+02
   1.1911144e+02   5.4451742e+02
   1.2029076e+02   5.4640936e+02
   1.2147008e+02   5.4825839e+02
   1.2264940e+02   5.5006643e+02
   1.2382872e+02   5.5183529e+02
   1.2500805e+02   5.5356667e+02
   1.2618737e+02   5.5526217e+02
   1.2736669e+02   5.5692330e+02
   1.2854601e+02   5.5855148e+02
   1.2972533e+02   5.6014804e+02
   1.3090465e+02   5.6171423e+02
   1.3208397e+02   5.6325125e+02
   1.3326329e+02   5.6476021e+02
   1.3444261e+02   5.6624217e+02
   1.3562194e+02   5.6769813e+02
   1.3680126e+02   5.6912904e+02
   1.3798058e+02   5.7053584e+02
   1.3915990e+02   5.7191942e+02
   1.4033922e+02   5.7328065e+02
   1.4151854e+02   5.7462033e+02
   1.4269786e+02   5.7593921e+02
   1.4387718e+02   5.7723797e+02
   1.4505651e+02   5.7851726e+02
   1.4623583e+02   5.7977770e+02
   1.4741515e+02   5.8101988e+02
   1.4859447e+02   5.8224433e+02
   1.4977379e+02   5.8345159e+02
   1.5095311e+02   5.8464216e+02
   1.5213243e+02   5.8581653e+02
   1.5331175e+02   5.8697515e+02
   1.5449107e+02   5.8811847e+02
   1.5567040e+02   5.8924691e+02
   1.5684972e+02   5.9036086e+02
   1.5802904e+02   5.9146073e+02
   1.5920836e+02   5.9254687e+02
   1.6038768e+02   5.9361965e+02
   1.6156700e+02   5.9467940e+02
   1.6274632e+02   5.9572645e+02
   1.6392564e+02   5.9676111e+02
   1.6510497e+02   5.9778367e+02
   1.6628429e+02   5.9879443e+02
   1.6746361e+02   5.9979366e+02
   1.6864293e+02   6.0078162e+02
   1.6982225e+02   6.0175856e+02
   1.7100157e+02   6.0272473e+02
   1.7218089e+02   6.0368036e+02
   1.7336021e+02   6.0462568e+02
   1.7453953e+02   6.0556089e+02
   1.7571886e+02   6.0648620e+02
   1.7689818e+02   6.0740182e+02
   1.7807750e+02   6.0830792e+02
   1.7925682e+02   6.0920471e+02
   1.8043614e+02   6.1009234e+02
   1.8161546e+02   6.1097099e+02
   1.8279478e+02   6.1184083e+02
   1.8397410e+02   6.1270200e+02
   1.8515343e+02   6.1355467e+02
   1.8633275e+02   6.1439896e+02
   1.8751207e+02   6.1523503e+02
   1.8869139e+02   6.1606301e+02
   1.8987071e+02   6.1688303e+02
   1.9105003e+02   6.1769520e+02
   1.9222935e+02   6.1849966e+02
   1.9340867e+02   6.1929651e+02
   1.9458799e+02   6.2008587e+02
   1.9576732e+02   6.2086784e+02
   1.9694664e+02   6.2164253e+02
   1.9812596e+02   6.2241003e+02
   1.9930528e+02   6.2317044e+02
   2.0048460e+02   6.2392386e+02
   2.0166392e+02   6.2467037e+02
   2.0284324e+02   6.2541006e+02
   2.0402256e+02   6.2614300e+02
   2.0520189e+02   6.2686928e+02
   2.0638121e+02   6.2758898e+02
   2.0756053e+02   6.2830216e+02
   2.0873985e+02   6.2900891e+02
   2.0991917e+02   6.2970928e+02
   2.1109849e+02   6.3040334e+02
   2.1227781e+02   6.3109116e+02
   2.1345713e+02   6.3177279e+02
   2.1463646e+02   6.3244830e+02
   2.1581578e+02   6.3311775e+02
   2.1699510e+02   6.3378119e+02
   2.1817442e+02   6.3443869e+02
   2.1935374e+02   6.3509028e+02
   2.2053306e+02   6.3573603e+02
   2.2171238e+02   6.3637599e+02
   2.2289170e+02   6.3701020e+02
   2.2407102e+02   6.3763870e+02
   2.2525035e+02   6.3826155e+02
   2.2642967e+02   6.3887878e+02
   2.2760899e+02   6.3949044e+02
   2.2878831e+02   6.4009657e+02
   2.2996763e+02   6.4069721e+02
   2.3114695e+02   6.4129238e+02
   2.3232627e+02   6.4188214e+02
   2.3350559e+02   6.4246651e+02
   2.3468492e+02   6.4304552e+02
   2.3586424e+02   6.4361922e+02


==> data/mc/final_R-h_cov_3sig_ap1.txt <==
  -2.1928410e+00   1.2708778e+01
  -1.5017175e+00   1.2874541e+01
  -8.0454711e-01   1.3039637e+01
  -1.0413711e-01   1.3203400e+01
   5.9669221e-01   1.3365172e+01
   1.2951189e+00   1.3524300e+01
   1.9883305e+00   1.3680145e+01
   2.6735359e+00   1.3832079e+01
   3.3479759e+00   1.3979489e+01
   4.0089347e+00   1.4121782e+01
   4.6537510e+00   1.4258386e+01
   5.2798283e+00   1.4388750e+01
   5.8846456e+00   1.4512350e+01
   6.4657675e+00   1.4628687e+01
   7.0208540e+00   1.4737294e+01
   7.5476700e+00   1.4837732e+01
   8.0440943e+00   1.4929598e+01
   8.5081278e+00   1.5012521e+01
   8.9379020e+00   1.5086168e+01
   9.3316865e+00   1.5150242e+01
   9.6878956e+00   1.5204485e+01
   1.0005095e+01   1.5248679e+01
   1.0282007e+01   1.5282645e+01
   1.0517518e+01   1.5306247e+01
   1.0710678e+01   1.5319391e+01
   1.0860710e+01   1.5322022e+01
   1.0967009e+01   1.5314131e+01
   1.1029149e+01   1.5295749e+01
   1.1046877e+01   1.5266950e+01
   1.1020124e+01   1.5227850e+01
   1.0948997e+01   1.5178607e+01
   1.0833782e+01   1.5119418e+01
   1.0674944e+01   1.5050523e+01
   1.0473121e+01   1.4972199e+01
   1.0229126e+01   1.4884760e+01
   9.9439427e+00   1.4788560e+01
   9.6187183e+00   1.4683985e+01
   9.2547628e+00   1.4571456e+01
   8.8535416e+00   1.4451428e+01
   8.4166704e+00   1.4324382e+01
   7.9459082e+00   1.4190831e+01
   7.4431506e+00   1.4051312e+01
   6.9104220e+00   1.3906387e+01
   6.3498677e+00   1.3756639e+01
   5.7637446e+00   1.3602673e+01
   5.1544130e+00   1.3445107e+01
   4.5243264e+00   1.3284576e+01
   3.8760219e+00   1.3121726e+01
   3.2121101e+00   1.2957214e+01
   2.5352642e+00   1.2791701e+01
   1.8482097e+00   1.2625855e+01
   1.1537131e+00   1.2460342e+01
   4.5457097e-01   1.2295830e+01
  -2.4640160e-01   1.2132981e+01
  -9.4638201e-01   1.1972450e+01
  -1.6425517e+00   1.1814884e+01
  -2.3321073e+00   1.1660917e+01
  -3.0122724e+00   1.1511170e+01
  -3.6803082e+00   1.1366245e+01
  -4.3335246e+00   1.1226726e+01
  -4.9692915e+00   1.1093175e+01
  -5.5850488e+00   1.0966129e+01
  -6.1783171e+00   1.0846100e+01
  -6.7467074e+00   1.0733572e+01
  -7.2879312e+00   1.0628997e+01
  -7.7998090e+00   1.0532796e+01
  -8.2802798e+00   1.0445358e+01
  -8.7274088e+00   1.0367033e+01
  -9.1393956e+00   1.0298138e+01
  -9.5145812e+00   1.0238950e+01
  -9.8514550e+00   1.0189706e+01
  -1.0148661e+01   1.0150607e+01
  -1.0405001e+01   1.0121808e+01
  -1.0619444e+01   1.0103426e+01
  -1.0791126e+01   1.0095534e+01
  -1.0919357e+01   1.0098166e+01
  -1.1003619e+01   1.0111309e+01
  -1.1043573e+01   1.0134911e+01
  -1.1039059e+01   1.0168878e+01
  -1.0990094e+01   1.0213072e+01
  -1.0896876e+01   1.0267315e+01
  -1.0759780e+01   1.0331389e+01
  -1.0579358e+01   1.0405036e+01
  -1.0356337e+01   1.0487959e+01
  -1.0091615e+01   1.0579825e+01
  -9.7862575e+00   1.0680263e+01
  -9.4414940e+00   1.0788869e+01
  -9.0587129e+00   1.0905206e+01
  -8.6394556e+00   1.1028806e+01
  -8.1854103e+00   1.1159170e+01
  -7.6984052e+00   1.1295774e+01
  -7.1804013e+00   1.1438068e+01
  -6.6334845e+00   1.1585478e+01
  -6.0598570e+00   1.1737411e+01
  -5.4618286e+00   1.1893256e+01
  -4.8418074e+00   1.2052385e+01
  -4.2022899e+00   1.2214156e+01
  -3.5458512e+00   1.2377920e+01
  -2.8751347e+00   1.2543015e+01
  -2.1928410e+00   1.2708778e+01


==> data/mc/final_R-h_cov_3sig_ap2.txt <==
  -1.7132285e+00   1.2708778e+01
  -1.4155368e+00   1.2796235e+01
  -1.1121453e+00   1.2883340e+01
  -8.0427554e-01   1.2969741e+01
  -4.9316725e-01   1.3055092e+01
  -1.8007315e-01   1.3139049e+01
   1.3374604e-01   1.3221273e+01
   4.4702668e-01   1.3301433e+01
   7.5850731e-01   1.3379207e+01
   1.0669337e+00   1.3454281e+01
   1.3710639e+00   1.3526353e+01
   1.6696733e+00   1.3595134e+01
   1.9615596e+00   1.3660345e+01
   2.2455473e+00   1.3721725e+01
   2.5204930e+00   1.3779026e+01
   2.7852896e+00   1.3832017e+01
   3.0388708e+00   1.3880485e+01
   3.2802155e+00   1.3924236e+01
   3.5083520e+00   1.3963092e+01
   3.7223616e+00   1.3996898e+01
   3.9213825e+00   1.4025516e+01
   4.1046134e+00   1.4048833e+01
   4.2713165e+00   1.4066754e+01
   4.4208205e+00   1.4079206e+01
   4.5525234e+00   1.4086141e+01
   4.6658949e+00   1.4087529e+01
   4.7604785e+00   1.4083366e+01
   4.8358933e+00   1.4073667e+01
   4.8918357e+00   1.4058473e+01
   4.9280804e+00   1.4037844e+01
   4.9444815e+00   1.4011863e+01
   4.9409728e+00   1.3980635e+01
   4.9175687e+00   1.3944286e+01
   4.8743632e+00   1.3902962e+01
   4.8115303e+00   1.3856829e+01
   4.7293232e+00   1.3806074e+01
   4.6280727e+00   1.3750900e+01
   4.5081866e+00   1.3691530e+01
   4.3701476e+00   1.3628202e+01
   4.2145116e+00   1.3561173e+01
   4.0419052e+00   1.3490711e+01
   3.8530235e+00   1.3417101e+01
   3.6486271e+00   1.3340638e+01
   3.4295389e+00   1.3261631e+01
   3.1966412e+00   1.3180398e+01
   2.9508717e+00   1.3097266e+01
   2.6932201e+00   1.3012570e+01
   2.4247238e+00   1.2926650e+01
   2.1464641e+00   1.2839853e+01
   1.8595613e+00   1.2752529e+01
   1.5651707e+00   1.2665028e+01
   1.2644777e+00   1.2577703e+01
   9.5869308e-01   1.2490906e+01
   6.4904816e-01   1.2404987e+01
   3.3678976e-01   1.2320290e+01
   2.3175223e-02   1.2237158e+01
  -2.9053263e-01   1.2155925e+01
  -6.0307062e-01   1.2076918e+01
  -9.1318025e-01   1.2000456e+01
  -1.2196128e+00   1.1926846e+01
  -1.5211345e+00   1.1856384e+01
  -1.8165310e+00   1.1789354e+01
  -2.1046130e+00   1.1726027e+01
  -2.3842205e+00   1.1666657e+01
  -2.6542276e+00   1.1611483e+01
  -2.9135470e+00   1.1560727e+01
  -3.1611347e+00   1.1514595e+01
  -3.3959935e+00   1.1473271e+01
  -3.6171779e+00   1.1436921e+01
  -3.8237971e+00   1.1405693e+01
  -4.0150193e+00   1.1379713e+01
  -4.1900745e+00   1.1359084e+01
  -4.3482576e+00   1.1343889e+01
  -4.4889319e+00   1.1334191e+01
  -4.6115308e+00   1.1330027e+01
  -4.7155608e+00   1.1331416e+01
  -4.8006028e+00   1.1338350e+01
  -4.8663145e+00   1.1350803e+01
  -4.9124313e+00   1.1368723e+01
  -4.9387674e+00   1.1392040e+01
  -4.9452169e+00   1.1420659e+01
  -4.9317537e+00   1.1454464e+01
  -4.8984321e+00   1.1493321e+01
  -4.8453862e+00   1.1537071e+01
  -4.7728297e+00   1.1585540e+01
  -4.6810546e+00   1.1638531e+01
  -4.5704307e+00   1.1695832e+01
  -4.4414032e+00   1.1757211e+01
  -4.2944917e+00   1.1822423e+01
  -4.1302878e+00   1.1891203e+01
  -3.9494528e+00   1.1963275e+01
  -3.7527146e+00   1.2038350e+01
  -3.5408657e+00   1.2116124e+01
  -3.3147589e+00   1.2196284e+01
  -3.0753047e+00   1.2278508e+01
  -2.8234674e+00   1.2362464e+01
  -2.5602609e+00   1.2447815e+01
  -2.2867452e+00   1.2534217e+01
  -2.0040216e+00   1.2621321e+01
  -1.7132285e+00   1.2708778e+01


==> data/mc/final_R-h_cov_3sig_lq1.txt <==
  -3.0882007e+00   1.2708778e+01
  -2.8493980e+00   1.2859659e+01
  -2.5991218e+00   1.3009933e+01
  -2.3383799e+00   1.3158994e+01
  -2.0682222e+00   1.3306242e+01
  -1.7897364e+00   1.3451084e+01
  -1.5040440e+00   1.3592937e+01
  -1.2122954e+00   1.3731230e+01
  -9.1566523e-01   1.3865406e+01
  -6.1534804e-01   1.3994925e+01
  -3.1255305e-01   1.4119265e+01
  -8.4995302e-03   1.4237925e+01
   2.9558822e-01   1.4350428e+01
   5.9848574e-01   1.4456320e+01
   8.9897336e-01   1.4555176e+01
   1.1958411e+00   1.4646597e+01
   1.4878937e+00   1.4730215e+01
   1.7739550e+00   1.4805694e+01
   2.0528733e+00   1.4872729e+01
   2.3235253e+00   1.4931050e+01
   2.5848213e+00   1.4980424e+01
   2.8357092e+00   1.5020650e+01
   3.0751786e+00   1.5051567e+01
   3.3022654e+00   1.5073050e+01
   3.5160552e+00   1.5085013e+01
   3.7156870e+00   1.5087409e+01
   3.9003571e+00   1.5080226e+01
   4.0693218e+00   1.5063494e+01
   4.2219008e+00   1.5037280e+01
   4.3574797e+00   1.5001691e+01
   4.4755125e+00   1.4956869e+01
   4.5755240e+00   1.4902994e+01
   4.6571116e+00   1.4840284e+01
   4.7199465e+00   1.4768992e+01
   4.7637760e+00   1.4689403e+01
   4.7884233e+00   1.4601840e+01
   4.7937894e+00   1.4506653e+01
   4.7798526e+00   1.4404228e+01
   4.7466690e+00   1.4294975e+01
   4.6943722e+00   1.4179335e+01
   4.6231729e+00   1.4057774e+01
   4.5333577e+00   1.3930781e+01
   4.4252882e+00   1.3798867e+01
   4.2993997e+00   1.3662564e+01
   4.1561990e+00   1.3522420e+01
   3.9962628e+00   1.3379000e+01
   3.8202350e+00   1.3232882e+01
   3.6288245e+00   1.3084652e+01
   3.4228020e+00   1.2934910e+01
   3.2029970e+00   1.2784257e+01
   2.9702948e+00   1.2633300e+01
   2.7256322e+00   1.2482647e+01
   2.4699944e+00   1.2332904e+01
   2.2044109e+00   1.2184675e+01
   1.9299509e+00   1.2038556e+01
   1.6477198e+00   1.1895136e+01
   1.3588538e+00   1.1754993e+01
   1.0645162e+00   1.1618690e+01
   7.6589223e-01   1.1486776e+01
   4.6418424e-01   1.1359783e+01
   1.6060715e-01   1.1238221e+01
  -1.4361665e-01   1.1122582e+01
  -4.4726215e-01   1.1013329e+01
  -7.4910669e-01   1.0910903e+01
  -1.0479348e+00   1.0815717e+01
  -1.3425433e+00   1.0728153e+01
  -1.6317459e+00   1.0648565e+01
  -1.9143779e+00   1.0577272e+01
  -2.1893015e+00   1.0514562e+01
  -2.4554095e+00   1.0460688e+01
  -2.7116304e+00   1.0415865e+01
  -2.9569326e+00   1.0380276e+01
  -3.1903282e+00   1.0354063e+01
  -3.4108775e+00   1.0337331e+01
  -3.6176925e+00   1.0330148e+01
  -3.8099402e+00   1.0332543e+01
  -3.9868466e+00   1.0344506e+01
  -4.1476995e+00   1.0365990e+01
  -4.2918510e+00   1.0396907e+01
  -4.4187207e+00   1.0437133e+01
  -4.5277978e+00   1.0486506e+01
  -4.6186431e+00   1.0544828e+01
  -4.6908907e+00   1.0611863e+01
  -4.7442498e+00   1.0687341e+01
  -4.7785054e+00   1.0770959e+01
  -4.7935197e+00   1.0862380e+01
  -4.7892322e+00   1.0961236e+01
  -4.7656601e+00   1.1067129e+01
  -4.7228984e+00   1.1179632e+01
  -4.6611192e+00   1.1298292e+01
  -4.5805714e+00   1.1422632e+01
  -4.4815792e+00   1.1552150e+01
  -4.3645413e+00   1.1686326e+01
  -4.2299289e+00   1.1824619e+01
  -4.0782841e+00   1.1966473e+01
  -3.9102175e+00   1.2111315e+01
  -3.7264058e+00   1.2258563e+01
  -3.5275892e+00   1.2407624e+01
  -3.3145682e+00   1.2557897e+01
  -3.0882007e+00   1.2708778e+01


==> data/mc/final_R-h_cov_3sig_lq2.txt <==
  -2.2891970e+00   1.2708778e+01
  -2.2601837e+00   1.2788632e+01
  -2.2220694e+00   1.2868164e+01
  -2.1750077e+00   1.2947055e+01
  -2.1191879e+00   1.3024985e+01
  -2.0548349e+00   1.3101643e+01
  -1.9822079e+00   1.3176719e+01
  -1.9015992e+00   1.3249910e+01
  -1.8133334e+00   1.3320923e+01
  -1.7177659e+00   1.3389471e+01
  -1.6152816e+00   1.3455277e+01
  -1.5062932e+00   1.3518078e+01
  -1.3912394e+00   1.3577620e+01
  -1.2705836e+00   1.3633664e+01
  -1.1448116e+00   1.3685983e+01
  -1.0144299e+00   1.3734368e+01
  -8.7996342e-01   1.3778623e+01
  -7.4195363e-01   1.3818570e+01
  -6.0095625e-01   1.3854048e+01
  -4.5753904e-01   1.3884915e+01
  -3.1227948e-01   1.3911045e+01
  -1.6576248e-01   1.3932335e+01
  -1.8578007e-02   1.3948698e+01
   1.2868127e-01   1.3960068e+01
   2.7542239e-01   1.3966400e+01
   4.2105448e-01   1.3967667e+01
   5.6499114e-01   1.3963866e+01
   7.0665277e-01   1.3955010e+01
   8.4546897e-01   1.3941137e+01
   9.8088075e-01   1.3922301e+01
   1.1123429e+00   1.3898579e+01
   1.2393260e+00   1.3870066e+01
   1.3613188e+00   1.3836877e+01
   1.4778300e+00   1.3799145e+01
   1.5883906e+00   1.3757023e+01
   1.6925552e+00   1.3710680e+01
   1.7899045e+00   1.3660303e+01
   1.8800465e+00   1.3606094e+01
   1.9626183e+00   1.3548272e+01
   2.0372872e+00   1.3487070e+01
   2.1037528e+00   1.3422733e+01
   2.1617472e+00   1.3355522e+01
   2.2110371e+00   1.3285707e+01
   2.2514239e+00   1.3213569e+01
   2.2827450e+00   1.3139398e+01
   2.3048743e+00   1.3063493e+01
   2.3177226e+00   1.2986160e+01
   2.3212384e+00   1.2907709e+01
   2.3154073e+00   1.2828458e+01
   2.3002529e+00   1.2748725e+01
   2.2758362e+00   1.2668831e+01
   2.2422555e+00   1.2589098e+01
   2.1996460e+00   1.2509847e+01
   2.1481793e+00   1.2431397e+01
   2.0880627e+00   1.2354064e+01
   2.0195382e+00   1.2278159e+01
   1.9428817e+00   1.2203988e+01
   1.8584019e+00   1.2131849e+01
   1.7664390e+00   1.2062034e+01
   1.6673632e+00   1.1994823e+01
   1.5615736e+00   1.1930487e+01
   1.4494961e+00   1.1869284e+01
   1.3315819e+00   1.1811462e+01
   1.2083060e+00   1.1757254e+01
   1.0801646e+00   1.1706876e+01
   9.4767378e-01   1.1660533e+01
   8.1136701e-01   1.1618411e+01
   6.7179316e-01   1.1580680e+01
   5.2951423e-01   1.1547490e+01
   3.8510314e-01   1.1518977e+01
   2.3914137e-01   1.1495255e+01
   9.2216668e-02   1.1476420e+01
  -5.5079361e-02   1.1462546e+01
  -2.0215360e-01   1.1453691e+01
  -3.4841385e-01   1.1449889e+01
  -4.9327115e-01   1.1451157e+01
  -6.3614223e-01   1.1457488e+01
  -7.7645178e-01   1.1468859e+01
  -9.1363484e-01   1.1485221e+01
  -1.0471390e+00   1.1506511e+01
  -1.1764267e+00   1.1532642e+01
  -1.3009774e+00   1.1563508e+01
  -1.4202895e+00   1.1598987e+01
  -1.5338825e+00   1.1638934e+01
  -1.6412992e+00   1.1683188e+01
  -1.7421069e+00   1.1731573e+01
  -1.8358998e+00   1.1783892e+01
  -1.9223002e+00   1.1839936e+01
  -2.0009602e+00   1.1899478e+01
  -2.0715629e+00   1.1962279e+01
  -2.1338243e+00   1.2028086e+01
  -2.1874934e+00   1.2096633e+01
  -2.2323544e+00   1.2167646e+01
  -2.2682264e+00   1.2240838e+01
  -2.2949650e+00   1.2315913e+01
  -2.3124627e+00   1.2392571e+01
  -2.3206488e+00   1.2470502e+01
  -2.3194906e+00   1.2549392e+01
  -2.3089926e+00   1.2628925e+01
  -2.2891970e+00   1.2708778e+01


==> data/mc/final_R-h_cov_mat_ap1.txt <==
   1.0316890e+01  -2.3922454e+00
  -2.3922454e+00   5.7745872e-01


==> data/mc/final_R-h_cov_mat_ap2.txt <==
   2.0676484e+00  -5.4080954e-01
  -5.4080954e-01   1.6074322e-01


==> data/mc/final_R-h_cov_mat_lq1.txt <==
   1.9431033e+00  -7.3750023e-01
  -7.3750023e-01   4.7842619e-01


==> data/mc/final_R-h_cov_mat_lq2.txt <==
   4.5553111e-01  -4.0955216e-02
  -4.0955216e-02   1.3400959e-01


==> data/mc/final_state_errors_ap1.txt <==
h	v	fpa	R	rho	
0.12796	-0.016597	-0.68529	-1.1529	0.00010105
0.55199	0.0052291	0.24377	-2.42	-0.00016661
-0.01236	-0.0022678	-0.35997	-1.4606	-9.3165e-05
-0.087014	-0.0010903	0.022592	-0.013995	0.00011849
-1.3916	-0.034875	-1.145	4.6545	0.00069947
0.88295	0.026326	0.84095	-3.4946	-0.00035611
0.13639	-0.0056655	-0.2311	-0.80294	-1.7018e-05
0.16209	0.014799	0.90407	-0.035405	-8.7202e-05
1.1387	0.033423	0.81365	-5.2996	-0.00059711
-0.070359	0.0088594	0.31834	0.2892	-4.8709e-05
1.1384	0.021617	0.80888	-4.7413	-0.00036352
-0.69617	-0.010292	-0.36174	2.1687	0.0002305
1.3977	0.033745	0.98491	-5.7997	-0.00074389
-0.27324	0.00099987	0.11848	1.3837	0.00011262
0.38785	-0.0069707	-0.45486	-2.9883	4.1225e-06
-0.40679	-0.0017118	0.025125	1.5939	9.4647e-05
0.90594	0.015404	0.28483	-4.777	-0.00038678
-1.045	-0.021319	-0.89202	3.441	0.0003922
-1.0136	-0.015743	-0.14138	4.6994	0.00039707
0.57054	0.023278	0.81732	-2.9163	-0.00036816
0.76382	0.013306	0.71787	-2.8761	-0.00022953
0.10228	0.01139	0.38942	-0.70568	-0.0001098
-0.80412	-0.0029681	-0.09809	3.3091	0.0001365
-0.85826	-0.0025924	-0.057748	3.6766	0.00016741
-0.66897	-0.022387	-0.78259	1.5405	0.00040209
-1.0104	-0.012703	-0.19409	4.9104	0.00021142
0.50634	-0.0024465	-0.25098	-2.9238	-0.00010239
-0.66508	-0.016369	-0.53965	2.4734	0.00014431
-0.03347	-0.0012376	-0.19796	-0.90398	0.00011186
-1.7196	-0.035901	-1.1478	6.4079	0.00059325
-0.20221	-0.010314	-0.35363	0.78873	0.00014317
-0.12776	-0.016305	-0.71838	-0.44283	8.1019e-05
0.76787	0.016802	0.75549	-2.7551	-0.00026732
0.47135	-0.0030314	-0.13937	-2.2409	9.5613e-06
0.42531	0.0076216	-0.035082	-2.5932	-0.00029018
-0.82866	-0.017477	-0.31662	3.5493	0.00028587
-1.4331	-0.024264	-0.73572	5.5695	0.00044793
-1.2844	-0.023102	-0.38298	6.171	0.00050775
0.94528	0.013058	0.2771	-4.4307	-0.00031839
-0.080918	0.0059503	0.093558	0.11759	-1.5842e-05
-0.02168	-0.0058282	-0.46755	-1.0817	0.00011806
-0.40862	-0.017595	-0.4892	1.8894	0.00017742
-0.56503	-0.023981	-0.64227	2.2339	0.00042279
0.7504	0.012195	0.70284	-2.3486	-0.00019839
0.20659	0.01591	0.81867	-0.95625	-0.00017238
-0.49901	-0.028888	-0.75781	1.8959	0.00046989
1.0453	0.034427	1.2535	-3.2778	-0.00061655
-1.3946	-0.033259	-0.90534	5.6516	0.00052933
0.68197	0.0087125	0.576	-2.5775	-0.0001716
0.40285	0.018972	0.59043	-2.2295	-0.0001996
-0.15958	-0.00064861	-0.3346	-0.37064	-9.8282e-05
-0.93304	-0.014352	-0.29145	3.7719	0.00029799
0.033739	-0.0047674	-0.11194	-0.50497	0.00012904
0.53362	-0.0020978	-0.48675	-4.2346	-0.00010086
0.47106	0.01734	0.64448	-2.3903	-0.00033281
-0.85646	-0.008025	-0.076377	3.3765	0.0001797
0.17072	0.0077037	0.083988	-1.1784	-0.00015585
-0.47492	-0.016097	-0.45897	1.9319	0.00030421
0.008542	-0.012211	-0.18565	0.19994	0.00016464
0.45668	0.023272	0.71024	-2.0639	-0.00021621
1.2945	0.020396	0.47918	-6.3849	-0.00043199
0.0020052	0.0096838	0.39036	-0.34931	-0.00010047
-1.3909	-0.029025	-0.51664	6.5252	0.00060928
0.087479	0.0028491	0.27109	0.22403	-4.2037e-05
-1.0029	-0.019765	-0.71531	3.8221	0.00031515
0.18238	0.014119	0.62049	-0.63986	-0.00011115
0.63298	0.016649	0.61406	-2.8598	-0.00036186
0.43697	0.019376	0.83805	-1.3253	-0.0002676
1.6721	0.035504	0.96892	-8.0763	-0.0007871
-0.55791	-0.025264	-0.82409	2.1984	0.00024951
0.17119	0.0053273	0.40852	-0.63512	-9.3807e-06
0.55199	0.024838	0.65119	-2.7668	-0.00043455
0.65333	0.0090281	0.18129	-3.5725	-0.00024463
-0.024217	-0.0026986	-0.088183	-0.72422	0.00017725
-0.59204	-0.023083	-0.75132	1.5901	0.00034282
0.70645	0.020357	0.83275	-2.443	-0.00043955
0.56363	-0.00057314	-0.21433	-3.1165	-6.874e-05
0.61411	0.014102	0.43352	-3.2072	-0.00016501
0.13462	-0.017316	-0.61001	-1.341	0.00012325
0.22164	-2.9549e-05	-0.080981	-0.99915	-0.00023558
-0.11124	0.0020962	0.056475	0.49725	9.978e-06
-0.53358	0.0044118	0.062197	1.7274	9.2466e-05
-1.2137	-0.025821	-0.8823	4.1707	0.00043713
-0.3124	-0.00055446	-0.24138	0.89751	-8.1401e-05
0.22788	-0.00038789	0.28296	-1.0112	4.6352e-05
0.21193	0.019232	0.86948	-0.8072	-0.00010608
-0.72032	-0.00064575	-0.11598	2.7676	0.00012884
0.3112	-0.0046317	-0.071579	-1.6036	5.8911e-05
-0.67507	-0.013627	-0.45723	2.3499	0.00022868
-1.2768	-0.031305	-0.87038	5.2175	0.00045806
-1.6618	-0.034526	-1.069	6.3581	0.00050034
0.66001	0.021792	0.58856	-3.3453	-0.00032797
0.098311	0.010765	0.59372	-0.35462	-0.00012641
0.51238	0.02872	1.1277	-1.9931	-0.00024697
0.020458	0.0021383	0.3956	1.2233	-7.9342e-05
-0.88667	-0.026629	-0.96843	3.0434	0.00028009
-1.1771	-0.03539	-1.1563	4.682	0.000489
-0.44642	-0.024198	-0.73355	1.9061	0.00024693
-0.82412	-0.023105	-0.22256	4.1422	0.00034206
0.53101	0.016067	0.56557	-2.7033	-0.00019599
-0.67845	-0.018926	-0.76737	2.1392	0.00030092
0.59643	0.0071412	0.26292	-3.2007	-0.00022137
-0.16678	0.0050697	0.43016	1.3255	0.00011207
-1.407	-0.022122	-0.71659	5.8423	0.00048853
0.96343	0.022519	0.39287	-5.1242	-0.0004973
-0.5001	-0.0029968	-0.054798	2.5132	7.5444e-05
-0.32867	-0.020566	-0.93169	-0.33005	0.0002472
0.26441	0.0012767	-0.0012804	-1.5894	6.2275e-06
1.0151	0.014745	0.54878	-3.8321	-0.00038157
0.03105	-0.00017825	0.072053	-0.86152	5.0666e-05
0.20422	0.0062666	0.27757	-0.64431	-0.00017121
1.0912	0.022453	0.60346	-5.0727	-0.00042118
0.040423	0.0089003	0.47075	-0.26772	5.546e-05
0.60378	0.019518	0.96094	-2.0173	-0.00034785
1.2867	0.032111	1.174	-5.1683	-0.00051274
1.1716	0.025647	0.58766	-6.0091	-0.00058908
-0.50561	-0.0032407	-0.058234	1.8779	0.00010168
0.99299	0.023535	0.68138	-5.2988	-0.00032255
-1.2168	-0.036851	-1.025	4.4531	0.00063373
0.12877	-0.00076572	-0.037208	-1.2046	6.7267e-05
0.27407	0.012829	0.72721	-0.68071	-6.2075e-05
0.33388	0.011568	0.16958	-2.4416	-0.00022068
-0.83623	0.00024364	0.38745	4.5705	0.00015987
-1.1452	-0.034565	-1.0635	4.0432	0.00036422
0.48697	0.0071494	-0.16088	-3.5109	-0.00027154
-0.80888	-0.021665	-0.64206	3.37	0.00028698
-0.62904	-0.017701	-0.42639	2.1961	0.00043585
0.78099	0.012964	0.67538	-3.6764	-0.00019141
-0.64726	-0.024425	-0.9813	1.5129	0.00042195
0.44533	0.0080734	0.26107	-1.5189	-0.00017792
-0.78941	-0.017229	-0.27261	4.0365	0.0003753
1.4713	0.039082	1.1318	-6.49	-0.00072414
0.31495	0.010543	0.44724	-0.57787	-0.00018204
-0.39253	-0.020813	-0.53845	1.3034	0.0002646
0.8969	0.012304	0.40432	-3.6538	-0.00035475
1.3852	0.032623	1.2687	-5.5761	-0.00051598
-1.5987	-0.044934	-1.106	6.5385	0.000752
-0.16962	-0.0056252	0.12168	0.60609	0.00025402
-0.41447	-0.0040457	0.27078	2.887	0.00013453
0.04333	-0.0016245	-0.42686	-1.0795	-9.3096e-05
0.58924	0.0073247	-0.024207	-3.7563	-0.00023931
0.11851	0.00060082	0.26938	-0.73833	5.6379e-05
0.26593	-0.0018901	-0.13952	-1.6839	-2.4459e-05
0.60169	0.0014273	-0.016688	-3.1834	-9.0097e-05
-0.60805	-0.026851	-0.95638	1.6382	0.00029384
-0.37294	-0.012149	-0.42102	0.82081	0.00027179
0.87026	0.012503	0.30642	-4.1549	-0.00035893
-0.47606	-0.0079859	0.070844	2.1062	0.00017996
1.1032	0.025255	0.89683	-4.4511	-0.00052662
0.29572	0.0068783	0.3857	-1.1054	-4.7456e-05
-0.49928	-0.0078845	0.08924	2.425	0.00017261
-0.34806	0.0027317	0.11447	1.4272	9.2613e-05
0.85619	0.014386	0.5814	-3.8707	-0.00022229
-0.51434	0.016111	0.56357	1.7208	-0.00020655
0.31126	-0.0052263	0.13579	-0.15524	-0.00010939
0.85753	0.014539	0.19933	-4.7888	-0.00029499
2.948	0.064935	2.159	-7.2934	-0.0013898
-0.33121	0.0024128	0.056286	1.7987	-2.6679e-06
0.06211	0.0057358	0.059605	-0.73081	-5.8151e-05
0.76009	0.021589	0.48919	-3.5852	-0.00043617
-0.47798	-0.0040478	-0.031385	2.6751	5.654e-05
-0.11694	-0.014064	-0.83053	-0.80457	4.9033e-05
0.51302	0.015553	0.5169	-1.9857	-0.00031628
-1.0576	-0.028543	-0.8105	4.1333	0.00039921
-0.26657	-0.012207	-0.38665	0.30137	0.00023912
-0.44853	-0.013074	-0.11942	2.46	0.00019769
0.87715	0.027364	1.3031	-2.8029	-0.00040429
-0.093667	-0.01051	-0.17047	-0.52339	0.00031112
-0.51083	-0.015545	-0.4349	1.8955	0.00023792
-0.071781	-0.0090845	-0.30894	-0.60037	0.00024079
-0.33407	-0.016672	-0.51009	1.332	0.00025218
0.38579	0.025365	0.58204	-1.7585	-0.00043481
0.15764	-0.0034717	-0.17093	-0.7566	-5.5976e-05
-1.0786	-0.016848	-0.50856	4.4094	0.00028216
0.31929	0.015178	0.5448	-1.1974	-0.00014386
0.60727	0.017781	0.81546	-1.7106	-0.00031732
0.18309	0.013535	0.32037	-0.60854	-0.00027817
0.19873	-0.013362	-0.32159	-1.0119	0.00025939
-1.1943	-0.030197	-0.62851	5.501	0.00053526
0.22492	0.004774	0.38047	-0.89324	-6.0495e-05
0.22236	0.0037965	0.21191	-1.3129	-3.5772e-05
-0.25376	-0.0037846	-0.078967	1.475	0.00024797
-1.0661	-0.012366	-0.18029	4.84	0.00023561
0.23571	0.0022263	0.02707	-1.1973	-5.0349e-05
-0.5357	-0.012501	-0.3912	2.2579	0.00013128
-0.34224	-0.013222	-0.50377	0.91405	0.00015134
-0.18763	-0.0099759	-0.31242	0.48889	0.00018489
-1.2993	-0.038785	-1.296	4.2624	0.0004862
0.36198	0.020066	0.962	-0.55709	-0.00021807
1.137	0.0034178	-0.30911	-6.6514	-0.00021888
0.21286	-0.0040989	-0.31327	-1.8107	8.9428e-05
2.0201	0.043214	1.4074	-8.338	-0.0008663
0.33654	0.025887	0.68387	-1.4313	-0.0004282
-0.55525	-0.01522	-0.68093	1.3267	0.00022146
-0.47373	-0.010735	-0.14518	1.7709	0.00022383
-0.32449	-0.015431	-0.16191	1.7283	0.00011069
-0.62497	-0.0079564	0.010158	3.4063	0.00017251
0.49513	0.024072	1.0731	-1.8662	-0.00022726
-0.12043	0.011351	0.47942	0.86446	-0.00011201
0.92107	0.022967	0.92206	-3.9772	-0.00035752
-0.75677	-0.030283	-0.89651	2.9092	0.00040431
-0.30762	-0.0036592	-0.093288	1.57	2.8023e-05
-0.030457	-0.0023053	-0.42763	-1.425	1.5762e-05
-0.75198	-0.0033518	0.09664	3.9072	0.00019109
-1.3523	-0.011495	-0.088976	5.481	0.00027782
1.3065	0.039129	1.2686	-5.1166	-0.00069103
1.6988	0.042557	1.6188	-6.8855	-0.00073602
0.33593	0.0079491	0.30639	-1.4515	-0.00015299
0.40727	0.013432	0.17425	-2.5341	-0.00026597
-0.13008	-0.011279	-0.41945	-0.62561	0.00022262
-0.013274	0.010922	0.33766	-0.38461	2.4682e-05
0.88247	0.026885	0.96343	-3.2024	-0.00052354
0.39638	0.0068528	0.30856	-1.241	-0.00024058
-0.30602	0.0066352	0.2425	1.5378	-1.3635e-05
-0.75447	-0.0081112	-0.34241	2.6993	0.00022947
0.71729	0.010628	0.15672	-3.8053	-0.00018394
-0.70959	-0.011641	-0.15397	2.5899	0.0002916
-0.55703	-0.015063	-0.40592	1.3899	0.00027378
-1.3221	-0.028366	-0.82797	5.2784	0.00039422
0.59374	-0.00035583	-0.12836	-3.7032	-0.00014225
-1.0608	-0.0068956	0.13542	4.0706	0.00031908
0.74514	0.014452	0.4146	-3.6685	-0.00018794
0.64329	0.0017514	-0.10905	-4.2411	-0.00010853
-0.034497	0.020585	0.9653	1.0881	-0.00018432
-1.9147	-0.039864	-0.95379	8.7156	0.00059297
-0.20049	-0.0031495	0.17646	0.97262	9.0585e-05
-0.58552	-0.018255	-0.63696	1.0705	0.00031949
0.75087	0.01815	0.88339	-2.3734	-0.00021814
0.8573	0.012025	0.53946	-2.3533	-0.00036111
2.3102	0.044882	1.599	-9.3981	-0.00097236
2.2248	0.048999	1.9779	-8.3259	-0.00088359
0.75283	0.02718	1.0953	-3.25	-0.00027365
-0.29969	-0.0017138	-0.032681	0.29782	0.00010739
-0.993	-0.042257	-1.4638	2.8091	0.00047998
0.86285	0.0090511	0.24556	-3.5323	-0.00036424
0.24066	0.0087466	0.2051	-1.247	-0.00010526
-0.37448	-0.011937	-0.21736	2.0472	0.00014096
1.0521	0.034004	1.2722	-4.1967	-0.00067019
-2.6507	-0.055394	-1.4402	11.146	0.00086995
-0.75496	-0.0087941	-0.2083	2.5427	0.00023888
-1.2704	-0.031131	-0.96396	4.6215	0.0004346
-0.82861	-0.016609	-0.38519	2.8335	0.00036236
0.64393	0.005021	0.21432	-2.7903	-0.00017852
0.57312	0.011417	0.45559	-2.6315	-0.00015882
-0.77151	-0.020514	-0.4991	3.5675	0.00026287
-0.50363	-0.021863	-0.99792	0.73743	0.00031562
1.3171	0.033497	1.6403	-5.2081	-0.00055746
0.30456	0.010048	0.3382	-1.4266	-0.00010943
0.60129	0.018302	0.49744	-3.2876	-0.00027861
0.93323	0.016231	-0.045306	-5.4816	-0.0005046
0.62017	0.023865	0.73143	-2.7835	-0.00029253
1.2326	0.035961	1.2417	-5.1062	-0.00052184
0.12575	0.010287	0.39244	0.14631	-0.00023379
0.75691	0.0018292	0.12817	-3.0263	-5.9585e-05
-0.48326	-0.0056158	0.022667	2.3319	0.0002628
0.21982	0.00081023	0.10324	-0.95906	-3.675e-05
-0.44155	-0.0087259	0.050033	2.0834	0.00024107
-0.68962	-0.0048773	-0.48462	2.0754	6.684e-05
0.14472	0.011009	0.52787	-0.44001	-9.3446e-05
-1.2356	-0.025029	-0.84993	4.4388	0.0003299
0.18778	0.01635	0.81096	-0.29146	-5.7313e-05
0.93127	0.019275	0.40144	-4.6571	-0.00035788
0.012099	0.004102	0.4008	0.492	1.7164e-05
0.2974	0.011532	0.54151	-0.53422	-0.00015205
-1.123	-0.017087	-0.54534	4.0943	0.00044
-1.1606	-0.02815	-1.0342	3.7821	0.00044604
0.88082	0.019529	0.50378	-4.5217	-0.00035455
0.68938	0.020197	0.68942	-2.605	-0.00034006
0.54009	0.016794	0.60924	-2.3144	-0.00028713
0.10569	-0.010318	-0.49418	-1.1651	4.833e-05
-1.3381	-0.027413	-0.68762	5.9088	0.00042684
0.56361	0.013475	0.2802	-3.3964	-0.00020876
0.30331	0.0069896	0.2412	-1.5393	-0.00015386
1.9646	0.028979	0.50482	-9.6372	-0.00086532
-0.49777	0.0071343	0.1153	1.7828	-4.6534e-05
-0.19139	0.0023541	0.051484	0.34487	-4.7345e-05
0.52573	0.0060439	-0.38463	-3.8117	-0.00025769
0.28482	0.0010146	-0.09754	-2.0759	-9.4392e-05
-0.74382	-0.029005	-0.75459	2.95	0.00041503
-0.35388	-0.007286	0.049013	2.4539	0.00016743
-0.046907	-0.0040797	-0.12645	-0.58898	0.00013619
-0.84351	-0.0098435	-0.21138	3.9754	0.0002249
0.14174	0.00063937	0.17337	-0.82706	-8.2659e-06
-0.85815	-0.016299	-0.49041	3.4336	0.00033586
-0.10034	0.0026409	0.12197	0.40029	1.0972e-05
0.49805	0.009216	0.44341	-1.2374	-0.00026171
-0.85947	-0.0038239	-0.31271	2.9523	0.00016855
-0.88904	-0.012945	-0.13286	4.0201	0.00036057
1.5588	0.028625	0.99727	-6.4348	-0.00054573
1.5796	0.030636	0.88765	-6.8215	-0.00075455
-0.97	-0.022658	-0.58005	3.9905	0.00030763
0.23112	0.012958	0.54837	-0.59148	-0.00013252
-0.59496	-0.0049781	0.043399	2.7019	8.4291e-05
-0.065293	-0.009274	-0.17075	0.10105	9.51e-05
-0.60788	-0.016322	-0.63358	1.5923	0.00020902
-0.89158	-0.024877	-0.67343	3.4272	0.00040657
1.0465	0.020327	0.37533	-5.4339	-0.00044073
-0.86781	-0.029216	-1.0311	2.3551	0.00041916
0.32778	0.0012807	0.076518	-1.6259	1.2438e-05
-0.33146	0.0068338	0.4072	1.3523	-1.4121e-05
-1.0035	-0.025106	-0.72079	3.5921	0.00045634
1.2839	0.012345	0.25154	-6.0231	-0.00038894
0.524	0.015967	0.71985	-2.3385	-0.00017562
-0.49712	-0.0068301	-0.10502	2.1377	0.00010158
-0.71164	-0.0093435	0.043467	2.9588	0.0003596
-0.93141	-0.014636	-0.55012	3.5352	0.00029767
0.64401	0.016754	0.39474	-3.3406	-0.0002878
-0.48897	-0.026244	-1.1397	0.16924	0.0002618
0.43861	0.012167	0.32086	-2.1708	-0.00017374
-0.94255	-0.02066	-0.7566	3.434	0.00028082
-0.33492	0.0020439	0.33506	1.7872	8.1703e-05
0.95088	0.01428	0.40331	-4.9253	-0.00030596
0.27525	0.0044937	0.0021224	-1.3633	-8.0848e-05
-0.4933	-0.015042	-0.73036	0.97229	0.00018879
-0.35615	0.0086695	0.40439	1.7342	6.8906e-05
-0.41151	-0.019267	-0.52077	1.8544	0.00021478
-0.36376	-0.0022316	0.11389	1.9973	0.0001943
0.48177	0.01924	0.88853	-1.8115	-0.00025951
-0.81787	-0.030368	-0.86188	2.971	0.00036408
1.3691	0.030513	0.87784	-5.9481	-0.00064561
0.33841	0.017463	0.80575	-0.97018	-0.00023108
-0.51198	-0.020431	-0.56214	1.9695	0.00034764
1.8616	0.038389	1.5707	-6.9782	-0.00087403
-0.014786	0.0091616	0.50181	0.42876	-6.7393e-05
1.1014	0.025947	0.72754	-5.2008	-0.00037388
0.52748	-0.0013033	-0.06815	-2.7858	8.8665e-05
-0.16192	-0.0074437	-0.28031	0.14429	0.00011493
0.35958	0.010772	0.19868	-1.812	-0.00018005
-0.95424	-0.019841	-0.58854	3.8625	0.00034071
-0.63828	-0.017759	-0.29855	3.3918	0.00022868
-0.42154	-0.0017102	0.2409	2.1518	1.4573e-05
-0.40636	-0.0061551	-0.22001	2.0562	6.3782e-06
-0.40692	-0.012339	-0.30415	1.321	0.00025389
0.15995	0.0020993	-0.0041817	-1.0873	-2.6654e-06
-0.0081963	0.0026694	0.087284	0.36299	-1.9093e-05
0.77743	0.011678	0.46638	-3.0768	-0.00020739
1.7625	0.031969	1.3732	-6.3186	-0.00068002
-0.60355	-0.0038661	0.19938	2.7508	0.00023877
-0.53288	-0.022152	-1.0531	0.63986	0.00035793
-0.13864	0.00057502	0.23617	0.67435	3.0016e-05
-0.10149	0.0074175	0.28248	0.55465	-2.3801e-05
-0.55456	0.0011569	0.19703	2.5749	7.8432e-05
1.3556	0.020004	0.77841	-5.453	-0.00054435
0.31689	0.0029777	0.31608	-0.80074	-5.3011e-05
-0.30351	-0.0051569	-0.5431	-0.1707	0.00013011
-0.41781	-0.024451	-0.74585	1.3271	0.00033696
-0.83663	-0.0047886	0.16791	4.1309	0.00025502
1.2582	0.026992	0.64237	-6.2185	-0.00048482
-0.084535	-0.0040001	-0.28709	-0.3056	6.3094e-05
-1.4288	-0.039545	-1.3034	4.6648	0.00062088
-0.27203	-0.0042107	-0.26581	0.50699	6.6697e-05
-0.81213	-0.016963	-0.24756	3.5994	0.0002598
-0.55045	-0.010054	-0.10118	2.8882	0.00015616
0.31363	0.0076091	-0.050031	-2.3243	-0.00012048
0.0010321	0.022231	0.98341	-0.0185	-0.0001661
-0.24095	0.0081007	0.34913	0.68884	-5.0996e-05
-1.1988	-0.02838	-1.1037	4.0016	0.00036916
1.302	0.043849	1.6216	-4.8263	-0.00081872
-1.3741	-0.030399	-0.71636	5.968	0.00055868
1.6389	0.029513	0.56124	-8.5031	-0.00071237
-0.040229	-0.013146	-0.60742	-0.91184	0.00016225
-0.22379	-0.00056301	-0.013378	0.7657	0.00010281
2.1235	0.044984	1.4625	-9.3046	-0.0010419
0.27495	0.0086199	0.19491	-1.1117	-0.00028671
1.5262	0.0328	1.0867	-6.9911	-0.00044162
0.66642	-0.00056994	-0.13051	-4.0729	-0.00012061
2.375	0.050815	1.636	-9.7445	-0.0012397
0.16135	0.0040431	-0.096175	-1.495	-0.00013656
-0.13244	-0.0067442	-0.054906	0.84701	7.8801e-05
-1.3271	-0.045399	-1.4374	4.3501	0.00065283
0.16875	0.020883	0.53446	-0.61544	-0.00030683
0.50013	0.0128	0.2172	-3.3149	-0.00023609
0.1969	-0.0031524	0.22171	-0.60642	1.6195e-05
1.0362	0.027313	0.94668	-4.4695	-0.00054336
1.0772	0.024385	0.56425	-4.9429	-0.00046327
-0.63733	-0.022065	-0.81693	1.5576	0.00034015
0.4749	-0.0041117	-0.1007	-2.3456	-8.2085e-05
-0.65898	-0.020925	-0.49848	1.9264	0.00043352
0.76	0.0142	0.14249	-4.6136	-0.00022639
0.18017	-0.0040757	-0.071699	-1.1466	-7.1576e-06
0.29411	0.0050748	0.084735	-1.659	-1.1891e-05
-0.1876	-0.0077743	0.0085638	1.1505	9.7983e-05
0.90292	0.018482	0.60238	-4.5159	-0.00032458
0.2433	0.0032591	0.07819	-1.6237	-4.5714e-05
1.4439	0.017847	0.74154	-6.3803	-0.00035737
0.27512	0.016308	0.52301	-1.5566	-7.5798e-05
-0.70866	-0.0068869	-0.38678	1.9189	0.00023345
-1.4736	-0.036115	-0.90931	5.9739	0.00060488
-0.054731	0.010382	0.30065	0.39366	-0.00013972
-0.15043	0.0073069	-0.014432	0.76885	-0.00016793
-0.071012	0.013999	0.41773	0.40889	-0.0002459
0.093613	0.0077496	0.23941	-0.14719	-0.00010354
0.5034	0.017392	0.29863	-2.9402	-0.00031927
0.3743	0.012247	0.17334	-2.1983	-0.00010819
0.49548	-0.0050753	-0.059091	-2.0459	-0.00012931
-0.26498	-0.0084194	-0.20946	1.236	0.00017397
0.23424	0.01378	0.12944	-1.4744	-0.00022517
-0.33878	-0.009987	-0.021624	1.7674	0.00018666
-1.4034	-0.025486	-0.93519	5.0658	0.00049259
0.062634	0.016198	0.69052	0.14967	-0.00010121
0.15575	0.013162	0.29293	-1.4925	-0.00020121
-0.69942	-0.0072262	0.047856	3.3008	0.0001946
0.4173	0.026623	1.3302	-1.8363	-0.00021239
0.3205	-0.0037017	-0.19321	-1.5943	1.2449e-06
1.9386	0.023167	0.35288	-9.6804	-0.00072348
0.24023	-0.0019029	0.047245	-0.60884	6.5405e-06
0.11881	0.0077428	0.32612	-0.68704	-0.00014213
0.60054	0.0048073	0.082334	-3.1908	-0.00014965
1.2234	0.041306	1.6116	-5.0535	-0.00061307
-0.51077	-0.016747	-0.42058	2.5069	0.00022223
-0.19923	-0.0078831	-0.14273	0.80556	0.00011152
0.38666	0.0046625	0.29404	-1.5157	-6.7855e-05
0.66065	0.0079932	0.11989	-3.4318	-0.0001464
-1.1598	-0.019459	-0.35382	5.3508	0.00037683
-0.30316	-0.0033781	0.42886	2.076	0.00027506
-0.86267	-0.030718	-0.70436	3.9138	0.00046102
-0.67261	-0.012253	-0.65051	1.6735	0.00012951
0.17416	0.01403	0.49987	-0.58677	-0.0002479
-0.23957	0.00089968	0.17298	1.0289	2.7059e-05
-1.3395	-0.039531	-1.2602	4.7865	0.00049144
-0.46486	0.004717	0.36619	2.6812	5.3746e-05
-0.54567	-0.011922	-0.30628	1.9329	0.00015168
-1.0979	-0.022626	-0.73026	4.3989	0.00039331
0.24351	0.010282	0.31576	-1.6754	-0.00013691
-0.0077392	0.0019708	0.062273	-0.42122	-1.3618e-05
0.98206	-0.0021743	0.11845	-4.8332	-0.00013342
-0.24975	0.010124	0.485	1.3687	-3.2523e-05
0.48984	0.0016057	0.26237	-1.5679	-4.3604e-05
-0.81725	-0.02019	-0.54018	3.3259	0.0004283
0.63378	0.016289	0.21573	-2.9776	-0.0004138
2.0142	0.041422	1.5188	-8.6684	-0.00090214
-0.4295	-0.023543	-0.61492	1.6962	0.00022385
-0.47167	-0.018957	-0.50076	1.778	0.00011414
0.23223	-0.011596	-0.70824	-2.532	-1.3438e-05
-2.4215	-0.048228	-1.313	9.9363	0.00075491
-0.31628	-0.022216	-1.1283	-0.51629	0.00023861
-1.5288	-0.038306	-0.86921	7.1361	0.00054511
-1.0981	-0.026898	-1.2113	3.3341	0.00031202
-0.35679	-0.014733	-0.51535	1.0062	0.00020477
0.3726	0.0067477	0.56512	-1.362	-4.1885e-05
0.040674	-0.0046547	-0.14661	-0.37208	1.5609e-05
0.55432	0.010609	0.35748	-2.1643	-0.00015385
1.0198	0.017288	0.38591	-4.6466	-0.00041355
0.26922	0.0022484	-0.052897	-1.553	-6.4911e-05
-1.5813	-0.020997	-0.27034	7.1843	0.00045963
0.79217	0.016932	0.42274	-3.5126	-0.00038298
0.094973	4.0181e-06	0.22264	-0.27013	8.2356e-05
1.4689	0.022061	0.33652	-7.4032	-0.00062346
0.51484	0.019953	0.88639	-1.3147	-0.00033862
-0.41852	-0.011339	-0.54016	0.56022	9.8343e-05
1.5558	0.025513	0.78867	-6.6904	-0.00049242
1.123	0.023017	0.79228	-4.5245	-0.00041049
-0.24433	0.0066814	-0.0078663	0.48795	-5.223e-05
-0.014706	-0.0011187	0.11546	-0.012047	3.5687e-05
0.049291	0.00021801	0.23847	-0.10526	1.8653e-05
1.0409	0.020585	0.66215	-5.0773	-0.00034748
-0.09291	-0.023145	-1.017	-1.3718	0.00016138
-0.55545	-0.01461	-0.31813	1.9158	0.00033903
-0.1608	0.0031909	-0.05742	0.17703	-2.0164e-06
0.31258	0.012561	0.42776	-0.61939	-0.00031819
0.040901	0.0072236	0.12599	-0.30739	-3.2232e-05
0.55891	0.012097	0.38583	-2.2403	-0.00034434
-0.90085	-0.015612	-0.71855	2.5137	0.00033196
1.2443	0.034656	1.2033	-5.3555	-0.00053458
0.27282	0.013086	0.50615	-1.3058	-0.00010826
-0.13009	0.0062944	0.3435	0.45779	-1.3979e-05
-0.20859	0.01303	0.57016	1.0968	-8.9313e-05
0.83485	0.024707	0.85187	-4.5713	-0.00036103
1.2276	0.023452	0.44599	-5.9068	-0.00052964
0.071365	0.023376	0.98464	-0.064905	-0.00016461
-0.43409	-0.00017551	-0.035542	1.7811	1.0658e-05
-0.59463	-0.018018	-0.28994	2.2994	0.00043295
-0.78729	-0.030172	-0.85317	2.6387	0.00047912
-0.41411	-0.024107	-0.71834	1.7468	0.00024767
-0.97885	-0.019854	-0.3906	4.1794	0.00041551
1.1342	0.026032	0.99844	-4.9152	-0.00039751
0.67281	0.014446	0.58814	-2.6404	-0.00012932
0.64056	0.012542	0.45711	-2.9351	-0.00013131
1.2419	0.023336	0.77696	-5.3981	-0.00050762
-0.15176	0.0047277	0.10823	0.4433	-0.00011669
-0.41431	-0.010006	-0.14415	1.7206	0.00022811
-0.54183	-0.011495	-0.094388	2.4013	0.00025737
-0.25775	0.0088169	0.48594	1.5916	-5.0766e-05
0.62978	0.023193	0.76855	-2.3644	-0.00033234
-1.3476	-0.033257	-1.0213	4.8991	0.00058344
-0.85724	-0.015607	-0.56047	2.9369	0.00019404
-1.5416	-0.025989	-0.90717	5.8121	0.0004351
-0.90816	-0.017032	-0.7327	2.9162	0.00028095
-0.34404	-0.018014	-0.48711	1.6556	0.00012551
1.4148	0.036401	1.1529	-5.8353	-0.00072023
-0.60376	-0.0071105	-0.0070971	2.9388	0.00013332
-0.52866	-0.020044	-0.52111	2.0613	0.00028724
0.18932	0.0083747	0.038561	-1.3484	-0.00020198
0.72992	0.0081348	0.22307	-3.4757	-0.00011889
-0.41206	-0.020732	-0.37205	1.8792	0.00021916
0.22751	-0.016405	-0.55239	-1.6266	0.00010456
-0.64519	-0.016386	-0.66028	1.4299	0.00035654
-0.55145	-0.0068319	0.14812	3.2374	0.00018799
-0.84207	-0.0078512	-0.33632	2.9439	0.00018314
-0.27979	-0.011793	-0.03101	1.9929	0.00027472
-0.098812	-0.0026532	0.199	0.89551	-1.425e-05
-0.22173	0.0025392	0.20236	0.77549	0.00011796
-0.23767	-0.009727	-0.37793	0.6543	0.00012539
-0.36449	-0.00030637	-0.2132	1.0764	-5.8558e-05
1.131	0.014137	0.51338	-5.1915	-0.00032836
-0.34822	-0.0034845	0.086024	1.6703	7.2297e-05
0.24467	0.0092973	0.28243	-0.66845	-0.00018258
0.061809	0.0020348	-0.294	-1.3409	-0.00017807
-0.63482	-0.032505	-1.0153	2.2626	0.00037873
0.4249	0.0075783	0.15236	-2.2606	-0.00015921
-0.75085	-0.0083566	-0.079901	3.0848	0.00033555
-0.061513	-0.0040741	-0.19449	-0.48028	0.00020658
-0.15114	-0.0023785	0.20019	1.0441	0.00011064
0.38778	0.0092592	0.18329	-1.8253	-0.0002623
-0.33944	-0.019432	-0.64218	0.88428	0.00020516
-1.0405	-0.021966	-0.45489	4.8936	0.00039395
0.0045101	-0.0078087	-0.39182	-1.1604	9.764e-05
-0.25272	-0.010177	-0.24303	0.74104	0.00012159
1.043	0.01803	0.84788	-4.6711	-0.00023071
-0.8992	-0.0063727	-0.12913	3.7191	0.00018834
-1.9777	-0.03512	-0.9691	8.1882	0.00057078
0.93426	0.029208	0.77857	-4.6954	-0.00050939
-0.29	-0.0082347	0.0065445	1.6774	0.00012025
-0.27347	-0.0021158	-0.019832	1.5215	4.7617e-05
-0.22336	-0.011518	-0.31674	0.95861	0.00016366
-0.65544	-0.0019695	0.07854	2.8457	0.0001032
-0.52714	-0.012955	-0.32583	2.5599	0.00021132
-0.52321	-0.020134	-0.29803	2.5509	0.00035198
-1.1983	-0.0020018	0.18903	5.8767	0.00025372
2.1146	0.054425	1.7092	-8.7562	-0.0011862
-0.25013	0.00072941	-0.10255	0.12514	3.1214e-05
0.058011	-0.0028102	-0.31461	-1.3865	0.00010148
-0.82329	-0.0073399	-0.29056	3.047	0.00026511
0.60017	0.02005	0.6195	-2.6195	-0.00045202
0.16949	3.6751e-05	0.34584	0.1105	4.8713e-05
-0.047224	0.017482	0.6635	0.81148	-0.0001994
0.09653	0.0072594	0.025607	-0.86863	-8.3819e-05
0.37125	-0.0036103	-0.34308	-3.1091	1.2399e-07
-0.55611	-0.024788	-0.6229	2.2299	0.00045436
0.73459	0.011918	0.37181	-3.6938	-0.00031126
-0.096793	0.0050265	0.17757	-0.3123	0.00010716
-0.38039	-0.01229	-0.53571	0.89126	0.00016257
-0.65953	-0.011602	-0.20033	2.3136	0.00026249
1.1607	0.026756	0.8955	-4.8103	-0.00044747
1.1247	0.024235	0.6556	-4.6926	-0.00063353
0.85757	0.024748	0.98577	-3.6788	-0.00048348
-0.46586	-0.0011931	0.053778	2.5267	7.3038e-05
0.9458	0.027721	0.94285	-3.7724	-0.00060328
1.1087	0.024723	0.77276	-4.7872	-0.00055986
-0.10192	-0.0031115	-0.17081	-0.025003	3.0607e-05
-0.3943	-0.0021279	0.17751	1.958	7.9494e-05
0.20227	-0.00017385	-0.15404	-1.8558	-8.3831e-05
-0.52457	-0.0096993	-0.47664	0.89029	0.00026532
-0.71164	-0.020022	-0.41194	2.9622	0.00022182
1.312	0.038497	1.536	-4.7625	-0.00064847
0.55729	0.011847	0.66953	-1.5452	-0.00012851
0.34708	0.0086618	0.2309	-1.6148	-0.00014864
-0.76289	-0.020213	-0.28195	3.3018	0.00029455
-0.23655	0.015262	0.5768	0.7846	-6.0549e-05
0.5409	-0.00059575	-0.13051	-3.1825	-0.00018382
-0.10329	-0.0038992	-0.42181	-0.59607	1.667e-05
0.68469	0.010975	0.16438	-3.5521	-0.0002929
0.85886	0.010717	0.32598	-3.2655	-0.00032094
0.82655	0.024912	0.64219	-4.2345	-0.00034478
-1.0361	-0.036547	-0.9672	4.3759	0.00056716
-0.96422	-0.03961	-1.3261	2.6205	0.00051278
-0.57514	-0.014678	-0.73915	1.0381	0.00017711
0.06908	0.00039809	0.00034492	-0.31541	7.8703e-05
-0.70442	-0.022117	-0.58539	3.4715	0.00018797
-0.53082	-0.012584	-0.20548	2.7828	0.00020513
-0.53041	-0.010424	-0.083196	2.8807	0.00027431
0.20127	0.0090978	0.2411	-1.516	-9.2721e-05
-0.59736	-0.0096856	-0.05206	3.2578	0.00021319
-0.14909	-0.0041332	-0.38582	-0.29373	3.1648e-05
-0.062957	-0.0020151	-0.17247	-0.30307	9.011e-05
0.13209	-0.0029717	0.1875	-0.32296	0.00012306
-0.71546	-0.015024	-0.51994	1.8814	0.00036493
-0.15224	-0.00022472	-0.018019	0.30043	-7.0166e-05
-0.15411	-0.014182	-0.69511	-0.71136	0.00010533
-1.3779	-0.027101	-0.9445	4.925	0.00046142
0.62448	0.01374	0.51491	-2.01	-0.00028129
0.10022	-0.0019619	-0.34374	-1.9669	1.0833e-05
0.54881	0.0059019	0.40086	-1.5177	-0.00014328
0.48379	-0.0032758	-0.22892	-3.1323	-2.3859e-05
0.93002	0.034446	1.1762	-4.0017	-0.00058361
-0.92476	-0.01111	-0.28872	4.5838	0.00019354
-0.3938	-0.0012277	0.093389	1.9228	-5.1846e-05
1.1356	0.021278	0.55576	-6.1306	-0.00036519
0.42584	0.016653	0.85863	-1.0628	-0.00017624
-1.816	-0.048646	-1.3286	7.8118	0.00055991
0.85254	0.020785	0.47899	-3.9005	-0.00035983
1.5963	0.033571	1.0975	-6.6871	-0.00067151
-0.072421	0.0013943	-0.050164	0.25352	6.2606e-06
-0.16557	0.0011982	0.039421	-0.31458	0.00013387
0.17306	0.0066875	0.52042	-0.29793	8.1415e-05
-0.40716	-0.020543	-0.79213	0.51734	0.00031305
0.12668	0.0065608	0.29165	-0.61729	-8.8963e-05
-0.81693	-0.029753	-1.0216	2.1007	0.00051639
-0.24358	-0.014689	-0.50735	0.28772	0.0002372
1.251	0.027397	0.83437	-5.351	-0.00064814
-0.47856	-0.00065637	0.060551	2.5243	0.00019768
-0.877	-0.03734	-1.0269	3.2206	0.00051699
0.014017	-0.0017952	-0.17643	-0.25641	-7.0915e-05
-1.2625	-0.011827	-0.25081	5.322	0.00028964
0.13984	-0.013272	-0.75938	-2.3963	4.2932e-05
0.24048	-0.000873	-0.18347	-1.6603	-0.00012457
-0.56187	-0.008326	0.10601	2.7698	0.00022552
-0.6711	-0.009815	-0.00058027	3.1639	0.00026284
-0.65459	-0.009123	-0.41838	1.681	0.00024706
0.59828	0.0046759	0.33354	-2.5007	-0.00012052
0.47191	0.0099584	0.32675	-2.3061	-5.8428e-05
0.18777	-0.0035604	-0.2953	-1.4605	-1.8134e-07
-0.98624	-0.018597	-0.31915	4.7147	0.00038294
-0.10182	-0.0033266	0.13546	0.48809	0.00018021
0.17311	0.01235	0.65953	0.022632	-0.00013793
0.47925	0.018039	0.68999	-1.9046	-0.00029859
0.3018	0.014626	0.61608	-1.0528	-0.00015114
0.66807	0.014886	0.33308	-3.5036	-0.00023951
0.0067926	-0.013167	-0.29737	-0.44292	0.00011192
0.3828	0.014938	0.6934	-0.87239	-0.00022577
-1.7954	-0.04591	-1.4023	6.618	0.00079818
-0.061175	-0.0010268	-0.013981	0.57706	-8.727e-05
0.10417	0.0037279	0.14951	-0.23512	-7.4275e-05
0.70915	0.018633	0.88031	-2.4501	-0.00021551
-0.37265	-0.012961	-0.34229	1.5991	0.00016526
0.37751	-0.00049926	0.16943	-1.0735	-0.00010521
0.094105	0.0057959	-0.048425	-1.0953	-0.00010637
0.84899	0.019534	0.57683	-3.1161	-0.00039361
-0.17629	-0.014858	-0.28835	0.53651	0.00022116
0.1647	0.0034007	-0.0099036	-0.8832	-6.049e-05
0.8169	0.01226	0.27579	-3.7438	-0.00033914
0.39436	0.014554	0.33216	-1.7124	-0.0002626
-0.0098608	-0.001203	0.076772	0.050498	9.7865e-06
0.30754	0.0052377	0.045843	-1.8008	-4.3663e-05
-0.11788	-0.0037911	0.24536	1.0274	2.4553e-05
-0.3233	-0.0054299	-0.12576	1.3552	6.4873e-05
-0.15813	-0.0097033	-0.45579	0.15012	4.3296e-05
0.8037	0.019913	0.69962	-3.286	-0.00021602
-0.12074	-0.0049903	-0.36116	-0.56301	0.00012703
-1.0379	-0.027223	-0.76636	4.146	0.0003728
-0.30931	0.0056984	-0.092691	1.0537	-0.00013062
0.34373	-0.0044734	-0.11547	-1.9862	6.9824e-05
-0.29921	0.00044704	-0.21876	0.42532	9.3041e-05
-1.0179	-0.0082972	-0.0081348	4.5169	0.0002724
-0.72295	-0.016185	-0.56119	2.2491	0.00034636
0.37732	0.0065507	0.3431	-1.3406	-6.4182e-05
-0.25536	-0.00015227	-0.24398	0.091215	2.0042e-05
-0.69331	-0.0065863	-0.12225	2.9135	0.00025914
-0.52824	-0.018625	-0.58489	1.8723	0.00027112
-0.65719	-0.019172	-0.56211	2.3919	0.00031291
1.2074	0.016895	0.49899	-5.7556	-0.00046627
-1.0741	-0.0077278	-0.052275	4.3551	0.00028417
-0.3219	-0.0038705	-0.38836	0.14492	1.1941e-05
-1.2817	-0.021551	-0.54892	5.051	0.00044913
0.39261	-0.0024578	0.046516	-1.5728	-2.6675e-05
-0.73938	-0.021441	-0.48317	3.177	0.00032496
-0.08094	0.0094046	0.37469	0.084341	-0.000107
-0.15622	-0.0044732	0.12083	0.74359	6.9224e-05
0.33378	0.0042046	-0.32824	-3.0658	-0.00012651
-1.0172	-0.0026542	0.1893	4.5266	0.00041821
-0.28207	-0.02383	-0.67774	0.83186	0.00025885
0.028839	-0.0052508	-0.031019	-0.036027	0.00015731
-0.38806	-0.017997	-0.37899	1.8281	0.00026127
2.6055	0.049756	1.5154	-8.3903	-0.0010879
0.90619	0.013372	0.33744	-4.1345	-0.00032705
-0.74222	-0.016159	-0.16993	3.2857	0.00035471
1.5669	0.022376	0.44575	-7.793	-0.00061584
1.2058	0.038838	1.3844	-5.1848	-0.00067786
-0.27082	-0.014005	-0.76289	-0.043013	0.00011421
-1.1792	-0.014794	-0.74205	4.496	0.00024969
-1.104	-0.035183	-1.0016	4.418	0.00033732
-0.92031	-0.0027921	0.1105	3.5474	0.00013308
-0.67191	-0.008727	-0.20401	2.9378	0.00019336
1.4896	0.027359	0.54645	-7.2861	-0.00057062
-0.075778	-0.0018438	0.0063181	0.17697	-1.937e-05
0.40655	0.015511	0.47123	-1.2839	-0.00027936
-0.93736	-0.020972	-0.75789	3.6728	0.00020008
-0.84274	-0.013326	-0.72105	2.7558	0.00015473
-0.25595	-0.007119	0.026887	1.9261	0.00020408
-0.2858	0.0062408	0.34512	1.2414	2.705e-05
-0.40538	0.0024376	0.073552	2.2482	-9.9809e-05
-1.0764	-0.028561	-0.7942	3.8755	0.00047682
-0.13653	-0.0066111	-0.061956	0.94966	0.00012512
0.09666	0.0096748	0.12685	-0.92508	-0.00016635
-0.80339	-0.02196	-0.66064	2.7305	0.00034654
-0.80432	-0.017512	-0.58364	2.9891	0.00030012
0.72985	0.02362	0.7325	-3.1609	-0.00027184
1.1231	0.013354	0.67442	-3.6802	-0.0004109
0.46356	0.02325	1.0667	-1.7385	-0.00017779
-0.29603	-0.0049562	0.24317	1.7813	0.00016758
-0.78875	-0.027403	-0.50147	3.7044	0.00042613
-0.4157	-0.0034139	-0.20386	1.3578	5.3236e-05
-0.51275	-0.011721	-0.36204	2.0447	0.00023529
-0.19369	0.0034965	-0.24807	0.01459	-0.00010187
0.95408	0.021668	0.99734	-3.3945	-0.00029839
0.6458	0.019041	0.74988	-3.6215	-9.8478e-05
1.0767	0.022986	0.48395	-5.1198	-0.00053277
-0.70998	-0.00060141	0.10487	3.1065	0.00011621
-0.164	0.0067159	0.15753	0.27534	-3.5813e-05
0.19008	-0.0029461	-0.33046	-1.7723	7.6793e-05
1.0366	0.012397	0.6407	-4.1964	-0.00024135
-0.91521	-0.014754	-0.41464	3.8575	0.00027075
0.23737	0.012367	0.74057	-1.1129	9.7829e-06
-0.72495	-0.015208	-0.65489	1.6729	0.00031009
-0.0014221	-0.0039334	-0.33588	-0.49447	-8.5917e-05
-0.2089	0.0093832	0.41376	1.0937	-6.7003e-05
-0.54134	-0.0072527	-0.17551	2.2979	0.00012344
-1.5206	-0.03304	-0.8694	6.0808	0.00059921
0.75729	0.02511	0.67054	-3.2259	-0.00050499
0.54157	0.018207	0.54019	-2.0144	-0.00039244
0.88767	0.017633	0.58533	-3.6018	-0.00027573
-0.066458	0.0033054	0.048395	-0.086171	-7.2647e-05
-0.043177	-0.0024911	0.10592	0.28123	0.00012528
-0.75275	-0.02132	-0.50567	3.5161	0.0002234
0.042935	0.0045486	0.077353	0.0091471	-0.00016846
0.78405	0.011249	0.57819	-3.2875	-0.00027011
0.12661	0.016197	0.51135	-0.90808	-0.00020864
-1.1558	-0.01589	-0.42842	5.1696	0.00028344
-0.60119	-0.0083444	-0.18964	1.9915	0.00030917
0.77091	0.00084373	-0.36835	-4.7663	-0.00016055
-0.1081	-0.00096823	0.14319	0.91818	0.00014343
-1.4022	-0.032393	-0.94777	5.4619	0.000499
-0.17741	0.0094797	0.20435	0.77951	-0.00017185
-0.17345	0.0020519	0.11658	0.39175	6.7019e-06
0.66454	0.010036	0.19079	-3.3671	-0.0002084
0.23843	-0.0024396	0.012059	-0.81388	-3.2072e-05
0.74159	0.014972	0.4612	-3.4958	-0.00024504
-1.2883	-0.014887	-0.19386	5.2331	0.00040825
-1.0011	-0.017904	-0.26918	4.7684	0.00041037
-1.374	-0.018981	-0.70818	5.3298	0.0003215
0.87684	0.02529	0.68433	-4.3186	-0.00047416
-0.20198	-0.0050571	0.10076	0.66859	0.00018324
-0.89166	-0.013484	-0.21048	4.6046	0.00027607
0.67129	0.01174	0.51636	-2.8799	-0.00023369
-1.4175	-0.020254	-0.65707	5.4164	0.00044483
-0.06485	0.001111	-0.012994	-0.39053	4.1973e-06
0.27458	0.0064033	0.52237	-1.0816	-8.6034e-05
-0.98197	-0.019192	-0.49323	4.2042	0.00041145
0.64332	0.016939	0.81103	-1.5925	-0.00028308
0.057104	0.0017713	-0.17083	-0.97719	-0.00011515
-0.48702	0.0066994	0.34359	2.3291	5.1655e-05
-0.094167	-0.01476	-0.37169	0.64103	9.6204e-05
-0.050779	-0.0073225	0.0061491	0.31446	0.0001549
0.94376	0.01658	0.14108	-5.2187	-0.000409
-1.3472	-0.039342	-1.3137	4.447	0.00062224
-0.24568	-0.0070567	0.03825	2.1573	9.8574e-05
-0.46834	0.0021206	0.33666	2.5064	-2.4282e-05
-0.18383	-0.0024648	-0.2139	-0.39789	0.00011632
0.31741	0.015642	0.48352	-1.5903	-0.00029782
-0.27623	-0.031356	-1.1757	-0.44326	0.0003555
-1.7603	-0.029304	-0.65319	7.9343	0.00059417
0.47991	0.0021942	0.053709	-2.3041	-8.0689e-05
-0.34049	-0.0011187	-0.14441	0.90711	9.0829e-05
0.012066	-0.0058757	-0.46625	-0.90763	1.3178e-06
0.92695	0.031525	0.94218	-4.1947	-0.00048278
-0.1927	-0.0092658	-0.51224	-0.90233	0.00019367
0.19318	0.0030216	-0.0023169	-1.0022	-0.00010315
0.42998	0.014134	0.37531	-1.9024	-0.00025191
0.81542	0.021386	0.59387	-3.0236	-0.00043179
-0.16674	0.012814	0.75611	1.2276	-2.0209e-05
-1.0002	-0.023592	-0.68453	4.0267	0.00042883
0.11158	0.0025876	0.079443	-0.36916	-3.4972e-05
-0.46858	0.0015231	0.24949	2.3394	9.7778e-05
0.34205	0.012	0.44513	-1.6382	-0.00015019
0.21025	0.01511	0.4523	-1.2395	-0.00015963
-1.0651	-0.019448	-0.55824	4.2512	0.00032227
-0.3543	0.0023104	0.093913	0.87859	0.00014324
0.80669	0.0071763	-0.031483	-4.566	-0.00021892
-0.28308	-0.0087447	-0.57096	-0.13479	0.00022628
-0.34656	-0.00011095	-0.32917	0.363	-6.5005e-06
-1.5629	-0.031119	-0.76289	6.5037	0.00051515
0.15888	-0.0058232	-0.23805	-1.4422	9.281e-05
0.3778	0.014196	0.513	-1.5767	-0.0001691
1.1135	0.031752	1.1604	-4.2562	-0.00051456
0.15336	-0.0012673	-0.30685	-1.6621	-3.149e-05
-1.4016	-0.033855	-1.2178	5.0341	0.00046288
0.64808	0.016501	0.51903	-2.779	-0.00032898
0.70559	0.020253	0.51779	-3.2539	-0.00041388
-0.00932	0.012556	0.70124	1.0904	-0.00014049
-0.12636	-0.013384	-0.74391	-0.71851	5.6292e-06
0.0030191	0.0035957	0.14252	-0.63789	1.76e-05
-0.053332	0.0046092	0.03552	0.037073	-5.7804e-05
0.82739	0.015054	0.76957	-3.2174	-0.00026598
0.1419	-0.0034691	-0.20987	-1.5941	7.3727e-06
0.26451	0.0079617	0.38218	-0.83245	-5.8979e-05
0.86866	0.019539	0.6195	-3.9662	-0.00029879
0.56891	0.028332	1.1963	-1.5833	-0.00034709
0.24694	0.01013	0.59655	-0.16568	-0.00012325
-0.90492	-0.015525	-0.62719	2.796	0.00026974
-0.62744	-0.017516	-0.55821	2.1924	0.00020928
0.53258	0.015211	0.59596	-2.4922	-0.00030658
0.25502	0.017457	0.69829	-1.2325	-0.00015478
0.66376	0.015811	0.33462	-3.6259	-0.00027095
-0.5592	-0.010259	-0.47058	1.7011	0.00026503
0.58692	0.003089	-0.075484	-3.0342	-0.00020693
-1.1701	-0.026852	-0.83642	4.4929	0.00036828
1.0483	0.0090977	-0.031979	-4.6964	-0.00036679
-0.56265	-0.016654	-0.40546	2.5887	0.00019646
0.3954	0.020893	0.92528	-0.70023	-0.00021671
0.44678	0.0054018	0.29864	-2.0528	-8.6183e-05
-0.073232	-0.0092161	-0.25112	-0.22444	0.00013679
-0.22362	-0.0039384	-0.10818	0.99825	2.8501e-05
1.6461	0.041655	1.4402	-6.7673	-0.00082627
-0.28	0.011129	0.65813	1.4127	5.6461e-05
-0.70049	-0.020979	-0.79912	1.4743	0.00031603
-0.83845	-0.022298	-0.44765	4.0011	0.00033324
0.74037	0.014526	0.36523	-3.1664	-0.00033305
0.56331	0.0051963	0.077271	-3.1111	-0.00017576
0.75123	0.025703	1.12	-2.6114	-0.00042959
-0.71022	-0.019726	-0.47991	3.0422	0.00035338
-0.98614	-0.013325	-0.2702	4.4614	0.00029806
0.66001	0.0083969	0.15994	-2.8499	-0.00035859
-1.1044	-0.033532	-0.86057	4.7285	0.00056282
-0.60391	-0.0048198	0.07801	3.1147	0.00021476
0.64608	0.0083819	0.37739	-3.0848	-0.00010664
-0.80323	-0.017273	-0.63788	2.7012	0.00028638
-1.2419	-0.0067109	0.057191	5.0746	0.00041906
0.98695	0.014028	0.44329	-4.1049	-0.00046458
1.0488	0.027502	0.82609	-4.411	-0.00051825
-0.082273	-0.021594	-0.82083	-1.0277	0.00038968
0.76186	0.010258	0.55355	-2.8126	-0.00025787
0.27681	0.0032717	0.11298	-1.5711	-7.1449e-05
-0.58799	-0.012014	-0.10258	3.188	0.00013856
0.64244	0.01045	0.14524	-3.5576	-0.00014683
0.014879	-0.0025031	0.12055	-0.30749	2.9515e-05
0.20525	0.0055465	-0.052841	-1.4024	-0.0001148
-0.68305	-0.036999	-1.1429	2.0139	0.00047369
0.17301	0.0021073	-0.17694	-1.7933	-0.00014855
0.21846	0.0094713	0.30433	-0.89392	-8.1086e-05
0.029504	-0.00093823	0.044641	-0.036962	8.2246e-05
-0.43065	-0.0076832	0.084729	2.4505	0.00016531
0.42205	0.01696	0.73609	-1.9516	-0.00025128
-0.5923	-0.0069215	-0.33477	1.8588	0.00010014
-0.62786	-0.019431	-0.4837	2.3841	0.00034355
-0.029426	0.00091447	0.1263	0.14375	-0.00010102
-0.058079	0.0092652	0.14608	0.23779	-0.00019128
0.12006	0.0079379	0.53457	-0.30013	-4.0749e-05
-0.50888	-0.0075427	0.040547	2.4363	0.00022658
0.6891	0.014772	0.86032	-2.6019	-6.3135e-05
0.59526	0.0092358	0.4414	-2.2618	-7.4763e-05
-0.15355	-0.0074383	-0.30258	0.11849	0.00015169
-0.16725	-0.0071085	0.056894	1.4571	0.00013306
-0.60329	0.0052576	0.28221	2.7005	0.00014359
1.1456	0.020358	0.50147	-5.999	-0.0004475
-0.42475	-0.0058936	-0.35746	0.93055	2.7014e-05
-0.39012	-0.018824	-0.39683	1.0379	0.00036438
-0.06384	0.0072406	0.32805	-0.16812	0.00011094
0.84065	0.0029374	0.12663	-3.8633	-7.3888e-05
0.7597	-0.0005162	0.082376	-3.0955	-0.00010706
1.7638	0.036231	0.90498	-8.1255	-0.00071237
0.10764	0.018534	0.91852	-0.080013	-0.0001282
0.6429	0.023826	0.48624	-2.9793	-0.00048077
1.1447	0.01713	0.76269	-5.1255	-0.00034275
-0.68717	-0.0057724	-0.30714	2.1752	0.00025447
-1.2496	-0.038321	-0.75662	5.634	0.00052647
0.86225	0.021895	0.70629	-3.9796	-0.0003417
-0.45179	-0.0039302	0.12394	2.1938	5.8678e-05
0.65378	0.027099	0.98218	-2.0002	-0.00042782
0.36301	0.013627	0.81655	-0.42743	-0.0001925
-0.8992	-0.024756	-0.99409	2.3713	0.00036229
-1.029	-0.012297	-0.53961	3.6675	0.00019572
-0.23607	-0.014053	-0.67398	-0.1349	9.5281e-05
0.42671	0.0021657	0.33845	-1.0013	-0.000163
-0.12304	0.0057526	0.27186	0.15523	-0.00012223
-0.82871	-0.015232	-0.28437	3.6769	0.00017819
0.83584	0.021063	0.64027	-3.8998	-0.00031646
0.27554	0.012291	0.13372	-1.5001	-0.00026791
0.46742	-0.0072781	-0.18483	-2.3492	0.00011812
-0.79661	-0.026976	-0.74293	2.9629	0.00042944
0.095581	-0.0061113	-0.11708	-1.1827	0.00012757
0.039182	0.00043609	0.0062394	-0.35483	4.3722e-05
0.55439	0.011413	0.35015	-2.4219	-0.00025616
-0.42669	-0.016828	-0.71006	0.83398	0.00020594
-0.44764	-0.0048014	0.12501	1.8188	0.00016836
-0.50546	0.013183	0.48724	1.9306	-0.0002041
0.75789	0.0092535	0.089484	-3.9182	-0.00020729
-0.7525	-0.012291	-0.1269	3.7913	0.00027936
0.52465	-0.0021842	-0.21268	-2.9016	-7.4669e-05
0.27565	-0.0022264	-0.085613	-1.2481	-3.7509e-05
0.14646	0.012146	0.8673	-0.3003	1.6241e-05
0.72132	0.00069009	0.15489	-2.7145	-0.00010439
-0.69188	-0.022702	-0.8422	1.8501	0.00037648
-0.72768	-0.023497	-0.70081	3.0295	0.000251
-0.12692	-0.002181	0.058931	1.0306	0.00011832
0.49604	0.016647	0.65557	-2.1623	-0.00027887
-0.57152	-0.0088448	-0.31459	1.3752	0.00014356
-0.015702	0.019006	0.78344	0.24796	-0.00013866
-0.74739	-0.012843	-0.73468	1.6279	0.00012496
0.85527	0.031253	0.8664	-3.2837	-0.00062235
-0.12813	-0.0065499	-0.35869	-0.41352	0.00013056
-0.48964	-0.0081243	-0.33146	1.9625	7.2036e-05
0.53652	0.010426	0.54267	-1.4245	-0.00011979
0.064918	-0.0070727	-0.27558	-0.13837	-0.00010962
-0.061321	-0.0018625	-0.10292	0.19217	-8.9185e-06
-1.3628	-0.033508	-1.1344	4.7993	0.0005021
-0.91805	-0.029129	-0.82191	3.9883	0.00038862
0.02653	0.010327	0.093679	-0.4377	-0.00016704
-1.0564	-0.021715	-0.90663	3.1797	0.00042751
0.43084	0.0074548	0.41011	-1.4611	-0.00019138
0.18498	-2.2967e-05	0.19555	-0.57131	-5.1882e-05
-0.99429	-0.027659	-0.79543	3.8638	0.00045653
0.9126	0.0052735	0.27857	-3.6881	-0.00023982
-0.17786	0.0085866	0.43573	1.5939	-0.00010636
-1.0225	-0.021909	-0.85244	3.413	0.00049562
0.94719	0.015711	0.44188	-3.9	-0.00037314
-0.2472	-0.025266	-0.53912	0.81874	0.00036933
1.37	0.028059	0.73726	-6.8666	-0.00063335
-0.071971	-0.0025041	-0.009521	0.056563	4.4422e-05
-1.0047	-0.038932	-1.0592	4.1945	0.00052064
-0.63197	-0.03082	-0.67281	2.7202	0.00043449
0.40655	-0.0023202	0.21181	-0.58888	-0.00014602
0.44644	0.007985	0.28311	-2.0631	-0.00016026
-0.74469	-0.021876	-0.79611	2.0527	0.00037409
-0.26152	-0.0026262	-0.24415	0.82816	-6.9719e-05
0.85071	0.018325	0.34001	-4.3724	-0.00045727
-0.23463	-0.0097373	-0.67607	-0.080723	-6.3839e-06
-0.16063	-0.022615	-0.93086	-0.72736	0.00026366
1.1337	0.017662	0.5155	-4.9263	-0.00027925
-0.18064	-0.011211	-0.47603	-0.29229	0.00021529
-0.14612	0.0077624	0.41617	1.2085	-1.1029e-05
0.17284	0.0049205	-0.13348	-1.4484	-0.00012112
-0.49995	-0.0038054	-0.36171	1.6761	1.4202e-05
-0.62209	-0.0045191	-0.30386	1.9336	5.064e-05
-0.18964	-0.0070051	-0.0070124	0.80639	0.00021522
-0.15785	-0.014174	-0.71452	-0.81051	0.00018897
1.5066	0.033089	1.2154	-6.9244	-0.00072482
-0.46859	0.00027726	-0.23568	1.6184	-5.2163e-06
-0.68638	-0.024342	-0.63009	3.2493	0.0003018
0.5255	0.031842	1.1511	-2.5034	-0.00049024
-0.69982	0.0090396	0.6767	3.5691	0.00012118
-1.1233	-0.021085	-0.78027	3.8223	0.00039537
-0.34255	-0.026705	-0.64115	1.1252	0.00041523
-0.75244	-0.0026375	0.051929	3.3068	0.00023289
-0.10687	0.0038404	0.38465	0.72249	2.6433e-05
0.071827	0.0046275	0.14802	-0.34854	-0.0001036
-0.54656	-0.031587	-0.80145	1.8054	0.00040293
0.23881	0.017928	0.76507	-0.57755	-0.00020061
0.43977	0.01213	0.49218	-1.6082	-0.00020281
0.57078	0.015539	0.43956	-2.5371	-0.00028454
0.5595	0.003588	-0.1197	-3.6249	-0.00013481
-0.66645	-0.015696	-0.23316	3.2833	0.00025958
-0.70186	-0.016997	-0.76491	1.6086	0.00027865
-1.4005	-0.033427	-0.99708	5.7476	0.00057448
0.66402	0.014454	0.26322	-3.5434	-0.00022117
0.17989	-0.0080861	-0.062217	-0.4964	6.121e-05
-0.36658	-0.016833	-0.45313	1.5888	0.00018943
-1.1545	-0.028525	-1.1709	3.5873	0.00042367
1.0085	0.029821	0.86532	-4.4279	-0.00063528
0.82446	0.020499	0.5451	-4.3023	-0.00035561
-0.61594	-0.02273	-1.1156	0.98823	0.00026636
0.21025	0.010691	0.26041	-0.67171	-0.00015735
-0.46253	-0.0065047	-0.056911	1.7758	0.00020038
-1.0491	-0.0043379	0.080687	4.4469	0.00018627
-0.25375	-0.0071203	-0.47536	0.63637	-9.5103e-05
-1.1411	-0.026978	-0.51953	5.0572	0.00049734
-0.23882	-0.007839	-0.34098	0.9608	-1.6006e-05
-0.57024	7.8115e-06	0.24323	2.8542	8.1727e-05
-0.41446	-0.0169	-0.68051	0.68639	0.00027654
0.26853	-0.0010942	-0.22872	-2.3418	-8.1286e-05
0.049317	0.0018268	0.28958	-0.20009	2.8519e-05
0.13217	0.011454	0.65465	-0.36075	-4.9391e-05
-0.30943	-0.0029787	0.071289	1.9049	0.00018387
-0.63884	-0.008471	-0.1949	1.7996	0.00026544
0.54465	0.018984	0.72643	-2.4025	-0.00035768
0.34902	0.0099109	0.16075	-1.992	-0.00020245
-0.1027	0.0035317	0.32839	1.3898	-0.00017474
1.2886	0.038066	1.2536	-5.261	-0.00068945
1.7996	0.048926	1.5111	-8.2144	-0.00093163
1.2061	0.034124	1.0457	-5.369	-0.00051102
-1.0185	-0.018027	-0.26716	4.7354	0.0003674
0.2023	0.011854	0.42283	-0.39621	-0.00022538
0.535	0.019524	0.64119	-2.6258	-0.00020696
0.30312	0.0043005	0.24676	-1.4085	5.3156e-05
0.28312	-0.0013035	-0.17148	-2.2545	-5.3703e-05
2.0477	0.041603	1.0739	-9.5841	-0.0008358
-0.44102	-0.01655	-0.75601	0.82502	0.00010903
-0.40037	-0.0082954	-0.64563	0.51741	0.00011199
-0.71757	-0.016733	-0.11361	3.1937	0.00039449
-1.0307	-0.010564	-0.067373	4.5691	0.00034198
-0.64206	-0.0042035	-0.059228	2.0289	0.00016648
-0.35749	-0.0091045	-0.40735	0.67155	0.00018067
1.0028	0.023367	0.93495	-3.576	-0.0003429
-0.14402	-0.0061084	-0.54718	-0.61916	8.6002e-05
0.24747	-0.004189	-0.24618	-1.8887	0.00012738
-0.11116	-0.0042435	-0.35832	-0.56099	4.3436e-05
1.364	0.031927	0.89852	-5.5208	-0.00072536
1.3923	0.026906	1.222	-4.7891	-0.00055495
-0.84505	-0.021532	-0.85465	2.3501	0.00036082
0.54791	0.0071885	-0.0066102	-3.1392	-0.00015922
0.68448	0.013969	0.20956	-3.4084	-0.00038998
-0.55326	-0.011539	-0.48675	1.713	0.00019693
-0.27238	-0.017013	-0.25842	1.7906	0.00010995
-0.056429	-0.00059429	-0.19988	-0.67925	-5.4556e-06
0.21167	-0.006443	-0.34454	-2.307	0.0001159
-0.44775	-0.0046648	-0.25161	0.93587	0.00018713
-0.48355	-0.0121	-0.17346	2.2971	0.00036488
-0.42132	-0.015962	-0.2719	1.797	0.00035953
-1.3167	-0.027277	-0.56445	5.6614	0.00045428
-0.49481	-0.017853	-0.38103	2.3295	0.00021872
-0.0034118	-0.0051777	-0.29117	-0.71973	4.9048e-06


==> data/mc/final_state_errors_ap2.txt <==
h	v	fpa	R	rho	
0.88665	0	-1.6929	-2.3448	-0.00024776
0.32923	0	0.24678	-1.6727	-6.5385e-05
0.11695	0	0.61834	-0.83984	-0.00015156
-0.21064	0	0.93402	1.0417	0.00016917
-0.1435	0	0.32523	0.45346	0.00024957
-0.34299	5.798e-15	0.80869	-0.30323	6.8066e-05
0.41125	0	0.71757	-1.425	-0.00012646
-0.52285	0	1.3043	0.96489	0.00021123
-0.20197	5.6843e-17	0.75137	0.92979	-5.7101e-05
-0.59136	0	0.93569	1.3206	0.00016625
0.28292	5.6843e-17	0.17052	-1.3397	2.6401e-06
-0.15455	0	-0.36823	1.1399	-3.267e-07
0.14886	0	-1.1376	-0.64928	-0.00017368
-0.44538	5.6843e-17	-0.77288	0.83725	0.00016854
0.68082	5.6843e-17	-0.15081	-2.9306	-0.00010952
-0.26802	0	-0.49374	0.1172	4.5097e-05
0.5177	0	1.541	-2.6149	-0.00019652
-0.21085	0	-0.62755	0.13282	8.6132e-05
-0.331	5.6843e-17	-0.20219	1.0011	8.0692e-05
-0.067695	0	0.50938	-0.23545	-0.00010106
0.40208	0	-0.47274	-0.95329	-9.6802e-05
-0.51241	0	0.84043	1.4664	0.00017076
-0.60701	0	-1.1722	2.5417	6.283e-05
-0.8881	5.6843e-17	0.20632	2.3893	0.00017751
0.15411	5.6843e-17	1.5599	-0.92005	4.9089e-05
-0.5985	0	-0.44699	2.1024	4.2597e-05
0.62129	6.3665e-15	0.088859	-1.8501	-0.00016367
-0.083956	0	1.0889	0.44115	-0.00011059
-0.067884	0	0.2972	0.025245	0.00012609
-0.44282	0	0.22613	1.3912	3.8629e-05
0.12653	5.6843e-17	0.096803	-1.2185	4.0814e-05
0.54275	0	-1.1883	-2.3748	-0.00022174
3.8224e-05	0	0.2633	-1.011	0.00012963
0.82983	0	-1.3775	-2.9558	-0.00013197
0.16281	0	-0.74874	-0.65115	-0.00016126
-0.15925	0	0.78425	-0.32973	2.1225e-05
-0.58485	0	-0.060317	2.204	0.0001431
-0.2565	0	0.0038958	0.51037	0.00018156
0.38608	5.6843e-17	0.69376	-1.8535	-6.0677e-05
-0.44151	0	0.27895	1.2258	0.00013461
0.26417	0	-0.44432	-1.0046	-7.1161e-06
0.17383	5.6843e-17	1.5495	-0.73509	-3.0763e-05
0.90104	1.7053e-16	-2.1174	-2.9702	-0.00014389
0.28803	6.0254e-15	-0.24796	-1.7811	6.9923e-06
-0.26505	0	0.37546	1.3132	2.9069e-05
0.80256	5.6843e-17	-0.73093	-3.646	-0.00011957
-0.37769	5.9117e-15	1.542	0.73342	2.3895e-06
-0.21602	5.6843e-17	-1.715	0.52442	0.00019312
0.37976	5.6843e-17	3.4308	-1.1075	-1.3854e-05
-0.24033	5.9686e-15	0.4397	0.5211	4.505e-05
-0.12874	0	-0.1513	0.57203	-0.00010935
-0.38986	5.6843e-17	1.6236	1.1292	6.0518e-05
0.25271	5.6843e-17	0.58498	-0.71925	2.575e-05
0.76026	6.537e-15	-0.8082	-2.6079	-0.00020243
-0.13369	0	-0.38709	0.35995	-3.8718e-05
-0.41332	6.1391e-15	-0.43132	1.5658	-3.5758e-05
-0.036278	5.6843e-17	-0.44696	-0.74705	-5.9617e-05
0.039373	0	-0.50105	-1.1195	0.00011599
0.49514	0	-0.006534	-2.1151	-4.7258e-05
-0.4581	0	1.4319	1.0327	0.00015561
0.60472	5.6843e-17	-0.76691	-2.1733	-0.00010144
-0.38055	0	1.1772	1.3267	4.8535e-05
-0.23167	0	0.46443	-0.031434	0.00016414
0.017293	5.9686e-15	1.6124	-0.025874	-2.0624e-05
-0.40077	0	0.57656	1.0719	2.7062e-05
-0.16345	5.6843e-17	-1.8498	0.87438	2.9267e-05
0.083839	6.2528e-15	-0.35188	-1.3448	-0.00010737
-0.12836	0	0.59445	-0.19935	-2.6559e-05
0.43937	6.3096e-15	0.31437	-1.9751	-0.00019071
0.42339	5.6843e-17	-0.23197	-0.61611	-0.00015108
0.07813	6.0822e-15	-0.70783	-1.0576	3.0042e-05
-0.24044	5.6843e-17	0.78528	0.45164	-0.00011186
0.28901	0	-0.23083	-1.9833	-5.5963e-05
1.0971	0	-2.5206	-2.4112	-0.00034489
0.28272	0	0.65653	-1.5548	-1.8874e-05
-0.002937	0	-0.11141	0.29796	-4.6238e-05
0.48043	0	0.64424	-2.6887	-3.2737e-05
-0.059932	5.6843e-17	1.0046	-0.86717	0.00010458
0.87853	6.537e-15	-0.8676	-3.8942	-0.00023995
0.2042	5.6843e-17	-1.2119	-1.2741	-0.00022654
-0.41988	0	0.69304	1.1048	0.00013794
-0.65108	5.6843e-17	-0.24758	2.7945	0.00013665
-0.3361	0	1.1876	0.947	7.1812e-05
-0.27927	0	-0.35877	0.87752	-9.6539e-05
0.37531	0	-0.14791	-2.2757	-1.7418e-05
-0.47522	0	1.6397	0.61266	0.00016854
-0.87696	0	-0.66762	2.8793	0.00018813
0.66064	0	-0.505	-3.3566	-7.8315e-05
-0.15608	5.6843e-17	0.32997	0.93803	4.5063e-06
-0.15979	5.6843e-17	0.58542	-0.53482	-1.6614e-05
-0.5163	5.6843e-17	-0.56535	1.0962	4.6862e-05
0.25885	0	-2.0736	0.39115	-0.00014004
-0.20356	6.0822e-15	-0.10403	0.88241	7.0602e-06
-0.67046	5.6843e-15	1.0676	1.441	0.00018985
0.011885	0	-1.8104	0.0052455	-7.6243e-05
-0.0319	5.6843e-17	0.25042	-0.30079	-7.7005e-05
0.036122	0	0.85052	-0.28358	-2.3656e-06
0.41539	5.6843e-17	-0.018715	-1.9173	-9.1779e-05
0.098173	6.1959e-15	-0.30062	-0.51768	-6.1096e-05
-0.0047909	0	0.14075	-0.038522	5.3132e-05
-0.0069511	0	0.4542	-0.33792	4.158e-05
0.45024	0	1.1827	-1.962	-0.00013548
-0.44908	0	-0.037425	1.6965	0.00020507
-0.71252	0	0.095556	2.4722	0.00018418
0.17706	5.6843e-17	0.17406	-1.8235	-0.00010509
-0.54192	0	-0.40887	1.5405	9.5525e-05
0.8854	0	-2.8096	-2.4419	-0.00024674
0.26481	0	0.20488	-1.2156	6.0666e-06
0.46172	5.6843e-17	1.054	-1.743	-0.00012264
0.10998	5.6843e-17	0.079036	-0.20267	1.8387e-05
0.20125	5.6843e-17	-1.455	0.067169	-0.00016974
0.48894	0	-1.945	-1.8682	-0.00012319
-0.42993	5.6843e-17	-0.15535	0.34758	0.00024587
-0.11399	0	0.76121	0.90273	3.2862e-07
0.064068	0	1.997	-0.10467	-1.5572e-05
0.47197	5.6843e-17	-1.5781	-1.1327	-0.00023918
-0.35827	0	0.13882	1.2933	3.1689e-05
-0.0332	5.6843e-17	0.80293	0.08709	7.7112e-05
0.37589	0	0.35973	-1.1079	-4.3126e-05
0.2865	5.6843e-17	-1.0404	-0.85888	7.7114e-06
-0.14248	5.8549e-15	0.7382	1.3428	0.00012316
-0.012802	0	-0.52901	-0.10259	-5.5906e-05
-0.81711	5.6843e-17	-0.8017	3.4321	0.00015213
0.032353	0	0.97207	-0.55588	-1.832e-05
0.32834	5.6843e-17	0.35162	-1.1114	-0.00020063
0.053935	6.1391e-15	-0.29767	-0.71146	-4.0686e-05
0.61221	5.6843e-17	-0.68249	-1.1742	-4.0637e-05
0.26782	0	0.86494	-0.85676	5.1604e-05
0.24156	0	0.90586	-1.9165	7.1421e-05
0.23936	0	-0.91	-0.62946	-8.8405e-05
-0.16036	5.6843e-17	0.6267	0.57134	0.00012874
-0.0057644	0	0.26931	0.27575	-3.5365e-05
0.053647	5.6843e-17	-1.4039	0.16348	-5.0321e-05
0.58221	0	-1.0653	-2.1941	-0.00016228
0.36268	0	0.12873	-1.2725	-0.00010962
0.11547	0	-0.10642	-0.69175	3.9712e-06
0.12347	0	1.3935	-1.2107	-2.2801e-05
0.17922	0	0.24968	-1.0631	9.8306e-05
-0.30023	0	-0.17641	1.38	9.9489e-05
0.14257	6.3665e-15	-0.76251	-0.56008	-0.00013781
0.23453	6.2528e-15	-0.10039	-0.78829	-5.0512e-05
0.14461	5.9117e-15	0.53153	-1.1238	4.3295e-05
0.36182	0	0.35013	-1.9351	-6.966e-05
0.54068	0	0.037187	-3.1499	-6.0528e-05
0.33315	5.6843e-17	1.2325	-1.423	-6.1001e-05
0.10498	5.9686e-15	0.37765	-0.16709	5.6205e-05
0.15642	0	1.0367	-0.42665	-2.1498e-06
-0.14035	0	-0.36749	0.017297	2.8531e-05
0.20373	0	-0.27539	-1.4556	-8.6956e-05
0.0071448	0	1.1193	-0.40611	8.4862e-05
-0.15779	5.9686e-15	0.67361	1.1881	2.6655e-05
-0.37472	5.9686e-15	-1.0157	1.2746	0.00010309
0.20969	0	0.6191	-1.6525	7.4175e-05
-0.99486	5.6843e-17	-2.3215	3.4908	1.3654e-05
0.53572	5.6843e-17	-0.82909	-2.4914	-0.00021983
0.20838	5.6843e-17	1.1062	-1.5498	-5.2796e-06
0.5043	0	-1.7058	-1.4249	-0.00018553
-0.34444	0	2.0536	1.6281	2.9788e-06
-0.017663	0	-1.0811	0.20276	-3.0052e-05
0.09534	0	-0.84806	-0.60088	-0.00010815
-0.46119	0	-0.78236	1.0564	4.9296e-05
0.58585	5.6843e-17	-1.7539	-0.57523	-0.00022787
0.093586	0	0.71012	-0.26236	-0.00014273
-0.18168	0	-0.28266	0.041493	6.7376e-05
0.21726	5.6843e-17	0.013472	-1.693	8.6261e-06
0.069092	0	0.72128	0.13985	-3.9769e-05
-0.15569	5.6843e-17	1.129	0.39223	7.4901e-05
0.67162	5.6843e-17	-0.75534	-2.6458	-4.9621e-05
0.15761	6.1391e-15	-0.64413	-0.70868	-3.185e-05
0.46141	5.6843e-17	-0.23547	-1.4327	-1.7816e-05
0.44636	0	-1.2389	-1.6707	-0.00011933
-0.59275	5.6843e-17	0.33755	1.1914	3.648e-07
0.28864	5.6843e-17	-0.59048	-1.5337	-0.00012234
-0.43127	0	-1.2106	1.5639	1.3619e-05
-0.33563	0	-0.18765	0.55837	0.00013389
0.16425	0	-1.5342	0.12291	-0.0001263
-0.2416	5.6843e-17	0.058078	-0.044311	-7.627e-05
0.68655	5.6843e-17	-0.3662	-2.4939	7.0063e-05
-0.0071615	0	1.1449	0.13657	7.0395e-05
0.13714	5.6843e-17	1.1992	-1.3862	-2.0187e-05
0.19743	6.0822e-15	0.3683	-1.0085	-2.4622e-05
-0.11649	5.6843e-17	-0.94672	0.55596	0.00018517
-0.63741	0	1.9275	2.7353	4.4899e-05
0.20722	6.3096e-15	-0.89945	-0.51783	-4.0553e-05
-0.071405	5.6843e-17	-0.65736	0.5177	-0.0001
0.13193	0	1.0314	-0.60441	-7.0198e-05
0.34691	0	-0.98564	-1.3127	-5.4456e-05
-0.018471	5.6843e-17	-0.17993	-1.1634	-0.00012374
-0.50401	5.798e-15	0.88058	2.449	0.00012173
1.0897	0	-0.0949	-3.687	-0.00019586
0.391	0	0.28	-0.51713	2.4458e-05
0.45134	0	-1.5946	-1.47	-0.00015578
-0.60862	0	0.44564	2.0221	-1.5062e-06
-0.043665	0	-1.3364	-0.082225	-2.649e-05
-0.040369	6.0254e-15	0.07185	0.40738	5.3397e-05
0.35768	0	-0.51364	-0.49924	-0.00020347
-0.51604	0	0.92089	0.886	0.00013108
-0.41461	5.9117e-15	-0.65099	1.5356	0.00010869
-0.78054	0	-0.092733	2.1854	0.00018248
0.13113	5.6843e-17	0.35481	-0.62078	4.672e-06
0.43544	0	0.23471	-2.4021	-7.3157e-05
-0.15615	0	-1.1562	1.1035	-4.1545e-05
0.19427	5.6843e-17	1.6	-0.98598	-8.4115e-05
-0.71211	0	0.63085	2.1972	0.00017697
-0.83175	6.0822e-15	-0.974	2.9187	3.9421e-05
-0.060763	0	-1.1444	0.72315	-9.428e-05
0.24991	5.6843e-17	-0.23374	-1.6691	-8.4239e-05
0.1062	0	0.53693	-0.48784	-5.3707e-05
0.041898	6.0822e-15	1.6225	-0.67062	-0.00012104
1.5226	5.6843e-17	-3.363	-4.6674	-0.00042684
-0.69414	5.6843e-17	1.3587	1.6498	0.00029444
-0.18131	5.9117e-15	0.63692	0.66772	6.3524e-05
0.18685	5.6843e-17	0.42473	-0.98431	-0.00015326
-0.74518	0	0.24038	2.4202	0.00017105
-0.50148	0	0.53208	1.5608	0.00014628
0.28823	0	1.8178	-0.80689	7.8446e-06
-0.24325	0	1.5384	0.57669	9.2877e-05
0.10361	0	0.79163	0.10786	-4.708e-05
-0.36543	0	-1.6752	1.385	5.7104e-06
0.55202	6.2528e-15	0.72147	-1.6839	-0.00012011
-0.75793	0	-0.45437	2.1955	0.00022041
0.26656	5.6843e-17	-0.36637	-0.55372	7.1934e-06
0.80901	0	-0.93951	-2.4626	-0.00018527
-1.1912	0	-0.4598	3.2938	0.00033104
-0.63354	0	-0.67906	2.0302	0.00012014
0.081383	0	-0.44338	-0.18173	-4.7244e-05
0.25506	1.7053e-16	0.26231	-1.0547	3.937e-05
0.40833	1.1369e-16	-2.0801	-0.79248	-7.5671e-05
0.44165	0	-1.1793	-1.4626	-0.00016299
0.48421	0	0.36658	-1.8374	-5.4583e-05
0.1981	6.0822e-15	0.15638	-1.3863	-5.3075e-05
-0.24756	0	-1.3362	1.0011	0.00010901
-0.11736	5.6843e-17	-0.4677	0.33037	3.1145e-05
0.40002	0	0.13823	-1.5593	-6.2192e-05
0.59102	0	-0.051199	-2.811	-0.00024541
0.053593	5.6843e-17	0.65834	0.00057098	-3.0101e-05
0.085787	0	0.13342	-1.2163	-7.1089e-05
-0.34224	5.6843e-17	-0.27544	0.57685	7.269e-05
-0.81044	5.6843e-17	1.0015	2.0316	0.00019471
-0.34526	0	0.93854	1.4619	5.6631e-05
-0.1398	5.6843e-17	0.70134	-0.23816	-1.7367e-06
-0.043278	0	-0.50906	0.28183	8.5466e-05
0.50249	5.6843e-17	-0.32965	-2.3502	-0.00011353
0.36798	6.0822e-15	1.4267	0.065553	-7.5732e-05
0.050079	5.6843e-17	-0.42277	0.15894	-0.00011398
0.27329	0	-0.39702	-1.2957	-4.1991e-05
-0.2282	0	1.4916	0.55755	0.00016971
-0.0062873	0	0.32943	-1.0216	2.7908e-05
-0.15806	5.6843e-17	0.61692	0.45276	8.5642e-05
0.52701	6.3665e-15	2.369	-1.595	-0.00031115
-0.44192	0	0.39844	1.5224	0.00012899
-0.284	0	-0.96398	1.0929	0.00020854
-0.14587	6.4233e-15	-1.16	0.87522	-9.5475e-05
0.84085	5.6843e-17	-1.4325	-2.8898	-9.573e-05
-0.20808	0	0.42856	0.54432	0.00016215
0.16665	0	1.5471	-0.13662	-1.0506e-05
-0.14407	5.6843e-17	1.4621	0.30831	0.00010773
-0.50231	5.6843e-17	-1.3984	1.9085	-9.6433e-06
-0.28098	0	-0.11828	0.61669	6.3112e-05
-0.41488	0	0.77583	1.4359	4.1111e-06
-0.39725	0	1.6341	1.4452	0.00016473
0.37206	0	-1.2143	-1.2909	-0.00012549
-0.14516	0	0.0052426	0.4177	9.3159e-05
-0.2767	0	0.7468	-0.059068	0.00011173
-0.34559	0	-0.38307	0.70708	0.00014724
-0.14063	0	0.58861	0.6557	1.1789e-05
0.35388	0	-0.99702	-1.5076	-0.00012187
-0.20087	0	1.0806	0.62165	1.6079e-05
0.098873	0	-1.1499	0.20816	-0.00011461
0.51141	0	0.60271	-2.4451	-0.00017519
-0.32394	0	-0.45052	0.78991	3.5332e-05
-0.00070993	0	0.79101	-0.28179	5.9049e-05
0.040122	0	-0.089323	0.47535	-2.5116e-05
1.0043	5.6843e-17	0.28769	-4.1792	-0.00032986
-0.5981	5.6843e-17	-1.5396	2.6204	-7.3648e-06
-0.41398	5.6843e-17	1.1876	0.95911	4.9123e-05
0.29878	6.537e-15	-1.5756	-1.4182	-0.00015499
0.43127	0	-0.59003	-1.4311	-0.00016828
0.46	0	-0.30697	-2.3253	-0.00012312
-0.1289	0	0.52992	0.37449	7.1242e-05
0.18723	0	0.1818	-0.72757	2.3101e-05
-0.47456	6.1391e-15	-1.7569	1.3664	5.4986e-05
0.16998	5.6843e-17	-0.85503	-0.71514	-2.0685e-05
-0.47181	5.6843e-17	0.4644	0.86316	0.00016361
-0.30964	5.6843e-17	-0.021611	1.2491	0.00010058
0.022257	0	0.74558	-0.23862	-3.4834e-05
-0.91751	5.6843e-17	-0.07452	2.6403	0.00018944
-0.38211	5.9117e-15	-0.84724	0.86943	0.00015561
0.48454	6.1959e-15	0.18651	-1.4003	-6.6937e-05
0.46926	5.6843e-17	-0.56617	-0.7001	-0.0001213
-0.067843	0	0.37449	-0.22876	-5.1956e-05
-0.44373	0	1.263	1.091	0.00017163
-0.19991	0	-1.2305	1.3669	-7.4756e-05
0.36511	5.6843e-17	0.86084	-1.1723	-9.8605e-05
-0.022046	0	0.047816	-0.38465	-6.8683e-05
0.066179	5.6843e-17	-0.56169	-0.18901	3.3507e-05
0.053786	0	0.53222	-1.217	-6.4229e-06
0.28768	0	0.43782	-0.071464	-0.00010023
0.29722	5.6843e-17	0.42975	-1.6258	2.3668e-05
-0.55094	0	1.9139	2.741	6.3716e-05
-0.010821	6.0254e-15	-0.21278	-0.69939	-3.2045e-06
0.92465	0	0.5752	-3.3599	-0.00018935
-0.0075906	0	0.61813	-0.59112	6.055e-05
-0.098793	0	-0.5703	0.71321	-4.7988e-05
-0.17698	0	-0.42331	0.49218	0.00016402
-0.45381	0	-0.70355	1.7377	0.0001426
0.015052	0	2.0734	0.30165	-3.5103e-05
0.43617	0	0.47676	-1.6803	-9.7823e-05
0.033589	0	-0.72789	-0.21943	-2.373e-05
-0.245	0	-1.3938	0.7171	1.1564e-05
-0.22583	5.6843e-17	-0.99843	1.4467	4.4569e-05
0.36873	0	0.40987	-0.92757	-3.0811e-05
0.0076697	5.6843e-17	0.93879	-0.28356	3.8364e-05
-0.0093971	0	-1.2686	-0.19188	9.9512e-06
-0.63327	5.6843e-17	-0.7383	2.3527	0.00018624
0.2118	6.3096e-15	-0.80726	-0.66785	-5.692e-05
-0.30301	0	0.46153	1.2052	0.00017307
-0.43001	5.6843e-17	0.9095	1.0395	0.00016104
0.29436	0	-0.36462	-0.98706	-0.00011615
0.21085	0	0.27427	-0.27395	-4.8827e-05
-0.058243	0	-2.2009	0.69523	-8.1227e-05
0.27165	0	-0.07011	-1.3412	6.6002e-05
0.37191	6.1959e-15	0.6107	-1.394	-0.00010651
-0.31714	5.6843e-17	1.1624	1.1583	8.4065e-05
0.19312	0	-0.57156	-1.3802	5.9253e-06
0.60761	5.798e-15	1.4733	-3.1843	5.1921e-05
0.58607	0	-1.7381	-1.9623	-0.00025545
0.013809	0	-0.74119	-0.24406	-3.2651e-05
-0.18088	0	-0.3671	0.47698	6.2366e-05
-0.063481	5.6843e-17	0.45289	-1.03	1.4322e-06
-0.22723	0	-0.61899	1.2436	-8.6232e-05
-0.20735	6.1391e-15	0.57477	1.0746	-7.8721e-05
0.11986	0	0.033983	-1.0808	6.4337e-05
0.14946	0	-0.91013	-1.0919	1.3724e-06
-0.17524	0	0.59205	0.41326	5.2796e-05
0.23455	5.6843e-17	1.2052	-0.37776	-4.0027e-06
0.5266	0	-0.40546	-0.98897	-0.0001402
-0.32931	0	-0.14533	0.68409	0.00013004
0.3649	0	-1.0262	-1.6628	-4.5553e-05
-0.18725	0	-0.0050185	0.53511	5.4311e-05
-0.13189	0	1.7618	-0.030484	-9.2822e-06
-0.5523	0	1.1693	0.84747	7.765e-05
0.74131	0	0.21911	-2.7272	-0.00022603
0.31505	5.6843e-17	-1.0213	-1.3319	-5.2258e-05
0.030892	0	-0.51602	0.71367	9.6154e-06
0.47172	0	0.2751	-2.0172	-6.2689e-05
-0.70677	5.6843e-17	0.41977	2.3969	0.00020233
0.019524	0	1.0269	-0.13465	9.0253e-05
0.13006	0	0.63933	-1.4083	-3.4299e-05
0.094029	0	-0.015604	-1.0351	5.4464e-05
-0.1072	0	0.0002039	0.048567	-1.1801e-05
-0.13981	0	1.0112	0.84219	-2.8517e-05
-0.27121	5.9117e-15	1.1819	-0.12577	2.2965e-05
0.58954	5.6843e-17	-2.9399	-2.0692	-0.0002288
-0.79418	0	0.22632	2.6518	0.00014549
-0.51391	0	-0.17976	1.7003	7.1747e-05
-0.41596	0	-0.2389	1.0306	8.5494e-05
-0.42686	0	-1.6213	2.1609	6.1371e-06
-0.35692	0	-0.46719	0.68075	5.9353e-05
0.53213	0	0.20064	-1.4483	-0.00012049
0.48029	0	0.20899	-2.4015	-6.4083e-05
0.033645	5.6843e-17	-1.3566	0.17224	-3.0854e-06
0.41489	0	-0.79143	-1.6869	-0.0001454
-0.19338	0	1.8458	1.1098	-3.3123e-05
0.16086	5.6843e-17	1.375	-0.16372	7.3645e-05
0.64815	0	0.23526	-2.4901	-0.00011093
0.41907	0	-0.14179	-1.971	-0.00012211
0.083972	0	0.99151	-0.43934	-0.00010064
0.054353	6.1391e-15	-0.34721	-0.69148	-1.0154e-05
0.4023	5.6843e-17	0.58038	-1.9823	-0.00010698
-0.76528	5.6843e-17	0.89885	2.8377	7.409e-05
0.016958	0	-0.072126	-0.38334	1.5025e-05
0.24659	5.8549e-15	1.7828	-0.95234	-3.4316e-06
0.034717	5.6843e-17	0.19577	-0.042328	-5.1191e-05
0.085404	0	0.64022	0.25894	-1.0295e-05
0.24658	0	-0.062935	-0.56184	-6.0332e-05
0.6531	0	0.041499	-2.6905	-0.00016759
0.31196	0	-0.13121	-1.6416	5.701e-05
0.1585	6.0822e-15	-0.06556	-0.25785	2.6264e-05
0.35456	6.1959e-15	0.23448	-1.4054	-9.5606e-05
0.0718	0	0.11106	-0.32014	7.0258e-05
0.13635	0	0.52864	-1.3641	-5.0921e-05
0.41102	0	-1.0807	-1.9901	-0.00012009
0.28139	5.6843e-17	-0.7343	-1.1943	-6.6045e-05
0.90765	0	-1.0988	-3.9853	-9.2269e-05
-0.4045	5.7412e-15	-0.22383	1.5214	0.00019932
-0.50996	0	0.814	1.8674	0.00015652
-0.029673	5.8549e-15	0.36722	-0.41524	9.3084e-05
-0.51464	0	-0.084889	1.7668	6.7166e-05
-0.51007	0	-0.35619	1.9351	-3.0133e-05
-0.59683	0	-0.46775	2.0424	1.8455e-05
-0.28525	0	0.55787	0.20284	3.0814e-05
-0.026643	0	-0.98326	-0.40388	-7.6451e-05
-0.12012	5.8549e-15	0.88658	0.68794	6.8705e-05
0.76766	0	-0.021397	-3.3475	-0.00025022
0.22397	0	-1.2911	-0.17707	-4.2152e-05
-0.37072	0	-0.2583	1.4141	6.4949e-06
0.10237	0	0.52395	-0.82377	1.9196e-05
-0.49232	5.5707e-15	1.7185	1.2779	0.00021043
-0.62655	0	0.71559	2.3501	0.00015777
-0.56502	5.6843e-17	0.39189	1.1443	0.0001112
-0.47704	0	0.52885	0.90093	9.6238e-05
-0.48976	0	-0.38482	1.0087	0.00018796
0.4919	5.6843e-17	-0.54276	-2.1414	-9.327e-05
0.71022	0	2.5167	-2.6462	-0.00010956
0.62336	0	-1.9292	-2.3883	-0.00016806
-0.063958	0	-0.74726	0.54749	-7.2336e-05
0.40062	6.0254e-15	1.6277	-1.4668	-6.1787e-05
-0.28775	5.6843e-17	-0.63969	0.60716	1.9433e-05
0.1414	6.3096e-15	-0.78045	0.17752	-4.9277e-05
0.15679	0	-1.0373	-1.0539	-3.9944e-05
0.23463	5.6843e-17	-0.039952	-1.5469	-9.3713e-07
0.40343	1.1369e-16	0.14092	-1.5112	-5.592e-05
-0.3702	0	-0.31379	1.6733	4.3817e-05
0.68193	0	-2.1135	-1.7892	-0.00010926
0.36145	6.0822e-15	0.36076	-1.4426	-2.5904e-05
-0.12032	5.6843e-17	-0.54431	0.3337	-8.4596e-05
0.079005	5.6843e-17	1.6795	-0.16809	-0.00020771
-0.15231	6.1959e-15	-1.1858	0.61785	-1.3987e-05
0.20816	6.4233e-15	-0.82107	-0.44302	-0.00018316
-0.72687	0	0.25315	2.7666	0.00016231
0.11095	0	-1.0443	-0.29082	-0.0001389
-0.19208	6.0254e-15	0.40545	0.96544	-1.5459e-05
0.085671	5.6843e-17	-2.5174	-0.45705	-7.8296e-05
-0.10976	5.6843e-17	0.33148	0.66847	3.2043e-05
1.1865	0	0.36788	-4.2934	-0.00023492
-0.57154	0	1.2559	1.3367	9.5047e-05
0.45848	0	0.20989	-2.6305	-3.0881e-05
0.025429	0	-0.061529	-0.43219	8.5241e-05
-0.075058	5.6843e-17	0.73619	-0.12898	-0.00016273
0.66165	6.3096e-15	-0.079539	-2.0404	-0.00012044
0.51142	5.6843e-17	-0.86017	-1.5906	-0.000167
0.12157	5.6843e-17	-0.22426	-0.71815	-0.00014404
0.74212	5.6843e-17	1.394	-2.6831	-0.00032305
-0.72403	0	-0.29425	3.1978	0.0001346
0.49918	5.6843e-17	0.55314	-2.5295	-0.00010516
-0.17686	0	0.4866	0.70615	4.1528e-05
-0.1783	6.0822e-15	-0.02149	-0.075784	-3.8936e-05
0.058445	6.0822e-15	-0.086356	-0.79058	1.4979e-05
0.20406	0	-0.1928	-0.57091	3.886e-05
0.22883	5.6843e-17	1.4282	-0.6038	-5.0483e-05
0.1953	0	1.2363	-0.42122	-1.5731e-06
0.41951	0	0.17391	-1.9046	-0.0001311
0.26409	5.6843e-17	1.3373	-1.206	-6.2123e-05
-0.19192	5.6843e-17	-1.6866	1.6435	-7.7624e-05
0.18347	5.6843e-17	-0.7765	-1.1907	-7.5168e-05
0.13814	0	0.53793	-0.037569	6.0245e-05
0.57903	0	0.52446	-2.281	-0.00016315
-0.49237	0	0.7088	1.8568	9.6571e-05
0.18551	5.6843e-17	-1.0216	-1.0668	-0.00017562
0.58295	5.6843e-17	-0.57738	-2.773	-0.00011949
0.26465	0	-0.39076	-1.3314	-2.294e-05
-0.46626	0	-0.61935	1.2493	3.6651e-05
0.079863	0	-0.30894	0.013447	-1.0516e-05
0.032798	5.9686e-15	0.57813	-0.31225	2.6281e-05
0.072474	0	2.044	-1.4607	9.9136e-05
0.84905	0	-0.31161	-3.5238	-0.00023887
0.17222	0	2.0079	-0.32079	3.0138e-05
0.22312	5.6843e-17	-2.9053	0.0038467	-0.00018847
-0.052655	0	-1.2239	0.6112	-0.00016268
-0.24607	0	0.23515	0.59333	6.4086e-05
0.15149	0	0.27991	-0.72118	-0.00012867
-0.25759	0	-1.4566	0.79488	6.827e-05
-0.29363	0	-0.020989	0.43511	0.00015375
-0.027153	5.6843e-17	-1.5692	0.61443	1.75e-05
-0.26335	5.6843e-17	0.10782	0.48576	4.2858e-05
-0.95606	0	0.86932	2.743	0.00024093
0.015438	0	-0.56297	-0.3199	2.0584e-05
0.47258	0	-1.0424	-1.4322	-0.00018806
-0.69903	5.6843e-17	0.62487	2.5507	0.00012011
-0.35998	0	-1.0679	2.0424	-2.4555e-05
0.11458	0	0.52334	-0.8859	0.00017275
0.49065	6.1391e-15	0.15797	-2.1563	-5.8832e-05
0.39378	0	0.51864	-1.5014	-7.6061e-05
-0.047898	5.6843e-17	-0.49367	0.65011	5.3566e-06
0.34086	5.6843e-17	-1.243	-1.2977	-5.5094e-05
0.30916	5.6843e-17	-0.99647	-0.049299	2.5515e-05
0.17167	5.6843e-17	-0.19205	-1.2561	2.4114e-05
0.37204	5.6843e-17	0.25939	-1.327	-0.00011425
-0.26571	5.6843e-17	-1.0782	1.4051	-6.482e-05
-0.086745	0	0.64651	0.28027	7.42e-05
-0.049164	0	0.83247	0.62266	5.8275e-05
-0.60413	0	0.99163	1.4837	9.128e-05
-0.35743	6.0822e-15	-0.65173	1.5952	7.1879e-05
0.18101	0	-0.85749	-0.81433	-2.3119e-05
-0.30722	0	0.15649	0.46198	-4.961e-05
-0.66138	0	0.24661	2.4636	0.00010712
-0.15534	6.1391e-15	-0.57253	0.59576	-1.4373e-05
0.3711	0	-0.75659	-1.6861	-0.000254
-0.013318	0	0.46513	-0.77723	-2.2232e-05
-0.29909	0	0.043195	0.75194	5.3374e-06
0.24158	0	0.28661	-1.9228	-1.2554e-05
-0.27155	5.6843e-17	0.5074	0.36788	4.2735e-05
0.60068	5.6843e-17	-1.1985	-2.3865	-6.1751e-05
0.71743	5.6843e-17	-1.7544	-1.9089	-0.00026246
0.95708	5.6843e-17	1.0903	-4.059	-0.00023179
0.11487	5.6843e-17	-0.29398	-1.1941	7.1514e-05
-0.3597	5.8549e-15	0.74378	1.4989	0.00010441
-0.39026	0	1.2939	0.26615	-1.9436e-05
0.13284	5.6843e-17	0.94785	-0.007065	9.5918e-05
-0.13481	0	1.2016	0.19842	3.6727e-07
-0.20729	5.9117e-15	-0.32615	0.95953	0.0001118
0.13564	5.6843e-17	-0.24569	-1.3836	-2.7348e-05
-0.49989	0	-0.36089	0.92046	6.1071e-06
0.86787	0	-1.5263	-2.8647	-0.00020712
-0.14978	5.6843e-17	0.60223	-0.047134	-9.9209e-06
-0.096637	6.1959e-15	-0.26566	0.49814	-5.7831e-05
0.22696	0	-2.2523	-0.5872	-0.00025093
0.69593	5.6843e-17	-1.9687	-2.2145	-0.00020388
0.1025	0	0.21437	-0.0075145	-1.3411e-05
-0.46533	5.6843e-17	0.95036	0.95778	0.00020274
0.23475	0	-1.2481	-1.1074	8.9606e-05
-0.085769	5.6843e-17	-0.060938	-0.94259	8.967e-05
-0.018126	0	0.30966	-0.8348	-5.1959e-05
0.25225	5.6843e-17	0.18304	-1.4945	-3.0457e-05
-0.23478	0	1.5654	1.5069	-2.3157e-05
0.31858	0	0.11601	-0.91979	-7.7585e-05
0.2841	0	0.5827	-0.041483	-0.00015051
0.3608	5.6843e-17	1.3472	-1.7559	3.4862e-05
-0.65212	5.8549e-15	0.6411	2.0424	7.4507e-05
-0.68126	0	-0.5793	2.8984	3.9653e-05
-0.11399	6.1391e-15	-0.2627	0.20286	-6.4834e-05
0.013525	0	0.065403	-0.64611	1.6962e-06
-0.39059	0	-0.24928	0.8037	9.6166e-05
0.13616	5.8549e-15	1.5252	-0.75198	1.2749e-05
-0.67977	0	0.72992	1.8004	0.00011522
-0.091527	0	-0.8618	-0.10496	2.1379e-05
0.41529	6.3096e-15	-0.2521	-0.96649	-9.3504e-05
-1.3442	0	0.77821	3.1693	0.0003029
0.11342	5.6843e-17	0.13794	-0.11705	-0.00014656
-0.26888	0	-0.50595	0.4767	3.83e-05
0.34645	5.6843e-17	-2.0303	-0.99014	-2.4539e-05
-0.54326	0	-0.43717	2.5787	0.00014325
-0.15051	6.3665e-15	-0.29917	1.0431	-0.00011047
0.13233	5.9117e-15	0.052529	-1.4844	6.5059e-05
-0.71914	0	2.3043	2.2645	8.8917e-05
-0.20319	0	0.30771	0.24353	5.2339e-05
0.89274	6.7075e-15	-2.0718	-3.2092	-0.00023494
0.44313	0	0.21365	-2.6853	3.3568e-05
0.61051	0	-1.7377	-1.72	-0.00024619
0.096551	0	-1.4361	0.26059	3.3025e-05
0.084802	0	-0.69915	-0.35343	-3.9851e-05
-0.024212	0	-0.55738	0.73917	-3.9455e-05
0.55139	0	-2.2241	-0.81687	-0.00016678
0.33213	0	-0.33037	-1.1017	-0.00024762
0.11485	0	-0.72335	0.044164	-0.00010616
-0.54529	5.6843e-17	0.60416	1.194	0.0001012
-0.018767	0	0.64004	0.73855	-0.00016919
0.37537	5.6843e-17	0.75399	-1.2403	-0.00019373
0.03548	6.1391e-15	0.2356	0.35538	-2.7724e-05
0.031017	6.537e-15	-1.9964	0.22685	-0.00014263
0.24573	5.6843e-17	0.21557	-1.9181	-0.00010435
0.080194	0	-1.6671	-0.5591	2.2033e-05
0.051072	0	0.66352	-0.0093739	-0.00015052
-0.49449	5.7412e-15	1.2975	1.0813	0.00015767
-0.04487	0	0.53567	0.0186	9.6069e-05
0.28221	5.6843e-17	-1.6215	-0.77165	-0.00011514
0.0099945	6.0822e-15	0.63455	-1.3572	-8.199e-05
-0.59513	0	1.9352	2.1328	8.1722e-05
0.53381	6.3096e-15	0.60969	-1.7409	-0.00017983
0.09364	6.1391e-15	0.028039	-1.5845	-6.6847e-05
0.24944	0	0.92162	-0.63354	-3.9247e-05
0.47366	0	0.1	-1.8574	-0.00014742
-0.18767	5.6843e-17	0.159	0.30565	6.8077e-05
0.2532	1.1369e-16	-0.49369	-1.5624	2.6325e-05
0.53637	0	-0.51857	-2.3625	-0.00014256
0.17151	0	-1.6956	0.20785	-0.00015834
0.006785	0	1.0337	-1.2278	0.00010364
0.064008	6.4233e-15	-0.16574	-0.49443	-0.00018754
-0.13698	0	1.3764	0.30222	3.6422e-05
-0.14109	0	0.72805	0.29529	0.00012545
-0.11329	0	0.32236	0.76764	5.0578e-05
-0.25508	5.8549e-15	0.33412	0.48734	8.1452e-05
0.0029179	6.2528e-15	-0.88663	-0.76648	-2.989e-05
0.039521	0	-0.24352	0.53005	4.6055e-05
0.33535	1.1369e-16	0.40947	-0.38046	5.1139e-05
-0.073659	0	-0.29544	-0.20059	0.00010976
-0.0072055	6.3665e-15	-0.75184	-0.069402	-0.00013456
0.31339	0	-0.0056284	-1.2784	-9.5811e-05
-0.28396	0	-0.36119	1.1875	8.7172e-05
0.016496	0	-0.25065	-0.33832	9.9563e-06
0.29393	0	-1.0878	-1.39	-6.2683e-05
0.43324	0	-0.88503	-2.1799	-9.3808e-05
0.63588	0	0.91334	-2.4866	-0.00010626
-0.62863	0	1.3718	1.4623	9.9079e-05
-0.57836	0	-0.16961	1.6549	8.8699e-05
-0.30679	6.1391e-15	0.66024	1.2288	-9.3787e-05
0.14991	0	1.6266	-0.47865	4.4796e-05
-0.24752	0	0.92092	0.43975	0.00012576
-0.14299	1.1369e-16	-1.9726	0.62652	-0.00015666
0.063224	0	-1.145	-0.45027	-6.0753e-05
0.29761	0	-0.70787	-0.56289	2.1241e-05
-0.25333	0	1.1373	0.60761	7.6831e-05
-0.19025	5.6843e-17	-0.22341	0.34881	0.0001448
-0.16625	5.6843e-17	0.88956	0.15795	0.00020118
0.36702	0	0.70581	-1.5089	-1.1159e-05
-0.058865	6.2528e-15	-0.93255	-0.045681	-1.5353e-05
0.37327	0	1.6833	-1.1497	9.8054e-05
0.49232	1.7053e-16	-0.3955	-1.7159	-3.8148e-06
0.22942	5.6843e-17	-0.34555	-0.72307	-0.00014393
-0.72739	5.6843e-17	0.13117	1.4518	0.00029525
0.44754	0	0.96478	-2.4705	-1.9101e-05
0.078055	6.2528e-15	-0.33591	-0.61504	-9.6491e-05
-1.0504	0	-0.50337	2.6124	0.00021349
0.79922	5.6843e-17	-0.98324	-2.6984	-0.0002876
0.22619	0	0.50073	-1.4239	-0.0001181
-0.20936	0	0.83979	0.82937	7.3697e-05
-0.29938	0	0.72259	0.10403	8.9842e-05
-0.16455	0	-1.208	1.0503	4.0373e-05
0.59002	5.6843e-17	-0.71268	-2.0523	-0.00011753
0.16954	1.1369e-16	-1.3284	-0.29206	6.443e-05
0.42358	5.6843e-17	-1.294	-1.5127	-8.8825e-05
-0.26066	5.6843e-17	0.06943	0.52615	9.927e-05
0.023049	5.798e-15	0.57378	0.26855	0.00013067
-0.17022	5.6843e-17	-0.90889	0.26158	-1.8622e-06
0.11308	0	-1.9814	-0.032613	-0.00015292
-0.23379	0	1.6456	0.4907	4.3638e-05
0.1403	5.6843e-17	-0.83252	-0.77147	-1.3555e-05
0.60366	0	0.47038	-2.9487	-0.00016215
-0.21989	0	0.016143	0.25624	2.0109e-05
0.11157	5.6843e-17	-0.39664	-1.3393	8.6249e-05
-0.051542	0	0.88149	0.37892	-9.1363e-05
0.35978	5.6843e-17	1.8389	-0.61715	-0.0001884
0.030196	0	-0.53953	0.47679	6.1973e-05
0.10897	5.6843e-17	1.5887	-0.60433	-3.4087e-05
0.53123	5.6843e-17	-0.84661	-2.0552	-0.00018727
-0.12245	0	0.88069	0.81781	-6.1672e-06
0.080663	0	-0.25834	-1.1036	-1.366e-05
0.48694	5.6843e-17	0.62332	-2.7249	-7.5749e-05
0.069097	0	-1.2897	-0.32587	-2.2821e-05
0.32898	0	0.91565	-1.5722	-0.0001134
-0.16877	0	0.39255	0.81533	-2.3045e-05
0.79816	5.6843e-17	-2.8141	-2.2783	-0.0002874
-0.061087	0	0.4896	-0.3003	0.00013394
0.090237	0	-0.068609	-0.16441	-6.5062e-05
0.13303	0	-2.0128	-0.4154	-0.00016467
0.53751	5.6843e-17	-2.2942	-1.7552	-0.00027869
-0.052836	5.798e-15	1.1531	-0.23152	8.8527e-05
0.037756	5.6843e-17	-0.1627	-0.69506	6.2414e-05
-0.10212	6.1959e-15	-0.029733	0.22889	-2.085e-05
-0.65622	6.0254e-15	0.20459	1.961	2.7728e-05
0.50598	5.6843e-17	0.49184	-2.3416	3.1214e-07
-0.5122	0	1.7013	1.1541	0.00018088
-0.78473	0	0.04913	1.9103	0.00019212
0.11005	5.6843e-17	-1.2768	-0.40844	2.1632e-05
0.13391	0	-0.20707	-0.46562	3.9919e-05
-0.24579	5.6843e-17	0.26091	1.3238	1.6274e-05
0.023982	0	-2.3901	0.61236	-1.0106e-05
0.12121	6.0822e-15	0.68733	-0.64328	-9.4399e-06
0.071878	0	0.34568	-1.1745	3.3775e-05
0.6664	5.6843e-17	0.085308	-2.5382	-0.00017515
-0.72155	0	1.3124	2.2094	0.00013562
-0.18785	0	0.14696	0.67189	-4.4865e-05
-0.13907	6.1959e-15	-1.5098	0.53674	-1.3183e-05
0.36919	0	1.2882	-1.9287	-1.547e-05
0.22258	0	1.6797	-1.3753	-7.7114e-05
-0.31788	0	0.65059	0.63732	6.2189e-06
0.08913	0	1.0759	-0.64914	-4.0403e-05
0.30208	6.3096e-15	-0.89929	-1.1854	-0.00011491
-1.1374	5.2296e-15	0.49652	3.7854	0.00046516
0.60269	0	-0.29525	-3.2217	-0.00016802
0.3426	0	-0.55208	-1.8984	3.3636e-05
0.62835	0	-1.0485	-2.2545	-5.3193e-05
0.56102	0	0.35197	-2.3314	-5.9049e-05
0.4927	0	-0.62192	-1.2732	-0.0001458
-0.013875	0	0.12124	0.29593	3.0615e-05
0.65648	0	0.46518	-2.2801	-0.00015386
-0.40092	0	-0.4736	1.648	5.3329e-05
0.3636	6.4801e-15	-1.9058	-1.343	-0.00014211
-0.92106	0	-2.5744	3.3526	0.00014301
0.12551	0	0.68128	-0.89905	-0.00022487
-0.72308	5.6843e-17	1.363	2.485	4.7561e-05
-0.35477	0	-0.36107	0.44281	5.5205e-05
0.308	0	0.38617	-1.221	-4.2473e-05
-0.064408	0	0.56966	-0.32242	-2.4809e-05
-0.12024	0	0.53231	0.50379	-1.4589e-05
-0.24982	0	0.061931	1.111	-8.658e-05
-0.18421	5.6843e-17	-2.3262	1.5816	-0.00011451
-0.01502	5.6843e-17	-0.3704	-0.31843	9.5106e-05
-0.57194	0	0.64297	1.2223	0.00012994
-0.55711	0	-0.86382	2.1051	-1.9755e-05
0.30595	5.6843e-17	-1.034	-0.45057	-7.8421e-05
0.040471	0	-0.14022	-0.15871	5.0527e-05
-0.19301	0	-0.72254	0.96348	-2.8737e-05
0.0027462	5.9686e-15	0.74038	-0.53405	1.9881e-05
-0.28382	5.6843e-17	0.75143	0.24801	9.3698e-05
-0.030415	0	1.0427	0.47121	3.4005e-05
0.56723	5.6843e-17	0.41923	-2.3254	-0.00016686
-0.2209	0	2.0719	-0.035413	0.00011856
-0.0010332	0	-0.36854	-0.82877	4.9722e-05
0.27268	0	0.69267	-1.4226	-5.2836e-05
-0.17032	5.6843e-17	-0.70373	0.65194	-4.4788e-05
-0.17355	0	0.68924	-0.045762	8.2037e-05
-0.34957	5.6843e-17	-0.45619	1.1016	-3.1602e-05
0.10391	0	-0.35584	-1.1708	2.8095e-05
-0.071286	0	0.075274	-0.049325	0.00018498
0.2884	5.6843e-17	0.26468	-0.13011	-0.00014299
-0.9157	5.6843e-17	2.158	2.8851	0.00019399
-0.52203	0	-0.029982	1.3248	0.00012301
0.27073	0	-0.11488	-0.73818	3.813e-05
0.50058	0	1.3379	-2.3917	2.5084e-05
-0.41013	0	0.94837	0.5064	4.9931e-05
-0.46285	0	0.59773	1.3137	0.00028761
0.13833	1.1369e-16	-1.3992	-0.17774	-4.3915e-05
0.12171	5.6843e-17	0.07574	-0.51113	-0.00013045
-0.39866	1.7053e-16	-2.0916	2.029	7.3644e-06
-0.18146	5.6843e-17	-0.67314	-0.13633	-3.3695e-05
-0.42157	5.6843e-17	0.33387	0.98639	0.00019807
-0.2153	6.0254e-15	-0.3139	0.6935	-2.1715e-06
-0.16913	6.0254e-15	-0.050574	0.11748	3.2171e-06
0.2358	0	0.018434	-0.61955	-2.7913e-05
-0.30775	0	1.0191	0.95167	3.2711e-05
0.10718	0	0.64908	-0.92701	5.7798e-05
0.06326	0	0.72429	-0.56001	-9.7121e-05
-0.11044	0	-0.4051	-0.18217	-9.596e-05
0.47024	5.6843e-17	0.53317	-0.99193	-0.00011375
-0.58319	0	-0.42503	1.8561	0.00011019
-0.43927	0	-0.3574	1.1607	2.4955e-05
-0.18216	0	0.33485	0.77366	0.00012334
0.92272	0	1.4611	-3.0872	-0.0002289
-0.066305	0	-0.78706	-0.0077875	0.00012585
-0.15655	0	2.152	0.60948	-3.8784e-05
-0.37015	1.1369e-16	-2.6413	1.6615	-8.7234e-05
-0.18228	5.6843e-17	0.57001	-0.054658	1.0042e-05
0.21908	5.6843e-17	1.471	-1.0121	-2.9015e-05
0.44055	0	-0.9817	-1.6403	-0.00012528
0.39552	5.6843e-17	-1.6054	-1.5522	-0.00010415
-0.3888	5.6843e-17	-0.65261	2.1951	7.3303e-05
-0.43475	5.6843e-17	-0.091483	1.1208	0.00013771
-0.84301	5.6843e-17	-0.35099	2.293	0.00011229
0.077955	6.1391e-15	0.92373	-0.21933	-9.0708e-05
0.11835	5.6843e-17	0.12779	-1.155	3.4951e-05
-0.59731	0	0.58431	1.6235	0.00017546
0.29804	5.6843e-17	-0.20048	-0.80585	-5.819e-05
-0.51879	0	-0.91299	1.9201	0.00018815
-0.066539	0	0.90942	0.49024	4.884e-06
0.31328	5.6843e-17	-1.2953	-1.3585	-0.00010446
-0.29346	5.6843e-17	0.22452	0.15984	0.00015114
-0.11814	0	1.3629	0.011621	3.4578e-05
-0.00046977	0	-0.44892	-0.67311	-9.0449e-05
-0.68834	5.9117e-15	-0.98526	1.982	0.00013024
0.45935	0	1.3466	-1.5758	-0.00017179
0.31256	0	0.33762	-1.3326	2.1801e-05
0.33621	0	-0.57413	-1.7715	-0.0001058
0.16821	5.6843e-17	0.85173	-0.68158	0.00011972
-0.0608	0	0.065938	-0.50706	4.8205e-05
-0.7009	0	1.0271	2.2036	8.4107e-05
-0.2706	5.6843e-17	1.9833	0.69353	0.00015564
-0.23766	6.1391e-15	0.11571	0.5365	-6.9498e-05
0.81314	0	1.6117	-2.4164	-0.00019333
-0.88137	0	0.61075	2.0969	0.00025836
0.37347	6.0822e-15	0.67127	-0.44295	-2.8161e-05
-0.38612	0	0.28246	1.1901	0.00010654
0.24601	0	-0.3988	-0.67614	-9.3092e-05
-0.17977	5.6843e-17	0.49272	-0.1203	-2.3981e-05
0.44397	0	-1.104	-0.6885	-0.00011967
-0.013534	0	0.11797	-0.57488	-8.9632e-06
-0.055501	0	-1.5656	0.19742	-9.6307e-06
0.11531	0	1.3296	-1.0276	-0.00014922
-0.63251	0	0.6918	1.1657	0.00018096
0.016024	0	-0.26666	0.5348	8.003e-05
-0.021357	0	0.96515	-0.0039907	2.2683e-05
-0.44802	5.9686e-15	-0.85274	1.6606	8.8418e-05
-0.24324	0	2.373	0.66323	0.00014022
-0.37059	0	0.5982	1.5461	9.8251e-05
-0.25465	6.0822e-15	-0.66412	1.2362	5.1556e-05
-0.39124	0	1.0403	0.2143	0.00015822
0.60691	5.6843e-17	-0.22427	-1.8748	-0.00013739
0.13066	0	-1.0577	-0.796	5.9625e-05
-0.207	5.6843e-17	-1.6669	1.3806	-6.5826e-05
-0.32601	0	0.43663	1.1753	2.9103e-05
0.73627	0	-1.6435	-2.5347	-0.00015706
-0.14962	0	-0.16045	-0.22566	-1.1288e-05
-0.071405	6.1391e-15	-1.1329	0.99114	2.1531e-05
0.16727	5.9686e-15	1.1819	-1.3421	-3.8395e-05
-0.23582	5.6843e-17	0.89397	-0.35605	4.6285e-05
-0.095916	5.6843e-17	1.1806	0.15342	1.5868e-05
-0.032554	5.6843e-17	2.0569	0.63431	-3.132e-05
-0.70456	5.6843e-17	0.044973	1.8716	0.00014595
0.2647	6.4801e-15	-0.59446	-1.4186	-0.0001784
-0.1868	0	0.0032043	-0.14914	0.00011344
-0.30962	0	0.16537	1.036	4.8172e-05
0.12841	0	2.1008	-0.41704	9.3254e-05
0.38565	5.6843e-17	-0.66823	-1.4138	-0.00011633
-0.28254	0	1.4677	0.50339	0.00016816
0.156	0	-0.28859	-1.4826	6.1492e-06
-0.7945	0	-0.24855	2.2327	0.00020057
-0.19246	5.6843e-17	-0.3668	0.50173	7.4128e-05
-0.2556	5.6843e-17	-1.0772	1.3716	-2.8892e-05
0.083742	0	0.054262	0.27473	-0.00011532
0.0097779	6.2528e-15	-0.37548	-0.39057	-4.3816e-05
-0.49612	0	0.86588	1.7476	0.00014564
-0.037843	0	1.287	-0.04619	-1.9789e-05
-0.13104	5.6843e-17	0.12461	-0.11874	9.5675e-05
0.46522	0	0.76361	-1.93	-0.00014318
-0.12018	0	-0.57795	0.39924	-7.4337e-05
0.81734	1.1369e-16	-0.54428	-3.7581	-0.00027523
0.050453	0	0.092654	0.1495	-8.795e-05
-0.60834	0	-0.32599	1.6803	0.00022537
0.36811	0	-0.58912	-1.777	-5.4904e-05
0.37205	0	-0.23053	-2.1184	-0.00011383
-0.071161	0	0.18837	0.7708	-4.9937e-05
0.18389	0	0.075452	-1.2189	-9.8736e-05
-0.76041	0	1.4974	1.765	0.00027407
0.089909	6.0822e-15	0.094556	-0.2395	1.4881e-07
-0.084185	0	0.33226	-0.66283	5.5513e-05
0.26363	5.6843e-17	-0.71945	-1.4981	-0.00010341
0.42755	0	-0.24523	-0.91073	-0.00011257
-0.60103	5.6275e-15	0.92097	1.3634	0.00021663
0.015167	0	0.97333	-0.68059	6.7357e-05
-0.50682	5.6843e-17	-0.55533	2.3274	0.00010692
0.4458	5.6843e-17	-0.054222	-1.3699	-0.00025714
0.3053	0	-0.89669	-0.94803	-8.2526e-06
-0.3407	5.6843e-17	-0.85646	1.3898	9.8153e-05
0.34939	0	0.28163	-2.3153	3.2501e-05
-0.16588	0	1.7861	0.51482	5.1282e-05
-0.8532	0	-0.13885	2.8972	0.00029652
0.28552	0	1.1187	-0.64288	-7.0292e-05
-0.079314	0	0.61666	0.32966	-1.5508e-05
0.78717	0	0.88154	-2.1829	7.0448e-05
0.47772	0	0.12929	-2.1365	-0.00010941
-0.067403	0	2.0821	0.16623	9.1531e-05
-0.18694	5.6843e-17	0.070155	-0.17327	-5.3815e-05
0.26449	5.6843e-17	-0.4106	-1.3412	1.7088e-05
0.2656	5.6843e-17	-1.0831	-1.1198	-5.1725e-05
-0.007789	6.0254e-15	0.32573	-0.98471	-2.0985e-05
0.79299	0	0.58232	-3.485	-0.00024019
0.11463	6.3096e-15	-0.19986	-0.31662	-0.00011656
-0.13084	0	-0.62965	0.34045	4.1639e-05
0.061555	5.6843e-17	-1.035	-0.81234	6.6795e-05
-0.19874	0	0.96809	0.17861	6.7175e-05
-0.11888	0	0.21051	0.43684	1.2544e-06
-0.45559	0	-0.13795	0.83871	3.7938e-05
0.15859	0	0.38834	-0.21303	-2.6748e-05
0.0024842	6.2528e-15	0.3968	-0.67361	-0.00012056
-0.59798	6.0822e-15	-0.4027	1.7175	6.2224e-05
-0.047419	6.0254e-15	-0.34456	0.59171	4.7323e-05
-0.17093	0	-0.63787	0.60765	8.8826e-05
0.18366	5.6843e-17	0.35685	-1.2581	0.00012249
0.41489	5.6843e-17	-1.0943	-1.6188	5.8344e-06
0.1774	5.6843e-17	-0.38672	-0.31218	1.4857e-05
0.088595	0	0.26391	-0.95126	4.4348e-05
-0.77966	5.5138e-15	1.5855	2.1488	0.00021139
0.49716	0	-0.0038055	-0.9989	-0.00014799
-0.28632	0	0.18215	0.54375	-3.1545e-05
0.73749	5.6843e-17	-0.8177	-1.9322	-0.0001789
-0.27251	0	-0.03195	-0.02437	0.00019726
0.8332	6.1959e-15	-0.39911	-3.5089	-7.0285e-05
0.85214	5.6843e-17	-0.21344	-3.2763	-0.00015202
0.41304	0	-0.21973	-2.1997	-0.00013985
-0.66737	0	0.14046	1.6602	0.00017913
-0.19353	0	-0.76621	0.55508	-9.1055e-05
0.53113	0	0.45995	-2.5617	-4.1991e-05
-0.52128	0	0.55524	1.0699	0.00019967
0.24379	0	-0.55455	-1.6981	-0.00012068
0.10957	0	0.30026	-1.6335	1.5399e-05
-0.20809	0	1.0416	0.046048	-6.1161e-05
-0.45426	0	-0.089298	1.0718	2.0498e-05
-0.19085	0	0.93707	0.25224	2.5527e-05
0.083383	0	1.22	-1.1593	4.6196e-06
-0.6686	5.6843e-17	-0.22441	1.6926	7.7409e-05
0.3411	0	-0.70261	-1.6885	-8.4931e-05
0.34272	6.2528e-15	0.43412	-1.2913	-0.0001192
-0.14236	0	-0.63077	0.14131	-0.000113
-0.25493	5.6843e-17	0.69808	-0.22993	-7.5701e-05
0.13653	6.0822e-15	0.11524	-0.85617	-1.9533e-05
-0.20267	0	0.66079	-0.090259	-4.8347e-05
0.77028	0	0.83434	-3.2572	1.2951e-05
0.11609	0	1.0708	-0.80637	1.7153e-05
0.32598	0	2.3438	-1.0259	3.3539e-05
-0.14443	0	-0.55358	-0.36901	0.00012923
0.22777	0	0.85826	-1.4387	-0.00011545
0.099118	0	0.018198	-1.0946	-4.6643e-07
-0.13976	0	-0.25179	-0.24384	3.5682e-05
-1.1333	0	1.0475	3.8139	9.3092e-05
0.43105	6.1391e-15	-0.30217	-2.6814	-6.5619e-05
-0.048454	0	-1.824	0.63365	-9.3559e-06
0.73116	0	-0.65811	-2.8556	-0.0001539
0.34005	6.1391e-15	0.0052939	-2.3939	-7.401e-05
-0.36903	0	0.97913	1.218	0.00022612
0.75418	0	0.16275	-2.4592	-0.00012008
0.18442	0	0.55121	-1.7006	2.8897e-05
0.082409	0	-0.31929	-0.10637	-6.3809e-05
-0.0973	5.8549e-15	0.40745	-0.022265	0.00010515
0.20575	5.6843e-17	1.8815	-0.81499	-0.00017357
-0.10236	5.6843e-17	-1.3996	0.62007	-4.24e-05
-1.1164	0	0.54827	3.864	0.00032693
-0.44739	0	-0.69894	0.86899	-9.3905e-06
-0.27292	0	-0.03845	0.84346	-0.0001003
0.11187	0	0.48207	-0.67105	2.6504e-05
-0.23458	5.6843e-17	0.31634	-0.31182	-4.5043e-05
0.24393	0	2.0894	-1.0362	-6.3757e-06
0.31384	0	-0.69982	-1.6397	-0.00024055
0.15731	0	-2.3162	-0.80012	-9.6845e-05
-0.077622	0	0.13993	0.86439	-3.3423e-05
0.074144	6.1959e-15	-0.55677	-0.56478	-1.3734e-05
-0.38639	0	-1.0759	1.1543	1.2081e-05
-0.24721	0	-0.29139	0.44577	0.00010551
0.2599	6.3096e-15	-0.99249	-1.3761	-9.3854e-05
0.38279	6.4233e-15	-0.96384	-1.8291	-0.0001462
0.060477	5.9117e-15	0.6427	0.16729	5.7696e-05
0.81238	0	-0.38628	-3.359	-0.0001868
-0.45071	6.1959e-15	-1.2456	2.1549	1.4766e-05
-0.13511	0	0.12922	0.51996	0.00016521
0.39155	0	-0.67618	-1.8027	-8.9595e-05
0.97727	6.3665e-15	-0.64909	-3.6435	-0.00014219
0.54854	6.5938e-15	-1.2498	-2.2473	-0.00025362
0.079228	0	-0.26749	-0.47434	-1.4815e-05
0.4003	0	-0.78495	-2.5115	-0.0001148
0.61224	6.0254e-15	1.6999	-2.6372	-0.00012571
0.43176	0	-0.26383	-1.357	-0.00015709
0.20512	5.9686e-15	1.1588	-1.5049	-4.8498e-05
0.16559	0	-0.5099	-0.51197	5.1698e-06
-0.073807	0	-0.35786	1.1945	-0.00015697
0.19078	0	0.16659	-1.414	-0.0001692
0.12033	0	-0.56654	0.16702	-0.00016821
0.83369	6.4801e-15	-0.96246	-2.7477	-0.00018368
0.27358	0	0.013739	-1.8672	7.254e-05
0.25801	0	0.41018	-1.6247	1.9374e-05
-0.39075	0	1.4531	0.62298	9.56e-05
-0.012976	5.6843e-17	-0.35613	0.026381	-5.7241e-05
-0.47907	5.6843e-17	1.0862	1.6757	4.7925e-06
-0.52707	0	0.75892	1.5156	1.0515e-05
0.23794	0	-0.11727	-0.94565	4.585e-05
0.44998	0	0.80619	-2.675	-0.00013166
0.16536	5.6843e-17	0.36312	-1.5149	-2.9255e-05
-0.48698	0	1.2402	1.6174	2.1371e-06
0.36793	5.6843e-17	-1.9263	-1.0715	-0.00010787
-0.74394	0	0.13516	2.0716	6.0273e-05
-0.98936	5.6843e-17	-0.13478	3.7184	0.00024326
-0.34863	6.0254e-15	0.63615	1.5515	1.2772e-05
1.0529	5.6843e-17	-1.2905	-3.4686	-0.00028952
-0.71358	0	-0.1276	1.8216	0.00021667
0.0042739	0	-0.89551	0.50091	-1.8652e-05
-0.096099	0	-0.49667	0.40527	-3.1853e-05
0.63873	6.1391e-15	1.9851	-2.1104	-0.0001556
-0.43224	0	0.44701	1.3064	7.292e-05
-0.063404	0	0.66466	-0.45026	2.7966e-06
-0.019792	0	-1.1144	0.30535	1.7208e-05
0.52399	0	1.0023	-1.7079	-0.00011953
-0.036844	0	-0.32568	0.14657	4.911e-06
-0.085894	0	0.30881	-0.3767	3.5491e-05
-0.20655	5.8549e-15	0.65248	0.32331	8.6463e-05
0.11087	0	-0.037724	-0.38383	5.042e-06
0.52702	0	1.1397	-1.7498	-0.00010369
0.27581	0	0.73255	-1.2601	-8.224e-05
-0.047641	0	-1.7698	0.79774	-2.012e-05
0.03547	0	-0.053933	-0.20107	-0.00017248
0.32216	0	0.067481	-1.8872	-9.6771e-05
0.22032	6.0822e-15	0.10455	-1.1371	-3.1421e-05
0.0041598	5.6843e-17	-1.7592	0.15795	-6.6481e-05
0.32871	6.537e-15	-1.8445	-0.01765	-0.00015627
-0.74492	5.8549e-15	0.97563	2.2112	5.488e-05
-0.12578	6.3096e-15	0.56304	0.15336	-0.00013936
0.64048	0	-2.3553	-0.92547	-0.00034539
-0.063273	0	0.19409	-0.31701	-8.7614e-05
-0.5896	5.6843e-17	2.2743	2.8603	8.9924e-05
0.41753	0	-0.39263	-2.1349	-5.1324e-05
0.3684	5.6843e-17	0.74801	-2.0552	-0.00012287
-0.010545	5.6843e-17	1.8086	0.058104	5.3567e-05
-0.28923	0	0.23413	0.98688	0.00016189
-0.3733	0	0.42232	0.89171	0.00020834
-0.28848	0	1.2385	0.45572	0.00015003
-0.054935	6.0822e-15	1.397	0.060735	-8.1442e-05
0.099972	6.0822e-15	1.6271	-0.82478	-8.9913e-05
-0.2777	5.6843e-17	-1.3846	0.81926	-0.00011528
-0.18794	0	-0.4856	0.063613	-1.7686e-05
-0.025796	1.1369e-16	-0.866	0.26172	-0.0001028
-0.11361	0	0.62403	-0.47604	5.1466e-05
-0.22064	5.6843e-17	-0.96282	0.26024	1.4278e-05
-0.19047	0	0.83943	0.039611	-6.1931e-05
-0.17015	0	0.95865	0.36151	8.9014e-05
0.074726	0	0.56277	-0.31778	0.00014168
0.40627	0	0.19021	-2.1435	-0.00010439
0.48071	0	0.72393	-2.5655	-0.00011338
0.10198	0	0.070605	-0.26101	-0.00010737
-0.19126	5.6843e-17	-0.54694	0.38379	3.188e-05
0.10835	0	0.44445	-0.62495	3.0758e-06
-0.25841	0	-1.5538	0.59028	4.9374e-05
-0.49628	0	1.8118	1.0743	0.00010608
0.04255	5.6843e-17	-0.82429	-1.0788	2.2963e-05
0.030805	0	-0.34797	-0.78611	-2.1095e-05
0.04032	5.9686e-15	0.71216	-0.35517	1.8852e-05
0.34358	0	1.1397	-1.3047	8.0606e-05
-0.0068611	0	1.622	0.089135	1.7476e-06
-0.049097	0	0.84105	-0.14737	-3.6337e-05
0.50847	0	1.416	-2.4736	-9.9216e-05
-0.11474	5.6843e-17	0.010568	-0.029183	7.9651e-05
0.24108	6.1391e-15	-0.21805	-1.2744	-2.999e-05
0.11384	0	-0.21099	0.14511	-0.00010224
-0.18106	0	0.89053	0.62529	6.4375e-05
0.45385	0	0.18857	-0.14979	-0.00020567
-0.074615	5.6843e-17	0.34681	-0.030225	1.5605e-06
0.48893	0	-0.31615	-1.9154	3.6722e-05
-0.28898	0	0.46687	-0.29511	0.0001214
0.006199	0	0.32303	-0.54487	0.00016403
0.26676	0	0.20445	-0.77366	8.5794e-05
-0.24475	0	-0.6234	0.43144	-1.7639e-05
0.46302	5.6843e-17	2.4895	-1.9864	-0.00019408
0.14475	5.6843e-17	1.4779	-1.3952	-5.6626e-05


==> data/mc/final_state_errors_lq1.txt <==
h	v	fpa	R	rho	
0.79056	0.01012	0.11262	-1.8488	-0.00020882
0.78939	0.015066	0.69147	-0.55989	-0.00027745
0.27231	0.0025004	0.39653	1.0045	-0.0002227
0.0067856	0.0023624	0.25029	-0.85456	7.9655e-05
0.080614	-1.6586e-05	0.33758	0.27392	0.0001468
-0.062562	0.004209	0.26404	0.54893	-2.8926e-05
0.25228	0.00070787	-0.10647	-0.64123	-6.2848e-05
-0.65922	-0.0099789	-0.11917	0.94278	0.00025819
-0.40147	-0.01822	-0.32084	1.8227	2.8108e-05
0.040948	0.017662	0.91594	0.22228	-9.9912e-05
0.27655	0.0026297	0.22289	0.11137	5.5995e-06
-0.61806	-0.015929	-0.49264	0.63119	0.00020054
0.38594	0.01296	0.023517	-1.7692	-0.00030959
-0.49154	-0.01235	-0.34242	0.82175	0.00018311
1.0704	0.015464	0.37805	-1.2538	-0.00028249
0.38934	0.023518	0.58328	-1.7972	-0.00022114
0.74259	0.020116	0.62573	-0.78058	-0.0003034
0.0042244	0.0054455	0.44021	0.24679	-1.1028e-05
-0.50428	-0.0092794	-0.085687	0.71552	0.00016322
0.96341	0.042792	1.2885	-3.4518	-0.00054471
0.0513	-0.0055017	-0.45423	-1.3552	2.0476e-05
-0.39845	-0.0028623	-0.13617	-0.40684	0.00012344
-0.44096	0.0049803	0.13926	-0.23067	-1.8703e-07
-0.19716	0.01594	0.5737	-0.62559	-6.5583e-05
0.51948	0.0066059	0.50176	0.05732	-0.00014689
-0.22538	0.010955	0.29644	-0.90503	-0.00010868
0.82495	0.011208	0.13386	-1.9053	-0.00026397
1.5285	0.056224	1.785	-5.2581	-0.00095391
0.86684	0.029562	1.3037	-1.3452	-0.00026604
-0.86549	-0.019487	-0.56157	0.34711	0.00023484
-0.25186	-0.01609	-0.44654	0.677	0.00015843
-0.068445	-0.020452	-0.52881	1.0925	5.5033e-05
1.4	0.038592	1.7685	-1.4411	-0.00059824
0.13593	-0.013475	-0.59352	-0.51903	0.00012733
0.67494	0.028638	0.74249	-2.3222	-0.00041607
-0.20235	-0.0021361	-0.42528	-0.71874	3.8699e-05
-1.4226	-0.039943	-1.115	1.502	0.00044392
0.87799	0.032938	1.0897	-2.6494	-0.00039374
0.70155	0.011883	0.20117	-1.8788	-0.00020246
0.39795	0.022789	0.8613	-0.47506	-0.0002515
0.54994	0.011727	0.38122	-1.0769	-0.00013581
0.50699	0.0096445	0.1658	-1.2168	-0.00014445
-0.21589	-0.021587	-0.52623	0.73075	0.0003027
0.096824	-0.0024873	-0.21891	-1.1026	8.947e-05
-0.38754	-0.0066866	-0.37631	-0.19069	8.081e-05
0.12393	-0.017382	-0.20853	0.73725	0.0002109
-0.28493	0.0012052	0.12996	0.47184	-4.0241e-05
-0.29147	-0.0018599	-0.27441	-0.53382	0.00021807
-0.2824	-0.020614	-0.26019	1.2595	0.00031351
0.082466	0.010174	0.31908	-0.34239	-7.6109e-05
-0.43904	-0.013327	-0.31746	0.96031	2.3607e-05
-0.58717	-0.012846	-0.29917	1.1478	0.00014828
0.13575	-0.0003567	-0.17162	-1.2093	8.1223e-05
0.25471	-0.011627	-0.82797	-0.92972	2.0922e-05
0.24079	0.012314	0.36687	-0.40254	-0.00021866
-0.65927	-0.0094722	-0.48459	-0.29732	8.5106e-05
-0.43861	-0.018703	-0.73307	0.74126	0.00012671
0.41327	0.019595	0.75883	-1.1889	-1.7992e-05
0.95196	0.027645	1.0975	-1.7628	-0.00025434
-0.44284	-0.0012257	-0.34517	-0.47918	0.00015019
0.77819	0.010353	0.29451	-0.37814	-0.00017693
0.19227	0.015832	0.32206	-1.3839	-0.00017242
0.31407	0.018738	0.77256	-1.2484	-0.00010067
0.097808	0.0012795	0.085334	0.12654	-4.5197e-05
-0.44011	-0.0081772	-0.044408	1.2826	4.6471e-05
-0.5019	-0.0054493	-0.36026	-0.43974	0.00016828
0.69059	0.02462	0.80446	-0.74803	-0.00038936
-0.70578	-0.028313	-1.0622	0.96334	0.00023821
0.40735	0.00062063	-0.054237	-0.72758	-0.00017622
0.49357	0.019932	0.33754	-2.1056	-0.0001804
0.35033	0.010108	0.36009	-0.37598	-8.6248e-05
-0.40448	-0.0067099	-0.44727	-0.24417	-3.2348e-05
0.050543	-0.0079103	-0.24802	-0.12406	6.3467e-05
-0.14584	-0.0067544	-0.18323	-0.29754	0.00022983
0.18957	-0.006673	0.039953	-0.31026	1.7497e-05
-1.5207	-0.056817	-1.3901	2.3151	0.00062929
0.43348	-0.0034683	0.26113	0.73425	-1.2548e-05
0.30448	0.0068475	0.6203	0.79511	-3.9187e-05
2.8111	0.070979	2.141	-9.6306	-0.0014202
-0.19752	-0.016086	-0.78268	-0.37345	-2.2964e-05
-0.78378	-0.019813	-0.20095	2.1071	0.00027381
-1.0548	-0.019091	-0.55078	0.83786	0.00028517
-0.90426	-0.027443	-0.66407	1.1114	0.00031188
-0.32256	-0.0047375	0.20578	1.7686	-7.6367e-05
-0.89136	-0.043469	-1.3409	0.35159	0.00046848
-0.9237	-0.015599	-0.56813	0.40628	0.00032045
-1.0638	-0.01753	-0.46414	1.0449	0.00025781
0.91279	0.013617	0.42313	-1.0051	-0.00021812
0.035762	0.0056525	0.50733	0.75952	-6.7396e-05
0.092585	0.018633	0.32243	-1.8889	-0.00012722
0.84478	0.036689	1.8214	-0.17308	-0.00043969
-0.034736	0.0039765	0.21195	-0.033856	-7.1367e-06
-0.63253	-0.020211	-0.25622	1.9348	0.00020447
-0.48586	0.0064544	0.28991	0.10072	0.00012724
0.32339	0.01883	0.38859	-1.2893	-0.00019022
0.046997	0.00071606	-0.099873	-0.10865	-0.00010723
0.15869	-0.00090162	0.022199	0.37186	-6.2224e-05
0.34728	-0.0028119	0.12261	0.80475	-6.4543e-05
1.072	0.035187	1.4032	-1.0389	-0.00052603
0.03265	0.0043766	-0.11699	-1.1276	3.616e-05
-0.40846	-0.015079	-0.84732	-0.27863	0.00021261
-0.17056	-0.022703	-0.3209	1.6735	0.00021227
-0.77295	-0.018984	-0.33772	1.5797	0.00027507
-1.4367	-0.036447	-1.275	0.73126	0.00049812
-0.034493	-0.00956	-0.42192	0.12898	-1.0525e-05
-0.22397	0.0010081	0.42948	1.3506	-5.0216e-05
0.58238	0.015487	0.29613	-1.4813	-0.00011251
0.075269	-0.0039993	-0.43483	-0.64779	8.3084e-05
0.50379	0.0058766	-0.10296	-1.4032	-0.00014174
0.30907	0.0090213	0.096959	-1.414	-6.407e-05
1.5055	0.049771	1.2831	-5.281	-0.00075112
0.4271	0.00847	0.30512	-0.28512	-9.1393e-05
-0.27419	-0.00059339	-0.013553	-0.47306	0.00019218
1.1409	0.037337	1.5177	-1.6821	-0.00062158
0.099494	0.0013046	0.16032	0.37544	-2.9441e-05
-0.64502	-0.022852	-0.77978	-0.15064	0.00029483
0.16657	0.0094692	0.45347	0.34101	-0.00018788
-0.23866	-0.012279	-0.21425	0.99124	0.00014419
0.65456	0.0093025	0.33051	-1.136	-0.00015464
0.76841	0.01791	0.88143	-0.17252	-0.00018636
0.0080417	0.012958	0.21327	-1.573	5.7106e-05
-0.73477	-0.027102	-0.68374	1.2511	0.00026669
-2.7223	-0.06848	-1.7449	2.4649	0.0008662
-0.23071	-0.011111	-0.74576	-0.91486	8.6292e-05
1.5165	0.047333	1.5832	-3.2061	-0.00075802
0.46045	0.011992	0.53406	0.080418	-0.00021626
0.033256	-0.0067011	0.10693	0.12197	0.00019585
0.29844	-0.0019933	0.31751	0.48489	3.7166e-05
0.66302	0.016941	0.38704	-1.649	-0.00010797
0.31722	0.00566	0.19774	-0.17181	-0.00012204
0.21314	0.0085254	0.2285	-1.2717	-4.7562e-05
-1.5211	-0.055604	-1.5964	1.4024	0.00057917
-0.2172	-0.0055298	-0.4441	-0.83867	8.2322e-05
0.56534	0.0081264	0.33267	-0.26363	-0.00015452
0.14908	-0.011236	-0.01752	1.2827	-1.8464e-05
0.25766	0.0020592	0.21076	0.34981	-5.5912e-05
-0.1312	-0.011709	-0.072721	0.96742	8.115e-05
0.45699	0.01549	0.58249	-0.94312	-2.9734e-05
-0.68239	-0.013669	-0.52916	0.29348	0.00021562
0.61869	0.026706	0.62251	-2.2889	-0.00035846
0.053136	-0.0041105	-0.18132	-0.73668	4.3132e-05
0.51972	0.0071487	0.52172	0.44605	-0.00014903
1.3783	0.041448	0.95913	-4.7828	-0.00057441
0.6864	0.0071397	0.32888	-0.72968	-0.00013146
0.99986	0.029206	0.55613	-3.4857	-0.00033088
-0.37548	-0.01492	-0.35427	0.27244	0.00027276
0.89171	0.02503	0.31776	-2.9005	-0.00036922
-0.79167	-0.026092	-0.68713	0.55455	0.00033226
0.32973	0.0048735	0.34503	0.28245	-0.0001465
-0.11335	-0.006215	0.050585	0.96865	0.00013897
-0.7462	-0.026956	-0.4304	2.0641	0.00027129
-1.252	-0.03248	-0.77206	1.8515	0.00043425
0.66069	0.018121	0.78818	-0.72586	-0.00013093
-1.5067	-0.031367	-0.82351	2.457	0.00024067
-0.26336	-0.025814	-1.072	-0.36343	0.00016175
0.70057	0.017359	0.2618	-1.9934	-0.0002233
0.40835	0.0087034	0.20105	-1.2126	-0.00014012
-0.34703	0.0016562	-0.031594	-0.1591	4.0818e-06
-0.55695	-0.01308	-0.44497	-0.099398	0.00018384
0.047906	-0.00057778	-0.46798	-0.69665	-8.5196e-05
-0.24143	0.0022099	-0.027164	-0.030587	-4.5677e-05
0.54174	0.015319	0.60917	-0.37654	-0.00021
1.2836	0.045572	1.6236	-3.1475	-0.0006882
-0.4692	-0.014096	-0.60772	0.35651	0.00018505
0.14163	-0.0014559	-0.04377	-0.46288	4.5458e-05
0.48752	0.022575	0.59952	-2.0418	-0.0002389
0.47793	0.024474	1.0846	-0.58303	-0.00021286
-0.82687	-0.047393	-1.3267	1.0559	0.00059148
-0.029889	-0.00044327	-0.18283	-1.063	4.7544e-05
0.010812	-0.0067397	0.023717	0.38306	0.00020171
0.40891	0.0057131	0.067005	-0.6482	-0.00010053
-0.20359	0.0081287	0.10219	-0.11112	-0.00018245
0.41288	0.0081689	-0.14016	-1.513	-0.00018617
0.10005	0.021927	0.97658	0.17994	-0.00017965
-0.08043	0.006404	0.28579	-0.022834	2.8311e-05
0.079374	0.013853	0.23073	-1.599	-9.0577e-05
0.26282	0.020103	0.84798	0.24049	-0.00031705
0.71805	0.0089814	0.25	-1.455	5.7472e-05
-0.91251	-0.032966	-0.67788	1.6928	0.00043144
0.14049	0.0011142	0.15392	0.1664	-2.1717e-05
-0.4624	-0.018819	-0.63713	-0.011639	0.0002444
0.69726	0.026971	1.5103	-0.098647	-0.00020646
-2.1671	-0.056365	-1.1696	3.3617	0.00074468
0.11148	-0.0014006	0.014899	-0.20734	-7.774e-06
0.18493	0.0056811	0.31034	0.65138	-0.00024442
0.34804	0.0027694	0.13347	-0.35946	-0.00017553
0.60089	0.027531	0.42512	-3.4297	-0.00017275
0.075582	0.0031939	0.018312	0.071425	-0.00016841
-0.61311	-0.0093792	0.11788	1.7071	0.00016335
1.4217	0.024456	0.75301	-1.7366	-0.00036004
-0.4543	-0.022579	-0.4428	1.0816	0.00032067
0.46319	0.015477	0.26267	-2.1549	-0.00016131
-0.43855	0.0028452	0.14039	0.66977	-6.6744e-05
-0.28124	-0.0080404	-0.25031	0.10398	9.4056e-05
-0.57176	-0.020969	-0.46193	1.3776	0.00027008
-0.22657	-0.016079	-0.31033	1.0738	6.2254e-05
-1.2659	-0.044923	-1.1885	2.3651	0.00040855
-0.93009	-0.021988	-0.92226	0.010632	0.00032123
-0.17811	0.015062	0.78354	0.3495	-8.8195e-05
-0.15222	-0.010553	-0.2913	0.31542	0.00013471
0.60796	0.02283	0.28803	-2.9967	-0.00014945
-0.64367	-0.02151	-0.82156	0.35293	0.00019462
1.1572	0.040957	0.91627	-4.7084	-0.0005432
-1.1291	-0.020605	-0.37477	1.8261	0.00032233
-0.91015	-0.011834	-0.31238	1.4453	7.5743e-05
-0.051001	0.016303	0.040325	-2.1241	-9.8019e-05
0.50794	0.017847	0.5947	-0.12084	-0.00019368
-0.38081	-0.016263	-0.66661	-0.054104	0.00015334
0.034503	0.0051058	-0.12731	-0.76425	-0.00011816
-0.1859	-0.017606	-0.56766	0.023748	0.00024448
-1.8399	-0.051841	-1.6317	1.2025	0.00064926
0.0060469	0.0047627	0.18767	-0.06696	-3.4675e-05
-0.60973	-0.029186	-0.85122	0.34094	0.00020691
-1.4627	-0.039713	-1.0205	1.623	0.00045223
-0.2992	-0.0040263	0.19517	1.6848	7.8617e-05
1.2046	0.032084	1.4633	-0.85985	-0.00040412
0.46814	0.027766	0.69626	-2.7273	-0.00023915
-0.57693	-0.02815	-0.79825	1.26	0.0002833
-0.2339	0.0055727	0.22699	-0.69075	-5.173e-05
1.0474	0.021497	0.7223	-1.7038	-0.00037582
-0.24321	0.011874	0.50246	-0.20699	4.4342e-05
0.78505	0.025622	0.61689	-2.234	-0.00020867
1.9845	0.044394	1.7027	-3.0962	-0.00076761
-0.63735	0.011254	0.75957	0.86205	9.0824e-05
-1.2158	-0.034072	-0.87216	2.1733	0.00034808
0.045469	0.0027268	-0.065076	-0.57963	-2.9448e-05
-1.0938	-0.04351	-1.1816	0.73784	0.00052043
0.50822	0.023245	0.63243	-1.6203	-0.00011684
1.9624	0.052092	2.3583	-2.4406	-0.00097215
-0.56267	-0.035468	-0.805	1.3796	0.00034923
0.58248	0.015785	0.50978	-0.51676	-0.00020961
-0.74449	-0.01373	-0.53256	-0.07522	0.00027226
-0.62392	-0.017652	-0.77604	-0.28184	0.0002474
0.38441	0.0014224	0.36694	0.69086	-5.5279e-05
1.0843	0.023738	0.37363	-1.7854	-0.0004586
0.13499	0.0073321	0.1275	-0.143	-6.2655e-05
0.23111	0.0043414	0.18555	-0.34419	-0.00013677
-0.020482	0.0037519	0.15033	0.36874	-8.8036e-05
-0.21623	0.01189	0.34996	-0.63877	-2.6933e-05
-0.8107	-0.017741	-0.62609	0.29547	0.00026309
-0.22204	-0.005611	0.1573	1.4282	2.6933e-05
0.27092	0.010451	0.58849	0.59133	-5.0378e-05
1.2496	0.032879	0.96293	-2.1487	-0.00046215
0.72008	0.021402	0.56702	-1.9093	-0.00022027
0.025475	-0.002921	-0.052675	0.18777	-0.00010344
-0.26972	-0.018569	-0.41084	0.9541	0.00022973
-1.8835	-0.062527	-1.3423	3.0318	0.00079472
-0.50644	-0.015887	-0.70151	-0.416	0.00023768
0.23292	0.019063	0.66784	-1.1964	-9.8323e-05
0.31644	-0.0025092	-0.36079	-0.5287	-0.0002088
-0.04571	0.0068263	0.39908	0.32596	-2.5788e-05
-0.18467	0.0030919	0.31124	-0.072434	0.00016543
-1.5555	-0.045763	-1.1682	1.4106	0.00050997
0.9752	0.026201	0.5429	-3.3695	-0.00015417
0.81899	0.031297	0.77494	-3.6344	-0.00025597
-0.050406	-0.0075166	-0.4738	-1.208	9.5067e-05
0.58001	0.01839	0.70899	-1.4866	-0.00015594
-0.89067	-0.020683	-0.48697	2.1138	0.00014751
0.072583	0.0080646	0.29029	-0.35779	-6.6537e-05
1.1328	0.049003	1.9215	-2.6628	-0.00068296
1.162	0.036354	2.2939	0.076546	-0.00044385
0.27471	-0.00015744	-0.017126	0.41239	-8.6292e-05
-0.46252	-0.012436	-0.065805	1.1928	0.00023167
-0.61245	-0.012041	-0.54829	0.18519	0.00024715
-0.50288	-0.0076591	0.19361	1.3171	0.00020812
0.12641	0.0021876	0.39132	0.99686	-9.1816e-05
1.748	0.04333	2.257	-1.045	-0.00077339
0.099008	0.0067662	0.38455	0.054824	-0.00010088
0.84538	0.031714	1.1621	-1.3411	-0.0004136
0.68986	0.0098694	0.50356	0.11299	-0.00027699
-0.30057	-0.0014867	-0.041658	0.14008	2.586e-05
0.44168	0.013842	0.46658	-1.26	-0.00014957
-0.013767	-0.0042827	-0.028157	0.44327	8.0511e-07
1.1631	0.011975	0.087349	-2.1649	-0.00041755
-2.0579	-0.060896	-1.6721	2.4865	0.00058923
-1.034	-0.025775	-0.92699	0.42655	0.00032668
0.82972	0.0164	0.49915	0.20994	-0.00039035
0.59204	0.012985	0.036175	-1.5384	-0.00025076
-0.10649	-0.017219	-0.27609	0.70285	0.00015686
-0.078993	-0.0011528	-0.083563	-0.074088	4.8613e-05
0.51744	0.018084	0.76779	-1.0667	-0.00014135
-1.122	-0.024996	-0.90588	0.31435	0.00034888
-0.37812	-0.021537	-0.91132	-0.51939	0.00021705
0.13248	0.014144	0.70912	0.40623	-7.6129e-05
-1.4349	-0.046017	-1.3915	0.78577	0.00056798
0.4373	0.012057	0.27098	-1.1053	-0.00023212
-0.49658	0.0034899	0.12692	0.61559	3.5616e-05
-1.3059	-0.039309	-1.1227	1.2506	0.00052122
0.44359	0.0023025	0.046508	-0.55691	-4.7657e-05
-0.34675	-0.017141	-0.22473	1.3689	0.00025127
0.2901	0.013842	0.52899	-0.59464	-0.00019721
-0.48595	-0.010785	0.082311	2.0311	0.00018671
-1.5068	-0.046201	-1.4274	1.2391	0.00045423
0.48079	0.015774	0.35668	-1.7292	-0.0001521
0.42145	0.016263	0.42837	-1.3705	-0.00028342
-0.20331	-0.010564	-0.16992	0.72774	0.00014317
0.24052	0.0029501	-0.30717	-1.8532	-8.1049e-05
-0.48179	-0.024652	-0.99263	-0.21423	0.00023849
-0.4346	-0.027272	-0.88655	0.34324	0.0002872
-1.423	-0.035635	-1.086	1.0215	0.00037411
-0.31794	-0.0081515	-0.41528	-0.41213	0.00014241
0.67619	-0.0018741	-0.26042	-0.78338	-5.7788e-05
1.0075	0.038194	1.0074	-4.3535	-0.00040642
-0.20989	-0.0040799	-0.022512	0.71703	-7.3083e-06
-0.0085796	0.013164	0.68699	-0.32045	9.1575e-05
-0.37732	-0.00077687	-0.2129	-0.57924	0.00011724
0.06426	0.0056022	-0.064142	-1.1125	-5.4386e-05
0.49895	0.0075042	-0.0071064	-0.67995	-0.00012347
0.71923	0.02878	0.96749	-1.6695	-0.00028096
-0.66535	-0.01777	-0.69276	0.39393	0.00017701
1.1554	0.037379	1.9526	-0.63559	-0.00047969
0.62427	0.0044787	0.10335	-0.69795	-0.00015138
-0.49236	-0.020511	-0.83122	-0.23134	0.00023637
0.51892	0.022114	0.91496	-0.37702	-0.00019851
-0.34081	0.015821	0.58081	-0.54817	6.2316e-05
0.57809	0.025158	0.38653	-2.79	-0.00022459
-0.86926	-0.02398	-0.92579	0.1563	0.00036702
1.3408	0.038963	2.1261	-0.47621	-0.00067161
0.60748	0.010719	0.45001	0.18016	-0.0002513
-0.53929	-0.028528	-0.79656	1.1229	0.00025817
-0.64804	-0.017462	-0.84311	-0.35198	0.00016354
1.2392	0.034087	1.4211	-2.2006	-0.00035471
2.0423	0.054174	1.9295	-4.5291	-0.00097606
-1.0493	-0.035651	-1.2462	0.44328	0.00036182
0.15931	0.00048568	-0.10663	-0.1789	1.8372e-05
0.23659	-0.0055377	-0.12873	-0.73451	0.00021954
0.8133	0.023237	0.50094	-2.0255	-0.00035647
-0.28171	-0.011248	-0.18516	0.65048	8.9663e-05
0.22304	0.020125	0.33045	-1.9361	-0.00012496
-0.3465	-0.0068732	-0.4438	-0.7455	0.00011439
-0.013651	0.0067011	0.13883	-0.45708	-0.00018656
-0.99034	-0.035355	-1.0322	1.506	0.00026908
1.7543	0.044913	2.153	-2.3025	-0.00073287
-0.80703	-0.038715	-1.2344	0.5318	0.00038882
0.13698	0.0074288	0.52227	0.66458	-8.2508e-05
0.56335	0.0060218	0.37806	0.049649	-0.00012292
0.084846	-0.0084515	-0.24228	-0.40609	6.6912e-05
-0.79424	-0.019708	-0.0015679	2.6098	0.00031278
0.27178	0.0019163	-0.0081588	-0.12031	1.873e-07
-0.91038	-0.028017	-0.81804	0.86994	0.00037735
-0.045334	0.013192	0.86086	0.5512	-5.0744e-05
-1.6849	-0.057774	-1.6778	1.9265	0.00049775
-0.18546	-0.040998	-1.4221	0.05879	0.00022035
0.35834	0.0019974	0.31195	1.0426	-7.0018e-05
0.4686	0.018859	0.30079	-1.9809	-0.00015463
-0.19855	-0.022421	-0.6002	0.59547	0.00024631
-0.13238	0.0063739	0.75873	1.3485	-4.6107e-05
0.49072	0.013168	0.66116	-0.42421	-0.00011669
-0.16141	-0.0076796	-0.22271	0.35336	9.7478e-05
0.058981	-0.0059716	-0.19001	-0.19486	7.2142e-05
1.622	0.051857	1.902	-3.7894	-0.00085834
-0.78568	-0.027596	-0.48164	2.3294	0.00024871
0.17348	0.0098788	0.24917	-0.32319	-0.0001677
0.16201	0.007519	0.15756	-0.65041	-6.2008e-05
-0.70125	-0.0035319	-0.026258	0.62953	0.00010934
-0.61934	-0.009785	-0.44119	0.0099789	0.00011867
-0.14388	0.0061095	0.18984	-0.12679	-2.3638e-05
-0.19292	0.0030308	0.30244	0.36994	-8.9433e-05
-1.1388	-0.035478	-0.86864	1.6069	0.00045935
0.12131	-0.01081	-0.51747	-0.39811	7.8383e-05
0.75276	0.0097314	0.42241	-0.051658	-0.00018867
-0.037918	0.0046167	0.1396	-0.45567	2.6604e-05
0.31436	0.0030615	-0.10017	-0.90557	-9.8628e-05
1.8271	0.059282	2.062	-5.0385	-0.0010542
-0.78072	-0.034223	-1.114	0.17357	0.00046674
0.8884	0.0089545	0.095479	-1.8414	-0.00021539
0.41033	0.0056045	-0.17069	-1.5813	-0.00011816
-0.14869	-0.0084407	-0.66631	-0.75697	5.6968e-06
0.048317	-0.0049038	0.099473	1.0781	-7.252e-06
0.47622	0.00047995	-0.38736	-1.8972	-0.00014633
-0.19722	0.010001	0.61786	1.0763	-0.0001571
0.34707	0.010967	0.45057	-0.38182	-0.00015507
-0.58969	-0.030448	-0.89121	0.045028	0.00035101
0.41542	0.014297	0.4142	-0.6724	-0.00023314
0.061658	0.00018836	0.066742	0.20825	5.438e-07
0.94542	0.033908	0.73326	-3.5078	-0.00039977
0.22699	-0.018499	-0.38688	1.1445	3.4281e-05
-0.062701	-0.01034	-0.070702	0.49287	0.00021138
-1.0451	-0.046867	-1.3651	1.4214	0.00042891
0.48881	0.0051585	0.55812	0.045391	-0.00016487
0.33911	0.016796	0.37582	-1.7567	-2.8704e-05
-0.1793	-0.013633	-0.13695	1.3791	9.4232e-05
-0.075481	-0.0097506	-0.42632	-0.23553	7.7288e-05
0.070721	-0.0021158	0.43975	0.9822	4.5282e-05
1.0333	0.01645	0.47963	-2.1243	-0.00015307
0.084643	0.012723	0.91026	0.50465	3.0391e-06
-0.27042	0.00064383	0.29251	0.32237	6.114e-05
-0.43482	-0.015586	-0.40654	0.72547	0.00024062
-0.042257	0.010726	0.75248	1.0173	-0.00014541
-0.96578	-0.025583	-0.59004	2.1407	0.00013268
-0.29897	0.0088346	0.26896	-0.41167	-0.00013339
-0.42519	-0.008972	-0.52881	-0.36881	9.2135e-05
0.41223	0.028913	0.34993	-3.1148	-0.00027661
-0.37125	-0.015186	-0.25497	1.3976	0.00016225
1.1466	0.016637	0.30807	-1.8496	-0.0004304
-0.10744	-0.0025318	-0.24432	-0.22753	0.00010548
-0.81995	-0.022887	-0.63495	1.4457	0.00022911
0.54341	0.016585	0.78889	-0.52434	-0.00014969
-1.6086	-0.049123	-1.2397	1.9311	0.00057077
-2.0144	-0.053582	-1.2893	2.876	0.00066133
-1.2873	-0.037128	-1.071	0.78346	0.00041752
0.0082058	0.020842	0.58074	-1.4507	-0.00010916
-0.37376	0.0094762	0.20059	-0.97059	0.00012777
-0.29498	-0.026824	-0.93107	0.12976	0.00032451
1.1448	0.0091399	0.25913	-2.184	-0.00031677
-0.16635	-0.016028	-0.65785	-0.28063	0.00018473
-0.016235	0.0027759	-0.16289	-0.57714	-9.0459e-05
1.4879	0.038128	1.1973	-2.3824	-0.00054951
-0.54084	-0.015666	-0.30034	1.5526	0.00011791
0.59522	0.029825	0.65434	-3.1885	-0.00024386
-0.15802	-0.011316	-0.070135	1.1528	9.4243e-05
-0.18375	-0.015743	-0.34914	0.9368	0.00017824
0.6913	0.010794	0.16958	-0.71381	-0.00015729
0.85491	0.032507	1.84	-0.11634	-0.00041296
0.22843	0.0089052	0.70681	-0.2151	7.1876e-05
-0.47074	-0.028281	-0.96106	0.28471	0.0003201
-0.45866	-0.011742	-0.1566	1.4711	4.9839e-05
-0.30422	-0.0079308	-0.12593	1.5347	-4.9418e-05
-0.50943	-0.010775	-0.51947	0.13048	0.00012658
-0.2874	-0.01731	-0.72848	0.079133	5.0792e-07
-0.3418	0.010825	0.71885	0.9694	1.8278e-06
0.53581	0.015959	0.42649	-0.83978	-0.00033664
-0.31637	-0.0028551	-0.26096	-0.92307	3.711e-05
0.27467	0.0099067	0.31696	0.4996	-0.00014857
0.39624	0.011407	0.33156	-0.76998	-0.00019903
1.2974	0.01378	0.25589	-2.5004	-0.00029091
-0.82184	-0.011371	-0.33301	0.60346	0.00019197
-0.047858	-0.014872	-0.53475	0.01944	0.00016975
-0.66801	-0.023191	-0.26478	1.6216	0.00037195
-0.15787	-0.0060657	-0.63782	-1.0053	-0.00013425
0.74928	0.0061075	0.15959	-0.48347	-0.00016326
0.6294	0.0065446	0.33033	0.0048137	-0.00021592
0.29945	0.0092495	0.046183	-1.1315	-0.00021629
0.86505	0.018321	0.62473	-1.552	-0.00038324
-0.47134	0.0050509	0.064692	-0.24679	6.2531e-05
0.34526	-0.0039473	-0.19622	0.17403	-3.8232e-05
-0.45016	-0.0095039	-0.55059	-0.49174	0.00014379
0.075756	0.0037779	0.26399	1.3607	-0.00016827
0.080276	-0.00054224	0.086974	0.084294	4.3652e-06
0.050555	-0.0049324	-0.16345	-0.24994	0.00011116
-0.71248	-0.035074	-1.2379	0.081493	0.00033093
0.42368	0.0091417	0.51717	0.23545	-9.7854e-05
0.54616	0.015165	0.46614	-0.90097	-0.00019279
0.03996	-0.01015	-0.2022	0.89795	5.8164e-05
-0.79064	-0.010585	-0.094687	1.0652	0.00016217
-0.23202	-0.012648	-0.72765	-0.87969	0.00012827
-1.0007	-0.040914	-0.82601	2.6035	0.00050495
1.0106	0.022873	0.42867	-2.3296	-0.00038082
0.10623	0.010786	0.59975	0.20745	-0.00016038
-0.78951	-0.028687	-0.9661	0.30902	0.00027883
-0.52894	-0.034948	-0.80096	1.785	0.00040726
0.40234	0.0058568	0.47018	0.54627	-8.2281e-05
-0.30416	0.0092732	0.36128	0.23607	-2.9388e-05
0.50261	0.014363	0.65629	-0.14298	-0.00022294
0.4655	0.013745	0.52626	-1.0091	-0.0001782
0.45061	0.015462	0.72075	-0.57699	-7.0716e-05
1.3892	0.030653	0.64226	-2.8482	-0.00055341
-0.6889	-0.029791	-0.70535	1.2809	0.0003883
-0.40598	-0.0057705	-0.41248	-0.053224	0.00010238
-0.097973	-0.0010048	0.04628	0.96399	-0.00014374
-0.69963	-0.018055	-0.74279	-0.088624	0.00023754
0.47571	0.016857	0.23516	-2.0329	-0.00029951
-0.17862	0.0031466	0.27415	0.68182	4.0447e-05
0.1636	0.01123	0.40918	-0.34151	-2.9014e-05
-0.68214	-0.017629	-0.34206	1.0535	0.00025402
-0.38218	-0.0080217	-0.009798	1.1012	9.4752e-05
-0.44762	0.0096065	0.67437	1.0683	1.9051e-05
-0.24903	-0.014444	-0.14178	1.6566	0.00014043
0.6192	0.010955	0.46345	0.1218	-0.00025669
-1.0049	-0.014905	-0.35695	1.5773	0.00021695
-0.042973	0.014314	0.66872	0.45951	-0.00014855
0.26885	0.0063703	0.12509	-1.4571	0.0001107
0.08103	-0.010432	-0.39203	-0.41659	0.00011568
0.12423	-0.0048528	-0.53249	-1.1591	3.277e-05
-0.34217	-0.0077611	-0.058957	0.65488	0.00013195
2.5135	0.060191	2.9306	-4.3131	-0.0010553
-0.24074	-0.0093068	-0.43227	-0.61607	0.00024993
0.051838	-0.0040771	-0.30343	-0.1162	6.2995e-05
0.2149	0.00038125	-0.20042	-1.5951	-3.5905e-05
0.30546	0.02684	0.70675	-2.2734	-0.00033077
-1.0687	-0.044488	-0.99301	2.0433	0.00052795
0.31566	0.01077	0.24471	-0.29921	-9.3706e-05
-0.63676	-0.0099043	0.015391	1.6944	0.00010443
-0.57169	-0.010113	-0.15776	0.98749	0.00016106
0.40179	0.01521	0.78442	-0.2378	-0.00012497
-0.76728	-0.018153	-0.74604	0.010474	0.0001551
-0.63597	-0.002339	-0.24229	0.18612	9.8215e-05
-0.47211	-0.0080666	-0.29703	0.30266	0.0001089
-0.31525	-0.024277	-0.67506	1.3512	0.00011159
0.29184	0.0083844	0.58	0.67689	-0.00017093
0.030857	0.012343	0.19796	-1.4744	-0.00012629
0.54336	0.014246	0.25934	-1.6938	-0.00013921
-0.93179	-0.02747	-0.84748	1.0536	0.00030688
0.64207	0.0091812	0.62417	-0.22135	-7.9795e-05
0.95657	0.017517	0.46691	-1.518	-0.00036742
1.3051	0.020553	0.7338	-1.2767	-0.00044013
-0.51171	-0.020988	-0.83564	-0.031174	0.00031343
-0.90709	-0.026523	-0.52989	1.8636	0.00033886
-0.36526	0.0042561	0.2486	0.63526	-3.0919e-05
0.24266	0.0021135	-0.052576	-1.6599	4.7079e-05
0.66388	0.022277	0.6679	-1.2033	-0.00033527
-1.0585	-0.035672	-0.67261	2.7809	0.00045895
-0.2533	-0.013578	-0.62778	-0.39107	0.00013167
-0.13386	0.014023	0.33025	-0.88893	-0.00015982
0.44971	-0.0010999	-0.38246	-1.3204	-2.2151e-05
1.3803	0.044781	1.9989	-1.7707	-0.00069134
-0.41047	-0.011208	-0.66342	-0.14749	6.4104e-05
-0.87994	-0.039532	-0.85282	2.6331	0.0002518
0.745	0.016877	0.11868	-2.2194	-0.00022729
-0.85691	-0.031499	-1.0659	0.11339	0.00038452
0.61124	0.027767	1.501	-0.5137	-0.00030381
0.47395	0.011441	0.797	0.03744	-7.1479e-06
-0.13415	-0.00318	0.065025	0.3072	0.0001052
-0.84232	-0.032506	-0.75982	1.7658	0.00036289
1.4768	0.03995	1.5138	-2.3906	-0.00065071
0.016559	0.0070181	0.51352	0.00094244	-0.0001364
0.0086043	-0.0098496	-0.5272	-0.89852	9.5399e-05
0.17959	-0.0023123	-0.083651	0.087227	-9.6253e-05
0.42194	0.0050397	0.020831	-1.8377	1.399e-05
-0.23912	0.018214	0.29933	-1.9534	-0.00011337
-0.13167	0.022315	0.47097	-1.239	-0.00020805
-0.043492	-0.0019069	-0.023321	0.71201	-9.2386e-05
0.41527	0.010411	0.63602	0.18455	-0.00016013
-0.073858	0.0011587	0.15065	0.53316	-3.5332e-05
-0.76758	-0.03547	-0.773	1.7407	0.00039201
-0.28713	0.0035411	0.43463	0.66293	-8.237e-05
-0.19751	-0.0095983	-0.045337	1.2806	6.378e-05
0.13129	-0.0078401	-0.043224	0.28901	4.9169e-05
-1.3736	-0.0141	-0.27321	1.7581	0.00031321
-1.9366	-0.068521	-1.7106	1.8567	0.00073723
-0.48495	-0.01101	0.055101	2.0076	0.00013038
0.1617	0.011427	0.13232	-1.5063	5.6587e-05
-0.59521	-0.0071132	-0.10144	0.72416	0.00016612
-0.18299	-0.0051557	0.010789	0.90175	-9.6232e-05
-0.075303	-0.0044486	-0.10204	-0.34498	0.0001553
-1.3144	-0.025466	-0.41145	2.6506	0.0003268
-0.15652	0.0032701	0.36537	0.35969	3.1404e-05
0.31904	-0.0053672	0.2076	0.8144	2.356e-05
0.43623	0.00096033	0.14739	-0.77389	3.6886e-05
0.94133	0.01992	0.87028	-0.41479	-0.00041527
-0.36815	-0.0027399	0.55741	1.47	0.00021376
-0.0051362	-0.0045305	-0.12792	0.29018	-1.8603e-07
-0.69248	-0.017207	-0.6112	-0.29288	0.00027938
0.34574	0.019147	0.56427	-1.8813	-6.2309e-05
0.47922	0.010444	0.016588	-1.1347	-0.0003196
0.36548	0.013587	0.3662	-1.1419	-0.00023039
-0.53242	-0.0039675	-0.33457	-0.26168	9.6652e-05
0.25506	0.012321	-0.1297	-1.728	-0.00029427
0.79465	0.024843	0.70531	-0.93496	-0.00040446
-0.080291	-0.008147	-0.32148	-0.080984	2.1474e-05
-0.064271	0.003006	0.1253	0.18775	-9.0581e-05
0.52464	0.018208	0.43271	-1.7238	-0.00023824
0.070887	0.0032378	0.5999	1.2511	2.5984e-05
1.5962	0.046562	2.0325	-1.2143	-0.00084105
-0.62371	-0.014529	0.0073183	2.0904	0.00020755
-0.40727	-0.02097	-0.48139	1.1014	0.00023673
0.040565	0.0043912	0.24137	0.30964	7.5706e-06
-0.18349	-0.0040491	-0.30842	-0.21429	8.03e-06
-0.77703	-0.012137	-0.34203	1.3003	0.00015165
0.34253	-0.0055154	-0.28519	-0.90994	-7.3493e-05
0.45085	0.02232	0.73943	-1.0632	-0.0002223
0.28836	-0.00094986	0.080592	0.59939	-6.1375e-05
0.15601	-0.0082945	-0.60672	-1.1615	-1.7187e-05
1.0354	0.037744	1.4124	-2.6994	-0.00044285
0.71949	0.015046	0.36162	-1.5643	-0.00016422
0.92128	0.026035	0.6736	-2.022	-0.00033087
-0.0047826	0.00090075	0.14972	0.43099	-7.6815e-05
1.914	0.048197	2.3513	-2.1791	-0.00083704
0.42574	0.017658	0.088213	-2.1713	-0.00036113
-1.1868	-0.045157	-1.3698	0.83969	0.00050316
-0.89097	-0.028379	-0.73573	1.3031	0.00039853
0.076267	0.0073601	0.28739	-0.77112	-3.5234e-05
-0.50568	-0.00914	-0.35853	0.03995	0.00017934
-0.21222	-0.005902	-0.602	-0.7065	5.696e-05
0.38812	0.017286	0.71786	-0.84907	-0.0001071
0.91131	0.025472	0.68531	-2.8222	-0.00018695
0.054086	0.0032702	0.32107	0.18603	5.6679e-05
-0.069514	-0.0015361	-0.023025	0.40295	-0.00010679
1.3378	0.040535	0.7178	-4.9502	-0.00059412
-0.56573	-0.0093231	-0.3593	0.21867	0.00018353
0.014436	-0.0059841	0.0011942	1.5628	1.0912e-05
0.2875	0.0025139	0.49336	1.0083	-6.022e-05
-0.15858	-0.015856	-0.49784	0.14881	0.00015145
0.49699	-0.0029622	-0.10311	-0.36963	-3.0951e-05
-0.96523	-0.025811	-0.64831	1.4427	0.00022781
-1.2114	-0.03219	-0.59835	2.8104	0.00027842
-0.92414	-0.027473	-0.54733	2.4964	0.0001957
0.67562	0.014331	0.29251	-2.3815	-0.00017807
0.1266	0.015197	0.64139	0.094559	-3.9553e-05
0.25609	0.020884	0.52748	-0.82732	-0.00029447
0.93004	0.037341	0.78713	-4.0439	-0.00039472
-0.27217	-0.013243	-0.47528	-0.033769	0.00024135
0.23285	0.01889	0.60761	-0.63483	-0.00011537
-0.16357	1.8706e-05	0.24437	0.51885	0.00013298
-0.56311	-0.018875	-0.51921	1.0459	0.00032034
0.26739	-0.004234	0.18643	1.2953	3.1726e-05
0.26427	0.017572	0.48854	-1.0094	-0.00014432
0.63001	0.0047927	-0.095581	-1.7491	-1.3941e-05
-0.85818	-0.040564	-1.1271	0.62812	0.0005057
0.6395	0.019834	0.29433	-2.2672	-0.00033536
-0.30373	0.013869	0.3622	-1.316	0.00012778
0.50804	0.0051665	0.35325	0.12885	-4.4921e-05
-0.16161	-0.011074	-0.1999	0.87435	-1.4944e-06
-1.1507	-0.021415	-0.65099	1.23	0.00024966
0.10645	-0.022326	-0.92714	-0.65997	5.9555e-05
0.28059	0.0034755	-0.054576	-0.94215	-0.00014279
-0.46225	-0.014	-0.21129	1.1812	0.00018212
-0.49217	-0.0092394	-0.16375	0.096694	0.00018043
0.039964	0.007252	0.63183	0.53662	-3.1018e-05
0.49025	0.0064746	0.042666	-1.226	-8.1556e-05
-0.56077	-0.026734	-0.64691	1.2879	0.00035455
0.28498	-0.002702	0.046048	0.89346	-3.6517e-05
-0.87019	-0.022046	-0.69082	0.34914	0.00033889
-1.2321	-0.038452	-0.81595	1.8349	0.00059931
0.069532	0.018039	0.35185	-1.8144	-9.6458e-05
-1.7381	-0.049972	-1.3737	1.4511	0.00062508
-0.02103	0.0093265	0.15058	-1.1493	-3.2745e-05
0.1131	0.0038384	-0.078254	-1.3026	-2.2019e-06
0.54582	0.0025318	0.10209	-0.53774	-0.00013487
0.15277	0.014404	0.45724	-0.82028	-0.00013038
-0.17006	-0.0058626	0.16073	0.84016	0.0002138
0.13838	0.0041742	0.33353	0.85493	-0.00017282
-0.17483	-0.013704	-0.51574	0.95147	4.7146e-05
0.88665	0.028423	1.5252	-0.50203	-0.00029037
0.50947	0.013244	0.5359	-0.064222	-0.000209
0.7371	0.017581	0.74426	-0.55911	-0.00029338
0.054027	0.0085797	0.35129	0.12118	-8.7658e-05
0.22803	0.0068644	-0.10913	-1.0475	-8.6455e-05
0.69914	0.016437	0.55866	-1.1821	-0.000175
0.36869	0.012109	0.46027	-0.11716	-0.00014192
0.60717	0.018963	0.6524	-1.2867	-0.00024295
-0.4428	-0.013893	-0.35584	1.1369	9.0076e-05
0.062491	0.00067526	-0.060373	-0.61003	-1.513e-05
0.38586	0.010601	0.33886	-0.54107	-8.2312e-05
0.13583	0.00010044	0.24938	0.86572	-8.493e-05
0.15477	0.007476	0.45375	-0.013984	-0.00017599
0.33078	0.004673	0.40205	0.91573	-0.00018066
0.30621	0.020184	0.431	-2.1252	-3.0471e-05
0.41789	0.015857	0.80324	-0.4345	-9.6463e-05
0.61697	0.020961	0.76517	-0.62405	-0.00034822
-0.11952	0.013778	0.31663	-0.64511	-0.0002197
1.1087	0.020359	0.71478	-1.587	-0.00027166
-0.69932	-0.01148	-0.24049	0.86342	0.00025662
-0.61119	-0.0017672	-0.15979	-0.47677	0.00013139
-0.40382	-0.011134	-0.16159	0.6606	0.0002361
0.31693	0.011435	0.65339	0.095321	-3.8133e-05
1.6925	0.057849	1.7789	-6.8024	-0.00092721
-0.27992	0.002133	0.31467	0.43993	0.00014066
-0.094108	-0.00089254	-0.29589	-0.99895	9.3751e-05
0.41992	0.01583	0.39908	-1.4489	-9.1752e-05
-0.06807	-0.019465	-0.71373	-0.55807	0.00021919
0.033614	0.019511	0.55855	-1.831	-0.00018232
-0.61015	-0.026746	-1.1082	0.44423	0.00013064
-0.015771	0.0098397	0.2581	-0.97812	-6.6378e-05
0.52299	0.00079977	-0.0048627	-1.0048	-8.956e-05
-0.23683	-0.0055224	-0.42388	-0.73624	0.00012472
-0.67136	-0.016936	-0.28302	2.0599	0.00014922
0.29594	0.015166	0.47154	-1.0672	-0.0001349
0.75212	0.02849	0.85115	-2.0416	-0.0002838
-0.63065	0.0031897	0.38187	0.24425	0.00026359
1.3553	0.034931	1.0195	-2.7221	-0.00051824
-0.44255	-0.02378	-0.62689	0.78874	0.00032662
0.5989	0.0077786	0.55701	0.25008	-4.3994e-05
-0.028502	-0.01742	-0.57484	0.28796	0.00018053
0.59105	0.0063292	0.16309	-0.65389	-0.00018539
0.28097	0.0067128	0.068891	-1.6333	-0.00011432
0.13201	-0.016196	-0.3235	0.057224	0.00010897
0.057394	0.018928	0.7285	-0.21278	-0.00013793
0.14104	-0.0042679	-0.089686	0.4443	-5.054e-05
-0.72209	0.00096193	-0.0065649	0.1227	5.8949e-05
0.10897	0.0007515	0.091521	0.75592	-0.00021749
-0.57349	-0.0045698	0.35952	2.0022	-1.8412e-05
-0.75184	-0.019385	-0.70777	0.76342	0.0002275
-0.60192	-0.032654	-0.72653	1.7784	0.00032955
0.53855	0.027305	0.65161	-2.1996	-0.00032281
-1.1244	-0.047208	-1.7139	0.23607	0.00043133
-0.83364	-0.02548	-1.1385	0.26439	0.00015796
-1.5237	-0.046307	-1.3211	1.7611	0.00043622
-0.77175	-0.028656	-0.88934	0.60713	0.00037639
-2.533	-0.081157	-2.3902	0.83927	0.00090849
-0.37302	0.0056777	-0.015812	-0.5573	-0.00011706
-0.13202	-0.0064635	-0.27514	-0.0079422	0.00011141
-0.33363	-0.016709	-0.22	1.266	0.00020854
-0.89277	-0.02553	-0.55486	1.6915	0.00024929
-0.52611	-0.022274	-0.34886	1.5829	0.00023316
-0.5226	-0.01255	-0.47674	0.46283	0.00018972
-0.85122	-0.033472	-0.77767	2.3688	0.00033672
0.90253	0.016647	0.6392	-0.30958	-0.00031474
-0.3709	0.0024965	0.44258	0.98598	0.00017454
-0.20663	-0.0057772	-0.031648	0.37795	0.00013235
0.62813	0.016805	0.64513	-0.46341	-0.00024856
0.046988	0.0072991	0.14459	-0.10089	-0.0001282
-0.3977	-0.012852	-0.27361	0.67935	0.00018582
0.013784	0.01038	0.47004	0.30452	-0.00019411
0.16682	-0.0020178	0.17641	0.81772	6.1492e-06
-0.65066	-0.022028	-0.75135	0.56968	0.00037891
0.61962	0.019809	0.48628	-1.0839	-0.00029598
-0.061163	0.019173	0.66584	-0.76028	-0.00013119
-0.26242	0.0020443	0.27989	0.75925	9.027e-06
-0.40431	-0.021744	-0.60359	0.42452	0.00033457
0.067669	-0.011667	-0.30421	-0.49662	0.000189
-0.085674	0.0046554	-0.049862	-0.29171	-8.5305e-05
-0.66906	-0.01214	-0.36539	-0.089828	0.00036674
-0.78609	-0.025013	-0.80644	0.46681	0.00033557
0.30261	0.0038736	-0.12736	-0.68742	-0.00019666
-0.99658	-0.02432	-0.76532	1.5684	0.00019996
0.20839	0.012613	0.7271	0.69116	-0.00017667
-1.0111	-0.024833	-0.70057	0.50144	0.0004232
-1.3964	-0.047055	-1.053	2.5107	0.00047246
-0.12214	-0.005036	0.060721	1.4783	-2.193e-05
-0.12148	-0.015494	-0.31431	1.3304	0.00010213
0.35895	0.020102	0.36323	-2.1103	-0.00026165
0.881	0.02696	1.2876	-0.37227	-0.00030224
-0.14032	-0.0077591	-0.34754	-0.21833	-1.6617e-05
-0.27543	-0.01164	-0.32018	1.1489	-1.9211e-05
0.57063	0.0070602	0.48255	0.13311	-0.00016306
-0.88139	-0.012135	-0.29596	0.58617	0.00024312
0.1283	0.018599	0.56218	-0.52141	-0.00022512
-0.15586	-0.0034683	0.42147	1.5106	0.00011291
1.1609	0.022763	0.19443	-2.7783	-0.00033814
0.30536	0.020499	0.36541	-2.2937	-3.3695e-05
1.1677	0.048489	1.3946	-5.1766	-0.00060681
-0.54027	-0.0037999	-0.33942	0.037259	-1.8861e-05
-0.66591	-0.018636	-0.85512	-0.15593	0.00022181
1.2372	0.035998	1.3382	-1.7498	-0.00045396
0.099834	-0.0085619	-0.4943	-0.34664	3.0763e-05
-0.55056	-0.029308	-0.68053	1.8753	0.00026441
-0.71871	-0.0075448	-0.23367	-0.15171	0.0001992
0.12159	0.010263	0.65987	0.050026	-0.00013228
-0.69136	-0.0045742	0.18867	1.8226	4.936e-05
0.078817	-0.0024199	0.1145	0.62981	-9.1114e-05
-0.47983	-0.018467	-0.63577	0.086912	0.00028231
0.051379	0.021365	0.57965	-1.6157	-4.9781e-05
0.28261	0.0027278	-0.039341	-1.0425	-5.1077e-05
-1.168	-0.024553	-0.74405	1.1361	0.00036581
0.046484	0.0050706	0.12502	-0.43648	-4.1295e-05
0.56918	0.019572	0.39935	-2.0861	-0.00022813
-0.93935	-0.028617	-0.90634	1.2206	0.0003958
0.14456	0.0074685	0.31648	-0.1242	-7.257e-05
-0.33773	-0.014918	-0.82705	-0.60618	5.3293e-05
0.32272	0.030794	1.3902	-0.90027	-0.00024552
0.34814	-0.00035824	-0.49907	-1.2185	-0.00011668
-0.55607	-0.034189	-1.1454	0.067017	0.00033729
0.41158	0.010755	0.40336	-0.57728	-0.0001449
0.5283	0.0095401	0.45091	-0.52342	-1.3041e-05
0.5071	0.024498	0.24184	-2.7345	-0.00011013
-0.76803	-0.013876	-0.58972	0.47157	0.00011491
0.17686	0.0046172	0.23338	-0.48055	-5.0932e-05
0.29932	0.021766	0.52696	-1.6146	-0.00029021
1.2392	0.016071	0.04627	-2.9229	-0.00041674
-1.3322	-0.02458	-0.5274	1.306	0.00044427
0.30507	0.0011174	0.016085	-0.81078	5.2773e-06
-0.45754	-0.0092233	0.00032308	1.5718	0.000131
0.7729	0.020818	0.64934	-1.3614	-0.0003179
1.5062	0.043989	3.083	-0.87071	-0.00076526
0.068737	-0.0045725	-0.098584	-0.38574	6.7648e-05
0.50749	0.01779	0.26355	-1.9673	-0.00025012
-0.32794	-0.0097854	-0.61245	-0.81454	0.00011826
0.15478	0.0044523	-0.31172	-0.80298	-0.00016404
-0.90355	-0.016146	-0.61061	0.65528	0.00029157
0.69701	0.027317	1.0336	-1.4548	-0.00026568
0.15677	0.0072765	0.072889	-0.82866	-5.474e-05
-0.14493	0.0098399	0.3804	-0.41932	-4.3348e-05
-0.65122	-0.017758	-0.30349	1.4666	0.00032815
-0.84159	-0.020334	-0.70533	0.64556	0.00028055
-0.14135	0.0035732	0.073275	-0.096606	-5.3195e-06
-0.82031	-0.015664	-0.51596	0.3409	0.00032851
-0.20956	-0.022691	-0.67643	0.24915	0.00018506
0.084999	-0.0027676	0.2637	0.86499	7.8329e-05
1.0174	0.038527	1.8543	-0.38073	-0.00062249
-0.58872	-0.011463	-0.38765	0.58257	0.00013082
0.37313	-0.001917	-0.02265	0.095238	1.6792e-06
-0.51768	-0.013784	-0.55952	0.12778	0.00014121
-1.5749	-0.045842	-0.80301	3.3003	0.00057515
0.22766	-0.0017969	-0.02736	-0.0039708	-6.8493e-05
0.24155	0.023927	0.61058	-2.1128	-0.00014486
-0.452	-0.010406	-0.51554	-0.22046	0.00017617
-0.5598	-0.016198	-0.29702	1.0682	0.000211
-1.1306	-0.027553	-0.89076	0.55227	0.00030175
0.4223	0.012517	-0.0021036	-1.8168	-0.00025466
-0.81619	-0.022039	-0.76519	0.20886	0.00037893
0.054184	0.010892	0.036035	-1.3403	-0.00010288
-0.22343	-0.014431	-0.19601	0.89411	0.00026571
-0.89208	-0.039692	-0.76017	2.0249	0.0004697
-0.21762	-0.0051605	0.21786	1.3392	0.0001418
0.41319	0.012277	0.2444	-1.1074	-9.8251e-05
0.97088	0.035392	2.3753	0.11042	-0.0005333
0.62009	0.026788	1.0378	-1.1033	-0.00029771
-0.050965	0.014605	0.20392	-1.4759	-0.0001035
0.69213	0.028915	0.90945	-2.0982	-0.00041268
0.62231	0.025718	0.48972	-1.5412	-0.00035318
0.30014	0.023674	0.83436	-0.96314	-0.00017436
0.20807	0.005373	0.16759	-0.19788	-0.00010629
-0.29543	-0.0060991	0.15805	1.4732	0.00017592
0.18705	-0.0064741	-0.51074	-1.0831	-6.5638e-07
0.40041	0.01745	0.74659	0.064164	-0.00028707
0.99502	0.022754	0.48921	-1.108	-0.00034551
-0.0039211	-0.0043084	-0.30149	-0.41678	-6.1819e-05
0.28238	0.02507	1.0721	-0.74068	-0.00015941
-0.032421	-0.007496	-0.3778	-0.28164	0.0001011
-0.017693	-0.0096597	-0.47929	-0.90769	0.00010629
-0.42472	-0.013853	-0.45232	0.75778	0.00012311
0.12989	-0.0026446	0.046071	0.88612	-7.0108e-05
-0.26333	0.0079928	0.67298	0.72465	4.9184e-05
-0.021759	-0.0077083	-0.037185	1.2448	4.6006e-05
1.2369	0.039892	1.4458	-2.7973	-0.0005043
0.11618	-0.0011517	-0.13667	-0.21425	-3.4903e-05
1.1036	0.028295	0.38685	-3.5376	-0.00043633
-1.8142	-0.056092	-1.5019	1.7771	0.00068491
0.31071	0.0078855	0.29416	-0.39907	-6.8671e-05
-0.32633	0.0023815	0.27594	0.63113	3.2724e-05
0.8733	0.033137	0.49342	-3.4944	-0.00046183
0.48227	0.013809	0.39179	-1.7472	-9.0443e-05
0.87612	0.035591	1.3157	-2.3465	-0.00040362
1.5079	0.037129	1.495	-1.67	-0.00056855
-0.5012	-0.013896	-0.59141	0.0027533	0.00017311
-1.5372	-0.028533	-0.51917	1.9931	0.00051993
0.77553	0.020381	0.40211	-2.8038	-0.00035726
-0.18062	-0.0083173	0.0017933	1.1393	3.0735e-05
0.65207	-0.00024239	0.16339	-0.37221	0.00012858
0.088509	-0.0094579	-0.37217	-0.017595	9.3598e-05
0.23571	0.00293	0.21404	-0.64218	-5.1678e-05
0.14306	0.0089215	0.25912	-0.12043	-0.00018747
0.58482	0.014081	0.78961	0.12217	-0.00012146
0.34769	0.0039515	0.35511	0.51732	-7.8642e-05
-0.31319	-0.011923	-0.34377	0.57304	0.00010932
0.40061	-0.013184	-0.4317	-0.42286	-4.423e-05
0.48093	0.012242	0.63445	0.1673	-0.00032102
-1.2988	-0.041975	-0.91781	1.9987	0.00050377
-0.28218	-0.017388	-0.25771	1.3847	0.00022974
-1.2006	-0.039199	-0.87895	2.2472	0.00048274
-0.15057	-0.0026722	-0.018423	0.19207	1.563e-05
-0.18427	0.007164	0.08324	-0.79764	-8.421e-05
1.662	0.045794	1.3819	-4.4013	-0.0008133
-0.21056	-0.0039677	-0.38492	-0.84026	8.3668e-06
-1.1754	-0.031429	-1.0045	0.86201	0.00033796
-0.48329	-0.012313	-0.015201	1.3917	0.00022879
-0.31307	-0.0027618	-0.29108	-0.84051	0.0001451
0.4443	0.017064	0.60076	-0.90348	2.7728e-05
-0.13488	-0.011383	-0.38772	0.53461	0.0002429
0.21455	0.00044789	0.096529	0.061749	-7.6698e-07
0.5994	0.018219	0.71923	-0.83667	-0.00013816
-0.74591	-0.001689	0.063053	0.53021	0.0001985
0.53912	0.009983	0.10407	-2.1528	-0.00016653
-0.057038	0.0012861	0.32587	1.1454	-0.00012178
0.28755	-0.0026605	-0.030979	-0.85693	4.7634e-05
0.3211	0.021004	0.98313	-0.55896	-5.2842e-05
0.72786	0.00303	0.46376	0.24095	-1.9618e-05
0.89774	0.0092346	0.054319	-1.7924	-0.00017435
0.0061756	-0.013764	-0.27837	1.3553	4.8821e-05
-0.27783	0.01131	0.61874	0.43287	1.9742e-05
0.11431	0.0054196	0.25682	0.80792	-0.00023083
0.93763	0.01475	0.61389	-1.0307	-0.0002327
-0.66979	-0.0086724	-0.13847	0.89576	0.00024876
-0.36409	-0.018672	-0.67338	0.34816	0.00017292
0.17582	0.0030697	0.24617	0.56025	-1.6046e-05
-0.88273	-0.030937	-0.90442	1.5076	0.0002761
-0.6074	-0.010022	-0.092581	1.248	9.7197e-05
1.882	0.056403	2.6638	-2.8487	-0.00082433
0.94695	0.032053	1.2883	-1.2211	-0.00038249
-0.18444	0.016283	0.79372	0.54254	-8.9544e-05
0.5654	0.010873	0.2534	-0.98816	-0.00015693
0.73332	0.022305	0.8116	-1.0667	-0.00032599
-0.01949	0.0060754	0.083068	-0.25319	-0.00017202
0.2509	0.019911	0.4584	-1.43	-0.00031539
1.4077	0.040339	1.8666	-1.8282	-0.00063836
-0.64591	-0.016519	-0.67917	-0.12475	0.00015247
0.76031	0.0005771	0.11124	-0.10536	1.7002e-05
0.25902	0.0066463	0.23622	-0.76877	-5.4454e-05
-0.044105	-0.015359	-0.33531	0.59337	0.00018361
-0.75008	-0.022616	-0.3026	1.9199	0.00039329
0.98894	0.031843	1.1015	-1.2685	-0.00044436
0.57292	0.017644	0.59189	-1.0143	-0.0001799
-0.75515	-0.022209	-0.71939	0.55683	0.00029361
-1.7432	-0.033138	-0.81594	2.1547	0.00037945
0.78743	0.021472	0.8592	-0.77869	-0.00022049
-0.90114	-0.026584	-0.90889	0.86271	0.00034302
-0.4283	-0.035029	-1.0435	-0.043416	0.00028483
0.39918	0.0060906	0.14613	-0.80059	-0.00010778
-0.69024	-0.018176	-0.14588	1.9088	0.00032106
1.1087	0.021073	0.48998	-2.1263	-0.00029272
2.1333	0.055804	2.0225	-5.7043	-0.00078096
-0.47122	-0.023422	-0.86559	-0.11758	0.00015807
0.18576	0.0076509	0.029675	-1.0958	-2.2684e-05
0.031736	0.0030606	-0.17623	-0.71315	-0.00011156
-0.63813	-0.017578	-0.77546	0.1171	0.00017048
-0.5367	0.0096128	0.70658	0.83941	7.2873e-05
-0.36788	-0.0095632	-0.044064	1.8943	-4.568e-05
-1.105	-0.040327	-1.4977	0.58014	0.00024235
-0.36075	-0.015156	-0.23431	0.87991	0.00022851
-0.30524	-7.5113e-05	-0.31052	-1.1325	-1.347e-05
0.36503	0.010108	0.3369	-0.90287	-5.298e-05
0.81779	0.026329	0.71411	-1.8841	-0.00050361
0.33524	0.014451	0.62225	-0.16871	-0.00016966
0.28664	0.017442	0.55169	-0.71515	-0.00020074
-0.82999	-0.038235	-1.1963	0.88344	0.0003519
-0.5477	-0.0066923	0.10738	1.8196	8.2647e-05
-0.37873	-0.0096218	-0.048649	1.3642	0.00015682
0.34004	0.0077045	0.46151	-0.1473	-0.00013932
0.69288	0.020885	0.79487	-0.83237	-0.00029797
-0.3703	-0.015126	-0.51944	0.31939	0.00023584
0.7288	0.002878	-0.09807	-1.3018	-0.00014304
-1.3309	-0.040335	-1.0743	2.1474	0.00040092
-1.0667	-0.035129	-1.177	0.49307	0.00051094
0.61019	0.013728	0.28468	-1.106	-0.00021062
-0.095647	-0.030307	-0.92775	-0.45527	0.00031415
0.9148	0.024803	0.63114	-1.2865	-0.00043747
-0.037056	-0.0061503	-0.15255	0.43186	3.0812e-05
0.56925	0.015171	0.47569	-0.84476	-0.00019537
0.26467	-0.013825	0.046943	0.94477	3.289e-05
0.85112	0.02462	0.75988	-1.3215	-0.00035072
0.17404	-0.0010007	-0.10814	0.048049	-3.4295e-05
0.64799	0.02597	0.54006	-2.8007	-0.00014836
-0.50594	-0.010863	-0.61904	-0.45119	5.2414e-05
-0.0063201	-0.0063939	-0.22323	-0.080842	-8.5872e-05
0.094724	-0.0030799	0.031893	1.3811	-0.00015635
2.5897	0.054743	2.5056	-3.1635	-0.0010824
0.35291	0.0032264	0.4335	0.55191	4.0006e-05
-0.51576	-0.031746	-0.6258	1.9498	0.00034535
-0.080977	0.010958	0.36768	-0.47419	-4.2889e-05
-0.013623	-0.0017228	-0.36071	-0.21423	-5.7021e-05
-0.42329	-0.0070753	-0.028205	1.3364	-2.0433e-05
-0.14592	0.0091534	0.13889	-0.79165	-0.00015419
0.4473	0.015335	0.66932	-0.2136	-3.9489e-05
0.31592	-0.0017439	0.1938	0.98938	-5.8972e-05
0.17124	-0.00089518	-0.021378	-0.58149	-3.1927e-05
-0.7236	-0.012949	-0.51378	0.529	9.5703e-05
0.083141	-0.0034264	0.013955	0.63355	3.9405e-06
-0.38219	0.0068529	0.39898	0.58423	-9.7235e-05
-0.59644	0.0097341	0.70254	1.1584	7.6757e-05
-1.3353	-0.040228	-0.98086	1.9588	0.00049172
1.1257	0.02211	0.29517	-2.9788	-0.00032558
-0.54084	-0.0024833	0.11696	0.54044	0.00014383
-0.95517	-0.023161	-0.8043	0.027325	0.0003855
-0.6059	-0.020133	-0.33064	1.6537	0.0001895
0.85876	0.0037232	0.119	-0.68506	-0.0002577
-0.43878	-0.0067002	-0.051403	0.96621	7.5918e-05
0.063331	0.0050697	0.047023	-0.87964	-4.8134e-05
-0.079877	-0.0056319	0.030677	0.54046	4.6827e-05
0.95462	0.021959	0.69787	-1.2919	-0.00030938
0.62669	0.025507	0.65169	-2.0204	-0.00033205
0.29376	0.015211	0.14275	-1.5181	-0.0001237
-0.32034	-0.0087205	0.062709	1.5592	0.00013563
0.3082	0.0055021	0.35475	0.31318	-7.4394e-05
0.7805	0.014512	0.5125	-1.2369	-0.00022042
0.13666	-0.0079161	-0.22204	0.36089	-2.1081e-05
-0.2798	-0.0044253	-0.025657	0.8847	8.0755e-05
-0.17663	-0.0044399	-0.30033	-0.39819	-7.6032e-05
0.1899	0.0071661	0.37257	-0.01053	-2.9488e-05
0.89508	0.029225	0.95113	-1.7738	-0.00031564
-0.64061	-0.013086	-0.50491	0.28976	0.00019696
-0.65379	-0.01726	-0.48606	0.28958	0.00028688
0.1924	0.02685	1.4156	0.65514	-0.00032088
0.31735	0.015732	0.3355	-0.89733	-0.00029594
-0.37631	-0.012438	-0.51313	-0.35452	0.00017493
0.063331	-0.0010966	0.20875	1.3054	-0.00013996
0.10856	0.015455	0.60989	0.00090603	-0.0002009
0.51687	0.012415	0.71567	-0.21046	-9.1142e-05
0.24043	-0.0033444	-0.51243	-1.1863	-6.9654e-05
0.017719	-0.003977	0.062458	0.63041	4.1758e-05
-0.39291	-0.0084884	-0.018099	0.59281	0.00020268
0.11199	0.013917	0.62111	-0.52578	4.8569e-06
0.95912	0.03723	0.76563	-4.4886	-0.00045514
-1.2534	-0.050826	-1.3339	1.905	0.00048293
0.15046	0.010229	0.35035	-0.2157	-0.00011251
0.16521	0.014114	0.37323	-0.58991	-0.00026726
-0.54649	-0.013427	-0.59204	-0.25826	0.00014335
0.076244	0.0064854	0.29129	-0.12189	-0.00014404
-0.036156	0.0035236	-0.18102	-1.0859	2.0296e-05
-0.50092	-0.011776	0.010301	1.6721	0.00014195
0.18195	0.012179	0.36716	0.088563	-0.00021677
0.090652	0.015924	0.53494	-0.42883	-1.8234e-05
0.14822	-0.00060366	0.14605	-0.025079	0.00011339
0.62308	0.014756	0.54213	-0.85462	-0.00019499
0.40828	-0.0011842	0.20878	0.77593	-7.9801e-05
0.55344	0.018158	0.17726	-1.8011	-0.00028319
-0.26634	-0.0051459	-0.32426	0.081818	6.2153e-05
0.48499	0.0048629	0.38975	0.19773	-0.00022402
0.012939	0.01718	0.5747	-0.73423	-7.7122e-05
-0.34577	-0.0024069	0.3058	1.1297	4.2829e-05
0.045923	0.0035771	0.071397	-0.63713	2.1621e-05
0.28204	0.0077969	0.41752	0.16046	-9.872e-05
0.17906	0.00016536	0.21715	1.2545	-3.2355e-05
-0.47398	-0.027555	-0.88568	0.061766	0.00044482
0.46119	0.011532	0.28495	-0.91599	-0.00019016
-0.78834	-0.028074	-0.97516	0.018607	0.00031768
0.29868	0.002187	-0.09805	-1.039	3.2536e-06
-0.7517	-0.036477	-1.0898	1.5682	0.00032582
1.0519	0.02904	1.1943	-1.0234	-0.00040112
-0.038339	-0.0052033	-0.25	-0.27015	-2.8387e-05
-0.12367	0.002499	-0.25039	-1.101	4.3695e-05
0.63156	0.0083506	0.5108	-0.16274	-0.00028628
0.78272	0.02688	0.82937	-1.8208	-0.00034423
0.11816	-0.014209	-0.18392	0.91158	0.00014228
0.23725	0.019607	0.58523	-1.4374	-7.3236e-05
0.34358	0.016817	0.66096	-0.86382	1.5888e-06
-0.2043	-0.013771	-0.66207	-0.89456	0.00028389
0.090195	0.011003	0.43359	-0.2829	-0.00015801
0.31941	0.0084397	0.16617	-0.99989	-0.0001283
1.3288	0.043796	1.1724	-4.5803	-0.00059771


==> data/mc/final_state_errors_lq2.txt <==
h	v	fpa	R	rho	
0.3103	0	-2.0123	-1.714	1.5899e-05
0.28502	5.6843e-17	0.03001	0.26519	-4.5561e-05
-0.1928	0	-1.3338	0.44076	-1.2893e-05
0.025059	5.8549e-15	0.54058	-0.60577	7.2049e-05
-0.1318	5.6843e-17	-0.15798	-1.0458	0.00024426
-0.56942	5.9686e-15	-1.5958	-0.6847	0.00015644
0.11119	6.1959e-15	-1.2374	-0.53709	-7.1163e-06
-0.55122	5.6843e-17	-1.6804	0.64991	0.00022104
0.18609	0	1.1423	1.0251	-0.00021182
-0.15575	0	1.4143	-1.6526	-9.8115e-06
0.056347	5.6843e-17	-1.1189	0.22225	0.00010677
-0.069884	6.0822e-15	0.49925	0.13761	-4.6289e-05
0.11416	0	-0.16744	-0.10235	-0.0001541
-0.57771	0	-0.32881	-0.038108	0.00021018
0.57012	5.6843e-17	-0.82484	-0.046094	-6.6246e-05
-0.21112	6.0254e-15	0.10265	-0.4312	2.2655e-05
0.32843	0	-0.37592	0.45152	-0.00010922
-0.053262	0	0.87521	-0.25671	1.5148e-05
-0.15737	0	0.61607	-0.41688	-4.806e-06
-0.41495	0	-1.0254	0.77055	4.6748e-05
0.26917	0	-0.72907	-0.76168	-5.2011e-05
-0.31791	0	-2.5053	-2.1326	8.9679e-05
-0.72465	0	-0.37722	0.059587	0.00010695
-0.87756	5.9117e-15	-0.69475	1.1748	0.00017395
0.33413	0	0.3437	0.07165	-4.6426e-05
-0.40392	5.6843e-17	1.0617	-0.47772	-3.944e-05
0.74568	5.6843e-17	0.24944	-0.90846	-0.00022766
-0.34435	0	-1.0956	0.66816	4.6669e-06
0.14865	5.9117e-15	1.1356	0.35701	3.5774e-05
-0.33783	6.1391e-15	-0.41219	0.60752	-1.1481e-05
0.043862	0	-0.40244	-0.57765	6.6776e-05
0.52935	5.6843e-17	0.32406	0.95325	-0.00021549
-0.17923	0	-0.57268	-0.78957	0.00021791
0.62446	0	0.60953	0.44991	-4.524e-05
0.066236	6.3665e-15	-0.74181	0.18515	-0.0001147
0.017024	0	0.26005	-0.65933	-5.0956e-05
-0.77804	5.7412e-15	0.16637	0.54028	0.00021305
-0.2812	5.6843e-17	0.51803	0.52388	0.00019358
0.5988	0	1.3276	0.22517	-0.00015581
-0.38195	0	-0.42618	0.46342	0.0001146
-0.12897	0	-0.98449	0.13097	0.00016415
0.25234	0	-0.51268	0.49539	-5.73e-05
0.34971	5.9117e-15	0.1909	-0.48077	8.3281e-05
0.42344	0	1.5284	-1.42	-5.2346e-05
-0.15278	0	0.94284	0.35472	-1.8091e-05
0.41849	0	-0.35911	-0.090168	6.9872e-05
-0.41643	0	0.35802	0.80523	2.0233e-05
-0.067643	5.6843e-17	0.22469	-0.83802	0.00014362
0.32765	0	0.0051329	-1.1742	1.2805e-05
-0.54823	0	-0.52321	0.30264	0.00016236
-0.15344	0	-0.61458	0.71686	-0.00010048
-0.048987	0	1.612	-0.58635	-5.6501e-05
0.056575	5.6843e-17	-0.016577	-0.5396	0.00011838
0.80262	0	1.4288	0.30803	-0.00022177
-0.23103	6.2528e-15	-1.643	1.1729	6.9284e-06
-0.75877	5.6843e-17	-1.0091	0.56783	0.00013309
-0.33165	0	-0.80477	-0.18102	7.565e-05
0.022316	5.6843e-17	-0.17179	-0.68772	0.00012201
0.2629	5.6843e-17	-0.72126	-0.25174	5.5129e-05
-0.34207	5.6843e-17	0.18298	-0.37831	0.00011416
0.41343	0	-1.1568	-0.60686	-2.4812e-05
-0.18807	0	0.76696	0.48234	-2.9679e-05
0.084495	0	2.01	-0.74579	1.263e-05
-0.081968	0	-0.8797	-0.48179	9.4875e-06
-0.72709	0	-1.1046	-0.75695	0.00018556
-0.47892	0	-0.46302	0.84056	0.00015874
0.38408	6.2528e-15	2.2516	-1.1963	-0.00024482
-0.42346	0	-0.3531	0.65374	0.00010461
0.12982	5.6843e-17	-1.9904	-0.31236	-5.2564e-05
0.36964	5.6843e-17	0.69874	0.60526	-0.00012876
-0.3111	0	-1.3834	-0.1599	0.00019153
-0.55063	0	-0.70494	0.0045327	4.337e-05
0.34251	0	0.82355	-0.22983	-8.3197e-05
0.16608	0	0.71603	-0.20265	9.3689e-05
0.5193	5.6843e-17	2.3603	-3.4738	-0.00011257
-0.26886	0	-2.2168	-0.55393	9.3038e-05
0.65555	6.1391e-15	1.3956	-0.25449	-0.00010885
-0.038506	0	0.067589	-0.46762	9.6253e-05
0.65073	6.3096e-15	-0.45708	-0.55373	-0.00012245
0.0070136	5.6843e-17	-1.0912	-0.48976	-0.0001255
-0.28375	0	0.11165	0.93095	8.5627e-05
-0.26324	0	1.8039	-1.1732	-1.0241e-05
-0.23656	0	0.31839	0.69053	3.2098e-05
-0.31521	0	-0.066624	0.47005	-8.001e-05
0.34078	6.0822e-15	0.050246	-0.41966	-2.402e-06
-0.46349	5.6843e-17	0.027337	-1.0285	0.00016449
-0.52393	5.9117e-15	0.67126	-0.29857	5.3345e-05
0.63488	5.6843e-17	0.93629	0.12705	-6.8057e-05
-0.087689	5.6843e-17	0.068603	-0.54479	-2.0997e-05
-0.11267	0	0.39109	0.35368	-3.7061e-05
-0.042994	5.6843e-17	1.5019	0.039874	-0.0001257
-0.18687	0	-0.37727	-0.89767	6.024e-05
-0.12594	5.6843e-17	0.70819	0.31992	-2.6887e-05
-0.83611	0	-0.092307	0.64272	0.00024527
-0.055881	5.6843e-17	0.34545	0.49414	-5.1815e-05
0.0098047	0	-0.5286	-0.19398	-9.2958e-05
0.081414	6.1391e-15	-0.45494	-0.71852	-2.4394e-05
0.36236	5.6843e-17	-0.29925	1.1014	-7.0562e-05
0.2052	5.6843e-17	0.70872	-0.76973	-0.0001108
0.027574	5.9686e-15	-0.11462	-0.52717	3.8464e-05
0.18561	0	0.70336	-0.27513	-5.0184e-05
0.070496	0	-0.38432	0.07054	8.0432e-05
-0.30214	5.7412e-15	0.24977	-0.51653	0.00017292
-0.35759	0	1.2291	0.15327	1.2026e-05
-0.18507	5.6843e-17	-0.99353	0.056902	5.5604e-05
-0.41467	0	-0.43255	-0.19158	3.413e-05
0.50995	0	0.035917	-0.28123	-8.2745e-05
0.065309	5.6843e-17	0.11273	0.030851	8.7095e-05
0.36525	0	-0.82869	-0.67822	-7.9142e-05
0.23222	0	0.019225	-0.051742	-3.2066e-05
-0.12297	0	-1.7577	0.81401	-1.1071e-05
0.25996	5.6843e-17	-0.011056	-0.28514	-6.5318e-06
-0.39753	0	0.03349	-0.26183	0.00023507
0.16012	5.6843e-17	1.5128	0.48338	-0.0001296
0.093732	5.6843e-17	0.44367	0.31901	-2.7182e-05
-0.069099	5.6843e-17	-0.45062	0.082142	2.1678e-05
-0.20593	5.6843e-17	-0.19995	-0.36552	-3.4858e-05
-0.18303	5.6843e-17	-0.43339	0.29838	0.00012613
0.1058	0	-1.8584	-0.50727	6.2416e-05
0.32506	0	0.28547	-0.8892	-6.967e-06
-0.11182	5.8549e-15	0.30505	-0.3747	0.00010979
-0.29003	0	-0.5503	-0.088708	7.1733e-05
-0.66086	0	1.6299	-0.56917	8.837e-05
-0.1054	5.6843e-17	-1.8941	1.1948	3.6763e-05
0.2254	5.6843e-17	-0.048993	0.49469	-0.00015517
0.13156	6.1959e-15	-0.14086	-0.20678	-7.3702e-05
0.36149	0	-1.002	-1.1494	6.3319e-05
0.37333	5.6843e-17	1.0406	-0.032918	1.6603e-06
-0.16253	0	-0.83345	-0.044286	0.00023689
0.0023156	0	-0.25803	0.71207	1.2505e-05
-0.002477	0	1.2911	-1.147	5.506e-05
-0.092684	6.0822e-15	-0.87542	-0.20621	8.8251e-06
-0.17279	0	-0.32098	0.59296	6.0837e-05
0.40703	5.6843e-17	-0.0072548	-0.33495	-8.2252e-05
0.52372	0	0.43218	-0.16906	-0.00017956
0.17342	0	-0.31325	-0.66704	-2.0342e-05
-0.049223	5.6843e-17	0.014189	0.2751	4.7949e-05
0.30739	5.9117e-15	0.75725	-0.31608	3.968e-05
-0.38898	5.8549e-15	-0.39853	-0.55269	0.00012673
0.042641	0	-0.41772	0.43016	-9.2787e-05
0.38568	6.1959e-15	0.75017	-1.0743	-0.00013003
0.28788	5.6843e-17	1.1488	0.20958	-2.9208e-05
0.35088	6.1959e-15	0.41744	0.63395	-6.448e-05
0.55528	6.1391e-15	0.72466	-0.59126	-6.7587e-05
0.44704	5.6843e-17	-1.1383	-0.12692	-9.9324e-05
0.27924	0	1.2241	0.69631	-2.7343e-05
0.36835	6.2528e-15	0.22352	0.15561	-0.00010762
-0.088903	6.0254e-15	-0.070282	-0.98741	7.9973e-06
0.41496	0	0.6013	-0.90254	-0.00018721
-0.05765	5.9686e-15	-0.31318	0.30564	0.00011404
-0.088606	0	0.46447	-0.17148	-5.3214e-06
-0.21355	0	0.98092	-1.3543	3.354e-05
0.38658	5.9117e-15	1.4391	-1.0227	-5.1716e-06
-0.78919	0	1.127	0.88424	-7.9313e-05
0.11758	6.3665e-15	-1.8476	-0.038642	-1.6168e-05
0.43346	0	1.6151	0.16172	-0.00010371
0.15505	0	0.59198	0.67321	-2.231e-05
-0.22715	6.0254e-15	0.9802	0.067053	-4.4474e-05
-0.42432	5.9686e-15	-0.583	-0.00098237	0.00012493
0.15943	0	0.068191	1.3138	-0.00013936
-0.22312	0	0.52804	0.72829	-5.3411e-05
0.23612	5.6843e-17	-0.99892	-0.37831	-8.7999e-05
-0.22353	0	-1.1237	-0.50347	-1.5661e-05
0.023128	0	0.48023	-0.058811	-2.9064e-05
0.21762	6.0822e-15	0.33009	0.23335	8.4518e-06
-0.066613	0	-0.9044	-0.79384	2.3012e-05
-0.19799	0	-0.17317	-0.32798	9.3476e-05
0.47578	5.6843e-17	-1.8557	-1.5488	4.5532e-05
-0.29434	5.6843e-17	-1.0763	-0.38454	0.00015708
-0.01701	0	-1.123	0.063551	0.00021492
0.62879	5.6843e-17	1.3921	0.015295	-0.00021202
-0.2907	6.3096e-15	0.28518	0.554	-0.00014625
0.25701	5.6843e-17	-0.55161	-0.089295	-0.00010623
-0.26462	0	0.98966	1.014	-5.56e-05
-0.15104	5.8549e-15	1.0124	0.36371	5.8059e-05
-0.41508	0	-0.31662	0.19229	0.00012107
0.1349	6.4801e-15	0.93583	1.1209	-0.00025482
0.11048	0	-0.75631	-1.1694	0.00029278
-0.050539	6.0822e-15	-1.196	-0.63479	8.933e-05
0.079843	6.0822e-15	0.30376	0.15056	5.9345e-06
-0.31272	5.6843e-17	-2.1331	-1.2739	0.00019555
-0.37529	5.7412e-15	-1.0728	0.87315	0.00028447
-0.54338	0	0.55171	0.84439	1.9456e-06
0.34612	0	-0.031823	-0.67458	-8.8526e-05
-0.1915	0	-0.94647	-0.18143	-3.3857e-05
0.36567	5.6843e-17	0.35597	-0.68339	-0.00018422
0.20193	5.6843e-17	-0.31013	-0.86179	1.1732e-05
-0.4451	5.6843e-17	-1.2712	-0.57747	8.0662e-05
-0.31783	0	0.8205	-1.0456	4.9795e-05
0.93793	6.3096e-15	0.30271	0.40215	-0.00012263
0.32701	0	-0.72768	-0.23731	4.7904e-05
0.40578	6.1391e-15	1.2243	-0.3429	-0.00013455
-0.86467	0	-0.4305	0.52477	9.4969e-05
0.015311	6.1959e-15	0.27119	0.61254	-5.6919e-05
-0.011284	0	0.38603	-0.03137	4.3673e-05
0.11943	5.6843e-17	-0.28567	-0.67186	-9.3253e-05
-0.30574	0	0.79866	0.36143	4.9962e-05
-0.45635	5.8549e-15	-0.097494	-0.90144	0.00012629
-0.44695	0	0.58063	-0.8041	3.0781e-05
0.3594	0	0.60413	-0.72113	-0.00010288
-0.0054985	0	-0.93317	-0.45632	0.00011624
-0.059794	0	0.17075	0.34876	-8.5766e-05
-0.13406	0	-0.60428	-0.036628	6.1076e-05
-0.58786	0	-0.12761	-0.1017	0.00013269
-0.59067	5.6843e-17	0.69426	-0.78642	-7.4129e-05
-0.15295	0	-0.17536	-0.14819	-5.9112e-05
-0.0018042	0	-1.02	-0.92478	2.0073e-05
0.051951	0	0.34563	0.5399	-3.0574e-05
-0.17557	5.6843e-17	-0.054865	0.41438	-3.6873e-05
0.43735	0	0.77945	-0.073136	-6.05e-06
-0.39909	5.6843e-17	0.051358	-0.35857	0.00019551
-0.1545	6.0254e-15	0.13459	0.15618	4.9601e-05
0.063049	0	-1.0397	-0.29906	-0.00010242
-0.87293	5.8549e-15	-1.4318	-0.45132	0.00022335
-0.36905	0	-0.14086	-0.28467	0.0001021
0.31295	0	0.050703	-0.58275	-2.9978e-06
-0.014348	0	0.60793	-1.1309	-1.1351e-05
0.20595	6.1959e-15	0.24314	-0.31858	-9.8089e-05
-0.24797	0	0.10667	-0.091773	-4.5375e-05
0.75728	0	0.92671	-1.0613	-0.00022809
-0.4648	5.6843e-17	1.275	0.16182	0.00012271
0.099734	5.6843e-17	-0.47464	-0.89034	7.1984e-05
0.46007	0	-1.8508	-1.1647	-2.2704e-05
-1.1794	0	0.037856	1.2543	0.00032606
-0.48053	0	0.82222	0.66763	5.8199e-05
0.27856	5.6843e-17	1.3395	-1.6251	-0.0001462
0.30722	5.6843e-17	0.64998	-0.57145	2.3864e-05
0.039003	5.6843e-17	-0.059003	-0.16366	7.3419e-05
0.34441	0	-0.40335	0.62056	-0.00012115
0.55483	0	0.16654	0.011107	-8.4079e-05
0.24575	6.1959e-15	0.21277	-0.028042	-7.2195e-05
-0.41857	5.798e-15	0.22825	0.63191	0.00016678
-0.2589	0	-1.2053	-0.94615	9.0277e-05
0.15303	0	-0.75301	-0.63825	4.5995e-05
0.84989	5.6843e-17	0.86955	-0.048709	-0.00035877
0.1506	0	0.41344	0.63065	-6.8924e-05
0.23574	5.6843e-17	1.0333	-0.36232	-0.00013889
-0.27068	0	1.123	0.23366	4.1743e-05
-0.80194	0	-0.77008	1.2285	0.00019175
-0.5156	0	0.12296	-0.047572	0.00013332
-0.15355	0	-0.31878	0.8924	3.0701e-06
-0.085187	5.8549e-15	0.099272	-0.69598	0.00010328
0.85842	0	1.0613	0.48805	-0.00027745
0.36222	0	-0.23664	-0.73931	-7.3421e-05
0.14407	6.2528e-15	0.7347	-0.00025592	-0.0001545
0.28505	0	-0.11337	-0.27035	-4.806e-05
0.026764	5.6843e-17	1.0499	-1.9547	6.2147e-05
-0.17166	0	-0.56293	-0.79888	9.9309e-05
-0.24764	0	0.25228	0.10707	0.00012675
0.32567	6.537e-15	-0.5557	1.1512	-0.00021324
-0.47092	0	-0.32377	0.39704	0.00014048
-0.16515	5.6843e-17	0.51997	0.63585	0.00015691
-0.42884	0	0.33179	0.69933	3.5471e-05
0.37072	5.9686e-15	-0.94736	-0.97534	0.00012245
-0.4546	5.6843e-15	-0.50303	-0.90098	0.00025246
0.38799	0	1.6914	-0.050916	-0.00012075
0.18632	5.6843e-17	1.4586	-1.107	-1.0689e-05
-0.56012	0	-0.97652	-0.53349	1.4099e-05
-0.14073	5.6843e-17	0.39743	-0.89176	1.2126e-05
-0.58751	0	-0.09199	0.51171	7.4674e-05
-0.73163	0	0.1884	0.21072	0.00027554
0.29061	0	0.016263	1.0196	-9.2672e-05
-0.14622	0	0.2574	-0.21428	9.367e-05
-0.2438	5.6843e-17	0.47721	-0.80116	9.7025e-05
-0.4783	0	-0.48344	-0.077811	0.00019866
-0.15967	0	-0.454	0.39648	1.9089e-05
0.28243	5.6843e-17	0.28556	0.32608	-9.1569e-05
-0.25264	0	0.028996	0.66743	3.5971e-05
-0.053286	0	1.2538	0.054833	-5.6556e-05
0.62375	0	0.59429	-0.28849	-0.00023902
-0.062711	0	1.0756	-0.10369	-7.98e-05
0.1375	5.6843e-17	0.092215	-0.35875	-5.1095e-06
-0.0048569	6.0822e-15	-0.098365	-0.18749	-3.4708e-06
0.77594	0	-1.6346	0.20717	-0.00020648
-0.58453	0	0.8355	0.74568	-1.2643e-05
-0.18172	5.6843e-17	0.82531	0.59246	-5.1175e-05
0.19991	5.6843e-17	-0.62349	0.96563	-0.00011093
0.22757	0	-1.0505	-0.19932	-6.582e-05
0.46316	0	0.69483	-0.1219	-0.00012473
-0.18939	5.9117e-15	0.61987	0.35494	9.8515e-05
0.2408	0	0.061402	0.61295	-3.1787e-06
-0.39794	0	0.66292	0.70756	1.8867e-05
0.31891	0	0.32941	0.1802	-8.6749e-05
-0.125	0	0.45545	-1.0663	1.9813e-05
-0.41252	0	-1.3358	0.0051164	0.00014573
0.32611	5.6843e-17	1.3627	-1.8933	-0.00017845
-0.60429	0	0.4835	0.10771	7.549e-05
-0.64764	0	-0.73604	0.34587	0.00026419
0.48853	0	-0.32457	-0.7196	-6.8817e-05
0.15036	5.6843e-17	0.23249	0.71831	2.835e-05
0.21196	0	1.5519	0.43709	-0.00016511
0.041444	0	1.5621	-2.4012	-4.0431e-05
-0.15642	0	1.5552	0.2963	-9.0708e-05
0.035084	6.1391e-15	-1.4488	-0.99178	5.0663e-05
-0.083576	0	-0.7758	-1.1646	-3.9658e-05
0.041854	0	0.11547	-0.41678	4.3517e-05
0.24101	0	-0.29631	0.41865	-8.1245e-05
-0.15949	0	-1.9539	-0.60807	9.1451e-05
0.36241	0	0.46417	-0.003662	-3.2169e-07
-0.58346	0	0.24627	0.91141	7.5137e-05
-0.095559	5.6843e-17	-0.39562	0.588	3.7378e-05
0.84837	0	0.29003	0.45058	-0.00014802
0.3182	0	1.268	-0.64844	-8.274e-05
-0.23531	0	-0.53067	0.13306	1.9468e-06
-0.3522	5.6843e-17	-0.31919	-1.1116	0.00023415
-0.080823	0	1.0164	-1.5421	-1.859e-05
-0.22225	0	-0.95476	-0.14429	5.6756e-05
0.30919	0	-0.080437	0.94962	-4.6387e-05
0.28701	0	1.7593	-1.6074	-0.00011702
-0.30414	5.6843e-17	-0.35278	-0.085692	3.7914e-05
-0.38318	5.6843e-17	-0.75003	-0.23916	9.8722e-05
0.39807	0	0.7199	0.46193	-4.4498e-05
-0.10204	0	-1.3164	-0.50487	8.6344e-05
-0.27445	0	-0.42297	0.058715	0.00011105
-0.36578	0	2.0496	0.10249	7.3036e-05
0.26839	0	-0.084785	-0.26654	-8.2433e-05
-0.1835	0	0.41584	-0.69482	0.00011681
-0.51594	0	-0.87371	-0.47837	0.00020241
0.09533	0	-0.75648	0.035411	-3.223e-05
0.3215	0	0.70168	0.23753	-9.6404e-05
-0.38899	6.0822e-15	-1.1661	-0.54722	4.8703e-05
0.13022	5.6843e-17	0.0012841	-0.2123	0.00011743
0.17211	0	-0.88987	-0.32225	-9.887e-06
-0.17586	5.6843e-17	0.62198	-0.82471	1.5473e-05
0.35174	6.1959e-15	0.51782	1.0704	-5.2915e-05
0.6878	5.6843e-17	0.59708	-1.1858	1.4846e-05
0.23367	5.6843e-17	-0.32902	-0.56785	-7.7232e-05
0.18814	0	1.7365	0.46377	-0.00010638
-0.30273	0	0.28778	0.31854	0.00011629
-0.028451	0	0.21154	0.11042	-1.2724e-05
-0.23756	0	0.67251	-0.33132	-8.1432e-05
-0.0065474	0	0.20344	-0.11785	-0.00015483
-0.011059	0	0.03094	0.37526	0.00011054
-0.28405	0	-0.17592	-0.13033	0.00016514
0.0018631	0	0.35454	-0.03467	-2.3459e-05
0.53785	0	1.1931	0.0036876	-0.00011359
0.6617	0	1.0681	-0.47924	-0.00020544
-0.15255	0	1.0375	-1.2343	5.9698e-05
-0.013815	0	-1.2219	-0.62059	0.00013764
0.02916	0	0.56386	-0.28248	-5.4858e-05
-0.045543	0	1.106	-1.3629	-5.0643e-05
-0.25847	0	0.7325	-0.11195	-2.9017e-05
0.51941	6.3665e-15	-0.55127	-0.084311	-0.00011521
0.13827	5.6843e-17	0.10031	0.52045	1.9569e-05
-0.0088504	6.0254e-15	-0.42193	-0.55217	2.424e-05
0.40712	0	0.020043	0.15491	-3.1959e-05
-0.49444	0	-0.95331	-0.25251	0.00011478
0.17228	0	0.80262	0.12609	2.4194e-05
0.19223	0	0.55212	0.24066	-6.2912e-05
0.39931	0	1.0398	-1.1213	-0.00010252
0.035818	6.1391e-15	0.18668	-0.41828	-8.1029e-05
-0.14456	5.6843e-17	0.38351	0.89467	-2.6477e-05
-0.37114	0	-0.44277	0.53636	7.0211e-05
-0.22147	0	0.32918	0.044701	8.2617e-05
-0.40607	0	1.5469	-0.91247	-7.489e-06
-0.099843	0	1.9888	-0.39408	-0.00011325
-0.3688	0	-3.2404	-1.6232	6.7799e-05
-0.29868	3.8654e-15	-0.050736	0.57219	-4.6546e-05
-0.57037	5.9686e-15	-1.2457	-0.36376	0.0001723
0.2616	0	-0.41912	0.40939	1.1447e-05
0.62625	0	0.58248	0.11917	-0.00012963
-0.45198	0	-0.78856	-0.43248	0.00018746
0.29069	5.6843e-17	-0.18201	-1.1879	-8.7683e-05
-0.13545	6.3096e-15	-1.1845	0.18686	-6.3751e-05
0.060721	5.9686e-15	-0.42208	0.24589	0.00012157
0.61846	0	-0.73355	-0.81913	-9.5244e-05
0.18769	5.6843e-17	-0.74601	0.017937	-1.8682e-05
0.21592	6.3096e-15	0.016569	-0.7755	-0.00016205
-0.13779	0	-1.8743	-0.99131	8.1323e-05
0.58564	0	0.23522	1.0121	-0.00020519
-0.52196	0	1.3714	0.1313	-2.4189e-05
0.11195	0	0.99148	0.0018385	-3.3276e-05
0.19966	0	-0.23832	0.26459	1.5107e-05
0.052158	0	0.29263	-0.43659	-5.9372e-05
0.26046	0	1.3137	-0.26221	-9.1e-05
0.31953	6.1391e-15	0.10961	-0.91784	-9.5794e-05
0.61595	0	-1.165	-0.96524	-0.00014963
-0.021499	0	-0.57573	0.030337	0.00019467
0.15362	6.0822e-15	0.06724	0.76869	2.8259e-05
0.30054	5.6843e-17	0.70118	0.55308	-6.8021e-05
-0.23455	0	0.058479	0.20596	0.00018103
0.23584	0	0.67804	-1.2281	-9.7645e-05
0.20564	5.6843e-17	-0.80476	-0.59211	-3.5724e-05
0.10009	0	1.4336	-0.1102	2.9924e-05
0.73724	5.6843e-17	0.29325	-0.29258	-1.1083e-05
-0.31529	5.6843e-15	1.399	0.013735	0.0001642
-0.34918	0	0.69987	0.11824	9.3273e-05
-0.10475	5.6843e-17	0.042079	0.33725	0.00012059
-0.56653	0	0.40838	1.0483	9.0136e-05
-0.72034	0	-0.95409	0.37001	4.5727e-05
-0.5178	0	0.62965	0.72246	-2.1342e-05
-0.2876	0	-0.2944	-0.53511	3.1635e-05
0.11835	0	0.22912	-0.81841	-0.00014164
0.079374	5.9686e-15	1.165	0.27131	-1.8448e-06
0.76322	6.3096e-15	1.6438	-0.68116	-0.00024814
0.0868	0	0.65871	0.093561	1.9539e-05
-0.23656	5.6843e-17	0.13827	-0.44078	-5.3599e-05
0.14897	0	0.46815	0.5941	1.6466e-06
-0.4421	5.6843e-17	0.044495	0.10449	0.00019496
-0.54836	5.798e-15	0.56995	0.019662	0.00012756
-0.22372	0	1.2671	-0.30528	-3.9046e-05
-0.75219	0	-0.69053	-0.49632	0.00021762
-0.5704	0	-0.38441	-0.88831	0.00022932
0.03905	5.9686e-15	-0.59034	-0.034359	0.00015227
1.1415	0	0.11313	-1.4559	-0.00031516
0.15373	6.1391e-15	-1.3531	-0.43326	4.5057e-05
-0.20082	6.1959e-15	-0.64108	0.11806	-2.0757e-05
0.15817	0	-1.3358	0.19761	4.2549e-05
0.013117	0	0.55182	-0.54008	-9.5846e-05
0.015865	5.6843e-17	-0.98231	-0.98768	3.1303e-06
0.15299	0	0.44785	0.69806	-3.8299e-05
0.35953	6.0822e-15	0.43328	-0.32492	-5.5844e-05
0.60916	0	0.17454	-0.80287	-0.00012814
-0.31765	0	0.96883	0.60592	2.0732e-05
0.082996	0	2.0501	-0.53149	0.00012846
0.31462	0	0.21234	0.27352	-5.2285e-06
-0.087068	5.6843e-17	0.93574	0.78991	-9.8557e-05
-0.37774	0	-0.42784	0.52182	-2.0435e-05
-0.6141	0	-1.3792	-0.24869	0.00016229
0.33793	5.6843e-17	0.2924	0.13595	-0.00023248
-0.69091	5.7412e-15	0.6845	0.078987	0.00014756
0.03494	5.6843e-17	0.93419	-0.39103	-0.00010438
-0.34926	0	-0.63245	0.07611	5.2699e-05
0.15535	5.6843e-17	0.79581	0.51346	-0.00010408
-0.081216	5.6843e-17	-0.92375	0.09563	1.9314e-05
1.004	5.6843e-17	-1.2191	-0.83889	-0.00014421
-0.26939	0	1.5403	-0.82143	-2.4724e-05
0.45597	5.6843e-17	0.55863	-0.84041	-2.9865e-05
0.19923	0	0.80309	-0.94442	5.9255e-06
0.033047	0	-0.7798	0.50825	-0.00020018
0.24048	5.6843e-17	-1.6611	-1.3411	5.6025e-05
0.45851	6.3665e-15	-0.76967	-0.34586	-0.00014523
0.34361	0	0.26133	1.179	-0.0002344
0.96858	6.7075e-15	1.2095	-0.48547	-0.00043451
-0.50818	5.6843e-17	0.67672	-1.0627	7.3109e-05
0.15233	0	-1.09	-0.24028	4.429e-05
0.073187	5.6843e-17	0.96257	-0.32335	-5.1238e-05
-0.50441	6.0254e-15	-0.67897	0.35705	9.7182e-05
-0.27031	0	-0.17189	-0.44993	0.00017183
0.43116	6.0254e-15	1.2392	-1.3161	-7.0283e-05
0.21934	0	0.28897	0.95843	-4.7128e-05
-0.099038	5.6843e-17	-0.43086	-0.1152	0.00011956
0.24034	6.1959e-15	-0.91098	-0.86014	-4.5198e-05
0.18959	0	-0.3887	-0.45078	-2.1781e-05
-0.47563	5.6843e-17	0.25583	0.23651	3.7201e-05
0.31456	0	0.9177	0.74723	-0.00014129
-0.11857	0	-0.23102	-0.076403	0.00019015
0.51236	6.3665e-15	-0.54702	0.064908	-0.00013054
-0.21278	0	1.1052	-0.15136	-2.5762e-05
0.18628	0	0.76253	-1.0075	-0.00017597
0.39021	0	0.17194	-0.11435	-1.7356e-05
0.44597	0	0.22508	-0.98753	-0.00010125
-0.83149	0	-0.94364	-0.42136	0.00018196
-0.054168	0	0.22359	0.62592	5.4828e-05
-0.13103	0	-1.5519	-1.1054	0.00010136
0.05871	0	0.54477	-0.78887	0.0001052
0.75319	0	-0.12314	0.8105	-0.00018512
0.15377	0	0.61357	-0.050184	3.8676e-05
-0.06514	0	0.5566	-0.60571	-4.7773e-05
-0.21514	3.0695e-15	0.11759	0.34752	-9.5116e-05
-0.56187	0	-1.3293	-0.64526	0.00018472
0.38022	0	0.38813	-1.0845	-0.00024855
-0.65304	0	-0.27262	0.38686	0.00023133
-0.12833	5.6843e-17	0.56148	-0.89092	8.8548e-05
-0.35526	5.6843e-17	-1.5775	-0.91495	0.00014672
-0.07499	0	0.53582	-0.78544	-3.7688e-05
-0.87044	0	-0.28602	-0.27015	0.00020434
0.16948	6.0822e-15	0.54999	-0.35757	-5.0723e-05
0.28482	5.6843e-17	0.27123	0.83321	-0.00010162
-0.50375	0	0.58675	-1.1715	5.7136e-05
-0.29997	0	0.79208	-0.3323	-5.327e-05
0.12881	0	-0.35093	-0.96585	0.00016706
0.501	6.1959e-15	-0.36697	-1.1193	-6.3329e-05
0.24771	0	-0.3114	0.57235	-1.676e-05
0.020556	0	1.4932	0.32243	-2.4072e-05
-0.10812	0	0.71564	-0.066119	0.00012899
0.29609	0	0.70307	-0.85289	3.0983e-05
0.034171	0	0.040586	0.45419	6.8699e-05
0.25644	6.1959e-15	-0.30201	0.21305	-5.6487e-05
-0.33725	6.1959e-15	-0.57238	-0.03972	-3.0293e-05
-0.016403	0	0.53421	0.45541	4.1026e-05
-0.093256	0	-0.81745	-0.51096	7.6301e-05
-0.59646	0	-0.2194	0.63683	8.8184e-05
-0.31634	0	1.3866	0.46422	5.4569e-05
0.13532	0	1.4662	-0.14174	-2.323e-06
-0.094878	0	1.0139	0.36019	-0.00014738
-0.74819	5.8549e-15	0.010131	0.49956	0.00013741
-0.2318	0	1.3137	0.58705	1.3756e-05
0.30966	0	-0.81419	-0.59043	-0.00022001
-0.078084	6.0822e-15	-0.43082	-0.58015	8.7172e-06
-0.27661	0	0.56271	0.89244	-3.7588e-06
0.24066	0	0.16911	0.11071	-1.2174e-05
-0.35027	5.6843e-17	-1.8841	-0.062949	7.6932e-05
0.40373	0	0.11808	-0.24939	2.3142e-05
0.34963	5.6843e-17	-1.0197	-0.17719	-0.00010263
0.78387	0	-0.14132	-0.083105	-0.00013137
0.057829	5.6843e-17	-0.95118	-0.82813	9.5756e-05
0.12125	0	1.8784	-2.0388	-0.00012802
-0.23342	5.6843e-17	0.68651	-1.4612	-8.6435e-05
0.16116	5.9117e-15	0.52877	0.087432	8.3374e-05
0.42985	0	2.0586	-1.7311	-0.00023442
0.14129	1.1369e-16	-3.1412	-2.301	-3.9354e-05
0.16206	0	-0.11558	-0.4321	-3.8356e-05
-0.69063	6.0822e-15	-1.9919	-1.2015	9.5658e-05
0.27399	5.6843e-17	-0.60718	-0.17328	5.3017e-05
-0.17263	0	0.075139	1.2466	-2.1613e-07
0.043908	6.1959e-15	0.81221	0.072682	-0.00010879
0.11546	0	0.30039	0.34952	-0.00020162
0.34098	0	-0.68806	0.1592	-3.2238e-05
0.35309	0	1.7543	-1.9668	-0.00012633
-0.15243	0	1.686	0.15123	5.7069e-05
0.13421	5.6843e-17	-0.10938	-1.3206	0.00012966
-0.09793	0	-0.24685	-0.92564	9.3579e-05
0.0071788	0	0.16877	0.17444	-6.4798e-05
0.53776	5.6843e-17	0.28458	-0.90772	-0.00014741
0.14435	6.1959e-15	1.2207	-2.0686	-0.00019506
0.39741	0	-0.11583	-0.3811	-0.00012264
0.095543	0	-0.38861	0.9224	-5.3072e-05
0.15344	1.1369e-16	-1.6905	-0.075491	0.00010494
-0.58032	0	0.1978	0.38541	4.0868e-05
-0.53834	0	0.025652	-0.23671	-2.1959e-05
-0.063906	5.6843e-17	-0.31289	-0.14638	-8.4391e-05
0.20425	0	0.3147	-0.41513	-7.4422e-05
-0.083344	6.0822e-15	0.62457	-0.18631	-3.1356e-05
0.19685	0	-0.87215	-0.72314	-1.3235e-05
-0.48335	6.0254e-15	0.5323	0.50616	1.7252e-05
-0.19756	5.6843e-17	0.024336	0.33675	6.38e-05
0.28141	0	-0.15442	0.034416	-2.5692e-05
-0.76032	0	1.7842	-0.15102	0.000107
0.18165	0	0.71427	0.3534	-0.00018066
-0.030819	0	0.69518	-1.2206	-5.2501e-05
0.60482	0	1.4889	-0.65776	-0.00014046
-0.70728	0	0.15273	-0.20884	0.00021504
-0.071999	0	-0.73478	-0.6977	-0.00014506
-0.1679	5.6843e-17	-1.3161	-0.39392	0.00019495
-0.47619	5.6843e-17	1.8252	0.39854	-1.2441e-05
-0.38662	0	-1.2556	-0.68316	0.00012765
0.60372	0	1.3091	-1.156	-0.00010573
0.47076	5.9686e-15	0.52117	-0.40252	2.026e-05
0.29354	6.2528e-15	0.024426	0.34376	-8.1515e-05
-0.24679	0	2.0485	-0.14174	0.00016383
-0.055206	0	-0.5648	-0.071357	2.1747e-05
-0.10745	0	0.23452	-0.092253	-5.3196e-06
0.20015	0	0.19827	-0.25147	1.0248e-05
0.52043	5.6843e-17	0.56942	1.2865	-0.00033996
-0.044914	6.1391e-15	-0.79475	-0.5284	-2.8675e-05
-0.23775	5.6843e-17	0.31001	-0.38194	-1.3341e-05
-0.24274	0	-1.1437	0.33995	-6.9301e-05
-0.17207	0	-1.5843	-0.35595	7.1286e-05
0.11841	5.6843e-17	0.14814	0.29082	-6.3298e-05
-0.15636	0	0.4407	0.27176	-4.0834e-05
0.087086	0	-0.7501	-0.34975	-2.988e-05
-0.25724	0	-1.2584	-0.80419	0.00016308
0.074969	6.4233e-15	-0.17	1.092	-0.00016217
-0.60551	0	-2.3797	-1.8956	0.00020055
-0.21251	5.6843e-17	-0.17354	-0.082437	0.00015664
-0.31866	5.6843e-17	-1.2568	-0.58779	0.00018133
-0.020009	6.1391e-15	-0.027857	-0.5251	-6.7915e-05
-0.27278	0	1.3926	-0.67078	-4.5331e-05
0.54368	6.537e-15	-1.3339	0.16813	-0.00018538
-0.072322	0	-0.85214	0.21011	3.6363e-06
0.065341	5.6843e-17	-0.7039	-0.24913	6.3982e-05
0.48476	0	-0.21849	0.42841	-0.00015204
-0.077504	5.9686e-15	0.5993	0.30346	2.5511e-05
0.06268	0	-0.67521	0.40012	0.00010153
0.45605	0	0.092829	-0.24365	-0.00010219
-0.41208	0	-0.9392	0.52753	0.00010605
0.027499	0	0.45132	-0.40993	9.5361e-05
-0.34377	6.2528e-15	-1.8456	-1.0749	4.3243e-06
0.29805	0	1.8007	-1.2981	-0.00012074
0.19023	0	2.2831	-0.73257	-2.011e-05
-0.13353	0	0.12973	-0.033143	5.9644e-05
-0.52336	0	-1.5587	0.69813	0.00018589
-0.11695	6.1391e-15	-1.1823	-0.43551	1.8707e-05
-0.23424	5.6843e-17	-0.43261	0.36137	0.00016278
0.37423	5.6843e-17	0.51573	0.20228	3.7247e-05
-0.075882	0	-0.29364	-1.0527	0.00011068
-0.063989	0	-0.32368	-0.68378	-0.00010924
0.59768	5.6843e-17	0.6971	-1.3534	-0.00022257
-0.56704	0	-1.4873	-0.38089	0.00018397
0.2103	0	0.098019	-0.49286	-8.0914e-05
0.13058	0	-0.76139	-0.78126	-6.1062e-07
0.26999	5.6843e-17	0.38176	0.80257	-2.4812e-05
0.27717	0	-1.782	-0.67427	8.574e-05
-0.69276	0	-1.1584	0.17414	0.0001239
-0.51934	5.9686e-15	-0.55311	0.17218	7.0582e-05
-0.21593	0	0.45628	0.88039	-0.0001345
0.37086	0	1.4087	-0.24535	-4.7556e-05
-0.18842	5.8549e-15	-0.094934	-0.54392	0.00010004
-0.55171	0	-1.231	-0.31945	1.1798e-05
0.098527	5.6843e-17	-0.1235	-0.18	-7.3304e-05
0.29455	5.9686e-15	1.0542	0.35816	2.2454e-05
-0.52164	0	-1.7558	-0.78793	0.00018597
-0.15815	0	1.1112	-0.44985	0.00013058
-0.41824	0	-1.4612	-0.87245	0.00028008
0.1028	0	-0.63213	0.38654	0.00010168
-0.18554	5.6843e-17	-0.46435	0.39515	3.4227e-05
0.45028	0	0.087815	-0.13742	6.4755e-05
0.36389	0	-0.50758	-1.1609	3.9199e-05
0.17415	0	0.41196	0.6322	-0.00011871
-0.55526	5.6843e-15	-0.11168	-0.31271	0.00022799
0.28212	0	-0.50948	0.028339	5.0754e-05
-0.21373	5.6843e-17	-1.3561	-1.067	1.8905e-05
-0.53439	0	0.87135	-0.57922	2.2533e-05
0.54592	6.4233e-15	-0.84296	-0.33577	-0.00016427
0.32852	5.6843e-17	-0.62401	-0.43086	-0.00016464
-0.6253	0	-1.5064	-0.90572	0.00025294
0.14137	5.9686e-15	1.7748	-1.0389	-6.6861e-05
-0.46429	0	0.19475	0.34631	0.00016244
0.527	0	-0.2769	-0.8165	-9.4774e-05
0.46197	6.0254e-15	0.91115	-1.9031	-5.4337e-05
-0.050736	5.6843e-17	-1.5104	-1.0664	8.774e-05
-0.26556	0	-0.58291	-1.1714	0.00010131
0.057436	0	-0.3962	-0.19143	0.00011693
-0.5237	5.6843e-17	-2.1509	-1.0778	0.00014876
-0.5155	0	-0.90609	0.89891	0.00010325
-0.035786	0	1.4767	-0.50189	-2.7405e-05
0.22615	5.6843e-17	0.0039378	0.041944	-4.9565e-05
0.67717	6.4233e-15	0.52369	0.57034	-0.00019707
-0.21308	6.0254e-15	-0.14796	-0.24979	1.7404e-05
-0.021032	0	0.81073	-0.43029	0.00014677
-0.030926	6.2528e-15	-0.51863	-0.6222	-0.00010014
-0.11975	0	-0.64685	-0.77875	2.3431e-05
-0.32665	0	-1.4056	-1.2166	0.00020089
0.28573	0	0.43485	-0.64502	-0.00011048
0.23767	6.1959e-15	-0.4266	0.36528	-3.181e-05
0.1402	6.1959e-15	1.0277	0.30118	-0.00012798
-0.16335	0	-0.86286	0.84129	0.00010436
0.27893	5.6843e-17	-0.70701	0.022764	1.9511e-05
0.22844	6.1391e-15	0.16288	-0.82931	-8.5779e-05
0.41766	0	0.043483	1.1975	-0.00015431
-0.25306	0	-1.2901	1.5471	1.1766e-05
0.32662	5.6843e-17	1.118	-1.7545	-0.00010726
0.068036	5.6843e-17	-0.4773	-0.75773	7.2526e-05
0.098182	0	-0.00062579	0.01391	-6.8518e-05
0.099993	0	0.60173	-0.98976	-0.0001475
-0.20383	0	-1.3421	-0.34035	6.3676e-05
-0.19043	5.6843e-17	-0.12086	-0.047277	0.0001333
-0.1961	0	-1.0564	-0.49325	0.00015743
-0.064376	6.1959e-15	-1.2303	-0.46827	-3.7474e-05
-0.38004	5.6843e-17	0.57678	0.0082289	-9.7894e-05
0.7619	0	0.43872	-1.3627	-0.00011207
-0.42263	0	1.2699	0.23981	0.00014416
-0.71065	0	0.36738	0.86879	0.00016629
-0.39512	0	-1.0852	-0.18967	0.00023305
0.10417	5.6843e-17	-0.2035	-0.53806	5.2473e-05
-0.35608	5.6843e-17	0.068072	0.88245	6.5449e-05
-0.52868	0	0.45574	0.57216	0.00021324
0.24617	0	0.25966	-1.3439	-7.0428e-05
0.13822	6.0254e-15	0.57768	0.33352	1.0114e-05
0.54902	5.6843e-17	-0.042513	0.31287	-0.00010979
-0.31434	0	1.4721	-1.6393	-4.2435e-05
0.11658	5.6843e-17	0.44273	0.33833	-0.0001769
-0.55449	0	-1.3632	0.065687	0.0001609
0.59076	6.3096e-15	-0.66766	-1.0106	-0.00012259
0.15481	0	0.88203	0.55	-4.6768e-05
-0.061042	6.1391e-15	0.74216	-0.9446	-0.00011679
0.054248	0	0.061743	0.47458	-2.4653e-05
0.23938	0	0.1375	0.69077	-9.2076e-05
-0.57242	5.6843e-17	2.5281	-1.6995	0.00023979
0.12284	0	-1.7357	-0.79141	6.8532e-05
0.11482	0	-0.27574	0.56011	0.00012376
0.23218	5.6843e-17	-0.088129	0.70112	6.9035e-05
0.35982	6.0822e-15	-1.07	-0.92514	2.4166e-05
0.56099	0	0.96719	-1.1822	-0.00017325
0.20245	0	1.5244	0.050747	-7.5275e-05
0.72072	5.6843e-17	-0.37153	-0.67956	-0.0001867
-0.31487	5.9117e-15	0.81113	-0.9054	1.2587e-05
0.0015222	5.6843e-17	-1.0907	-0.30712	5.9454e-06
-0.39152	5.6843e-17	0.8425	-0.4249	-8.4279e-05
-0.15816	5.6843e-17	-0.64687	0.36683	-9.9924e-05
-0.34728	5.6843e-17	0.86954	-0.13832	-0.00012002
-0.64937	0	-0.81141	-0.17284	0.00018368
0.2841	5.6843e-17	-0.82815	-0.087183	-3.2375e-05
0.051203	0	0.44846	0.45717	-8.0494e-05
-0.28804	5.9686e-15	0.23206	0.57614	6.6652e-05
-0.27149	5.6843e-17	-0.28151	-0.096654	-7.7398e-05
-0.54172	6.1391e-15	-0.67813	0.069091	2.5473e-05
0.12206	5.6843e-17	0.82909	0.12259	3.1884e-05
-0.63746	0	0.12631	0.25834	0.00015303
-0.43304	0	0.72	0.42171	-8.5111e-05
-0.21406	0	-0.81443	-0.14954	0.00014609
-0.33627	0	-0.83623	0.11681	0.00020974
-0.66191	5.9686e-15	-1.6723	-1.0748	0.00016159
0.20821	0	0.38836	-0.71654	-6.2163e-05
-0.062049	0	0.42025	-0.25508	-3.0468e-06
-0.36663	5.9686e-15	-1.192	1.4751	0.00016165
0.54815	5.6843e-17	0.23969	-0.40011	-0.00015817
-0.20235	0	0.58691	-0.26704	0.00011078
-0.0082504	0	0.34777	-0.13729	5.2649e-05
0.096734	0	-1.3806	-0.62171	4.1055e-05
-0.32808	5.6843e-17	-0.22777	0.72711	1.6508e-05
0.32635	6.1391e-15	2.5193	-1.2389	-0.00017067
-0.48292	0	-1.0472	0.32132	3.0731e-05
0.3793	0	1.1141	-0.96402	-6.8771e-05
-0.047828	5.6843e-17	0.52188	0.38279	0.00017598
0.26794	6.3096e-15	-0.61004	-0.26011	-0.0001337
-0.5522	0	-0.11682	0.26086	5.5608e-05
-0.74364	0	-0.70455	-0.3443	0.00021781
0.43615	0	1.3856	-1.722	-4.2225e-05
0.49479	5.6843e-17	-0.76068	-0.31789	2.7315e-05
-0.50671	0	-0.73044	0.55126	9.3024e-05
-0.35053	5.798e-15	-0.97931	0.44844	0.00024387
-0.095454	0	0.42595	0.46716	4.8726e-05
0.27567	0	0.37912	-0.2669	-0.00018674
-0.39231	0	0.35575	0.46023	5.2738e-06
-0.1614	0	0.10689	-0.21477	-4.0943e-05
-0.56814	5.6843e-17	-0.25055	0.63872	0.00025517
-0.24259	6.0254e-15	-0.078721	0.25243	1.1323e-05
-0.014712	5.6843e-17	0.26009	-0.2941	-7.9951e-05
0.19197	5.6843e-17	0.15807	-0.041694	-1.1756e-05
-0.10477	6.0822e-15	0.76013	-0.065766	-5.5996e-05
0.043787	0	0.024024	0.42263	8.6372e-05
-0.012134	0	-1.0429	0.049703	-6.7142e-05
0.10966	0	0.3076	1.1201	-0.00020036
0.43334	5.6843e-17	0.56157	0.078443	-9.576e-05
-0.61275	0	0.19955	0.061793	0.00012355
-0.37853	0	0.63792	-0.40887	2.3308e-06
-0.12272	0	-0.48478	-0.61281	9.973e-05
0.48336	0	-1.8275	-0.82586	-3.3689e-05
-0.38928	5.6843e-17	-0.13864	0.21783	0.00025121
0.089187	0	0.94038	-0.80115	-0.00013762
-0.13506	5.6843e-17	1.4001	-2.1017	-0.00019156
-0.018639	5.6843e-17	1.1157	0.44455	-5.2257e-05
0.23858	0	-0.64588	-0.82197	-3.672e-05
0.44684	0	0.37711	0.60355	-0.00012821
0.2154	0	0.25065	0.64132	-3.2038e-05
-0.33495	0	0.95714	-0.75257	5.2405e-05
-0.19866	0	0.50714	-0.61057	2.2129e-05
-1.0978	0	-1.3709	-0.80237	0.00021603
0.0091075	0	0.026576	0.47266	-5.837e-05
0.019219	0	-0.058124	0.093111	8.1374e-05
-0.21765	0	1.0749	0.67535	4.3208e-05
0.49861	0	2.091	-0.6586	-0.00015168
-0.70567	0	0.97091	-0.2253	0.00024005
0.14829	5.6843e-17	0.67822	0.24133	-8.3295e-05
0.080569	0	0.19239	0.13294	5.2117e-06
-0.6585	0	-0.30563	0.30556	0.00029114
-0.093631	5.6843e-17	-0.58744	-0.64974	2.4688e-05
0.30381	0	1.308	-1.3454	-0.00022248
-0.29379	0	1.6417	-0.87137	-2.5083e-05
0.7473	0	1.3977	-1.3305	-0.00031691
0.40028	5.6843e-17	0.40719	-0.48269	-1.0938e-05
0.44698	0	0.1256	-0.34574	-0.00016339
0.10085	0	0.66929	0.48733	0.00014412
0.15455	1.1369e-16	1.0322	-0.94935	-1.1187e-05
-0.30649	5.6843e-17	0.54132	-0.72263	-0.00010127
-0.25123	5.9117e-15	-0.25688	0.36511	0.00014689
-0.5465	0	-1.2687	-0.67228	0.00010074
0.75917	0	-2.2411	-1.4123	-0.00016577
-1.0085	0	-1.4368	-1.0486	0.00031225
0.41907	0	0.80895	-0.51654	-5.0591e-05
-0.24055	0	0.47046	0.15022	4.9289e-05
-0.083084	0	-1.9152	-1.1497	3.9163e-05
-0.24685	0	-0.44019	0.19567	1.8469e-06
0.48321	5.6843e-17	2.4342	-1.9569	-0.0001397
-0.20149	0	-0.1266	0.44691	7.5008e-05
0.20572	0	0.30406	-0.60975	-0.00013843
-0.37882	1.7053e-16	-1.6289	-0.80305	3.4526e-05
-0.9105	5.6843e-17	-0.74362	-0.67915	0.00029437
-0.086457	5.9117e-15	-0.11353	0.69619	0.00012985
0.17207	6.0822e-15	0.77297	-0.6924	-6.1451e-05
-0.53681	5.6843e-17	-0.2644	-0.26364	0.0001287
-0.19471	0	0.48913	0.10732	0.00011684
-0.2064	0	0.82112	-0.037837	2.9254e-05
-0.28566	0	0.99776	0.22522	6.6997e-05
-0.72598	5.6843e-15	-0.86636	0.45678	0.00029165
0.53588	0	0.91137	0.50533	-0.00010841
0.27666	0	1.2801	-0.44755	-7.1351e-07
-0.065193	0	0.9519	0.65855	-0.00012824
-0.24941	0	0.85932	1.0223	-1.5659e-07
0.24786	5.6843e-17	-0.57443	-0.28113	5.5188e-05
0.17979	5.6843e-17	1.6528	-1.0199	-0.00010922
-0.23938	0	0.8537	0.49224	9.2481e-05
0.37037	0	0.99397	0.15782	-0.00014041
-0.26068	0	-0.46416	0.17762	5.6021e-05
-0.36833	0	-0.37413	0.70596	0.00013786
-0.13985	0	0.14762	0.34975	2.1765e-05
-0.51965	5.9686e-15	-0.84685	-0.49589	7.655e-05
0.036914	5.6843e-17	-0.51865	0.51129	-7.0315e-05
-0.11111	5.6843e-17	0.94008	-1.3843	7.5466e-05
-0.22987	5.6843e-17	-0.1369	-0.17584	1.5265e-05
0.11676	5.6843e-17	-0.9232	-0.79986	9.9077e-05
0.40641	0	0.82569	-0.56737	-0.00012702
0.12029	0	1.4103	-2.3051	2.024e-06
0.10927	0	0.024813	-0.85375	2.4865e-05
-0.4815	5.6843e-17	-1.9344	0.93105	7.9462e-05
-0.053729	5.9686e-15	0.67337	-0.30996	1.2733e-05
-0.21887	0	0.67831	0.71916	-4.2195e-05
0.17618	0	0.41623	0.35932	-0.00015931
0.050719	5.6843e-17	0.26063	0.46965	-6.3868e-05
-0.26377	5.798e-15	1.2464	-1.1033	6.4608e-05
-0.039702	0	-0.62583	-0.29872	-1.9141e-05
-0.28252	5.8549e-15	-0.66164	0.33617	0.00017024
0.39911	0	0.1555	0.1256	-0.00010891
-0.025623	5.6843e-17	1.1414	0.75291	-0.00011227
0.16904	0	-1.5188	-0.88441	5.1906e-05
-0.031792	0	-1.0276	0.1299	-4.8483e-05
-0.54986	0	0.98002	-0.28042	0.00020629
0.35149	0	0.22475	-0.3934	-4.8323e-05
0.37098	5.6843e-17	0.13875	-0.20597	-0.00011321
-0.10786	5.6843e-17	-0.11866	0.32769	-3.0932e-05
-0.092431	0	-0.62464	0.12192	4.5895e-05
-0.36633	0	1.4586	-0.79722	9.6105e-05
-0.22605	0	-0.85977	0.25203	0.0001287
-0.012941	5.6843e-17	0.17229	-0.71179	2.7275e-05
-0.062302	6.1391e-15	-1.2617	-0.60702	4.6671e-05
0.27768	0	-0.10668	-0.4619	-4.3804e-05
-0.17108	5.6843e-17	1.2819	0.4086	2.7135e-05
-0.015854	0	0.37273	0.25939	8.1399e-05
-0.3598	5.9117e-15	0.52543	-0.52469	4.6576e-05
0.71502	0	0.51543	0.67879	-0.00038499
0.23628	0	1.0976	-0.30199	2.3405e-05
-0.45248	0	-0.26259	-0.92828	0.00014805
0.21535	5.6843e-17	-1.3377	-0.95781	9.3984e-05
-0.15298	0	-0.27461	0.36555	4.701e-05
-0.57706	5.5707e-15	1.4048	-0.03383	0.00020724
0.46582	5.6843e-17	-0.6695	-0.941	-0.00017664
-0.008321	0	-0.53303	0.55202	-4.8198e-05
0.94934	5.6843e-17	0.67264	-0.96621	-7.7051e-06
0.21672	0	-0.91551	-1.266	2.7726e-05
0.17435	0	0.25402	-0.52353	-2.2318e-05
-0.064715	5.6843e-17	-0.053274	-0.51043	-0.00010287
0.050787	5.6843e-17	-0.26139	-0.58837	0.00010722
0.3055	6.1391e-15	0.46756	0.12888	-6.479e-05
0.043821	0	0.019029	0.61016	-4.3536e-05
0.71375	0	-1.1615	-0.15883	-0.00020546
-0.025664	0	-0.50641	-0.1807	-4.055e-05
-0.2334	5.9686e-15	-0.88503	-0.76799	7.7049e-05
-0.00019949	5.9686e-15	0.089806	0.4843	9.6518e-05
0.091096	5.9686e-15	1.36	-0.99974	-5.4173e-05
-0.14808	0	-0.11811	0.36052	1.4503e-05
-0.35093	6.0822e-15	0.58201	0.55431	-1.027e-05
0.22281	5.6843e-17	1.448	0.0079614	-5.9354e-05
-0.005287	0	0.23453	0.53053	-0.00011579
-0.49144	0	-0.48027	-0.14131	9.4046e-06
0.0045198	0	1.4828	0.09968	2.0193e-05
-0.14839	0	-0.19809	-1.0855	7.9947e-05
0.17183	0	0.23497	-1.0602	0.00012674
0.061996	0	0.27484	-0.10953	0.00015947
0.42688	0	0.74412	0.072346	-9.1113e-05
0.072149	5.6843e-17	0.55785	0.25448	5.0104e-05
-1.1169	0	-0.66776	-0.1415	0.00033814
0.31948	0	0.1442	0.47541	-7.0291e-05
-0.13567	0	-0.086675	-0.51465	-9.0631e-05
0.62272	0	0.80811	-1.3452	-0.00012257
-0.083288	5.798e-15	1.0851	0.43526	0.00011906
0.68058	0	-0.054491	-0.77378	1.2857e-06
0.73266	5.6843e-17	-1.0177	-0.44637	-9.3995e-05
0.18216	0	-0.66673	-0.34934	-3.1832e-05
-0.37207	0	1.0072	0.21937	5.8425e-05
-0.19274	0	-0.56958	-0.56808	-9.1405e-05
0.39039	0	-0.85473	-0.012046	1.4237e-05
-0.53639	5.6843e-17	0.54321	0.12007	0.00020469
-0.17535	0	-1.1921	-0.65492	8.6774e-05
0.1641	0	0.50861	0.19663	-1.0467e-05
0.085378	6.2528e-15	1.1483	-0.74503	-0.0001906
-0.50538	6.0254e-15	-0.14154	0.11812	4.6248e-05
-0.032752	0	0.37754	-0.28426	-3.566e-05
0.11498	6.0822e-15	-0.08357	-0.58461	-8.5658e-06
-0.59621	0	0.41749	0.69065	5.3259e-05
-0.049265	0	-1.8679	-0.85503	3.7738e-05
0.38611	0	0.35704	-0.072251	-0.00014178
-0.24483	6.1959e-15	-0.11354	0.6077	-6.4351e-05
-0.5733	5.6843e-17	-0.66846	0.15786	6.7061e-05
0.028447	0	0.49639	0.38974	2.2325e-05
-0.19113	5.6843e-17	0.31109	0.95103	-5.3524e-05
0.41243	5.6843e-17	-1.0222	-0.53179	0.0001362
0.20273	0	0.63389	0.30927	-2.612e-05
0.48329	0	-0.6904	-0.78375	-3.1811e-05
-0.092436	5.8549e-15	0.79225	0.52817	0.00010519
0.036198	0	-0.93363	0.24128	-3.4859e-05
0.024713	6.0822e-15	-0.24449	0.3873	2.7083e-05
-0.46756	5.6843e-17	-1.9341	-0.32861	0.00017658
-0.67727	0	1.5807	-1.2557	-0.00012085
0.070346	0	-0.56591	0.24192	8.5439e-05
-0.18517	0	0.48028	0.60717	3.8672e-05
0.66981	0	0.15752	0.13923	-0.00012924
0.27813	6.1391e-15	-0.17	-0.67044	-3.8909e-05
0.0070016	0	1.4014	-1.5568	7.6544e-05
0.73332	0	-0.0060085	0.54323	-0.00011012
-0.09201	0	-0.49213	0.264	0.00013867
0.25147	5.6843e-17	-0.19664	0.09744	-0.00013593
-0.076844	0	-2.2095	-0.27692	9.6035e-05
0.32036	0	0.74616	-0.13736	-0.00021486
-0.16933	0	-0.46914	-0.29181	-1.7133e-05
-1.0384	0	-0.49013	0.67542	0.00029359
-0.0071299	0	0.71651	-0.43255	-0.00020383
0.03556	0	0.87075	-0.02945	-0.00023708
0.19918	0	-0.14341	-0.36972	-1.1963e-05
-0.040718	0	0.25183	-1.0458	-0.00013167
0.34149	0	0.63746	0.04481	-4.3881e-05
0.59088	0	0.54755	-1.5596	-0.00039062
-0.015865	5.6843e-17	-0.6048	-0.21353	-2.7061e-05
0.091189	0	1.2231	1.0266	-0.00011021
0.22625	0	0.19703	0.71453	-7.0622e-05
-0.1822	0	1.2319	-1.3991	-7.6616e-05
-0.13345	0	0.27493	-1.3241	6.6297e-05
0.11734	0	0.82932	0.20151	-1.4059e-05
0.15847	0	-1.4676	-0.99442	-3.9386e-05
0.10127	6.0254e-15	-0.43663	-0.12575	4.0043e-05
0.68031	0	-0.81778	-0.62461	-0.00011859
-0.21417	5.6843e-17	1.1217	0.21058	-9.1296e-05
-0.42499	0	-0.43595	-0.091644	0.00028298
-0.083445	5.9686e-15	-1.3701	-0.21904	0.00016277
1.0513	5.6843e-17	1.2854	-0.99093	-0.00018471
0.4879	5.6843e-17	-0.33377	0.7862	-0.00021718
0.10685	0	-0.30541	0.60176	-2.5721e-05
0.48002	0	0.80696	0.24556	-0.00015265
0.38812	5.6843e-17	-1.9585	-0.84796	-2.2813e-05
0.41894	6.3665e-15	-0.34954	-0.44817	-0.00015146
-0.20664	0	-2.2268	-1.4341	0.00013609
0.023485	5.6843e-17	0.53579	-0.31712	4.9427e-05
-0.12276	0	-0.068203	0.46829	-0.00013406
0.37824	5.6843e-17	0.032149	-0.32791	-0.00024986
0.39531	6.4233e-15	1.1985	0.11984	-0.00029754
0.7106	0	0.010223	-0.51866	-0.00012577
0.42714	5.6843e-17	0.16328	-1.5111	9.3503e-06
0.18242	5.9686e-15	-0.32999	-0.65253	5.3755e-05
-0.074752	0	1.605	0.11073	-4.5945e-05
0.050415	5.6843e-17	-0.2968	0.22464	-7.8935e-05
-0.31497	0	-0.40638	-0.34373	-6.9824e-05
-0.54158	0	-0.38385	0.45679	1.6666e-05
0.11338	5.9117e-15	-0.056725	0.15975	9.5866e-05
0.039909	6.0254e-15	-0.89198	-0.56112	8.7147e-05
0.085186	0	-0.053129	0.61795	7.0151e-06
-0.4308	0	0.75136	0.73307	-2.0365e-05
0.11906	0	0.27177	0.59562	-1.0011e-05
-0.8655	5.9686e-15	-0.44472	0.60774	0.00011199
-0.57096	0	2.4043	-3.1666	6.5742e-05
-0.19714	5.6843e-17	-0.53576	0.27398	-5.7895e-05
0.60455	0	-0.72086	0.1177	-6.5427e-05
-0.78281	0	-1.217	0.82037	0.00024553
-0.20075	0	-0.10573	-0.76353	6.4169e-05
-0.1291	5.6843e-17	-0.39517	-0.26279	-1.7884e-05
0.82954	5.6843e-17	-0.39608	-0.25235	-0.00024483
-0.83982	0	-1.3531	-1.0429	0.00025604
0.041411	6.0822e-15	0.58644	0.11087	-3.9284e-05
0.20562	6.1959e-15	0.48173	-0.17371	-9.5667e-05
0.52222	0	-0.042414	-0.65183	-0.00011877
-0.093702	0	-0.033058	1.0465	3.2675e-05
0.06805	0	1.0405	0.74282	-2.8394e-05
-0.17089	0	-0.012141	-0.61134	7.0929e-05
0.13187	5.6843e-17	-0.14857	-0.44823	-3.3458e-06
0.15448	0	-1.4477	-0.74242	7.3046e-05
0.51012	0	-0.075726	-0.099569	-0.00018709
-0.15449	5.9686e-15	0.188	-0.64715	2.6586e-05
-0.3838	6.1959e-15	-0.97271	0.49506	2.1929e-05
0.21778	0	-0.15403	0.23213	-4.3586e-05
-0.087428	0	-0.93275	-0.0061543	7.8122e-05
-0.26194	0	0.282	-0.47529	4.8242e-05
0.12975	0	1.4001	-1.7913	-6.5289e-05
-0.55764	5.6843e-17	0.95695	0.60935	-2.7977e-05
0.0094916	5.6843e-17	-0.29244	-0.52188	-0.00018662
-0.023801	6.0822e-15	-0.17177	0.13273	4.0116e-06
-0.065724	0	-1.8102	1.524	-8.6607e-05
-0.59213	0	0.53285	0.75496	9.0995e-05
0.11383	5.6843e-17	-0.85371	0.0093883	6.8293e-05
0.57053	0	0.26217	-0.83449	-0.00020818
0.20534	0	1.4166	-0.28396	-3.7425e-05
-0.072623	0	0.53845	-0.14778	5.4533e-05
-0.071627	0	0.3356	-0.51293	8.4015e-05
-0.34547	0	0.29379	0.26679	0.00016929
0.1815	0	0.80387	-0.25377	-0.00018846
0.036228	0	-0.12351	-0.5259	-6.1542e-05
-0.59565	0	-1.499	-0.72914	5.1288e-05
-0.23159	0	-0.62225	-0.58225	4.6662e-07
-0.13873	5.6843e-17	-0.82516	-0.418	-5.7582e-05
0.13272	6.0254e-15	0.56109	-0.78305	-4.8416e-05
-0.1439	0	0.68593	0.14426	-2.1752e-05
-0.049226	6.1959e-15	0.8531	0.42736	-0.00012005
-0.21271	0	0.4562	0.16875	0.00010627
0.15398	0	-0.30798	-0.039802	0.00011116
0.24667	1.1369e-16	-1.4815	-1.0102	-3.8809e-05
0.4079	5.6843e-17	0.054829	-0.10143	-7.9626e-05
0.055518	0	-1.0624	-0.088938	-8.9646e-05
0.090433	5.6843e-17	0.65694	0.8055	-8.3542e-05
0.25457	0	1.8271	-0.12584	-8.3769e-05
-0.64157	5.6843e-17	-1.041	0.010162	0.00019816
-0.53707	0	0.049586	0.7874	0.00012306
-0.39503	0	-0.6891	0.007045	0.00019577
-0.037795	0	-0.244	0.42403	-1.2715e-07
0.29644	0	1.2757	0.093337	-7.6135e-05
0.21822	0	-0.062426	0.3319	0.00014152
0.14213	6.1959e-15	-0.54733	-0.26265	-5.8477e-05
0.039019	0	0.087844	-0.26159	-8.2942e-05
0.30843	6.0822e-15	-0.23439	-0.47043	-1.4569e-06
0.08358	0	1.0583	0.57118	5.7497e-07
0.14991	6.1391e-15	-1.061	-0.78309	7.7164e-06
0.1079	0	0.99983	0.16831	-9.9334e-05
-0.055847	0	0.064546	0.23652	1.913e-05
0.60721	5.6843e-17	0.81707	0.024328	-0.00027515
-0.017438	0	0.81373	0.32222	-2.0535e-05
0.7542	5.9686e-15	2.2359	-0.64798	-4.5872e-05
-0.43789	0	0.32306	0.21846	0.00018307
0.17476	0	1.1421	0.41287	8.3613e-05
-0.0083923	0	-0.09794	-0.030021	0.0002026
-0.064289	6.1959e-15	0.52108	0.21741	-9.2736e-05
0.12673	0	0.27748	0.39415	-4.1494e-05
0.27362	0	0.67555	-0.42012	-0.00011083


==> data/mc/mc_ap1_bank.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
1	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
2	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
3	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
4	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
5	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
6	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
7	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
8	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
9	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
10	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
11	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
12	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
13	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
14	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
15	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
16	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
17	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
18	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
19	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
20	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
21	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
22	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
23	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
24	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
25	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
26	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
27	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
28	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
29	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
30	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
31	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
32	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
33	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
34	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
35	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
36	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
37	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
38	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
39	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
40	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
41	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
42	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
43	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
44	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
45	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
46	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
47	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
48	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
49	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
50	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
51	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
52	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
53	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
54	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
55	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
56	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
57	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
58	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
59	13.282	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
60	13.504	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
61	17.539	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-59.356	-70
62	25.613	-70	-61.681	-75.051	-70	-70	-55	-70	-66.933	-70	-70	-70	-70	-65.183	-70	-70	-70	-70	-70	-55	-59.336	-70
63	33.181	-70	-61.839	-74.8	-68.628	-70	-44.566	-70	-66.962	-70	-70	-72.429	-70	-65.218	-70	-73.893	-69.139	-66.752	-79.433	-55.388	-59.436	-70
64	37.844	-70	-62.083	-74.566	-68.617	-74.651	-45.933	-85	-66.985	-75.977	-85	-72.507	-84.638	-65.269	-85	-73.661	-69.122	-66.821	-79.018	-55.9	-59.619	-83.585
65	39.289	-70	-62.417	-74.29	-68.59	-74.643	-47.376	-87.91	-67.012	-75.792	-95.12	-72.536	-84.299	-65.329	-85.875	-73.426	-69.174	-66.968	-78.58	-56.473	-59.866	-83.162
66	38.98	-70	-62.805	-74.042	-68.59	-74.636	-48.775	-87.307	-67.028	-75.598	-94.345	-72.543	-83.911	-65.416	-85.311	-73.227	-69.199	-67.17	-78.168	-57.045	-60.176	-82.708
67	42.718	-70	-63.11	-73.816	-68.648	-74.596	-33.775	-86.653	-67.101	-75.397	-93.495	-72.518	-83.495	-65.492	-84.73	-73.024	-69.21	-67.325	-77.797	-57.63	-45.176	-82.239
68	57.764	-55	-48.11	-73.558	-53.648	-59.596	-18.775	-85.966	-52.101	-75.195	-92.569	-57.518	-82.999	-65.245	-84.12	-72.823	-54.21	-52.325	-77.427	-42.63	-30.176	-81.743
69	63.595	-40	-33.11	-58.558	-38.648	-44.596	-3.7746	-70.966	-37.101	-60.195	-91.583	-42.518	-67.999	-50.245	-83.475	-57.823	-39.21	-37.325	-62.427	-27.63	-15.176	-81.206
70	63.85	-25	-18.11	-43.558	-23.648	-29.596	11.225	-55.966	-22.101	-45.195	-76.583	-27.518	-52.999	-35.245	-68.475	-42.823	-24.21	-22.325	-47.427	-12.63	-0.176	-66.206
71	63.663	-10	-3.1104	-28.558	-8.6478	-14.596	26.225	-40.966	-7.1008	-30.195	-61.583	-12.518	-37.999	-20.245	-53.475	-27.823	-9.2105	-7.3247	-32.427	2.3702	14.824	-51.206
72	62.778	5	11.89	-13.558	6.3522	0.40392	41.225	-25.966	7.8992	-15.195	-46.583	2.4819	-22.999	-5.2446	-38.475	-12.823	5.7895	7.6753	-17.427	17.37	29.824	-36.206
73	60.329	20	26.89	1.4416	21.352	15.404	46.32	-10.966	22.899	-0.19498	-31.583	17.482	-7.9994	9.7554	-23.475	2.1767	20.79	22.675	-2.4271	32.37	44.824	-21.206
74	56.082	35	41.89	16.442	36.352	30.404	45.458	4.0342	37.899	14.805	-16.583	32.482	7.0006	24.755	-8.475	17.177	35.79	37.675	12.573	47.37	54.351	-6.2061
75	48.862	50	56.89	31.442	51.352	45.404	47.04	19.034	52.899	29.805	-1.5835	47.482	22.001	39.755	6.525	32.177	50.79	52.675	27.573	52.007	52.855	8.7939
76	40.862	65	60.519	46.442	65.889	60.404	48.962	34.034	62.567	44.805	13.417	62.482	37.001	54.755	21.525	47.177	65.231	64.601	42.573	52.36	53.329	23.794
77	32.869	65.765	60.341	61.442	65.168	75.404	50.622	49.034	62.083	59.805	28.417	69.751	52.001	59.309	36.525	62.177	64.388	63.985	57.573	53.339	53.916	38.794
78	29.652	65.049	60.048	72.268	64.589	73.774	51.949	64.034	61.707	71.397	43.417	68.722	67.001	59.251	51.525	68.238	63.729	63.44	72.573	54.22	54.42	53.794
79	29.331	64.289	59.668	70.628	63.979	72.053	53.007	79.034	61.251	69.977	58.417	67.655	80.165	59.196	66.525	67.126	63.026	62.809	74.85	54.915	54.766	68.794
80	29.467	63.486	59.223	68.996	63.345	70.341	53.8	83.711	60.706	68.556	73.417	66.567	77.792	59.088	80.915	65.987	62.346	62.089	72.943	55.398	54.943	76.741
81	29.871	62.651	58.719	67.39	62.682	68.668	54.323	80.658	60.094	67.126	88.417	65.467	75.458	58.884	78.328	64.827	61.643	61.324	71.069	55.706	54.96	74.455
82	28.307	61.79	58.163	65.817	61.987	67.044	54.616	77.748	59.422	65.699	89.784	64.362	73.191	58.589	75.818	63.647	60.918	60.525	69.248	55.876	54.846	72.227
83	26.033	60.906	57.558	64.291	61.255	65.473	54.716	74.981	58.699	64.284	85.675	63.253	71.01	58.199	73.411	62.462	60.195	59.688	67.492	55.945	54.602	70.075
84	23.761	60.003	56.902	62.818	60.482	63.957	54.653	72.366	57.939	62.889	81.58	62.145	68.926	57.708	71.124	61.275	59.461	58.803	65.805	55.906	54.238	68.01
85	21.68	59.086	56.207	61.402	59.67	62.498	54.451	69.909	57.15	61.518	77.824	61.044	66.946	57.139	68.957	60.086	58.71	57.884	64.193	55.744	53.763	66.038
86	19.789	58.157	55.485	60.027	58.827	61.094	54.132	67.611	56.341	60.175	74.384	59.952	65.07	56.506	66.911	58.908	57.936	56.95	62.658	55.464	53.195	64.161
87	18.14	57.221	54.749	58.715	57.963	59.746	53.721	65.47	55.528	58.863	71.233	58.869	63.298	55.809	64.992	57.746	57.141	56.011	61.202	55.073	52.554	62.381
88	16.707	56.281	54.008	57.474	57.086	58.452	53.237	63.481	54.715	57.578	68.36	57.803	61.622	55.048	63.196	56.603	56.33	55.074	59.821	54.587	51.855	60.693
89	15.494	55.343	53.248	56.299	56.202	57.205	52.703	61.638	53.897	56.315	65.753	56.76	60.04	54.233	61.516	55.477	55.514	54.14	58.509	54.024	51.105	59.092
90	15.142	54.411	52.479	55.184	55.321	56.003	37.703	59.937	53.079	55.073	63.397	55.743	58.545	53.382	59.947	54.367	54.7	53.209	57.27	53.403	50.328	57.572
91	23.374	53.489	51.787	54.123	40.321	54.848	22.703	58.374	52.262	53.853	61.273	54.754	57.138	52.51	58.487	53.275	53.891	52.302	56.115	38.403	35.328	56.133
92	38.08	38.489	36.787	53.123	25.321	39.848	7.7032	56.936	37.262	52.631	59.361	39.754	55.821	50.161	57.134	52.205	38.891	37.302	55.043	23.403	20.328	54.774
93	47.603	23.489	21.787	38.123	10.321	24.848	-7.2968	55.614	22.262	37.631	57.667	24.754	54.568	35.161	55.838	37.205	23.891	22.302	40.043	8.4027	5.3276	53.451
94	51.931	8.4893	6.7874	23.123	-4.6788	9.8478	-22.297	40.614	7.2616	22.631	42.667	9.7545	39.568	20.161	40.838	22.205	8.8914	7.3017	25.043	-6.5973	-9.6724	49.722
95	53.003	-6.5107	-8.2126	8.1231	-19.679	-5.1522	-37.297	25.614	-7.7384	7.6312	27.667	-5.2455	24.568	5.1613	25.838	7.2046	-6.1086	-7.6983	10.043	-21.597	-24.672	34.722
96	52.669	-21.511	-23.213	-6.8769	-34.679	-20.152	-50.275	10.614	-22.738	-7.3688	12.667	-20.246	9.5679	-9.8387	10.838	-7.7954	-21.109	-22.698	-4.9573	-36.597	-39.672	19.722
97	48.643	-36.511	-38.213	-21.877	-49.679	-35.152	-49.155	-4.3859	-37.738	-22.369	-2.3331	-35.246	-5.4321	-24.839	-4.1619	-22.795	-36.109	-37.698	-19.957	-51.136	-38.773	4.722
98	37.608	-47.509	-43.084	-36.877	-54.382	-50.152	-48.288	-19.386	-43.827	-37.369	-17.333	-50.246	-20.432	-39.839	-19.162	-37.795	-50.631	-43.688	-34.957	-49.716	-39.134	-10.278
99	25.767	-46.74	-43.438	-44.713	-52.581	-50.811	-47.484	-34.386	-43.245	-40.566	-32.333	-50.99	-35.432	-41.093	-34.162	-40.952	-47.697	-43.423	-49.881	-48.636	-39.273	-25.278
100	18.027	-45.995	-43.645	-44.478	-51.043	-49.379	-46.99	-49.386	-43.136	-40.575	-47.333	-49.501	-45.995	-41.371	-49.162	-41.051	-47.125	-43.065	-48.955	-47.671	-39.327	-37.081
101	14.619	-45.273	-43.731	-44.17	-49.707	-48.127	-46.923	-49.825	-42.933	-40.412	-54.547	-48.26	-45.465	-41.598	-49.782	-40.971	-46.56	-42.842	-48.087	-47.131	-39.953	-38.141
102	13.013	-45	-44.055	-43.937	-49.042	-47.583	-46.846	-48.486	-42.909	-40.871	-52.548	-47.816	-44.9	-42.275	-48.653	-40.954	-46.008	-43.11	-47.285	-46.976	-40.392	-38.789
103	12.089	-45	-44.528	-44.258	-48.618	-47.225	-46.778	-47.461	-43.283	-41.237	-50.836	-47.427	-44.449	-42.759	-47.969	-41.401	-46.028	-43.288	-46.934	-46.84	-40.723	-39.599
104	11.406	-45	-44.917	-44.486	-48.291	-46.942	-46.716	-47.12	-43.567	-41.507	-49.871	-47.12	-44.609	-43.127	-47.73	-41.705	-46.136	-43.421	-46.895	-46.729	-40.965	-40.447
105	10.909	-45	-45.242	-44.675	-48.039	-46.718	-46.661	-46.833	-43.8	-41.705	-49.225	-46.877	-44.709	-43.406	-47.549	-41.926	-46.241	-43.521	-46.879	-46.636	-41.136	-41.093
106	10.576	-45	-45.515	-44.834	-47.848	-46.54	-46.612	-46.616	-43.994	-41.846	-48.728	-46.683	-44.803	-43.616	-47.422	-42.081	-46.343	-43.594	-46.882	-46.559	-41.253	-41.586
107	10.351	-45	-45.745	-44.968	-47.703	-46.399	-46.569	-46.455	-44.155	-41.943	-48.349	-46.527	-44.897	-43.773	-47.332	-42.186	-46.444	-43.646	-46.9	-46.492	-41.327	-41.963
108	10.202	-45	-45.941	-45.084	-47.595	-46.287	-46.528	-46.338	-44.291	-42.006	-48.063	-46.4	-44.992	-43.887	-47.285	-42.251	-46.542	-43.682	-46.93	-46.434	-41.367	-42.25
109	10.106	-45	-46.107	-45.185	-47.515	-46.196	-46.489	-46.255	-44.407	-42.044	-47.851	-46.296	-45.087	-43.97	-47.271	-42.286	-46.623	-43.705	-46.968	-46.384	-41.38	-42.47
110	10.049	-45	-46.25	-45.275	-47.45	-46.123	-46.452	-46.195	-44.506	-42.061	-47.697	-46.21	-45.184	-44.027	-47.283	-42.297	-46.705	-43.718	-47.013	-46.338	-41.372	-42.637
111	10.022	-45	-46.374	-45.355	-47.404	-46.064	-46.415	-46.154	-44.593	-42.063	-47.586	-46.136	-45.281	-44.065	-47.314	-42.291	-46.791	-43.722	-47.063	-46.297	-41.347	-42.765
112	10.015	-45	-46.482	-45.431	-47.373	-46.014	-46.378	-46.128	-44.669	-42.053	-47.506	-46.073	-45.378	-44.087	-47.361	-42.272	-46.88	-43.72	-47.117	-46.258	-41.31	-42.864
113	10.025	-45	-46.577	-45.501	-47.355	-45.972	-46.34	-46.104	-44.736	-42.035	-47.452	-46.018	-45.475	-44.098	-47.42	-42.243	-46.969	-43.711	-47.175	-46.222	-41.262	-42.94
114	10.046	-45	-46.66	-45.568	-47.346	-45.936	-46.3	-46.088	-44.797	-42.011	-47.418	-45.969	-45.572	-44.099	-47.487	-42.208	-47.059	-43.698	-47.232	-46.188	-41.206	-43
115	10.077	-45	-46.735	-45.632	-47.344	-45.905	-46.22	-46.085	-44.852	-41.978	-47.401	-45.923	-45.668	-44.093	-47.561	-42.168	-47.148	-43.681	-47.293	-46.155	-41.144	-43.048
116	10.115	-45	-46.79	-45.692	-47.348	-45.876	-46.147	-46.092	-44.903	-41.927	-47.397	-45.882	-45.755	-44.081	-47.64	-42.126	-47.236	-43.659	-47.357	-46.122	-41.077	-43.088
117	10.16	-45	-46.828	-45.749	-47.355	-45.85	-46.082	-46.107	-44.95	-41.883	-47.403	-45.843	-45.846	-44.065	-47.724	-42.079	-47.323	-43.635	-47.424	-46.09	-41.006	-43.123
118	10.21	-45	-46.87	-45.804	-47.366	-45.826	-46.023	-46.129	-44.994	-41.845	-47.419	-45.805	-45.94	-44.046	-47.81	-42.025	-47.407	-43.607	-47.493	-46.058	-40.932	-43.154
119	10.263	-45	-46.916	-45.856	-47.378	-45.803	-45.967	-46.155	-45.035	-41.813	-47.443	-45.769	-46.035	-44.023	-47.898	-41.977	-47.49	-43.576	-47.564	-46.026	-40.856	-43.173
120	10.319	-45	-46.964	-45.905	-47.392	-45.781	-45.913	-46.187	-45.074	-41.785	-47.474	-45.734	-46.132	-43.999	-47.988	-41.934	-47.569	-43.543	-47.637	-45.994	-40.777	-43.196
121	10.379	-45	-47.012	-45.952	-47.406	-45.76	-45.859	-46.221	-45.111	-41.762	-47.51	-45.701	-46.228	-43.972	-48.079	-41.895	-47.646	-43.507	-47.713	-45.961	-40.697	-43.227
122	10.441	-45	-47.061	-45.997	-47.421	-45.739	-45.805	-46.259	-45.146	-41.741	-47.552	-45.667	-46.325	-43.944	-48.17	-41.861	-47.72	-43.469	-47.79	-45.927	-40.616	-43.265
123	10.505	-45	-47.109	-46.04	-47.437	-45.718	-45.749	-46.3	-45.18	-41.725	-47.598	-45.635	-46.421	-43.915	-48.263	-41.831	-47.791	-43.429	-47.868	-45.893	-40.534	-43.309
124	10.572	-45	-47.155	-46.081	-47.452	-45.697	-45.691	-46.342	-45.212	-41.711	-47.649	-45.599	-46.516	-43.884	-48.355	-41.805	-47.859	-43.387	-47.948	-45.857	-40.451	-43.358
125	10.64	-45	-47.2	-46.12	-47.467	-45.677	-45.633	-46.387	-45.242	-41.7	-47.703	-45.565	-46.61	-43.853	-48.447	-41.783	-47.924	-43.343	-48.03	-45.819	-40.363	-43.412
126	10.71	-45	-47.242	-46.158	-47.481	-45.656	-45.576	-46.434	-45.27	-41.693	-47.778	-45.535	-46.704	-43.821	-48.552	-41.764	-47.985	-43.297	-48.113	-45.777	-40.258	-43.471
127	10.783	-45	-47.281	-46.194	-47.495	-45.636	-45.519	-46.482	-45.297	-41.688	-47.862	-45.508	-46.797	-43.787	-48.667	-41.75	-48.043	-43.249	-48.198	-45.713	-40.16	-43.533
128	10.858	-45	-47.317	-46.228	-47.508	-45.617	-45.461	-46.531	-45.322	-41.685	-47.949	-45.483	-46.888	-43.753	-48.781	-41.738	-48.098	-43.2	-48.284	-45.657	-40.066	-43.599
129	10.935	-45	-47.35	-46.261	-47.521	-45.597	-45.364	-46.582	-45.346	-41.684	-48.039	-45.459	-46.979	-43.718	-48.895	-41.73	-48.149	-43.15	-48.371	-45.605	-39.974	-43.668
130	11.942	-45	-47.378	-46.294	-32.521	-45.578	-45.259	-46.636	-45.367	-41.686	-48.132	-45.437	-47.069	-43.682	-49.008	-41.725	-48.197	-43.099	-48.459	-45.555	-39.885	-43.74
131	16.335	-45	-47.402	-46.325	-17.521	-45.56	-45.168	-46.732	-45.387	-41.688	-48.227	-45.417	-47.158	-43.645	-49.122	-41.723	-48.242	-43.047	-48.549	-30.555	-39.793	-43.816
132	25.382	-45	-47.425	-46.356	-2.5207	-45.542	-30.168	-46.822	-45.406	-41.704	-48.325	-45.398	-47.248	-43.608	-49.231	-41.724	-33.242	-42.996	-48.64	-15.555	-39.705	-43.923
133	38.426	-45	-47.45	-46.387	12.479	-45.526	-15.168	-46.909	-45.426	-41.634	-33.325	-45.382	-47.327	-43.567	-49.359	-41.726	-18.242	-42.936	-33.64	-0.55524	-39.565	-44.047
134	53.175	-45	-47.473	-46.426	27.479	-45.506	-0.16778	-46.948	-45.445	-29.191	-18.325	-42.8	-47.445	-43.557	-49.27	-41.742	-3.242	-42.947	-18.64	14.445	-39.669	-41.799
135	65.808	-30	-47.496	-31.426	42.479	-30.506	14.832	-43.333	-30.445	-14.191	-3.3251	-27.8	-47.221	-41.077	-34.27	-38.057	11.758	-36.786	-3.6399	29.445	-33.049	-26.799
136	71.686	-15	-47.51	-16.426	57.479	-15.506	29.832	-28.333	-15.445	0	11.675	-12.8	-36.103	-29.279	-19.27	-23.38	26.758	-21.786	11.36	44.445	-18.049	-11.799
137	71.876	0	-32.51	-1.4258	65.53	-0.50591	44.832	-13.333	-0.44492	0	26.675	0	-21.103	-14.279	-4.2701	-8.3796	41.758	-6.7857	26.36	59.445	-3.0489	0
138	71.988	15	-17.51	13.574	65.53	14.494	59.832	0	14.555	0	41.675	0	-6.1034	0	10.73	0	56.758	0	41.36	65.53	0	0
139	74.403	30	-2.5104	28.574	56.673	29.494	65.53	0	29.555	-15	56.675	15	0	0	25.73	0	65.53	-0	56.36	53.95	0	0
140	79.978	45	12.49	43.574	41.673	44.494	50.53	15	44.555	-30	65.53	30	15	0	40.73	0	65.53	15	65.53	38.95	0	-15
141	87.586	45	27.49	58.574	26.673	58.639	35.53	30	53.741	-45	65.53	45	30	-15	55.73	15	51.74	30	65.53	23.95	15	-30
142	91.304	45	42.49	43.574	41.673	43.639	20.53	45	38.741	-30	50.53	60	45	0	65.53	30	36.74	45	50.53	30.845	30	-15
143	87.852	45	57.49	53.022	56.673	28.639	25.799	45	48.414	-15	35.53	45	60	15	50.53	45	44.172	60	35.53	45.845	45	0
144	73.633	45	56.757	38.022	41.673	43.639	40.799	45	36.646	0	45	45	45	30	45	42.526	54.083	45	39.339	60.845	37.32	15
145	55.392	43.445	41.757	44.694	26.673	45	55.799	45	51.646	15	45	45	42.875	40.105	45	37.37	39.083	30	36.996	45.845	32.894	25.603
146	39.241	38.157	50.638	39.196	18.975	40.314	40.799	45	36.646	30	41.317	44.834	37.388	35.291	45	32.807	24.083	20.304	32.114	30.845	28.985	22.216
147	27.765	33.47	42.739	34.32	16.434	35.256	25.799	45	29.971	39.246	35.685	39.309	32.556	31.035	41.239	28.796	20.656	17.696	27.86	15.917	25.547	19.3
148	23.182	29.343	37.798	30.027	14.255	30.802	15.215	45	26.321	34.626	30.774	34.408	28.332	27.291	35.922	25.283	17.98	15.446	24.174	13.89	22.531	16.794
149	23.445	25.727	33.39	26.268	12.387	26.904	13.358	40.875	23.127	30.535	26.525	30.095	24.659	24.008	31.25	22.216	15.673	13.503	20.99	12.14	19.889	14.638
150	22.936	22.568	29.482	22.99	10.783	23.506	11.747	35.758	20.337	26.929	22.868	26.319	21.475	21.136	27.174	19.542	13.683	11.825	18.245	10.63	17.577	12.783
151	21.877	19.815	26.033	20.136	9.4047	20.552	10.348	31.247	17.904	23.762	19.73	23.026	18.722	18.626	23.634	17.212	11.965	10.373	15.88	9.3233	15.553	11.186
152	20.08	17.418	22.997	17.656	8.2182	17.988	9.1314	27.296	15.782	20.984	17.043	20.16	16.342	16.435	20.569	15.182	10.482	9.1165	13.843	8.1919	13.782	9.8075
153	18.292	15.331	20.329	15.501	7.1952	15.764	8.0714	23.849	13.931	18.551	14.743	17.67	14.286	14.522	17.92	13.412	9.1982	8.0267	12.087	7.2105	12.23	8.6164
154	16.718	13.513	17.988	13.629	6.3114	13.833	7.1465	20.851	12.316	16.42	12.775	15.507	12.508	12.849	15.632	11.867	8.0863	7.08	10.573	6.3578	10.87	7.5851
155	15.041	11.928	15.934	12	5.5465	12.158	6.3381	18.248	10.904	14.554	11.088	13.628	10.97	11.387	13.656	10.518	7.1216	6.2563	9.2642	5.6157	9.6747	6.6904
156	13.429	10.546	14.132	10.583	4.8833	10.702	5.6304	15.988	9.6698	12.918	9.6416	11.994	9.6372	10.106	11.948	9.3372	6.2831	5.5383	8.1321	4.9686	8.6243	5.9127
157	11.996	9.3382	12.55	9.3476	4.3071	9.4348	5.0098	14.028	8.5884	11.483	8.3993	10.572	8.4811	8.9829	10.471	8.3027	5.553	4.9111	7.1512	4.4034	7.6995	5.2353
158	10.723	8.2819	11.16	8.2698	3.8056	8.3313	4.4646	12.325	7.6398	10.223	7.3307	9.3332	7.4766	7.9971	9.1915	7.3949	4.9161	4.3623	6.2997	3.9088	6.8841	4.644
159	9.5941	7.3566	9.9372	7.3278	3.3682	7.3686	3.9848	10.846	6.8065	9.1145	6.4099	8.2527	6.6024	7.1304	8.0822	6.5968	4.3596	3.8813	5.5593	3.4754	6.1641	4.1269
160	8.5935	6.5448	8.8606	6.5034	2.9861	6.5275	3.5619	9.5595	6.0732	8.1385	5.615	7.3086	5.8403	6.3671	7.1187	5.8942	3.8724	3.4588	4.9143	3.0947	5.5273	3.6738
161	7.7065	5.8314	7.9115	5.7808	2.6516	5.7914	3.1885	8.4386	5.4271	7.2777	4.9275	6.4826	5.1749	5.694	6.2805	5.2744	3.4452	3.0871	4.3515	2.7599	4.9632	3.276
162	6.9198	5.2036	7.0736	5.1463	2.3583	5.1462	2.8583	7.461	4.8567	6.5175	4.3319	5.7587	4.5928	5.0994	5.5502	4.7269	3.0699	2.7595	3.8594	2.465	4.4629	2.926
163	6.2215	4.6501	6.3329	4.5882	2.1007	4.5798	2.5657	6.607	4.3525	5.845	3.8148	5.1233	4.0827	4.5734	4.9128	4.2423	2.7397	2.4703	3.4285	2.2047	4.0183	2.6176
164	5.6011	4.1614	5.6772	4.0967	1.874	4.0817	2.3061	5.8598	3.9061	5.2492	3.3651	4.5647	3.635	4.1073	4.3556	3.8128	2.4486	2.2145	3.0505	1.9747	3.6228	2.3453
165	5.0493	3.7293	5.096	3.6631	1.6742	3.643	2.0755	5.205	3.5102	4.7205	2.9733	4.0729	3.2414	3.6937	3.8675	3.4315	2.1916	1.988	2.7183	1.771	3.2704	2.1044
166	4.558	3.3466	4.58	3.28	1.4977	3.256	1.8703	4.6303	3.1586	4.2507	2.6314	3.6391	2.8947	3.3261	3.4395	3.0924	1.9643	1.787	2.4258	1.5905	2.9559	1.891
167	4.1198	3.0071	4.1214	2.9409	1.3417	2.9141	1.6873	4.1251	2.8459	3.8326	2.3324	3.256	2.5889	2.999	3.0633	2.7904	1.763	1.6084	2.1679	1.4301	2.6748	1.7016
168	3.7286	2.7055	3.7131	2.6404	1.2036	2.6115	1.5241	3.6804	2.5673	3.46	2.0705	2.9171	2.3187	2.7074	2.7323	2.5211	1.5844	1.4494	1.9402	1.2876	2.4233	1.5332
169	3.3787	2.4371	3.3492	2.3737	1.081	2.3434	1.3781	3.2881	2.3188	3.1274	1.8407	2.6168	2.0796	2.4471	2.4405	2.2805	1.4258	1.3078	1.7388	1.1606	2.198	1.3833
170	3.0655	2.1981	3.0244	2.1366	0.97215	2.1055	1.2476	2.9417	2.0968	2.8302	1.6388	2.3504	1.8677	2.2145	2.1829	2.0653	1.2847	1.1813	1.5603	1.0474	1.9958	1.2496
171	2.7846	1.9848	2.7341	1.9255	0.8753	1.894	1.1305	2.6353	1.8982	2.5641	1.461	2.1138	1.6797	2.0063	1.9552	1.8725	1.1589	1.0683	1.402	0.94628	1.8142	1.1302
172	2.5324	1.7943	2.4743	1.7374	0.78903	1.7058	1.0255	2.3639	1.7204	2.3256	1.3043	1.9032	1.5125	1.8197	1.7535	1.6996	1.0467	0.9672	1.2613	0.85589	1.6508	1.0235
173	2.3056	1.6238	2.2415	1.5694	0.71207	1.5381	0.93121	2.123	1.5609	2.1116	1.166	1.7155	1.3637	1.6522	1.5746	1.5443	0.94644	0.87658	1.1361	0.77497	1.5037	0.92782
174	2.1014	1.4712	2.0327	1.4193	0.64333	1.3884	0.84637	1.9091	1.4176	1.9193	1.0436	1.5481	1.231	1.5017	1.4158	1.4046	0.85676	0.79527	1.0245	0.70244	1.371	0.84207
175	1.9173	1.3343	1.8452	1.285	0.58186	1.2547	0.76997	1.7188	1.2889	1.7464	0.9353	1.3986	1.1126	1.3664	1.2746	1.2789	0.77644	0.72222	0.92503	0.63735	1.2512	0.76506
176	1.7512	1.2113	1.6765	1.1647	0.52681	1.135	0.70109	1.5492	1.173	1.5905	0.83923	1.2649	1.0068	1.2445	1.1488	1.1655	0.7044	0.65653	0.83612	0.57886	1.143	0.69582
177	1.601	1.1008	1.5247	1.0567	0.47747	1.0279	0.63894	1.398	1.0685	1.45	0.75393	1.1451	0.91212	1.1346	1.0367	1.0632	0.63971	0.59738	0.7566	0.52626	1.0451	0.6335
178	1.465	1.0014	1.3879	0.95971	0.43318	0.93178	0.58278	1.2629	0.97428	1.3232	0.67809	1.0378	0.82728	1.0354	0.93661	0.97073	0.58157	0.54406	0.68538	0.47889	0.95639	0.57734
179	1.3419	0.91175	1.2645	0.87251	0.39339	0.8455	0.532	1.1421	0.88917	1.2085	0.61056	0.9414	0.75118	0.94573	0.84714	0.88709	0.52924	0.49596	0.62152	0.43619	0.876	0.52667
180	1.2302	0.83092	1.1531	0.79402	0.3576	0.76796	0.48603	1.034	0.81223	1.1048	0.55038	0.85481	0.68283	0.86462	0.76708	0.81136	0.4821	0.45251	0.5642	0.39767	0.80304	0.48091
181	1.1287	0.75794	1.0523	0.72329	0.32538	0.69819	0.44438	0.93706	0.74259	1.0108	0.49667	0.77692	0.62138	0.79119	0.69535	0.74271	0.43959	0.41323	0.51269	0.36287	0.73678	0.43954
182	1.0365	0.69198	0.96115	0.65948	0.29634	0.63535	0.40661	0.85009	0.67951	0.92563	0.44869	0.70678	0.56608	0.72462	0.63101	0.68042	0.40121	0.3777	0.46635	0.33141	0.67653	0.40211
183	0.9525	0.63231	0.87858	0.60187	0.27015	0.5787	0.37233	0.77197	0.62232	0.84834	0.40577	0.64356	0.51625	0.66423	0.57324	0.62385	0.36653	0.34553	0.42463	0.30295	0.6217	0.3682
184	0.87602	0.57827	0.80373	0.5498	0.2465	0.52758	0.3412	0.70172	0.57041	0.77814	0.36735	0.58653	0.47132	0.6094	0.52133	0.57243	0.33517	0.3164	0.38702	0.27718	0.57177	0.33747
185	0.80627	0.5293	0.73583	0.50269	0.22514	0.4814	0.31289	0.63848	0.52326	0.71433	0.33292	0.53502	0.43076	0.55956	0.47461	0.52565	0.30678	0.28998	0.35309	0.25381	0.52625	0.3096
186	0.7426	0.48488	0.67417	0.46004	0.20582	0.43965	0.28714	0.58151	0.4804	0.65626	0.30203	0.48847	0.39411	0.51423	0.43255	0.48305	0.28106	0.26601	0.32245	0.23262	0.48473	0.2843
187	0.68442	0.44456	0.61814	0.42139	0.18834	0.40188	0.2637	0.53012	0.4414	0.6034	0.27429	0.44636	0.36097	0.47296	0.39463	0.44424	0.25774	0.24425	0.29476	0.21339	0.44683	0.26132
188	0.63122	0.40792	0.56718	0.38636	0.17252	0.36768	0.24235	0.48374	0.4059	0.55522	0.24937	0.40824	0.33098	0.43536	0.36043	0.40885	0.23658	0.22449	0.26971	0.19592	0.4122	0.24044
189	0.58252	0.37462	0.5208	0.35457	0.15818	0.33668	0.22289	0.44184	0.37355	0.51129	0.22695	0.3737	0.30382	0.40108	0.32955	0.37655	0.21738	0.20653	0.24704	0.18004	0.38054	0.22145
190	0.5379	0.34431	0.47857	0.3257	0.14518	0.30858	0.20515	0.40395	0.34406	0.4712	0.20677	0.34239	0.2792	0.36979	0.30164	0.34706	0.19993	0.19019	0.22651	0.16561	0.35158	0.20417
191	0.49699	0.31673	0.44008	0.29947	0.13339	0.28307	0.18896	0.36967	0.31715	0.43459	0.1886	0.31398	0.25687	0.3412	0.27641	0.32012	0.18407	0.17533	0.2079	0.15247	0.32508	0.18845
192	0.45944	0.29159	0.40498	0.27562	0.12269	0.25991	0.17418	0.33863	0.29259	0.40115	0.17223	0.28819	0.23661	0.31507	0.25355	0.29548	0.16965	0.1618	0.19103	0.14051	0.3008	0.17413
193	0.42497	0.26869	0.37296	0.25392	0.11299	0.23887	0.16069	0.3105	0.27015	0.37057	0.15746	0.26476	0.21821	0.29117	0.23284	0.27295	0.15652	0.14949	0.17571	0.12962	0.27856	0.16109
194	0.39328	0.2478	0.34372	0.23417	0.10418	0.21974	0.14837	0.285	0.24965	0.3426	0.14413	0.24347	0.2015	0.26931	0.21406	0.25233	0.14458	0.13828	0.16181	0.1197	0.25816	0.14922
195	0.36414	0.22874	0.31703	0.21617	0.096175	0.20235	0.13711	0.26186	0.23091	0.31701	0.13211	0.22411	0.18631	0.24929	0.19702	0.23346	0.1337	0.12808	0.14919	0.11066	0.23946	0.1384
196	0.33733	0.21135	0.29264	0.19978	0.088909	0.18652	0.12682	0.24085	0.21377	0.29358	0.12127	0.2065	0.1725	0.23096	0.18155	0.21617	0.1238	0.11878	0.13772	0.10243	0.2223	0.12854
197	0.31264	0.19547	0.27035	0.18483	0.082314	0.17212	0.11741	0.22178	0.19807	0.27211	0.11149	0.19048	0.15993	0.21417	0.16751	0.20033	0.11477	0.11032	0.1273	0.094904	0.20655	0.11956
198	0.28989	0.18097	0.24997	0.1712	0.07633	0.159	0.10882	0.20445	0.1837	0.25245	0.10266	0.1759	0.14847	0.19879	0.15476	0.18582	0.10655	0.10261	0.11784	0.088037	0.19209	0.11138
199	0.26892	0.16771	0.23133	0.15877	0.070901	0.14706	0.10096	0.1887	0.17054	0.23442	0.094687	0.16262	0.13803	0.18469	0.14318	0.17251	0.099057	0.095598	0.10923	0.081767	0.1788	0.10394
200	0.24958	0.15561	0.21428	0.14743	0.065978	0.13619	0.093781	0.17438	0.15848	0.2179	0.087494	0.15053	0.12851	0.17177	0.13267	0.16032	0.09223	0.089217	0.10141	0.076044	0.16658	0.097158
201	0.23173	0.14454	0.19868	0.13708	0.061515	0.1263	0.087221	0.16135	0.14744	0.20275	0.081002	0.13951	0.11983	0.15992	0.12311	0.14914	0.086012	0.083414	0.094301	0.070822	0.15534	0.090994
202	0.21524	0.13443	0.18441	0.12763	0.057473	0.1173	0.081229	0.14949	0.13733	0.18885	0.075145	0.12949	0.11192	0.14906	0.11443	0.13889	0.080349	0.078142	0.087847	0.066058	0.145	0.085393
203	0.20002	0.12519	0.17134	0.11901	0.053815	0.10911	0.075758	0.1387	0.12806	0.17611	0.069861	0.12035	0.10472	0.13911	0.10655	0.12949	0.075194	0.073356	0.081987	0.061715	0.13548	0.080306
204	0.18594	0.11675	0.15939	0.11114	0.050509	0.10167	0.070769	0.12887	0.11957	0.16442	0.065098	0.11204	0.098168	0.12998	0.099403	0.12088	0.070504	0.069016	0.076669	0.057759	0.12673	0.075693
205	0.17293	0.10904	0.14844	0.10397	0.047523	0.094891	0.066221	0.11993	0.1118	0.15371	0.060808	0.10447	0.092205	0.12162	0.092914	0.113	0.06624	0.065084	0.071846	0.054157	0.11869	0.071516
206	0.1609	0.10199	0.13843	0.097426	0.044832	0.088732	0.06208	0.11179	0.10469	0.14389	0.056947	0.097587	0.086784	0.11396	0.08703	0.10578	0.062367	0.061521	0.067476	0.050881	0.11129	0.067741
207	0.14977	0.095563	0.12926	0.091456	0.04241	0.083136	0.058313	0.10438	0.098181	0.13489	0.053477	0.091326	0.081863	0.10695	0.0817	0.099169	0.058852	0.058299	0.063519	0.047906	0.10449	0.06434
208	0.13947	0.089697	0.12088	0.086014	0.040236	0.078055	0.054889	0.097649	0.092228	0.12664	0.050363	0.085635	0.0774	0.10053	0.076876	0.093125	0.055663	0.055389	0.059942	0.045207	0.098241	0.061285
209	0.12993	0.08435	0.11322	0.081055	0.038291	0.073446	0.051781	0.091531	0.086787	0.11909	0.047573	0.080468	0.073359	0.094658	0.072514	0.087599	0.052771	0.05277	0.056714	0.042762	0.092504	0.058548
210	0.1211	0.079478	0.10622	0.076541	0.036555	0.069268	0.048965	0.085976	0.081819	0.11218	0.04508	0.075781	0.069708	0.089284	0.068577	0.08255	0.050153	0.050417	0.053806	0.040553	0.08724	0.056104
211	0.11293	0.075045	0.099825	0.072437	0.035012	0.065488	0.046418	0.080937	0.077286	0.10586	0.042859	0.071535	0.066415	0.08437	0.06503	0.077943	0.04779	0.048313	0.051191	0.038561	0.082413	0.053933
212	0.10536	0.071017	0.094007	0.06871	0.033647	0.062072	0.044119	0.076371	0.07316	0.10009	0.040885	0.067693	0.063457	0.079882	0.061841	0.073742	0.045661	0.046437	0.048849	0.036769	0.077991	0.052013
213	0.098351	0.06736	0.088718	0.065333	0.032446	0.058991	0.04205	0.07224	0.069409	0.09484	0.039138	0.064223	0.060819	0.075789	0.058982	0.069917	0.04375	0.044774	0.046757	0.035162	0.073945	0.050327
214	0.091862	0.06405	0.083917	0.062277	0.03139	0.056219	0.040192	0.068509	0.066006	0.090072	0.037601	0.061096	0.058479	0.072062	0.056429	0.066439	0.042042	0.043308	0.044896	0.033723	0.070249	0.048857
215	0.085856	0.06106	0.079565	0.059519	0.03047	0.053732	0.038531	0.065148	0.062925	0.085749	0.036257	0.058283	0.056414	0.068673	0.054158	0.063283	0.04052	0.042024	0.043249	0.03244	0.066884	0.047589
216	0.080298	0.058365	0.075627	0.057038	0.029677	0.051509	0.037051	0.062135	0.060142	0.081837	0.035091	0.055759	0.054605	0.065598	0.052148	0.060425	0.039173	0.040911	0.041801	0.031301	0.063827	0.046509
217	0.07516	0.055944	0.07207	0.054813	0.029001	0.049529	0.035739	0.059445	0.057635	0.078306	0.034091	0.053503	0.053034	0.062816	0.050383	0.057845	0.03799	0.039955	0.040537	0.030296	0.061056	0.045605
218	0.070414	0.053775	0.068866	0.052825	0.028434	0.047775	0.034587	0.057051	0.055383	0.075128	0.033245	0.051494	0.051687	0.060304	0.048844	0.055529	0.036958	0.039147	0.039447	0.029415	0.058549	0.044866
219	0.066036	0.051842	0.065988	0.051058	0.02797	0.046229	0.033586	0.054932	0.05337	0.072275	0.032544	0.049714	0.050549	0.058044	0.047518	0.053456	0.036068	0.038475	0.038518	0.02865	0.056288	0.044281
220	0.062006	0.050127	0.063413	0.049489	0.027601	0.044877	0.032725	0.053068	0.051578	0.069726	0.031977	0.048146	0.049608	0.056019	0.046391	0.05161	0.035313	0.037931	0.037741	0.027993	0.054255	0.043842
221	0.058305	0.048614	0.06112	0.048106	0.027323	0.043706	0.031993	0.05144	0.049992	0.067459	0.031539	0.046775	0.048854	0.054213	0.045452	0.049975	0.034687	0.037506	0.037109	0.027436	0.052435	0.04354
222	0.054923	0.047291	0.059087	0.046898	0.027129	0.042703	0.031382	0.050034	0.048598	0.065455	0.031221	0.045586	0.048279	0.052618	0.044689	0.048535	0.034184	0.037192	0.036613	0.026972	0.050813	0.043369
223	0.051852	0.046144	0.057298	0.045855	0.027015	0.041857	0.030883	0.048834	0.047385	0.063695	0.031021	0.044568	0.047874	0.051222	0.044095	0.047277	0.033796	0.036983	0.036249	0.026595	0.049375	0.043323
224	0.049098	0.045161	0.055736	0.044967	0.026977	0.041158	0.030488	0.047828	0.046342	0.062163	0.030937	0.043709	0.047629	0.050013	0.043665	0.046189	0.03352	0.036871	0.03601	0.0263	0.048109	0.043397
225	0.046686	0.044334	0.054388	0.044227	0.027013	0.040597	0.030192	0.047006	0.045459	0.060846	0.030968	0.042998	0.047535	0.048976	0.043394	0.045259	0.033351	0.036852	0.035896	0.026084	0.047004	0.043587
226	0.044698	0.043652	0.05324	0.043627	0.027121	0.040161	0.029987	0.04636	0.044727	0.059729	0.031112	0.042429	0.047593	0.048103	0.043282	0.044479	0.033284	0.03692	0.035903	0.025951	0.046047	0.043889
227	0.0434	0.043106	0.052282	0.043162	0.027299	0.039839	0.029869	0.045889	0.044137	0.058802	0.031368	0.041994	0.047802	0.047381	0.043328	0.043838	0.033319	0.037071	0.036034	0.025896	0.04523	0.044303
228	0.043998	0.042691	0.051503	0.042826	0.027546	0.039623	0.029832	0.045585	0.043683	0.058055	0.031739	0.041686	0.048163	0.046803	0.043535	0.043334	0.033452	0.037299	0.036288	0.025914	0.044543	0.044825
229	0.058829	0.042399	0.050897	0.042618	0.027858	0.039511	0.029874	0.045445	0.04336	0.057477	0.03223	0.041497	0.048682	0.046359	0.043911	0.042961	0.033684	0.037607	0.03667	0.026001	0.043979	0.04546
230	0.1092	0.042225	0.050456	0.042539	0.028236	0.039498	0.029993	0.045467	0.043161	0.057062	0.032846	0.041423	0.049366	0.046043	0.044466	0.042713	0.034016	0.037998	0.037184	0.026153	0.04353	0.046213
231	0.052271	0.042165	0.050176	0.04259	0.028679	0.03958	0.030184	0.04565	0.043083	0.056802	0.033599	0.041457	0.050226	0.045848	0.045232	0.042583	0.034454	0.03847	0.03784	0.026366	0.043189	0.047089
232	0.10774	0.042214	0.050052	0.04277	0.029189	0.039756	0.030445	0.045996	0.043124	0.056693	0.034502	0.041597	0.051278	0.045769	0.046245	0.042566	0.035005	0.039019	0.03865	0.02664	0.042952	0.048093
233	0.066458	0.04237	0.050082	0.043081	0.029766	0.040023	0.030771	0.046511	0.043283	0.056724	0.035575	0.041839	0.052549	0.045801	0.047538	0.042659	0.035676	0.039644	0.039631	0.02697	0.042812	0.049232
234	0.047608	0.042632	0.05026	0.043527	0.030414	0.040381	0.031163	0.047204	0.043566	0.056881	0.03685	0.04218	0.054078	0.045939	0.049158	0.042857	0.036475	0.040344	0.040807	0.027356	0.042763	0.050516
235	0.051418	0.042998	0.050588	0.044116	0.03114	0.040831	0.031616	0.048088	0.043974	0.057163	0.038365	0.042618	0.055908	0.046181	0.051173	0.043158	0.037415	0.04112	0.042211	0.027793	0.042794	0.05196
236	0.051418	0.042999	0.050588	0.044116	0.03114	0.040831	0.031616	0.048088	0.043974	0.057163	0.038365	0.042618	0.055908	0.046181	0.051173	0.043158	0.037415	0.04112	0.042211	0.027793	0.042794	0.05196


==> data/mc/mc_ap1_drng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	5.1105	653.62	-0.32125	-2.2507	-1.2551	0.89408	0.30688	-0.89182	0.63082	-1.8755	-0.58615	-2.391	0.39776	0.67257	-3.3314	2.6249	1.2505	-1.3928	-2.1646	1.9533	-1.3623	-1.3415
1	5.1094	648.23	-0.31404	-2.2422	-1.2528	0.87619	0.31166	-0.89221	0.63399	-1.882	-0.59722	-2.3963	0.38032	0.68165	-3.3367	2.6264	1.2524	-1.3876	-2.1631	1.9607	-1.3442	-1.3429
2	5.1084	642.83	-0.30686	-2.2336	-1.2505	0.85829	0.31636	-0.89252	0.63716	-1.8886	-0.60821	-2.4015	0.3629	0.69072	-3.342	2.628	1.2542	-1.3825	-2.1615	1.9681	-1.3261	-1.3442
3	5.1075	637.43	-0.2997	-2.225	-1.2482	0.84039	0.32096	-0.89276	0.64032	-1.8951	-0.61912	-2.4068	0.34553	0.69979	-3.3471	2.6296	1.2561	-1.3774	-2.1599	1.9754	-1.308	-1.3455
4	5.1067	632.02	-0.29256	-2.2163	-1.2459	0.82247	0.32549	-0.89293	0.64347	-1.9016	-0.62994	-2.412	0.32818	0.70886	-3.3523	2.6312	1.2579	-1.3723	-2.1583	1.9827	-1.2899	-1.3467
5	5.1061	626.6	-0.28545	-2.2077	-1.2437	0.80455	0.32993	-0.89303	0.64662	-1.9081	-0.64067	-2.4173	0.31087	0.71792	-3.3574	2.6329	1.2598	-1.3673	-2.1566	1.99	-1.2718	-1.3478
6	5.1055	621.19	-0.27837	-2.199	-1.2414	0.78661	0.33428	-0.89305	0.64977	-1.9145	-0.65132	-2.4226	0.2936	0.72699	-3.3624	2.6346	1.2617	-1.3622	-2.1549	1.9972	-1.2538	-1.3489
7	5.1051	615.76	-0.27131	-2.1903	-1.2391	0.76867	0.33854	-0.89299	0.6529	-1.921	-0.66188	-2.4278	0.27636	0.73604	-3.3674	2.6363	1.2635	-1.3571	-2.1532	2.0044	-1.2358	-1.35
8	5.1047	610.34	-0.26428	-2.1815	-1.2369	0.75072	0.34272	-0.89286	0.65604	-1.9275	-0.67235	-2.4331	0.25915	0.7451	-3.3724	2.6381	1.2654	-1.352	-2.1515	2.0115	-1.2178	-1.351
9	5.1045	604.9	-0.25727	-2.1727	-1.2346	0.73276	0.34681	-0.89266	0.65916	-1.9339	-0.68274	-2.4384	0.24199	0.75415	-3.3773	2.6399	1.2673	-1.347	-2.1497	2.0186	-1.1998	-1.3519
10	5.1043	599.47	-0.25029	-2.1639	-1.2324	0.71479	0.35082	-0.89238	0.66228	-1.9403	-0.69303	-2.4437	0.22486	0.7632	-3.3821	2.6417	1.2692	-1.3419	-2.1478	2.0257	-1.1818	-1.3528
11	5.1043	594.03	-0.24334	-2.1551	-1.2302	0.69681	0.35473	-0.89203	0.6654	-1.9468	-0.70324	-2.4491	0.20776	0.77225	-3.387	2.6435	1.2711	-1.3369	-2.146	2.0327	-1.1639	-1.3536
12	5.1043	588.58	-0.23641	-2.1463	-1.2279	0.67883	0.35856	-0.8916	0.6685	-1.9532	-0.71336	-2.4544	0.19071	0.78129	-3.3917	2.6454	1.2729	-1.3318	-2.1441	2.0397	-1.146	-1.3544
13	5.1045	583.13	-0.22951	-2.1374	-1.2257	0.66084	0.3623	-0.8911	0.67161	-1.9596	-0.72339	-2.4597	0.17369	0.79032	-3.3964	2.6473	1.2748	-1.3268	-2.1422	2.0466	-1.1281	-1.3551
14	5.1048	577.67	-0.22263	-2.1285	-1.2235	0.64284	0.36595	-0.89052	0.6747	-1.966	-0.73332	-2.4651	0.15671	0.79935	-3.4011	2.6492	1.2767	-1.3218	-2.1402	2.0535	-1.1102	-1.3558
15	5.1051	572.21	-0.21578	-2.1195	-1.2213	0.62484	0.36952	-0.88987	0.6778	-1.9723	-0.74317	-2.4704	0.13977	0.80837	-3.4057	2.6512	1.2786	-1.3168	-2.1382	2.0604	-1.0923	-1.3564
16	5.1056	566.74	-0.20896	-2.1106	-1.2191	0.60682	0.37299	-0.88914	0.68088	-1.9787	-0.75293	-2.4758	0.12288	0.81739	-3.4102	2.6532	1.2805	-1.3118	-2.1362	2.0672	-1.0745	-1.357
17	5.1061	561.27	-0.20216	-2.1016	-1.2169	0.58881	0.37638	-0.88834	0.68396	-1.9851	-0.76259	-2.4811	0.10602	0.82641	-3.4147	2.6552	1.2824	-1.3068	-2.1341	2.074	-1.0567	-1.3575
18	5.1068	555.8	-0.19538	-2.0926	-1.2147	0.57078	0.37968	-0.88746	0.68704	-1.9914	-0.77217	-2.4865	0.089201	0.83541	-3.4192	2.6573	1.2843	-1.3018	-2.132	2.0807	-1.0389	-1.3579
19	5.1075	550.32	-0.18863	-2.0835	-1.2125	0.55275	0.38289	-0.88651	0.69011	-1.9977	-0.78165	-2.4919	0.072425	0.84441	-3.4236	2.6593	1.2862	-1.2968	-2.1299	2.0874	-1.0212	-1.3583
20	5.1084	544.83	-0.1819	-2.0745	-1.2103	0.53472	0.386	-0.88548	0.69317	-2.0041	-0.79104	-2.4973	0.055691	0.8534	-3.4279	2.6615	1.2881	-1.2918	-2.1277	2.094	-1.0034	-1.3587
21	5.1093	539.34	-0.1752	-2.0654	-1.2081	0.51668	0.38903	-0.88437	0.69622	-2.0104	-0.80034	-2.5026	0.038998	0.86237	-3.4322	2.6636	1.2901	-1.2868	-2.1255	2.1006	-0.98574	-1.3589
22	5.1103	533.85	-0.16852	-2.0563	-1.206	0.49864	0.39198	-0.88319	0.69926	-2.0166	-0.80954	-2.508	0.022346	0.87134	-3.4365	2.6658	1.292	-1.2818	-2.1233	2.1072	-0.96806	-1.3592
23	5.1115	528.35	-0.16185	-2.0471	-1.2038	0.48059	0.39483	-0.88192	0.70229	-2.0229	-0.81865	-2.5134	0.0057367	0.88029	-3.4407	2.668	1.2939	-1.2768	-2.121	2.1137	-0.95041	-1.3593
24	5.1127	522.85	-0.15521	-2.0379	-1.2016	0.46254	0.39758	-0.88057	0.70531	-2.0292	-0.82767	-2.5188	-0.010831	0.88923	-3.4448	2.6703	1.2958	-1.2719	-2.1187	2.1202	-0.93277	-1.3594
25	5.114	517.34	-0.1486	-2.0287	-1.1995	0.44449	0.40025	-0.87913	0.70832	-2.0354	-0.83659	-2.5242	-0.027358	0.89816	-3.4489	2.6725	1.2978	-1.2669	-2.1163	2.1266	-0.91515	-1.3595
26	5.1154	511.83	-0.14201	-2.0195	-1.1974	0.42643	0.40281	-0.87761	0.71132	-2.0417	-0.84541	-2.5297	-0.043846	0.90708	-3.453	2.6748	1.2997	-1.2619	-2.114	2.133	-0.89755	-1.3595
27	5.1169	506.31	-0.13545	-2.0102	-1.1952	0.40837	0.40528	-0.87601	0.71432	-2.0479	-0.85413	-2.5351	-0.060288	0.91599	-3.457	2.6772	1.3017	-1.257	-2.1116	2.1394	-0.87998	-1.3594
28	5.1184	500.79	-0.12891	-2.0008	-1.1931	0.39032	0.40766	-0.87433	0.71732	-2.0541	-0.86276	-2.5405	-0.076681	0.92488	-3.461	2.6796	1.3036	-1.2521	-2.1092	2.1457	-0.86243	-1.3593
29	5.1201	495.26	-0.12239	-1.9914	-1.191	0.37227	0.40995	-0.87257	0.72031	-2.0603	-0.8713	-2.546	-0.093021	0.93376	-3.465	2.6819	1.3056	-1.2471	-2.1068	2.152	-0.8449	-1.3591
30	5.1219	489.73	-0.11587	-1.9819	-1.1889	0.35422	0.41214	-0.87072	0.7233	-2.0665	-0.87975	-2.5514	-0.10931	0.94263	-3.4689	2.6844	1.3076	-1.2422	-2.1043	2.1583	-0.82738	-1.3589
31	5.1237	484.2	-0.10933	-1.9724	-1.1869	0.33617	0.41425	-0.86881	0.72629	-2.0727	-0.88813	-2.5569	-0.12554	0.95148	-3.4728	2.6868	1.3095	-1.2374	-2.1018	2.1646	-0.80986	-1.3587
32	5.1256	478.66	-0.10277	-1.9629	-1.1849	0.31812	0.41628	-0.86683	0.72929	-2.079	-0.89644	-2.5623	-0.14173	0.9603	-3.4768	2.6893	1.3115	-1.2325	-2.0993	2.1708	-0.79235	-1.3584
33	5.1276	473.12	-0.096195	-1.9533	-1.1829	0.30005	0.41824	-0.86478	0.73228	-2.0852	-0.9047	-2.5678	-0.15788	0.96908	-3.4807	2.6917	1.3134	-1.2276	-2.0968	2.177	-0.77484	-1.3582
34	5.1298	467.57	-0.089574	-1.9436	-1.181	0.28195	0.42012	-0.86268	0.73527	-2.0915	-0.9129	-2.5733	-0.17402	0.97784	-3.4846	2.6942	1.3153	-1.2226	-2.0942	2.1832	-0.75737	-1.3579
35	5.1319	462.02	-0.08289	-1.934	-1.1791	0.26383	0.42193	-0.8605	0.73826	-2.0979	-0.92107	-2.5787	-0.19015	0.98659	-3.4886	2.6967	1.3172	-1.2176	-2.0917	2.1894	-0.73991	-1.3576
36	5.1342	456.46	-0.076124	-1.9243	-1.1773	0.24567	0.42364	-0.85826	0.74126	-2.1043	-0.9292	-2.5841	-0.20624	0.99536	-3.4926	2.6993	1.319	-1.2125	-2.0892	2.1956	-0.72242	-1.3573
37	5.1366	450.9	-0.069257	-1.9146	-1.1754	0.22742	0.42523	-0.85595	0.74433	-2.1107	-0.93727	-2.5895	-0.22231	1.0042	-3.4965	2.7019	1.3207	-1.2073	-2.0866	2.2018	-0.70489	-1.357
38	5.139	445.34	-0.062284	-1.9049	-1.1737	0.20908	0.42673	-0.85355	0.74747	-2.1172	-0.94527	-2.5949	-0.23837	1.013	-3.5006	2.7045	1.3224	-1.2021	-2.0841	2.208	-0.68728	-1.3566
39	5.1415	439.77	-0.055222	-1.8951	-1.1719	0.19066	0.42821	-0.85105	0.75071	-2.1236	-0.95324	-2.6002	-0.25442	1.0218	-3.5046	2.7071	1.324	-1.1969	-2.0816	2.2142	-0.66953	-1.3562
40	5.1441	434.2	-0.048103	-1.8853	-1.1703	0.17211	0.42975	-0.84846	0.75407	-2.13	-0.96114	-2.6055	-0.27044	1.0307	-3.5088	2.7098	1.3254	-1.1917	-2.0792	2.2205	-0.65159	-1.3558
41	5.1468	428.63	-0.040966	-1.8754	-1.1685	0.1534	0.43137	-0.84575	0.75759	-2.1365	-0.96894	-2.6109	-0.28644	1.0395	-3.513	2.7125	1.3267	-1.1866	-2.0769	2.2269	-0.63341	-1.3555
42	5.1495	423.05	-0.033832	-1.8654	-1.1667	0.13452	0.43312	-0.84295	0.76128	-2.143	-0.97661	-2.6164	-0.30245	1.0484	-3.5173	2.7152	1.3279	-1.1813	-2.0747	2.2333	-0.61497	-1.3551
43	5.1524	417.47	-0.026642	-1.8554	-1.1649	0.11553	0.43513	-0.84012	0.7651	-2.1495	-0.98412	-2.6219	-0.31852	1.0573	-3.5218	2.7179	1.329	-1.1761	-2.0727	2.2399	-0.59623	-1.3548
44	5.1553	411.88	-0.019338	-1.8453	-1.163	0.096545	0.4374	-0.83728	0.76899	-2.156	-0.9915	-2.6273	-0.33475	1.0664	-3.5265	2.7205	1.3299	-1.1708	-2.0707	2.2467	-0.57717	-1.3547
45	5.1584	406.3	-0.011833	-1.8351	-1.1611	0.077611	0.43978	-0.83446	0.77296	-2.1626	-0.99882	-2.6328	-0.35119	1.0756	-3.5314	2.723	1.3307	-1.1657	-2.0688	2.2537	-0.55779	-1.3547
46	5.1616	400.71	-0.0040834	-1.825	-1.1592	0.05878	0.44221	-0.83172	0.77708	-2.1692	-1.0063	-2.6381	-0.36794	1.0849	-3.5365	2.7254	1.3314	-1.1605	-2.0668	2.2608	-0.53803	-1.3549
47	5.1649	395.12	0.0039301	-1.8149	-1.1574	0.040073	0.44464	-0.82916	0.78137	-2.1758	-1.0139	-2.6435	-0.38511	1.0944	-3.5417	2.7277	1.3321	-1.1552	-2.0647	2.2682	-0.51784	-1.3553
48	5.1683	389.52	0.012292	-1.8048	-1.1555	0.02146	0.44698	-0.82689	0.78582	-2.1823	-1.0217	-2.6489	-0.40282	1.104	-3.5472	2.73	1.3329	-1.1499	-2.0626	2.2756	-0.49716	-1.356
49	5.1719	383.93	0.021076	-1.7945	-1.1535	0.0029113	0.44927	-0.82501	0.79048	-2.1887	-1.0298	-2.6543	-0.42098	1.1137	-3.553	2.7323	1.3336	-1.1446	-2.0605	2.2832	-0.47598	-1.3569
50	5.1756	378.33	0.030419	-1.7841	-1.1511	-0.015569	0.45156	-0.82361	0.79529	-2.1949	-1.038	-2.6596	-0.43959	1.1238	-3.5591	2.7344	1.3344	-1.1392	-2.0584	2.2909	-0.4543	-1.3578
51	5.1794	372.73	0.040379	-1.7734	-1.1485	-0.034047	0.45394	-0.82278	0.80022	-2.2013	-1.0466	-2.6649	-0.45867	1.1342	-3.5654	2.7364	1.3352	-1.1339	-2.0563	2.2988	-0.43205	-1.3589
52	5.1833	367.13	0.05098	-1.7626	-1.1456	-0.052759	0.45663	-0.82262	0.80549	-2.2082	-1.0559	-2.6702	-0.47834	1.145	-3.5721	2.7382	1.3361	-1.1287	-2.0541	2.307	-0.40886	-1.3605
53	5.1874	361.54	0.062392	-1.7514	-1.1424	-0.071942	0.45974	-0.8233	0.81119	-2.2156	-1.0661	-2.6756	-0.49864	1.156	-3.5794	2.7396	1.3372	-1.1235	-2.0516	2.3159	-0.38467	-1.3628
54	5.1917	355.94	0.074478	-1.7399	-1.1387	-0.091461	0.4634	-0.82489	0.81733	-2.2234	-1.0775	-2.6812	-0.51956	1.1674	-3.5876	2.7407	1.3384	-1.1183	-2.0491	2.3255	-0.3596	-1.3659
55	5.1962	350.35	0.087098	-1.728	-1.1345	-0.1112	0.46768	-0.82739	0.8238	-2.2318	-1.0901	-2.6869	-0.54108	1.1791	-3.5965	2.7415	1.3396	-1.1133	-2.0468	2.3361	-0.33367	-1.3703
56	5.2009	344.76	0.10039	-1.716	-1.13	-0.1311	0.47294	-0.83089	0.83057	-2.2407	-1.1043	-2.6927	-0.56321	1.191	-3.6065	2.7422	1.3408	-1.1086	-2.0448	2.3477	-0.30678	-1.3761
57	5.2059	339.17	0.11454	-1.7042	-1.1254	-0.15106	0.47991	-0.83574	0.83773	-2.2504	-1.1202	-2.6986	-0.58619	1.2035	-3.6178	2.7426	1.342	-1.1044	-2.043	2.3605	-0.2786	-1.3836
58	5.2113	333.59	0.1299	-1.6925	-1.1205	-0.1716	0.48913	-0.84237	0.84547	-2.2607	-1.1379	-2.7049	-0.61039	1.2168	-3.6307	2.7426	1.3434	-1.1008	-2.0417	2.3744	-0.24885	-1.3927
59	5.2172	328.02	0.14678	-1.6812	-1.1154	-0.19296	0.50037	-0.85119	0.85371	-2.2719	-1.1579	-2.7113	-0.63595	1.2307	-3.6453	2.7419	1.3449	-1.0977	-2.0413	2.3895	-0.21749	-1.4035
60	5.2236	322.46	0.16588	-1.6708	-1.1103	-0.21516	0.51424	-0.86223	0.86223	-2.2841	-1.1806	-2.7178	-0.66294	1.2455	-3.6617	2.7406	1.3465	-1.0949	-2.0419	2.4059	-0.18436	-1.4161
61	5.2308	316.91	0.18724	-1.6614	-1.1051	-0.23804	0.5315	-0.87547	0.87088	-2.2975	-1.2066	-2.7241	-0.69207	1.2609	-3.68	2.7385	1.3487	-1.0927	-2.0434	2.4237	-0.14985	-1.4309
62	5.2389	311.37	0.21082	-1.653	-1.1004	-0.26136	0.55273	-0.89128	0.87966	-2.313	-1.236	-2.7297	-0.72363	1.2764	-3.7002	2.7354	1.3517	-1.0905	-2.0459	2.4432	-0.11387	-1.4484
63	5.2482	305.85	0.23651	-1.6453	-1.0963	-0.28512	0.57835	-0.90998	0.88899	-2.3313	-1.2693	-2.7343	-0.75769	1.2923	-3.7228	2.7309	1.3551	-1.0884	-2.0507	2.4651	-0.076042	-1.469
64	5.2589	300.34	0.26431	-1.6379	-1.0927	-0.3089	0.60875	-0.93176	0.89873	-2.3528	-1.3065	-2.7377	-0.79495	1.3091	-3.7482	2.7244	1.3582	-1.0865	-2.0585	2.489	-0.035801	-1.4931
65	5.2714	294.86	0.2954	-1.6313	-1.0902	-0.33328	0.64472	-0.95639	0.90884	-2.3773	-1.3473	-2.7396	-0.83546	1.3263	-3.7768	2.7154	1.3617	-1.0844	-2.0702	2.5152	0.0072459	-1.5206
66	5.286	289.41	0.33096	-1.6261	-1.0892	-0.35795	0.68678	-0.9838	0.9187	-2.4046	-1.3916	-2.7402	-0.8793	1.3439	-3.8096	2.7037	1.3658	-1.081	-2.0864	2.5437	0.05358	-1.5518
67	5.3033	283.99	0.37171	-1.6219	-1.0895	-0.38239	0.73603	-1.0144	0.92849	-2.4348	-1.4394	-2.7392	-0.92594	1.3614	-3.8474	2.6895	1.3699	-1.0758	-2.1071	2.5741	0.1035	-1.5867
68	5.3237	278.59	0.41763	-1.6182	-1.0899	-0.40692	0.79351	-1.0482	0.93909	-2.4678	-1.4913	-2.737	-0.97606	1.3784	-3.8905	2.6724	1.3745	-1.0697	-2.1316	2.6063	0.15638	-1.6253
69	5.3482	273.24	0.46907	-1.615	-1.0898	-0.43059	0.86026	-1.0845	0.95144	-2.503	-1.5476	-2.7349	-1.0305	1.3952	-3.9393	2.6522	1.3801	-1.0625	-2.1602	2.6404	0.21109	-1.6674
70	5.3777	267.93	0.52687	-1.6115	-1.0888	-0.45148	0.938	-1.1226	0.96609	-2.5397	-1.6089	-2.7338	-1.0902	1.4126	-3.9934	2.6288	1.3864	-1.0539	-2.1918	2.6763	0.26632	-1.7133
71	5.4132	262.66	0.59164	-1.6063	-1.0876	-0.46859	1.0272	-1.1627	0.98266	-2.5784	-1.6756	-2.7336	-1.1547	1.4309	-4.0531	2.6021	1.3923	-1.0431	-2.2251	2.714	0.32259	-1.7636
72	5.4561	257.44	0.66323	-1.5983	-1.0871	-0.48253	1.1287	-1.2052	1.0005	-2.6196	-1.7483	-2.7339	-1.2245	1.4487	-4.1196	2.5724	1.3978	-1.0288	-2.26	2.7535	0.382	-1.8191
73	5.5077	252.28	0.74141	-1.5871	-1.0867	-0.49343	1.2434	-1.2511	1.0193	-2.6628	-1.8276	-2.7355	-1.3008	1.4649	-4.1939	2.5394	1.4022	-1.0105	-2.2974	2.7957	0.4465	-1.8804
74	5.5701	247.18	0.82714	-1.5732	-1.0858	-0.50175	1.3725	-1.3021	1.0393	-2.7087	-1.9148	-2.7385	-1.3852	1.4787	-4.2773	2.5036	1.4059	-0.98746	-2.3376	2.8429	0.51831	-1.9482
75	5.6453	242.15	0.92149	-1.5577	-1.083	-0.50811	1.5172	-1.3605	1.06	-2.7578	-2.0104	-2.7422	-1.4778	1.49	-4.3711	2.4652	1.4088	-0.9577	-2.3804	2.8968	0.59917	-2.0235
76	5.7356	237.19	1.0246	-1.5416	-1.0785	-0.51191	1.6774	-1.4281	1.0819	-2.8094	-2.1143	-2.7459	-1.5783	1.4976	-4.4758	2.4235	1.4091	-0.92169	-2.4266	2.9574	0.68865	-2.1081
77	5.843	232.31	1.136	-1.5267	-1.0738	-0.51401	1.8526	-1.5067	1.1059	-2.8639	-2.2263	-2.7488	-1.6864	1.501	-4.5919	2.3777	1.4061	-0.88061	-2.477	3.0235	0.78587	-2.2033
78	5.969	227.52	1.2544	-1.5146	-1.0702	-0.51433	2.0423	-1.5957	1.1328	-2.9211	-2.3463	-2.7503	-1.8021	1.5013	-4.7197	2.3281	1.3996	-0.83428	-2.5327	3.0949	0.89174	-2.3084
79	6.1145	222.81	1.378	-1.5038	-1.0677	-0.51281	2.2454	-1.6944	1.1632	-2.9815	-2.474	-2.7505	-1.9258	1.5007	-4.8582	2.2756	1.3877	-0.78181	-2.5934	3.1714	1.0068	-2.4211
80	6.2796	218.2	1.505	-1.4919	-1.0656	-0.51009	2.4604	-1.8032	1.1962	-3.0446	-2.6095	-2.7488	-2.0577	1.5015	-5.0063	2.221	1.3704	-0.72501	-2.6572	3.2512	1.1298	-2.5408
81	6.4633	213.7	1.6336	-1.4793	-1.0629	-0.50684	2.6849	-1.922	1.2305	-3.1081	-2.7525	-2.7445	-2.197	1.5048	-5.1624	2.1658	1.3487	-0.66518	-2.7232	3.3321	1.2591	-2.6661
82	6.6645	209.29	1.7632	-1.4674	-1.0584	-0.50314	2.9167	-2.0506	1.2654	-3.1712	-2.901	-2.7375	-2.3426	1.5112	-5.3237	2.1102	1.3223	-0.60217	-2.7907	3.413	1.3939	-2.7952
83	6.8821	204.99	1.8932	-1.4576	-1.0512	-0.49913	3.1538	-2.1876	1.2999	-3.2337	-3.0527	-2.7276	-2.4934	1.5213	-5.4874	2.0545	1.2917	-0.53549	-2.8598	3.4941	1.5337	-2.9282
84	7.1144	200.8	2.0228	-1.4504	-1.0409	-0.49505	3.3944	-2.3305	1.3328	-3.2954	-3.2074	-2.715	-2.6491	1.5346	-5.6522	1.999	1.2582	-0.46587	-2.9304	3.5766	1.678	-3.0651
85	7.3597	196.72	2.1505	-1.4467	-1.0273	-0.49058	3.637	-2.4781	1.3634	-3.3562	-3.365	-2.6999	-2.8098	1.55	-5.8167	1.9434	1.2229	-0.39512	-3.0029	3.6613	1.8257	-3.2059
86	7.6157	192.75	2.2747	-1.4477	-1.011	-0.4852	3.88	-2.6294	1.3905	-3.4157	-3.5258	-2.6819	-2.9751	1.5682	-5.9791	1.8869	1.1863	-0.32472	-3.0777	3.7484	1.9752	-3.3502
87	7.8804	188.89	2.3939	-1.4542	-0.99269	-0.47897	4.1215	-2.7837	1.4124	-3.4733	-3.6893	-2.6605	-3.1437	1.5901	-6.1389	1.8298	1.1487	-0.25578	-3.1547	3.8378	2.1253	-3.497
88	8.1515	185.14	2.5071	-1.4669	-0.97266	-0.47201	4.3596	-2.9401	1.4292	-3.5281	-3.8548	-2.6361	-3.3136	1.6166	-6.2964	1.7722	1.1096	-0.1885	-3.2332	3.929	2.2749	-3.645
89	8.4266	181.5	2.6138	-1.4848	-0.95119	-0.46367	4.5925	-3.0976	1.4419	-3.5786	-4.0217	-2.6098	-3.4832	1.6481	-6.4511	1.7152	1.0681	-0.1227	-3.3125	4.0214	2.4228	-3.7927
90	8.7032	177.97	2.7127	-1.5067	-0.92867	-0.45302	4.8191	-3.2557	1.4509	-3.6235	-4.1895	-2.5822	-3.6511	1.6839	-6.6022	1.6598	1.0241	-0.05835	-3.3918	4.1136	2.5691	-3.9387
91	8.9791	174.54	2.8024	-1.5318	-0.90541	-0.43967	5.0379	-3.4139	1.4565	-3.6617	-4.3573	-2.5534	-3.8162	1.7231	-6.7489	1.6066	0.97841	0.0045397	-3.4718	4.2049	2.7137	-4.0815
92	9.2521	171.22	2.8818	-1.5598	-0.88204	-0.42378	5.2475	-3.5716	1.4591	-3.6926	-4.5242	-2.5233	-3.9782	1.7648	-6.891	1.5561	0.93165	0.065955	-3.5538	4.2944	2.8563	-4.2204
93	9.5201	168	2.9508	-1.5898	-0.85906	-0.40563	5.4469	-3.7274	1.4588	-3.7155	-4.6896	-2.4922	-4.1364	1.8085	-7.0278	1.5089	0.88369	0.12586	-3.6375	4.3817	2.9959	-4.3542
94	9.7812	164.87	3.0098	-1.621	-0.83654	-0.38594	5.6356	-3.8799	1.4556	-3.7301	-4.8531	-2.4604	-4.2901	1.8541	-7.1581	1.4648	0.83422	0.18421	-3.7219	4.467	3.1319	-4.4813
95	10.034	161.84	3.0594	-1.6528	-0.81457	-0.36546	5.8134	-4.0276	1.4498	-3.7369	-5.0141	-2.428	-4.4388	1.9009	-7.2814	1.4236	0.78304	0.24098	-3.8061	4.55	3.2639	-4.6004
96	10.277	158.9	3.1002	-1.6849	-0.79362	-0.34477	5.9805	-4.1697	1.4416	-3.7369	-5.1721	-2.3952	-4.5824	1.9483	-7.3978	1.385	0.73036	0.29619	-3.8894	4.6302	3.3915	-4.7114
97	10.511	156.05	3.1326	-1.7169	-0.77416	-0.32434	6.1372	-4.3054	1.4312	-3.7314	-5.3266	-2.3618	-4.7198	1.9956	-7.5076	1.3488	0.67652	0.34986	-3.9714	4.7072	3.5146	-4.8148
98	10.734	153.28	3.1573	-1.7486	-0.7565	-0.30454	6.284	-4.4341	1.4187	-3.7213	-5.4771	-2.3278	-4.8506	2.0423	-7.611	1.3151	0.62181	0.40204	-4.0517	4.7804	3.6328	-4.9112
99	10.947	150.59	3.1748	-1.7799	-0.74086	-0.28568	6.4216	-4.5556	1.4046	-3.7076	-5.623	-2.2933	-4.9745	2.0879	-7.7086	1.2838	0.5665	0.45279	-4.1301	4.8498	3.7463	-5.0013
100	11.15	147.98	3.1857	-1.8106	-0.72737	-0.26797	6.5502	-4.6696	1.3888	-3.6907	-5.7643	-2.2584	-5.0913	2.1322	-7.8003	1.2548	0.5108	0.50215	-4.2063	4.9152	3.8549	-5.0853
101	11.343	145.44	3.1903	-1.8408	-0.71606	-0.25154	6.6704	-4.7762	1.3717	-3.6709	-5.9005	-2.2231	-5.2014	2.175	-7.8863	1.2281	0.45488	0.55015	-4.2803	4.9765	3.9586	-5.1633
102	11.526	142.97	3.1893	-1.8703	-0.70674	-0.23646	6.7824	-4.8757	1.3534	-3.6485	-6.0315	-2.1876	-5.3049	2.2162	-7.9666	1.2036	0.39892	0.5967	-4.3519	5.0337	4.0574	-5.2351
103	11.7	140.57	3.1831	-1.8991	-0.69924	-0.22274	6.8867	-4.9686	1.3342	-3.6238	-6.1572	-2.152	-5.4018	2.2558	-8.0412	1.1814	0.34303	0.64171	-4.4211	5.0868	4.1513	-5.3009
104	11.863	138.23	3.1724	-1.9272	-0.6934	-0.21028	6.9836	-5.0551	1.3141	-3.597	-6.2774	-2.1166	-5.4924	2.2939	-8.1103	1.1614	0.28735	0.68512	-4.4876	5.1362	4.2405	-5.3607
105	12.017	135.96	3.1577	-1.9547	-0.68906	-0.19902	7.0735	-5.1356	1.2934	-3.5682	-6.3922	-2.0814	-5.5769	2.3304	-8.174	1.1435	0.23198	0.7269	-4.5516	5.182	4.3252	-5.4146
106	12.162	133.74	3.1394	-1.9814	-0.68607	-0.18886	7.1568	-5.2105	1.2721	-3.5379	-6.5015	-2.0464	-5.6554	2.3653	-8.2325	1.1277	0.17701	0.76705	-4.613	5.2244	4.4055	-5.4629
107	12.298	131.58	3.1179	-2.0075	-0.6843	-0.17972	7.2337	-5.28	1.2503	-3.506	-6.6054	-2.0118	-5.7285	2.3987	-8.2862	1.1138	0.12251	0.80556	-4.6718	5.2634	4.4816	-5.5059
108	12.426	129.47	3.0936	-2.0328	-0.68363	-0.17153	7.3047	-5.3445	1.2282	-3.4729	-6.704	-1.9776	-5.7965	2.4306	-8.3354	1.1018	0.068554	0.84246	-4.728	5.2994	4.5537	-5.5437
109	12.545	127.42	3.0668	-2.0574	-0.68394	-0.1642	7.37	-5.4041	1.2058	-3.4386	-6.7974	-1.9438	-5.8596	2.461	-8.3803	1.0916	0.01519	0.87779	-4.7816	5.3323	4.622	-5.5767
110	12.656	125.42	3.0378	-2.0813	-0.68512	-0.15766	7.43	-5.4592	1.1831	-3.4034	-6.8857	-1.9104	-5.9183	2.4899	-8.4211	1.083	-0.037535	0.91158	-4.8327	5.3625	4.6866	-5.6052
111	12.76	123.46	3.0067	-2.1045	-0.68709	-0.15185	7.4849	-5.51	1.1603	-3.3673	-6.969	-1.8775	-5.9729	2.5175	-8.4581	1.076	-0.089591	0.94389	-4.8815	5.39	4.7477	-5.6294
112	12.856	121.55	2.974	-2.1271	-0.68975	-0.14668	7.535	-5.5568	1.1373	-3.3305	-7.0475	-1.8451	-6.0235	2.5437	-8.4916	1.0703	-0.14095	0.97475	-4.9278	5.4149	4.8055	-5.6496
113	12.946	119.68	2.9397	-2.1489	-0.69304	-0.14211	7.5806	-5.5996	1.1143	-3.2931	-7.1211	-1.8132	-6.0704	2.5686	-8.5217	1.066	-0.1916	1.0042	-4.9718	5.4375	4.8602	-5.6661
114	13.029	117.85	2.9041	-2.1701	-0.69686	-0.13808	7.622	-5.6388	1.0913	-3.2552	-7.1902	-1.7817	-6.1139	2.5922	-8.5486	1.063	-0.24151	1.0324	-5.0135	5.4578	4.9118	-5.679
115	13.105	116.06	2.8673	-2.1906	-0.70117	-0.13452	7.6594	-5.6744	1.0682	-3.2169	-7.2549	-1.7507	-6.1542	2.6146	-8.5726	1.061	-0.29068	1.0593	-5.0532	5.476	4.9606	-5.6887
116	13.176	114.32	2.8295	-2.2105	-0.7059	-0.13139	7.693	-5.7068	1.0452	-3.1782	-7.3152	-1.7203	-6.1914	2.6357	-8.5937	1.0601	-0.3391	1.085	-5.0907	5.4921	5.0066	-5.6954
117	13.24	112.6	2.7908	-2.2298	-0.71099	-0.12865	7.723	-5.7361	1.0222	-3.1393	-7.3714	-1.6902	-6.2258	2.6558	-8.6122	1.0601	-0.38676	1.1095	-5.1262	5.5063	5.05	-5.6992
118	13.3	110.93	2.7512	-2.2485	-0.71641	-0.12624	7.7497	-5.7624	0.99924	-3.1002	-7.4236	-1.6606	-6.2574	2.6747	-8.6282	1.061	-0.43365	1.1329	-5.1598	5.5186	5.0909	-5.7005
119	13.354	109.28	2.711	-2.2665	-0.7221	-0.12413	7.7732	-5.7859	0.97638	-3.0609	-7.472	-1.6315	-6.2866	2.6926	-8.6418	1.0626	-0.47977	1.1553	-5.1915	5.5293	5.1295	-5.6993
120	13.403	107.67	2.6702	-2.284	-0.72803	-0.12229	7.7938	-5.8068	0.95363	-3.0216	-7.5167	-1.6028	-6.3133	2.7094	-8.6532	1.065	-0.52513	1.1767	-5.2214	5.5382	5.1658	-5.6958
121	13.448	106.09	2.6289	-2.3009	-0.73415	-0.12067	7.8115	-5.8252	0.93098	-2.9823	-7.5579	-1.5745	-6.3377	2.7253	-8.6625	1.068	-0.56973	1.1971	-5.2496	5.5457	5.2	-5.6903
122	13.488	104.54	2.5872	-2.3172	-0.74044	-0.11926	7.8267	-5.8412	0.90844	-2.943	-7.5957	-1.5467	-6.3601	2.7402	-8.6698	1.0716	-0.61356	1.2167	-5.2762	5.5517	5.2321	-5.6828
123	13.524	103.02	2.5451	-2.3329	-0.74686	-0.11801	7.8393	-5.855	0.88604	-2.9037	-7.6303	-1.5192	-6.3803	2.7542	-8.6752	1.0757	-0.65663	1.2354	-5.3012	5.5562	5.2623	-5.6736
124	13.556	101.53	2.5026	-2.3481	-0.75339	-0.11692	7.8496	-5.8666	0.86376	-2.8646	-7.6618	-1.4921	-6.3987	2.7673	-8.6788	1.0802	-0.69895	1.2532	-5.3247	5.5595	5.2906	-5.6627
125	13.584	100.06	2.46	-2.3628	-0.76001	-0.11594	7.8576	-5.8762	0.84163	-2.8256	-7.6903	-1.4654	-6.4152	2.7795	-8.6807	1.0851	-0.74053	1.2704	-5.3467	5.5615	5.3172	-5.6503
126	13.608	98.624	2.4171	-2.3768	-0.76668	-0.11506	7.8636	-5.8839	0.81964	-2.7867	-7.716	-1.439	-6.4299	2.791	-8.681	1.0904	-0.78136	1.2868	-5.3674	5.5623	5.342	-5.6365
127	13.629	97.209	2.3741	-2.3904	-0.77339	-0.11427	7.8676	-5.8898	0.7978	-2.748	-7.7391	-1.413	-6.443	2.8016	-8.6798	1.096	-0.82146	1.3025	-5.3867	5.562	5.3652	-5.6215
128	13.647	95.818	2.3309	-2.4034	-0.78013	-0.11354	7.8696	-5.894	0.77611	-2.7096	-7.7595	-1.3874	-6.4546	2.8116	-8.6771	1.1018	-0.86084	1.3176	-5.4047	5.5606	5.3869	-5.6052
129	13.662	94.45	2.2876	-2.4159	-0.78686	-0.11286	7.87	-5.8966	0.75457	-2.6714	-7.7775	-1.362	-6.4646	2.8208	-8.673	1.1079	-0.8995	1.332	-5.4215	5.5581	5.4071	-5.5879
130	13.674	93.104	2.2443	-2.428	-0.79358	-0.11221	7.8686	-5.8976	0.73319	-2.6334	-7.7931	-1.3369	-6.4732	2.8292	-8.6676	1.1141	-0.93744	1.3459	-5.4371	5.5548	5.4259	-5.5695
131	13.683	91.78	2.201	-2.4395	-0.80028	-0.11158	7.8656	-5.8972	0.71197	-2.5957	-7.8065	-1.3122	-6.4805	2.8371	-8.661	1.1205	-0.97469	1.3592	-5.4516	5.5504	5.4433	-5.5503
132	13.689	90.477	2.1576	-2.4505	-0.80696	-0.11096	7.8611	-5.8953	0.6909	-2.5583	-7.8178	-1.2877	-6.4864	2.8442	-8.6532	1.127	-1.0112	1.3719	-5.465	5.5453	5.4594	-5.5302
133	13.692	89.194	2.1143	-2.461	-0.81367	-0.11035	7.8551	-5.8922	0.66999	-2.5212	-7.8269	-1.2635	-6.4911	2.8508	-8.6442	1.1336	-1.0471	1.3842	-5.4774	5.5392	5.4742	-5.5093
134	13.694	87.93	2.071	-2.4711	-0.82042	-0.10972	7.8478	-5.8877	0.64925	-2.4843	-7.8341	-1.2396	-6.4946	2.8567	-8.6341	1.1403	-1.0823	1.396	-5.4887	5.5323	5.4879	-5.4878
135	13.693	86.686	2.0278	-2.4806	-0.82726	-0.10907	7.8391	-5.8821	0.62866	-2.4478	-7.8395	-1.216	-6.497	2.862	-8.623	1.147	-1.117	1.4073	-5.4991	5.5246	5.5004	-5.4656
136	13.689	85.46	1.9847	-2.4898	-0.83424	-0.1084	7.8291	-5.8753	0.60823	-2.4116	-7.8432	-1.1926	-6.4983	2.8668	-8.6109	1.1538	-1.151	1.4182	-5.5086	5.516	5.5119	-5.4428
137	13.684	84.252	1.9417	-2.4985	-0.84137	-0.10769	7.8179	-5.8674	0.58796	-2.3756	-7.8452	-1.1694	-6.4985	2.8711	-8.5979	1.1605	-1.1846	1.4287	-5.5173	5.5066	5.5224	-5.4194
138	13.676	83.061	1.8988	-2.5068	-0.84867	-0.10695	7.8054	-5.8585	0.56785	-2.34	-7.8457	-1.1465	-6.4977	2.8749	-8.5839	1.1673	-1.2176	1.4388	-5.5253	5.4963	5.5319	-5.3955
139	13.667	81.886	1.8561	-2.5146	-0.85609	-0.10618	7.7917	-5.8486	0.5479	-2.3047	-7.8448	-1.1238	-6.4959	2.8782	-8.5691	1.174	-1.2502	1.4486	-5.5325	5.4853	5.5405	-5.3711
140	13.656	80.728	1.8136	-2.5221	-0.86359	-0.10536	7.7769	-5.8377	0.52812	-2.2695	-7.8426	-1.1013	-6.4931	2.8811	-8.5535	1.1809	-1.2824	1.4581	-5.539	5.4735	5.5484	-5.3462
141	13.643	79.585	1.7714	-2.5291	-0.87111	-0.1045	7.761	-5.8259	0.5085	-2.2346	-7.8391	-1.079	-6.4893	2.8837	-8.5371	1.1877	-1.314	1.4673	-5.5449	5.4612	5.5555	-5.3208
142	13.628	78.458	1.7293	-2.5358	-0.87859	-0.1036	7.7442	-5.8131	0.48903	-2.1999	-7.8343	-1.0568	-6.4846	2.8859	-8.52	1.1946	-1.3452	1.4764	-5.5501	5.4484	5.562	-5.295
143	13.612	77.345	1.6875	-2.5421	-0.88602	-0.10266	7.7265	-5.7996	0.46973	-2.1654	-7.8283	-1.035	-6.4791	2.8879	-8.5022	1.2015	-1.3758	1.4851	-5.5546	5.4351	5.5677	-5.2687
144	13.594	76.247	1.6458	-2.5481	-0.89343	-0.10166	7.708	-5.7853	0.45058	-2.1312	-7.8211	-1.0133	-6.4728	2.8895	-8.4837	1.2083	-1.4059	1.4936	-5.5586	5.4214	5.5728	-5.242
145	13.575	75.163	1.6044	-2.5537	-0.9008	-0.10058	7.6888	-5.7703	0.4316	-2.0971	-7.8128	-0.99184	-6.4658	2.8908	-8.4646	1.2151	-1.4355	1.5019	-5.5619	5.4072	5.5773	-5.215
146	13.555	74.092	1.5631	-2.559	-0.90811	-0.099453	7.6687	-5.7546	0.41278	-2.0633	-7.8035	-0.97059	-6.458	2.8917	-8.445	1.2218	-1.4647	1.5099	-5.5646	5.3926	5.5811	-5.1877
147	13.533	73.035	1.522	-2.5639	-0.91535	-0.098267	7.6479	-5.7383	0.39411	-2.0298	-7.7931	-0.94955	-6.4495	2.8924	-8.4247	1.2284	-1.4933	1.5178	-5.5667	5.3776	5.5844	-5.1602
148	13.51	71.99	1.4811	-2.5685	-0.92253	-0.097024	7.6263	-5.7214	0.37559	-1.9965	-7.7817	-0.9287	-6.4403	2.8926	-8.4039	1.235	-1.5215	1.5254	-5.5683	5.3623	5.5871	-5.1324
149	13.486	70.958	1.4404	-2.5728	-0.92965	-0.095724	7.6041	-5.7039	0.35723	-1.9636	-7.7694	-0.90804	-6.4304	2.8926	-8.3825	1.2414	-1.5492	1.5328	-5.5693	5.3466	5.5892	-5.1044
150	13.46	69.938	1.3999	-2.5767	-0.9367	-0.094364	7.5813	-5.6859	0.33902	-1.931	-7.7561	-0.88758	-6.42	2.8922	-8.3606	1.2478	-1.5764	1.5401	-5.5698	5.3307	5.5909	-5.0763
151	13.434	68.93	1.3597	-2.5804	-0.9437	-0.092946	7.5578	-5.6674	0.32096	-1.8987	-7.742	-0.86729	-6.4089	2.8916	-8.3382	1.254	-1.6031	1.5471	-5.5698	5.3145	5.592	-5.0481
152	13.406	67.934	1.3196	-2.5837	-0.95063	-0.091469	7.5338	-5.6483	0.30305	-1.8667	-7.727	-0.84718	-6.3973	2.8907	-8.3154	1.2601	-1.6295	1.554	-5.5693	5.298	5.5927	-5.0197
153	13.378	66.949	1.2798	-2.5868	-0.9575	-0.089932	7.5092	-5.6288	0.28529	-1.835	-7.7113	-0.82725	-6.3851	2.8894	-8.2921	1.2661	-1.6554	1.5607	-5.5683	5.2812	5.5929	-4.9913
154	13.348	65.975	1.2403	-2.5896	-0.96431	-0.088337	7.4841	-5.6089	0.26767	-1.8036	-7.6947	-0.80748	-6.3723	2.888	-8.2684	1.2719	-1.6809	1.5672	-5.5669	5.2642	5.5926	-4.9628
155	13.318	65.012	1.2009	-2.5921	-0.97107	-0.086683	7.4584	-5.5885	0.2502	-1.7725	-7.6775	-0.78787	-6.3591	2.8862	-8.2442	1.2777	-1.7059	1.5736	-5.5651	5.247	5.592	-4.9343
156	13.286	64.06	1.1619	-2.5943	-0.97776	-0.084972	7.4322	-5.5677	0.23286	-1.7417	-7.6595	-0.76843	-6.3454	2.8842	-8.2196	1.2832	-1.7306	1.5797	-5.5628	5.2295	5.5909	-4.9058
157	13.254	63.118	1.123	-2.5963	-0.9844	-0.083204	7.4056	-5.5464	0.21567	-1.7112	-7.6408	-0.74914	-6.3312	2.882	-8.1947	1.2887	-1.7549	1.5857	-5.5602	5.2119	5.5894	-4.8772
158	13.221	62.186	1.0844	-2.598	-0.99099	-0.08138	7.3785	-5.5248	0.19862	-1.6809	-7.6214	-0.73001	-6.3166	2.8795	-8.1693	1.294	-1.7787	1.5915	-5.5571	5.1941	5.5875	-4.8487
159	13.188	61.263	1.0461	-2.5995	-0.99752	-0.079501	7.351	-5.5029	0.1817	-1.651	-7.6015	-0.71103	-6.3015	2.8768	-8.1436	1.2992	-1.8023	1.5971	-5.5537	5.176	5.5852	-4.8201
160	13.153	60.351	1.008	-2.6007	-1.004	-0.077569	7.3231	-5.4805	0.16492	-1.6214	-7.5809	-0.6922	-6.286	2.8739	-8.1176	1.3042	-1.8254	1.6026	-5.5499	5.1579	5.5826	-4.7916
161	13.118	59.448	0.97018	-2.6017	-1.0104	-0.075585	7.2947	-5.4579	0.14827	-1.5921	-7.5597	-0.67351	-6.2701	2.8707	-8.0912	1.3091	-1.8482	1.6079	-5.5458	5.1395	5.5796	-4.7632
162	13.082	58.554	0.93261	-2.6025	-1.0168	-0.07355	7.266	-5.4349	0.13176	-1.563	-7.538	-0.65497	-6.2538	2.8674	-8.0645	1.3138	-1.8706	1.613	-5.5413	5.121	5.5763	-4.7348
163	13.046	57.669	0.89531	-2.603	-1.0231	-0.071465	7.2369	-5.4116	0.11538	-1.5342	-7.5157	-0.63657	-6.2372	2.8638	-8.0375	1.3184	-1.8927	1.618	-5.5365	5.1023	5.5727	-4.7064
164	13.008	56.793	0.85826	-2.6034	-1.0294	-0.069333	7.2075	-5.388	0.099132	-1.5057	-7.4929	-0.61831	-6.2202	2.86	-8.0102	1.3229	-1.9145	1.6228	-5.5314	5.0835	5.5687	-4.6782
165	12.971	55.926	0.82148	-2.6035	-1.0356	-0.067154	7.1777	-5.3642	0.083012	-1.4775	-7.4697	-0.60019	-6.2029	2.8561	-7.9827	1.3272	-1.9359	1.6274	-5.526	5.0646	5.5644	-4.65
166	12.932	55.067	0.78497	-2.6034	-1.0418	-0.064931	7.1476	-5.34	0.067021	-1.4495	-7.4459	-0.5822	-6.1853	2.8519	-7.9548	1.3314	-1.9571	1.6319	-5.5203	5.0455	5.5599	-4.6219
167	12.894	54.217	0.74872	-2.6031	-1.0479	-0.062665	7.1172	-5.3156	0.051158	-1.4218	-7.4217	-0.56435	-6.1673	2.8476	-7.9267	1.3355	-1.9779	1.6363	-5.5143	5.0263	5.555	-4.5938
168	12.854	53.375	0.71274	-2.6026	-1.054	-0.060358	7.0865	-5.291	0.035422	-1.3944	-7.397	-0.54664	-6.1491	2.8431	-7.8984	1.3394	-1.9984	1.6405	-5.508	5.007	5.5499	-4.5659
169	12.814	52.541	0.67702	-2.6019	-1.06	-0.058012	7.0555	-5.2661	0.019811	-1.3672	-7.3719	-0.52905	-6.1306	2.8384	-7.8698	1.3432	-2.0186	1.6445	-5.5014	4.9876	5.5445	-4.5381
170	12.774	51.714	0.64158	-2.6011	-1.066	-0.055629	7.0242	-5.2411	0.0043255	-1.3403	-7.3464	-0.5116	-6.1118	2.8335	-7.841	1.3468	-2.0385	1.6484	-5.4946	4.968	5.5388	-4.5103
171	12.733	50.896	0.6064	-2.6	-1.072	-0.053211	6.9927	-5.2158	-0.011036	-1.3136	-7.3205	-0.49427	-6.0928	2.8285	-7.812	1.3503	-2.0581	1.6521	-5.4876	4.9484	5.5329	-4.4827
172	12.692	50.085	0.5715	-2.5988	-1.0779	-0.050759	6.9609	-5.1903	-0.026274	-1.2872	-7.2942	-0.47708	-6.0735	2.8232	-7.7828	1.3537	-2.0774	1.6558	-5.4803	4.9286	5.5267	-4.4551
173	12.65	49.281	0.53686	-2.5974	-1.0837	-0.048275	6.9289	-5.1646	-0.04139	-1.261	-7.2676	-0.46001	-6.054	2.8179	-7.7534	1.357	-2.0965	1.6592	-5.4727	4.9088	5.5203	-4.4277
174	12.608	48.485	0.5025	-2.5959	-1.0895	-0.045763	6.8966	-5.1388	-0.056383	-1.2351	-7.2405	-0.44307	-6.0343	2.8123	-7.7238	1.3601	-2.1153	1.6626	-5.4649	4.8888	5.5137	-4.4004
175	12.566	47.696	0.46841	-2.5942	-1.0953	-0.043222	6.8642	-5.1127	-0.071256	-1.2093	-7.2132	-0.42625	-6.0143	2.8066	-7.6941	1.3632	-2.1338	1.6658	-5.457	4.8687	5.5068	-4.3731
176	12.523	46.914	0.43459	-2.5923	-1.1011	-0.040657	6.8315	-5.0866	-0.086008	-1.1839	-7.1855	-0.40957	-5.9942	2.8007	-7.6641	1.3661	-2.1521	1.6689	-5.4487	4.8486	5.4996	-4.346
177	12.48	46.139	0.40105	-2.5903	-1.1068	-0.038068	6.7986	-5.0602	-0.10064	-1.1586	-7.1575	-0.393	-5.9739	2.7947	-7.6341	1.3689	-2.1702	1.6718	-5.4403	4.8283	5.4923	-4.319
178	12.436	45.371	0.36778	-2.5881	-1.1124	-0.035458	6.7656	-5.0337	-0.11515	-1.1336	-7.1293	-0.37657	-5.9534	2.7885	-7.6038	1.3716	-2.1879	1.6747	-5.4317	4.808	5.4847	-4.2921
179	12.393	44.609	0.33479	-2.5858	-1.1181	-0.032828	6.7323	-5.0071	-0.12955	-1.1088	-7.1007	-0.36025	-5.9328	2.7822	-7.5734	1.3741	-2.2055	1.6774	-5.4229	4.7876	5.477	-4.2653
180	12.348	43.854	0.30207	-2.5834	-1.1237	-0.030182	6.6989	-4.9804	-0.14382	-1.0842	-7.0718	-0.34407	-5.912	2.7757	-7.5429	1.3766	-2.2228	1.68	-5.4139	4.767	5.469	-4.2386
181	12.304	43.106	0.26963	-2.5808	-1.1292	-0.02752	6.6654	-4.9535	-0.15798	-1.0599	-7.0427	-0.328	-5.891	2.7691	-7.5123	1.379	-2.2399	1.6824	-5.4047	4.7464	5.4608	-4.212
182	12.259	42.364	0.23747	-2.5782	-1.1347	-0.024846	6.6316	-4.9265	-0.17202	-1.0357	-7.0132	-0.31206	-5.87	2.7623	-7.4816	1.3813	-2.2568	1.6848	-5.3953	4.7257	5.4524	-4.1855
183	12.214	41.628	0.20558	-2.5753	-1.1402	-0.022161	6.5977	-4.8994	-0.18594	-1.0117	-6.9836	-0.29624	-5.8487	2.7553	-7.4507	1.3835	-2.2734	1.6871	-5.3857	4.7049	5.4438	-4.1591
184	12.169	40.899	0.17397	-2.5724	-1.1457	-0.019467	6.5637	-4.8722	-0.19974	-0.98799	-6.9537	-0.28055	-5.8274	2.7482	-7.4197	1.3856	-2.2898	1.6892	-5.376	4.684	5.435	-4.1328
185	12.124	40.175	0.14264	-2.5694	-1.1511	-0.016767	6.5296	-4.8449	-0.21343	-0.96444	-6.9235	-0.26498	-5.806	2.741	-7.3887	1.3876	-2.306	1.6912	-5.3661	4.663	5.426	-4.1066
186	12.078	39.458	0.11159	-2.5662	-1.1565	-0.014062	6.4953	-4.8176	-0.227	-0.94109	-6.8932	-0.24954	-5.7845	2.7336	-7.3575	1.3895	-2.3221	1.6931	-5.3561	4.6419	5.4168	-4.0805
187	12.032	38.746	0.080824	-2.5629	-1.1618	-0.011355	6.4609	-4.7901	-0.24046	-0.91793	-6.8626	-0.23422	-5.7628	2.726	-7.3263	1.3913	-2.3379	1.6949	-5.3459	4.6208	5.4074	-4.0545
188	11.986	38.041	0.050337	-2.5596	-1.1672	-0.0086481	6.4264	-4.7626	-0.2538	-0.89496	-6.8317	-0.21902	-5.7411	2.7184	-7.295	1.3931	-2.3535	1.6966	-5.3355	4.5995	5.3979	-4.0285
189	11.94	37.341	0.020132	-2.5561	-1.1724	-0.0059431	6.3918	-4.735	-0.26702	-0.87218	-6.8007	-0.20395	-5.7194	2.7105	-7.2636	1.3948	-2.3689	1.6982	-5.325	4.5781	5.3881	-4.0027
190	11.894	36.647	-0.0097894	-2.5525	-1.1777	-0.0032424	6.3571	-4.7073	-0.28013	-0.84958	-6.7695	-0.18901	-5.6975	2.7025	-7.2322	1.3965	-2.3841	1.6997	-5.3143	4.5567	5.3782	-3.9769
191	11.847	35.958	-0.039427	-2.5489	-1.1829	-0.00054789	6.3222	-4.6796	-0.29312	-0.82716	-6.7381	-0.17419	-5.6756	2.6944	-7.2007	1.398	-2.3992	1.701	-5.3035	4.5351	5.3681	-3.9513
192	11.8	35.276	-0.068779	-2.5452	-1.1881	0.0021381	6.2874	-4.6518	-0.306	-0.80491	-6.7065	-0.15949	-5.6537	2.6862	-7.1692	1.3996	-2.4141	1.7022	-5.2925	4.5134	5.3578	-3.9257
193	11.754	34.598	-0.097845	-2.5414	-1.1933	0.0048136	6.2524	-4.624	-0.31876	-0.78284	-6.6747	-0.14492	-5.6317	2.6778	-7.1376	1.401	-2.4288	1.7034	-5.2814	4.4917	5.3473	-3.9002
194	11.707	33.926	-0.12662	-2.5375	-1.1985	0.0074763	6.2173	-4.5961	-0.3314	-0.76094	-6.6427	-0.13048	-5.6096	2.6692	-7.1059	1.4024	-2.4433	1.7044	-5.2702	4.4698	5.3367	-3.8747
195	11.659	33.259	-0.15511	-2.5336	-1.2036	0.010124	6.1822	-4.5682	-0.34393	-0.73921	-6.6106	-0.11617	-5.5876	2.6606	-7.0742	1.4038	-2.4576	1.7052	-5.2588	4.4478	5.3258	-3.8494
196	11.612	32.598	-0.18332	-2.5296	-1.2087	0.012755	6.147	-4.5403	-0.35635	-0.71764	-6.5783	-0.10198	-5.5655	2.6518	-7.0425	1.4051	-2.4718	1.706	-5.2474	4.4257	5.3148	-3.8241
197	11.565	31.942	-0.21123	-2.5255	-1.2137	0.015367	6.1118	-4.5123	-0.36864	-0.69624	-6.5458	-0.087921	-5.5434	2.6428	-7.0107	1.4064	-2.4859	1.7066	-5.2357	4.4035	5.3037	-3.7988
198	11.517	31.291	-0.23885	-2.5215	-1.2188	0.017958	6.0765	-4.4844	-0.38081	-0.67499	-6.5132	-0.073992	-5.5213	2.6338	-6.9789	1.4076	-2.4998	1.7072	-5.224	4.3812	5.2923	-3.7737
199	11.47	30.645	-0.26619	-2.5173	-1.2238	0.020525	6.0412	-4.4564	-0.39286	-0.65389	-6.4805	-0.060192	-5.4992	2.6246	-6.947	1.4088	-2.5135	1.7076	-5.2121	4.3588	5.2808	-3.7486
200	11.422	30.004	-0.29324	-2.5131	-1.2288	0.023066	6.0058	-4.4283	-0.40479	-0.63295	-6.4476	-0.046524	-5.4771	2.6154	-6.9151	1.41	-2.5271	1.7079	-5.2002	4.3364	5.2691	-3.7236
201	11.374	29.368	-0.31999	-2.5089	-1.2338	0.025574	5.9704	-4.4003	-0.41658	-0.61216	-6.4146	-0.032987	-5.455	2.606	-6.8832	1.4112	-2.5405	1.708	-5.1881	4.3138	5.2572	-3.6986
202	11.327	28.737	-0.34646	-2.5047	-1.2387	0.028043	5.9349	-4.3723	-0.42825	-0.59151	-6.3815	-0.019582	-5.4328	2.5965	-6.8512	1.4123	-2.5538	1.7081	-5.1759	4.2911	5.2452	-3.6737
203	11.279	28.111	-0.37263	-2.5004	-1.2437	0.030468	5.8995	-4.3442	-0.43979	-0.571	-6.3483	-0.0063104	-5.4106	2.5869	-6.8191	1.4134	-2.567	1.708	-5.1636	4.2684	5.233	-3.6488
204	11.231	27.49	-0.39852	-2.4961	-1.2486	0.032842	5.864	-4.3162	-0.45119	-0.55063	-6.315	0.0068269	-5.3884	2.5771	-6.7871	1.4146	-2.5801	1.7078	-5.1511	4.2456	5.2207	-3.624
205	11.183	26.874	-0.42411	-2.4918	-1.2536	0.035159	5.8284	-4.2881	-0.46246	-0.53039	-6.2817	0.019829	-5.3662	2.5673	-6.7549	1.4157	-2.593	1.7074	-5.1386	4.2227	5.2082	-3.5992
206	11.135	26.262	-0.44941	-2.4875	-1.2585	0.037413	5.7929	-4.2601	-0.47359	-0.51029	-6.2482	0.032695	-5.3439	2.5574	-6.7228	1.4167	-2.6058	1.7069	-5.126	4.1997	5.1956	-3.5745
207	11.087	25.655	-0.47442	-2.4832	-1.2634	0.039599	5.7573	-4.232	-0.48457	-0.49032	-6.2147	0.045425	-5.3217	2.5473	-6.6906	1.4178	-2.6184	1.7064	-5.1133	4.1767	5.1829	-3.5498
208	11.039	25.053	-0.49914	-2.4788	-1.2684	0.04171	5.7218	-4.204	-0.49542	-0.47047	-6.1811	0.058016	-5.2994	2.5372	-6.6584	1.4189	-2.631	1.7057	-5.1005	4.1536	5.17	-3.5251
209	10.991	24.455	-0.52356	-2.4745	-1.2733	0.04374	5.6862	-4.1759	-0.50612	-0.45074	-6.1474	0.070468	-5.277	2.527	-6.6261	1.42	-2.6434	1.7048	-5.0876	4.1305	5.157	-3.5005
210	10.943	23.862	-0.54769	-2.4702	-1.2782	0.045683	5.6506	-4.1479	-0.51667	-0.43113	-6.1137	0.08278	-5.2547	2.5167	-6.5938	1.4211	-2.6557	1.7039	-5.0747	4.1073	5.1438	-3.4759
211	10.895	23.274	-0.57153	-2.4659	-1.2832	0.047534	5.615	-4.1198	-0.52707	-0.41163	-6.0799	0.09495	-5.2323	2.5063	-6.5615	1.4221	-2.6679	1.7029	-5.0616	4.0841	5.1306	-3.4514
212	10.848	22.69	-0.59507	-2.4615	-1.2881	0.049287	5.5794	-4.0918	-0.53733	-0.39226	-6.0461	0.10698	-5.2099	2.4958	-6.5291	1.4232	-2.6799	1.7018	-5.0485	4.0608	5.1172	-3.427
213	10.8	22.11	-0.61833	-2.4572	-1.2931	0.050936	5.5437	-4.0637	-0.54743	-0.37299	-6.0123	0.11886	-5.1874	2.4852	-6.4967	1.4243	-2.6919	1.7006	-5.0353	4.0375	5.1038	-3.4025
214	10.752	21.535	-0.64131	-2.4529	-1.2981	0.052476	5.5081	-4.0357	-0.55738	-0.35384	-5.9784	0.1306	-5.165	2.4746	-6.4642	1.4254	-2.7036	1.6992	-5.022	4.0141	5.0902	-3.3781
215	10.704	20.964	-0.66403	-2.4486	-1.3031	0.053902	5.4725	-4.0076	-0.56718	-0.33482	-5.9446	0.1422	-5.1425	2.464	-6.4317	1.4265	-2.7153	1.6979	-5.0086	3.9908	5.0765	-3.3538
216	10.656	20.398	-0.68647	-2.4443	-1.3081	0.055211	5.4369	-3.9796	-0.57683	-0.31592	-5.9106	0.15366	-5.12	2.4532	-6.3992	1.4276	-2.7268	1.6964	-4.9952	3.9674	5.0628	-3.3295
217	10.608	19.835	-0.70866	-2.44	-1.313	0.056397	5.4013	-3.9516	-0.58633	-0.29714	-5.8767	0.16498	-5.0975	2.4425	-6.3666	1.4287	-2.7381	1.6949	-4.9817	3.944	5.0489	-3.3053
218	10.56	19.278	-0.73059	-2.4357	-1.3179	0.057455	5.3656	-3.9236	-0.59567	-0.27851	-5.8428	0.17616	-5.0751	2.4317	-6.3339	1.4298	-2.7493	1.6933	-4.9681	3.9206	5.0349	-3.281
219	10.513	18.724	-0.75227	-2.4314	-1.3228	0.05838	5.33	-3.8956	-0.60486	-0.26001	-5.8088	0.1872	-5.0526	2.4208	-6.3012	1.431	-2.7603	1.6916	-4.9544	3.8973	5.0208	-3.2569
220	10.465	18.174	-0.77371	-2.4271	-1.3277	0.059169	5.2944	-3.8676	-0.6139	-0.24165	-5.7748	0.19812	-5.0302	2.41	-6.2684	1.4321	-2.7712	1.6899	-4.9407	3.8739	5.0066	-3.2327
221	10.418	17.629	-0.7949	-2.4228	-1.3325	0.059816	5.2588	-3.8397	-0.62278	-0.22343	-5.7408	0.20889	-5.0078	2.3991	-6.2356	1.4333	-2.7819	1.6881	-4.9269	3.8506	4.9923	-3.2086
222	10.37	17.088	-0.81587	-2.4185	-1.3373	0.060316	5.2232	-3.8118	-0.63151	-0.20537	-5.7068	0.21954	-4.9854	2.3882	-6.2028	1.4345	-2.7924	1.6864	-4.913	3.8274	4.9779	-3.1846
223	10.323	16.551	-0.8366	-2.4142	-1.3419	0.060665	5.1876	-3.784	-0.64008	-0.18745	-5.6729	0.23006	-4.963	2.3773	-6.1698	1.4357	-2.8028	1.6845	-4.8991	3.8042	4.9634	-3.1605
224	10.275	16.018	-0.85712	-2.4099	-1.3466	0.060859	5.1519	-3.7561	-0.64849	-0.16969	-5.6389	0.24045	-4.9407	2.3664	-6.1368	1.4368	-2.813	1.6827	-4.885	3.781	4.9488	-3.1365
225	10.228	15.49	-0.87741	-2.4055	-1.3511	0.060892	5.1162	-3.7284	-0.65674	-0.15209	-5.6049	0.25071	-4.9184	2.3555	-6.1037	1.438	-2.823	1.6808	-4.8709	3.758	4.9341	-3.1125
226	10.181	14.965	-0.89749	-2.4011	-1.3555	0.060762	5.0805	-3.7007	-0.66484	-0.13465	-5.5709	0.26085	-4.8962	2.3446	-6.0705	1.4392	-2.8329	1.6789	-4.8568	3.735	4.9192	-3.0886
227	10.134	14.444	-0.91735	-2.3967	-1.3599	0.060475	5.0447	-3.6731	-0.67278	-0.11737	-5.537	0.27086	-4.874	2.3337	-6.0372	1.4404	-2.8426	1.677	-4.8425	3.7121	4.9043	-3.0647
228	10.087	13.927	-0.93701	-2.3922	-1.3642	0.060034	5.009	-3.6455	-0.68056	-0.10027	-5.503	0.28073	-4.8518	2.3227	-6.0039	1.4415	-2.8521	1.6751	-4.8282	3.6892	4.8892	-3.0408
229	10.04	13.415	-0.95646	-2.3877	-1.3684	0.059448	4.9731	-3.618	-0.68818	-0.083329	-5.4692	0.29048	-4.8297	2.3118	-5.9704	1.4427	-2.8615	1.6732	-4.8138	3.6663	4.8741	-3.0169
230	9.9902	12.906	-0.97572	-2.3831	-1.3724	0.05872	4.9372	-3.5906	-0.69565	-0.066566	-5.4354	0.3001	-4.8076	2.3008	-5.9369	1.4438	-2.8706	1.6713	-4.7993	3.6435	4.8588	-2.993
231	9.9339	12.401	-0.99478	-2.3784	-1.3764	0.057858	4.9013	-3.5634	-0.70297	-0.04998	-5.4016	0.30958	-4.7855	2.2898	-5.9032	1.4449	-2.8797	1.6694	-4.7848	3.6207	4.8435	-2.9692
232	9.8784	11.9	-1.0136	-2.3737	-1.3803	0.056866	4.8653	-3.5362	-0.71012	-0.033573	-5.3679	0.31892	-4.7635	2.2787	-5.8695	1.4459	-2.8885	1.6675	-4.7702	3.5979	4.828	-2.9454
233	9.8178	11.403	-1.0323	-2.3689	-1.3841	0.05575	4.8292	-3.5092	-0.71712	-0.017349	-5.3343	0.32813	-4.7415	2.2677	-5.8356	1.4469	-2.8973	1.6656	-4.7556	3.5751	4.8124	-2.9216
234	9.7556	10.909	-1.0508	-2.3641	-1.3878	0.054515	4.793	-3.4822	-0.72397	-0.0013007	-5.3007	0.3372	-4.7195	2.2566	-5.8018	1.4478	-2.9058	1.6636	-4.7409	3.5523	4.7967	-2.8979
235	9.6949	10.42	-1.0691	-2.3592	-1.3914	0.053167	4.7567	-3.4555	-0.73067	0.014579	-5.2673	0.34612	-4.6975	2.2455	-5.7679	1.4487	-2.9143	1.6616	-4.7261	3.5295	4.7809	-2.8743
236	9.636	9.9344	-1.0872	-2.3543	-1.3949	0.051708	4.7202	-3.4289	-0.73723	0.030299	-5.2339	0.35491	-4.6756	2.2344	-5.734	1.4494	-2.9226	1.6596	-4.7113	3.5067	4.7651	-2.8506


==> data/mc/mc_ap1_fpa.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.49658	-15.5	-0.11245	0.033627	-0.031095	0.065629	-0.27777	0.21955	-0.033073	0.06407	0.30986	0.0018231	0.19105	-0.054648	0.17102	0.077543	0.0014466	-0.047383	0.092306	-0.15616	-0.15249	0.16341
1	0.49672	-15.434	-0.11258	0.03342	-0.031138	0.066019	-0.27779	0.21949	-0.033135	0.064199	0.31002	0.0019425	0.19139	-0.054839	0.17109	0.077484	0.0014037	-0.047485	0.092242	-0.15628	-0.15286	0.1634
2	0.49686	-15.367	-0.11271	0.033213	-0.031181	0.066408	-0.27781	0.21943	-0.033197	0.064329	0.31018	0.0020621	0.19173	-0.05503	0.17115	0.077423	0.0013608	-0.047588	0.092178	-0.1564	-0.15322	0.16337
3	0.497	-15.301	-0.11284	0.033005	-0.031224	0.066798	-0.27783	0.21937	-0.033259	0.064458	0.31033	0.0021819	0.19207	-0.055221	0.17122	0.077363	0.0013178	-0.04769	0.092113	-0.15652	-0.15359	0.16335
4	0.49714	-15.234	-0.11297	0.032797	-0.031266	0.067188	-0.27785	0.21931	-0.033322	0.064588	0.31049	0.0023017	0.19241	-0.055412	0.17129	0.077302	0.0012748	-0.047792	0.092048	-0.15664	-0.15396	0.16333
5	0.49728	-15.168	-0.1131	0.032589	-0.031309	0.067578	-0.27787	0.21924	-0.033384	0.064717	0.31064	0.0024218	0.19275	-0.055603	0.17135	0.07724	0.0012318	-0.047894	0.091983	-0.15676	-0.15433	0.16331
6	0.49742	-15.101	-0.11323	0.032381	-0.031352	0.067968	-0.27789	0.21918	-0.033446	0.064846	0.3108	0.002542	0.19309	-0.055794	0.17142	0.077179	0.0011887	-0.047996	0.091917	-0.15688	-0.1547	0.16329
7	0.49755	-15.034	-0.11335	0.032172	-0.031395	0.068359	-0.2779	0.21912	-0.033508	0.064975	0.31095	0.0026624	0.19343	-0.055986	0.17148	0.077117	0.0011455	-0.048098	0.091851	-0.157	-0.15506	0.16326
8	0.49769	-14.968	-0.11348	0.031963	-0.031437	0.06875	-0.27792	0.21905	-0.03357	0.065104	0.3111	0.0027829	0.19377	-0.056177	0.17155	0.077055	0.0011022	-0.048201	0.091784	-0.15711	-0.15543	0.16324
9	0.49782	-14.901	-0.11361	0.031754	-0.03148	0.069141	-0.27793	0.21899	-0.033632	0.065233	0.31125	0.0029033	0.19411	-0.056369	0.17161	0.076993	0.0010587	-0.048303	0.091717	-0.15723	-0.1558	0.16322
10	0.49795	-14.834	-0.11374	0.031544	-0.031522	0.069532	-0.27795	0.21892	-0.033694	0.065362	0.3114	0.0030236	0.19445	-0.05656	0.17168	0.07693	0.0010151	-0.048404	0.09165	-0.15735	-0.15617	0.16319
11	0.49809	-14.767	-0.11387	0.031335	-0.031565	0.069923	-0.27796	0.21885	-0.033756	0.065491	0.31155	0.0031442	0.19478	-0.056752	0.17174	0.076867	0.00097122	-0.048506	0.091582	-0.15746	-0.15653	0.16317
12	0.49822	-14.7	-0.11399	0.031125	-0.031607	0.070314	-0.27797	0.21878	-0.033817	0.06562	0.3117	0.0032649	0.19512	-0.056944	0.1718	0.076805	0.00092741	-0.048607	0.091513	-0.15758	-0.1569	0.16314
13	0.49835	-14.633	-0.11412	0.030915	-0.031649	0.070706	-0.27798	0.21871	-0.033878	0.065749	0.31185	0.0033857	0.19546	-0.057137	0.17186	0.076741	0.00088378	-0.048708	0.091445	-0.1577	-0.15726	0.16311
14	0.49847	-14.566	-0.11425	0.030704	-0.03169	0.071097	-0.27799	0.21864	-0.033939	0.065878	0.312	0.0035065	0.1958	-0.057329	0.17192	0.076678	0.00083985	-0.048809	0.091377	-0.15781	-0.15763	0.16309
15	0.4986	-14.499	-0.11437	0.030493	-0.031732	0.071489	-0.278	0.21857	-0.034	0.066007	0.31214	0.0036277	0.19614	-0.057521	0.17198	0.076615	0.00079572	-0.048909	0.091309	-0.15793	-0.158	0.16306
16	0.49873	-14.432	-0.1145	0.030282	-0.031773	0.071882	-0.27801	0.2185	-0.034062	0.066135	0.31229	0.0037495	0.19647	-0.057713	0.17204	0.076551	0.00075188	-0.04901	0.091239	-0.15804	-0.15837	0.16303
17	0.49885	-14.365	-0.11462	0.03007	-0.031813	0.072274	-0.27801	0.21843	-0.034123	0.066263	0.31243	0.0038716	0.19681	-0.057907	0.1721	0.076487	0.00070806	-0.049111	0.09117	-0.15816	-0.15873	0.163
18	0.49897	-14.298	-0.11474	0.029859	-0.031852	0.072667	-0.27802	0.21835	-0.034184	0.06639	0.31258	0.0039937	0.19715	-0.058101	0.17216	0.076423	0.0006634	-0.049211	0.091099	-0.15827	-0.1591	0.16297
19	0.4991	-14.231	-0.11487	0.029646	-0.031892	0.07306	-0.27802	0.21828	-0.034247	0.066518	0.31272	0.0041157	0.19748	-0.058296	0.17222	0.076358	0.00061957	-0.04931	0.091029	-0.15838	-0.15947	0.16295
20	0.49922	-14.163	-0.11499	0.029433	-0.031931	0.073454	-0.27803	0.2182	-0.034311	0.066649	0.31286	0.0042383	0.19782	-0.058492	0.17228	0.076294	0.00057546	-0.049409	0.09096	-0.15849	-0.15983	0.16292
21	0.49934	-14.096	-0.11511	0.029221	-0.031971	0.073849	-0.27803	0.21813	-0.034376	0.066778	0.313	0.0043637	0.19815	-0.058688	0.17233	0.07623	0.00053218	-0.049506	0.090889	-0.1586	-0.1602	0.16289
22	0.49945	-14.029	-0.11523	0.029008	-0.032013	0.074245	-0.27803	0.21806	-0.034441	0.066907	0.31314	0.0044895	0.19849	-0.058885	0.17239	0.076165	0.0004901	-0.049603	0.090815	-0.15872	-0.16056	0.16286
23	0.49957	-13.961	-0.11535	0.028797	-0.032055	0.07464	-0.27803	0.21799	-0.034505	0.067033	0.31328	0.0046143	0.19882	-0.059081	0.17244	0.076099	0.00045067	-0.049701	0.09074	-0.15882	-0.16092	0.16283
24	0.49968	-13.894	-0.11546	0.028589	-0.032098	0.075033	-0.27804	0.21791	-0.034567	0.06716	0.31342	0.0047395	0.19916	-0.059277	0.1725	0.076031	0.00041158	-0.049802	0.090663	-0.15893	-0.16128	0.16279
25	0.49979	-13.826	-0.11559	0.028384	-0.032142	0.075426	-0.27804	0.21784	-0.034629	0.067286	0.31356	0.0048645	0.19949	-0.059471	0.17255	0.07596	0.00037188	-0.049904	0.09058	-0.15904	-0.16165	0.16276
26	0.4999	-13.758	-0.11571	0.028185	-0.032184	0.075823	-0.27804	0.21776	-0.034691	0.067415	0.3137	0.0049878	0.19982	-0.059664	0.1726	0.075892	0.00033169	-0.050004	0.090495	-0.15914	-0.16201	0.16272
27	0.50001	-13.691	-0.11584	0.027993	-0.03223	0.076221	-0.27804	0.21769	-0.03475	0.067544	0.31384	0.0051033	0.20015	-0.059863	0.17264	0.075822	0.00028647	-0.050107	0.090411	-0.15925	-0.16238	0.16268
28	0.50011	-13.623	-0.11595	0.027798	-0.032274	0.07662	-0.27803	0.21761	-0.034812	0.067669	0.31397	0.0052183	0.20049	-0.060059	0.17267	0.075746	0.00023833	-0.050214	0.090333	-0.15935	-0.16274	0.16265
29	0.50021	-13.555	-0.11606	0.027603	-0.032318	0.077027	-0.27803	0.21753	-0.034868	0.067782	0.3141	0.00534	0.20083	-0.060252	0.1727	0.075669	0.00018981	-0.050326	0.090266	-0.15945	-0.16309	0.1626
30	0.5003	-13.488	-0.11615	0.027411	-0.032369	0.077427	-0.27802	0.21745	-0.034926	0.06789	0.31422	0.0054738	0.20117	-0.06045	0.17273	0.075597	0.00014209	-0.050437	0.090192	-0.15953	-0.16345	0.16255
31	0.50039	-13.42	-0.11623	0.02721	-0.03244	0.077817	-0.278	0.21736	-0.034976	0.067993	0.31433	0.0056135	0.20151	-0.060653	0.17274	0.075519	0.00010003	-0.050537	0.090101	-0.15961	-0.16379	0.16248
32	0.50046	-13.352	-0.11632	0.027	-0.032515	0.078209	-0.27797	0.21726	-0.035032	0.068086	0.31444	0.0057393	0.20183	-0.060865	0.17276	0.07544	4.7222e-05	-0.050617	0.090012	-0.15969	-0.16414	0.16239
33	0.50053	-13.284	-0.11639	0.026779	-0.032577	0.07859	-0.27794	0.21716	-0.035094	0.068169	0.31454	0.0058594	0.20214	-0.061078	0.17277	0.07535	-2.0479e-05	-0.050678	0.089937	-0.15979	-0.16451	0.16231
34	0.50058	-13.216	-0.11645	0.026554	-0.032627	0.07897	-0.27791	0.21707	-0.035158	0.068248	0.31463	0.0059966	0.20244	-0.061279	0.17279	0.075259	-0.00010338	-0.050723	0.089829	-0.15988	-0.16488	0.16222
35	0.50062	-13.147	-0.11649	0.026333	-0.032679	0.079346	-0.27788	0.21698	-0.035213	0.068318	0.31471	0.0061454	0.20274	-0.06145	0.17278	0.075175	-0.00019934	-0.05076	0.089718	-0.15995	-0.16521	0.16216
36	0.50065	-13.079	-0.11652	0.026112	-0.032718	0.079696	-0.27789	0.21688	-0.035241	0.068391	0.31481	0.0063224	0.20306	-0.061614	0.17279	0.075099	-0.00028884	-0.050806	0.089626	-0.15999	-0.16554	0.16209
37	0.50067	-13.011	-0.11654	0.025891	-0.032772	0.080015	-0.27787	0.2168	-0.035244	0.068486	0.31493	0.0064987	0.20336	-0.061761	0.17278	0.075039	-0.00037787	-0.050859	0.089541	-0.16004	-0.16584	0.16203
38	0.50066	-12.942	-0.11656	0.02567	-0.032837	0.080359	-0.27782	0.21673	-0.035239	0.068603	0.31503	0.0066608	0.20365	-0.061927	0.17277	0.074958	-0.00047842	-0.050953	0.089424	-0.1601	-0.16611	0.16195
39	0.50064	-12.874	-0.11661	0.025479	-0.032892	0.080694	-0.27769	0.21667	-0.035225	0.068704	0.31513	0.0067929	0.20396	-0.062115	0.17274	0.074864	-0.00060385	-0.051062	0.089282	-0.16014	-0.16634	0.16187
40	0.50062	-12.805	-0.11669	0.025288	-0.032899	0.080976	-0.27751	0.2166	-0.035171	0.068806	0.31527	0.0069046	0.20426	-0.062285	0.17271	0.0748	-0.00077894	-0.051194	0.08911	-0.16014	-0.16652	0.16177
41	0.50058	-12.736	-0.11682	0.025096	-0.032859	0.081255	-0.27731	0.21655	-0.035112	0.068899	0.31544	0.0070118	0.20455	-0.062465	0.17267	0.074689	-0.00092809	-0.051269	0.088886	-0.16011	-0.16669	0.16164
42	0.50051	-12.667	-0.11691	0.024893	-0.032797	0.081546	-0.27704	0.21646	-0.035068	0.068974	0.31564	0.0071089	0.20481	-0.062628	0.1726	0.07456	-0.001048	-0.051309	0.088662	-0.16007	-0.16685	0.1615
43	0.50043	-12.598	-0.11695	0.024705	-0.032773	0.08195	-0.27668	0.21632	-0.035073	0.069031	0.31585	0.0072618	0.205	-0.06275	0.17249	0.074394	-0.0011815	-0.051444	0.088541	-0.16003	-0.167	0.16133
44	0.50033	-12.528	-0.11695	0.024525	-0.032727	0.082413	-0.2764	0.21617	-0.035127	0.06909	0.316	0.0074502	0.20513	-0.062805	0.17237	0.074167	-0.0013029	-0.051607	0.088454	-0.15991	-0.16713	0.1611
45	0.50019	-12.459	-0.11686	0.024264	-0.032731	0.082922	-0.27624	0.21599	-0.035122	0.06917	0.31606	0.0076509	0.2052	-0.062881	0.17223	0.073982	-0.0014353	-0.051723	0.088382	-0.15977	-0.16728	0.16083
46	0.5	-12.389	-0.11679	0.023975	-0.032786	0.083475	-0.27611	0.21575	-0.035093	0.069264	0.31598	0.0078511	0.20518	-0.062941	0.17215	0.073778	-0.0014626	-0.05176	0.088339	-0.15968	-0.16737	0.16055
47	0.49972	-12.319	-0.11667	0.023718	-0.032784	0.08401	-0.27604	0.21541	-0.035068	0.069358	0.31592	0.007974	0.20507	-0.063057	0.17207	0.073593	-0.0014495	-0.051845	0.088314	-0.15963	-0.16744	0.16027
48	0.49935	-12.249	-0.11648	0.023537	-0.032648	0.084526	-0.27599	0.21501	-0.035037	0.069523	0.31585	0.0081414	0.20495	-0.063191	0.17192	0.073481	-0.0014811	-0.051969	0.088316	-0.15963	-0.16748	0.15996
49	0.4989	-12.179	-0.11623	0.023413	-0.032374	0.085036	-0.27589	0.21453	-0.034998	0.069718	0.3158	0.0084369	0.2049	-0.063211	0.17179	0.073242	-0.0014587	-0.052058	0.088233	-0.15958	-0.16758	0.15977
50	0.49834	-12.108	-0.11586	0.02336	-0.032111	0.085525	-0.27573	0.214	-0.035061	0.069771	0.3157	0.0086777	0.20485	-0.0631	0.1717	0.073002	-0.0014352	-0.052175	0.088203	-0.15947	-0.16767	0.15954
51	0.49763	-12.037	-0.11554	0.023234	-0.031844	0.085942	-0.27541	0.21341	-0.035032	0.069551	0.31546	0.0087943	0.20475	-0.063008	0.17152	0.072715	-0.0013648	-0.052359	0.088148	-0.15927	-0.16759	0.15918
52	0.49674	-11.965	-0.11508	0.023191	-0.031611	0.086059	-0.27489	0.21272	-0.034861	0.069145	0.31494	0.0090204	0.20455	-0.062987	0.17128	0.072286	-0.0013058	-0.052534	0.088259	-0.15897	-0.16728	0.15856
53	0.49566	-11.893	-0.11462	0.023167	-0.031175	0.086172	-0.27435	0.21194	-0.034651	0.068732	0.31423	0.0090612	0.20438	-0.063021	0.17084	0.071849	-0.0011401	-0.052667	0.08841	-0.15839	-0.16714	0.15784
54	0.49435	-11.82	-0.11436	0.023223	-0.030583	0.086499	-0.27362	0.21118	-0.034558	0.068392	0.31349	0.0092449	0.20419	-0.062939	0.17028	0.071388	-0.0011257	-0.052827	0.088324	-0.15765	-0.16706	0.15681
55	0.49283	-11.746	-0.1141	0.023218	-0.030252	0.086819	-0.27283	0.21046	-0.034522	0.067934	0.31258	0.0094724	0.20407	-0.063004	0.16977	0.071096	-0.0011948	-0.053153	0.088019	-0.15677	-0.16703	0.15558
56	0.49099	-11.672	-0.11373	0.02283	-0.029986	0.087376	-0.27152	0.20954	-0.034516	0.067398	0.31152	0.0096403	0.20384	-0.062957	0.16906	0.070701	-0.0012334	-0.053676	0.087811	-0.15597	-0.16682	0.15417
57	0.4888	-11.597	-0.11307	0.022388	-0.029708	0.087743	-0.26946	0.20837	-0.034365	0.06682	0.31052	0.0097888	0.20333	-0.062653	0.16804	0.070275	-0.0010218	-0.054299	0.087556	-0.15493	-0.16642	0.15271
58	0.48622	-11.52	-0.11224	0.021928	-0.029345	0.087662	-0.26741	0.20681	-0.034175	0.066168	0.3093	0.0099566	0.20257	-0.062348	0.16705	0.069506	-0.00095235	-0.054866	0.087035	-0.15406	-0.16589	0.15119
59	0.4832	-11.443	-0.11097	0.021161	-0.029063	0.087616	-0.2654	0.20513	-0.034217	0.065257	0.30786	0.010234	0.20186	-0.062038	0.16597	0.068631	-0.00096818	-0.055319	0.086191	-0.15288	-0.16543	0.14966
60	0.4797	-11.364	-0.10925	0.019953	-0.028766	0.087605	-0.2625	0.20359	-0.034372	0.064351	0.30584	0.01073	0.20076	-0.061636	0.16477	0.067853	-0.00063256	-0.055813	0.085521	-0.15183	-0.16503	0.14796
61	0.47535	-11.283	-0.10777	0.018818	-0.028645	0.088009	-0.25913	0.20198	-0.034775	0.062921	0.30379	0.011643	0.19913	-0.061821	0.16384	0.066781	-6.1743e-05	-0.056264	0.08498	-0.15054	-0.16498	0.14575
62	0.46593	-11.201	-0.10625	0.017939	-0.028925	0.088242	-0.25528	0.2001	-0.034904	0.060736	0.30161	0.012922	0.19755	-0.062028	0.16255	0.065439	0.00059459	-0.05633	0.083786	-0.14859	-0.15623	0.14332
63	0.44438	-11.117	-0.0971	0.012866	-0.028933	0.089152	-0.23499	0.19803	-0.03211	0.057984	0.29925	0.014507	0.19568	-0.057314	0.16106	0.06367	0.00059701	-0.056573	0.081724	-0.13208	-0.14563	0.14037
64	0.41267	-11.031	-0.086192	0.0074496	-0.027695	0.089712	-0.20101	0.19609	-0.029281	0.055213	0.29718	0.013701	0.19318	-0.052241	0.15924	0.057811	0.0012191	-0.053722	0.070622	-0.11436	-0.13345	0.13723
65	0.36957	-10.943	-0.073028	0.0010031	-0.026821	0.084731	-0.16331	0.17832	-0.026292	0.0466	0.27966	0.012384	0.17592	-0.046853	0.14141	0.051349	0.0029126	-0.049497	0.058242	-0.094707	-0.11961	0.12059
66	0.31825	-10.852	-0.057886	-0.0055623	-0.025668	0.079588	-0.12378	0.15467	-0.023459	0.037218	0.24755	0.010847	0.15684	-0.040864	0.12005	0.04481	0.0042788	-0.043944	0.045032	-0.074133	-0.10419	0.10231
67	0.26173	-10.758	-0.04187	-0.012198	-0.023466	0.073768	-0.079338	0.12884	-0.019513	0.027103	0.21239	0.0089983	0.13605	-0.035133	0.096817	0.037667	0.0054142	-0.038896	0.031332	-0.052542	-0.087668	0.08247
68	0.20087	-10.662	-0.025244	-0.019103	-0.020014	0.067071	-0.0075689	0.10094	-0.014267	0.016401	0.17419	0.006046	0.11297	-0.028807	0.071588	0.030047	0.0075495	-0.033929	0.016707	-0.029504	-0.048718	0.060985
69	0.14136	-10.537	-0.0042653	-0.052229	-0.014662	0.063462	0.065652	0.045211	-0.0074221	-0.020622	0.10714	0.0023683	0.061901	-0.046458	0.018579	-0.0040827	0.010518	-0.028096	-0.024632	-0.0052912	-0.015262	0.011917
70	0.14284	-10.381	0.020014	-0.08227	-0.0088018	0.065368	0.13176	-0.010652	-0.00042538	-0.058013	0.010224	-0.0010131	0.0078039	-0.061607	-0.063183	-0.039764	0.01219	-0.021745	-0.064792	0.017004	0.0078489	-0.065983
71	0.20821	-10.196	0.045079	-0.1038	-0.0049358	0.071658	0.17903	-0.06167	0.0041305	-0.093617	-0.0855	-0.0019157	-0.043238	-0.074182	-0.14324	-0.072658	0.011788	-0.012395	-0.098625	0.035084	0.023166	-0.14268
72	0.27842	-9.9873	0.065775	-0.11366	-0.0016743	0.079559	0.20244	-0.10212	0.0057851	-0.12152	-0.17024	-0.0011949	-0.087744	-0.085216	-0.21436	-0.099349	0.010879	-0.0018192	-0.12425	0.046915	0.027477	-0.21028
73	0.32666	-9.7623	0.082362	-0.10983	0.0027887	0.092991	0.19279	-0.12729	0.0049402	-0.13699	-0.23382	-0.00072252	-0.12117	-0.091742	-0.26751	-0.11567	0.007667	0.0074509	-0.13753	0.053165	0.015338	-0.26011
74	0.34502	-9.5328	0.09486	-0.092871	0.0090142	0.10653	0.17977	-0.13461	0.0011516	-0.14001	-0.26687	0.0039984	-0.13689	-0.089933	-0.29483	-0.1157	0.006343	0.017955	-0.13162	0.05409	-0.015525	-0.28463
75	0.33695	-9.3124	0.098359	-0.060237	0.01563	0.12575	0.19177	-0.11834	-0.0058435	-0.12161	-0.25581	0.013171	-0.12561	-0.079468	-0.28654	-0.099804	0.0013845	0.026833	-0.10443	0.041228	-0.053717	-0.2765
76	0.32128	-9.1176	0.090052	-0.012294	0.016875	0.14726	0.23673	-0.074086	-0.014535	-0.082164	-0.19138	0.025649	-0.082975	-0.06008	-0.23474	-0.0668	-0.0065516	0.027071	-0.055883	0.04907	-0.05263	-0.23172
77	0.32698	-8.9659	0.11842	0.049408	0.015286	0.16964	0.33017	0.0028561	-0.0037114	-0.021445	-0.071376	0.039944	-0.0090256	-0.028817	-0.13718	-0.014856	-0.011058	0.033561	0.013681	0.10882	0.00018722	-0.14334
78	0.37721	-8.8111	0.1501	0.063411	0.019062	0.13062	0.42403	0.051955	0.014179	-0.0039281	0.040625	0.026829	0.030262	-0.0055863	-0.055208	-0.0070895	-0.010305	0.047801	0.040383	0.17226	0.060045	-0.069447
79	0.46908	-8.6473	0.17942	0.030207	0.023083	0.093016	0.51195	0.046021	0.03143	-0.038362	0.11692	0.014319	0.01178	0.020245	-0.013897	-0.026373	-0.011919	0.061501	0.0036404	0.23166	0.11765	-0.037621
80	0.58565	-8.4739	0.20599	-0.00022391	0.028168	0.057271	0.59248	-0.031416	0.046298	-0.070049	0.13653	0.0037095	-0.070528	0.047337	-0.032914	-0.044405	-0.01163	0.07233	-0.049483	0.28338	0.1703	-0.068657
81	0.71347	-8.2919	0.23033	-0.028472	0.034267	0.024608	0.66404	-0.13992	0.059376	-0.098768	0.082807	-0.0052536	-0.14917	0.073085	-0.12524	-0.060448	-0.012107	0.082952	-0.098595	0.32854	0.21839	-0.14178
82	0.84602	-8.1016	0.25344	-0.056029	0.041408	-0.0046231	0.72759	-0.2418	0.070426	-0.1254	-0.058369	-0.012675	-0.22307	0.09781	-0.21092	-0.075826	-0.013662	0.094449	-0.14414	0.36878	0.26373	-0.21055
83	0.97693	-7.9029	0.27508	-0.081477	0.049311	-0.030608	0.78379	-0.33536	0.078944	-0.15005	-0.21824	-0.018691	-0.29201	0.12085	-0.28912	-0.089785	-0.014089	0.10666	-0.18603	0.4071	0.30603	-0.27512
84	1.1013	-7.6959	0.29386	-0.10489	0.057174	-0.053216	0.83363	-0.4201	0.085396	-0.17251	-0.36426	-0.023465	-0.35664	0.13985	-0.36025	-0.10241	-0.013815	0.11649	-0.22436	0.44405	0.34499	-0.33555
85	1.2164	-7.4808	0.30924	-0.12761	0.064518	-0.071601	0.8777	-0.49655	0.089478	-0.19258	-0.49487	-0.026865	-0.41673	0.15666	-0.42331	-0.1153	-0.013215	0.12368	-0.26001	0.47799	0.3797	-0.39136
86	1.321	-7.2579	0.32044	-0.14995	0.070476	-0.086316	0.9153	-0.56497	0.089578	-0.20998	-0.61069	-0.027733	-0.47189	0.17394	-0.47821	-0.12786	-0.013086	0.12883	-0.29275	0.50871	0.40993	-0.44216
87	1.4143	-7.0277	0.32785	-0.17212	0.075384	-0.09844	0.94609	-0.62559	0.086621	-0.22433	-0.71196	-0.026529	-0.52057	0.19182	-0.52735	-0.13903	-0.013939	0.13267	-0.3218	0.53597	0.43632	-0.48725
88	1.4959	-6.7906	0.33241	-0.19246	0.079831	-0.10741	0.97038	-0.67844	0.084035	-0.23403	-0.79958	-0.025757	-0.56244	0.21043	-0.5709	-0.14819	-0.017655	0.13691	-0.34709	0.55984	0.45917	-0.52649
89	1.5654	-6.5473	0.33387	-0.20931	0.083654	-0.11205	0.98853	-0.72418	0.081898	-0.23889	-0.87506	-0.025614	-0.59836	0.22863	-0.60781	-0.15453	-0.024073	0.14143	-0.36841	0.57888	0.47935	-0.55956
90	1.6231	-6.2992	0.3301	-0.22301	0.086693	-0.11239	1.0016	-0.76391	0.079241	-0.23899	-0.93874	-0.02473	-0.62816	0.24448	-0.63811	-0.1578	-0.030408	0.14583	-0.38715	0.59358	0.49872	-0.5861
91	1.6742	-6.0472	0.32099	-0.23524	0.089109	-0.11047	1.0857	-0.79798	0.075975	-0.23447	-0.99137	-0.022867	-0.65341	0.25832	-0.66316	-0.15884	-0.035929	0.15012	-0.4069	0.60484	0.51751	-0.60723
92	1.7614	-5.7922	0.30714	-0.24622	0.17068	-0.10678	1.2166	-0.82637	0.07199	-0.22616	-1.0346	-0.020342	-0.67481	0.27041	-0.68354	-0.15786	-0.041707	0.15413	-0.42762	0.69262	0.60489	-0.62338
93	1.9057	-5.4604	0.2844	-0.33029	0.23454	-0.098394	1.2924	-0.92408	0.062833	-0.28919	-1.1459	-0.012964	-0.76767	0.21512	-0.7739	-0.23073	-0.050109	0.15599	-0.52077	0.75934	0.66117	-0.709
94	2.0495	-5.0754	0.25448	-0.3929	0.27585	-0.087693	1.3071	-1.0682	0.049119	-0.32619	-1.3037	-0.0015084	-0.9098	0.17808	-0.91173	-0.28424	-0.060838	0.1553	-0.58888	0.79967	0.68153	-0.84142
95	2.139	-4.6649	0.2195	-0.42903	0.29062	-0.075766	1.2603	-1.1557	0.031919	-0.33682	-1.4054	0.013308	-1.0015	0.16102	-0.99235	-0.31466	-0.072409	0.15194	-0.62605	0.80884	0.6644	-0.98
96	2.144	-4.2588	0.18184	-0.43614	0.27641	-0.06341	1.1574	-1.1791	0.012685	-0.32285	-1.4416	0.03136	-1.0326	0.16402	-1.0106	-0.31913	-0.082288	0.14618	-0.62929	0.78479	0.61094	-1.045
97	2.0602	-3.8864	0.14408	-0.41414	0.2355	-0.05119	1.018	-1.1358	-0.0071171	-0.28542	-1.4097	0.051123	-0.99982	0.18665	-0.96551	-0.29679	-0.089678	0.13833	-0.59866	0.73067	0.52589	-1.0331
98	1.9202	-3.5742	0.10889	-0.36527	0.17235	-0.039444	0.93781	-1.0293	-0.026059	-0.22711	-1.3117	0.070809	-0.90638	0.22722	-0.86123	-0.24984	-0.094143	0.12883	-0.53709	0.65461	0.49608	-0.94609
99	1.7934	-3.3222	0.10619	-0.31548	0.13459	-0.050033	0.91487	-0.89083	-0.019245	-0.17298	-1.1773	0.06706	-0.78255	0.26129	-0.72661	-0.20393	-0.11461	0.14402	-0.47163	0.638	0.51577	-0.81221
100	1.7159	-3.0736	0.09852	-0.3053	0.10277	-0.068802	0.89191	-0.80559	-0.013447	-0.13828	-1.0912	0.055177	-0.71325	0.28413	-0.64534	-0.17623	-0.12297	0.1562	-0.48101	0.622	0.52924	-0.71378
101	1.6772	-2.8291	0.086884	-0.29755	0.076125	-0.083952	0.86765	-0.79803	-0.010436	-0.10825	-1.0771	0.04747	-0.69679	0.30113	-0.64049	-0.15264	-0.13154	0.16574	-0.48805	0.6063	0.53733	-0.66144
102	1.6547	-2.5891	0.07259	-0.29174	0.053632	-0.096361	0.84033	-0.79647	-0.0095656	-0.081885	-1.1052	0.042403	-0.68042	0.31291	-0.64154	-0.13204	-0.14022	0.17191	-0.49308	0.58955	0.53817	-0.61634
103	1.6326	-2.3561	0.057118	-0.28602	0.033855	-0.1072	0.81235	-0.78886	-0.0094298	-0.059737	-1.1214	0.037872	-0.66198	0.31981	-0.63679	-0.11257	-0.14692	0.17481	-0.49441	0.57232	0.53525	-0.57479
104	1.6078	-2.1313	0.041082	-0.28163	0.016778	-0.11607	0.78503	-0.77595	-0.010483	-0.040045	-1.1266	0.034883	-0.64096	0.3241	-0.6277	-0.095063	-0.15309	0.17631	-0.49321	0.55585	0.53068	-0.53643
105	1.5804	-1.915	0.024783	-0.27813	0.0018546	-0.12337	0.75835	-0.76148	-0.012336	-0.022356	-1.1253	0.033012	-0.62051	0.32639	-0.61713	-0.078953	-0.15917	0.17671	-0.49115	0.54003	0.5249	-0.50167
106	1.5512	-1.7071	0.0084446	-0.27531	-0.011344	-0.12942	0.73227	-0.74582	-0.014776	-0.0063171	-1.1197	0.031942	-0.60091	0.32712	-0.6059	-0.063939	-0.16515	0.17626	-0.48842	0.5248	0.51827	-0.46991
107	1.5208	-1.5076	-0.007763	-0.27304	-0.023151	-0.13445	0.70682	-0.72937	-0.017638	0.008345	-1.1106	0.031439	-0.58239	0.32669	-0.59432	-0.04979	-0.17103	0.17515	-0.48519	0.51011	0.51106	-0.44064
108	1.4898	-1.3166	-0.023708	-0.27119	-0.033825	-0.13864	0.68203	-0.71248	-0.020791	0.021843	-1.0989	0.031333	-0.5649	0.32536	-0.58261	-0.036335	-0.1768	0.17356	-0.48158	0.49591	0.5035	-0.41344
109	1.4584	-1.1339	-0.039292	-0.26966	-0.043569	-0.14214	0.65791	-0.69534	-0.024137	0.034357	-1.0852	0.031497	-0.54842	0.32336	-0.57099	-0.023447	-0.18246	0.1716	-0.47769	0.48219	0.49575	-0.38797
110	1.4271	-0.95955	-0.054444	-0.26839	-0.052541	-0.14506	0.63449	-0.67807	-0.0276	0.046028	-1.0702	0.031841	-0.53289	0.32087	-0.55963	-0.011037	-0.18798	0.16938	-0.47363	0.46891	0.48794	-0.364
111	1.3962	-0.7934	-0.069112	-0.26734	-0.060833	-0.14748	0.61178	-0.66082	-0.031121	0.056952	-1.0539	0.032302	-0.51827	0.31802	-0.54866	0.00096062	-0.19337	0.16698	-0.46947	0.45607	0.48018	-0.34134
112	1.3657	-0.63537	-0.083262	-0.26651	-0.068546	-0.14947	0.5898	-0.6437	-0.034657	0.067203	-1.0367	0.032835	-0.50452	0.31491	-0.53816	0.012591	-0.19864	0.16448	-0.4653	0.44365	0.47255	-0.31985
113	1.3359	-0.48536	-0.096874	-0.26587	-0.075769	-0.15108	0.56856	-0.62681	-0.038175	0.076839	-1.0189	0.033407	-0.49161	0.31164	-0.52818	0.023882	-0.20382	0.16193	-0.46115	0.43164	0.4651	-0.29945
114	1.3069	-0.34325	-0.10994	-0.26538	-0.082571	-0.15236	0.54807	-0.61018	-0.041651	0.085906	-1.0008	0.033997	-0.47949	0.30827	-0.51878	0.034855	-0.20891	0.15937	-0.45708	0.42003	0.45789	-0.28006
115	1.2789	-0.20893	-0.12244	-0.26502	-0.089007	-0.15333	0.52833	-0.59387	-0.045067	0.094441	-0.98236	0.034591	-0.46814	0.30483	-0.50998	0.04552	-0.21391	0.15685	-0.45312	0.40883	0.45094	-0.26162
116	1.2518	-0.082277	-0.1344	-0.26475	-0.095119	-0.15402	0.50948	-0.57794	-0.04841	0.10249	-0.96391	0.035181	-0.45751	0.30139	-0.50179	0.055883	-0.21881	0.1544	-0.44929	0.39802	0.44428	-0.2441
117	1.2258	0.03685	-0.14577	-0.26457	-0.10094	-0.15446	0.4915	-0.56244	-0.051668	0.11012	-0.94553	0.03576	-0.44755	0.29796	-0.49421	0.065946	-0.22363	0.15203	-0.44564	0.3876	0.43792	-0.22747
118	1.2009	0.14858	-0.15652	-0.26445	-0.1065	-0.15467	0.47434	-0.54742	-0.054836	0.11733	-0.92731	0.036325	-0.43823	0.29458	-0.48726	0.075718	-0.22836	0.14978	-0.44218	0.37757	0.43189	-0.2117
119	1.1772	0.25304	-0.1667	-0.26438	-0.11182	-0.15465	0.45797	-0.53289	-0.057912	0.1241	-0.90935	0.036874	-0.42955	0.29126	-0.48093	0.085222	-0.23299	0.14766	-0.43894	0.36793	0.42618	-0.19678
120	1.1546	0.35037	-0.17635	-0.26435	-0.11692	-0.15443	0.44236	-0.51888	-0.060891	0.13043	-0.89172	0.037407	-0.42149	0.28801	-0.4752	0.09444	-0.23752	0.14569	-0.43593	0.35867	0.42081	-0.18266
121	1.1332	0.44069	-0.1855	-0.26435	-0.12181	-0.15402	0.42751	-0.5054	-0.06377	0.13633	-0.87447	0.037922	-0.41402	0.28486	-0.47007	0.10336	-0.24194	0.14386	-0.43317	0.34978	0.41577	-0.16932
122	1.113	0.52416	-0.19418	-0.26436	-0.1265	-0.15342	0.41339	-0.49247	-0.066547	0.1418	-0.85766	0.038419	-0.40714	0.2818	-0.46552	0.11196	-0.24625	0.1422	-0.43067	0.34127	0.41106	-0.1568
123	1.0939	0.60089	-0.20241	-0.26439	-0.13101	-0.15266	0.39999	-0.48008	-0.069222	0.14684	-0.84132	0.038897	-0.4008	0.27885	-0.46156	0.12025	-0.25045	0.14071	-0.42845	0.33314	0.40669	-0.14509
124	1.0761	0.67101	-0.21021	-0.26442	-0.13534	-0.15174	0.3873	-0.46824	-0.071791	0.15145	-0.8255	0.039356	-0.39501	0.27602	-0.45816	0.12822	-0.25452	0.13939	-0.42649	0.32539	0.40264	-0.1342
125	1.0594	0.73466	-0.2176	-0.26445	-0.1395	-0.15066	0.37529	-0.45695	-0.074256	0.15564	-0.81022	0.039809	-0.38974	0.27331	-0.4553	0.13586	-0.25847	0.13825	-0.42482	0.318	0.39892	-0.12411
126	1.0438	0.79197	-0.22457	-0.26448	-0.14349	-0.14945	0.36392	-0.44621	-0.076614	0.15942	-0.7955	0.040246	-0.38497	0.27072	-0.45299	0.14318	-0.26228	0.13728	-0.42344	0.31099	0.39553	-0.11483
127	1.0294	0.84304	-0.23115	-0.2645	-0.14734	-0.1481	0.35319	-0.43601	-0.078865	0.1628	-0.78142	0.040656	-0.38069	0.26825	-0.45124	0.15016	-0.26596	0.13649	-0.42234	0.30436	0.39251	-0.10635
128	1.0161	0.88801	-0.23734	-0.26452	-0.15102	-0.14664	0.34308	-0.42636	-0.081006	0.16578	-0.76801	0.041032	-0.37687	0.26592	-0.45008	0.15683	-0.2695	0.13588	-0.42154	0.29816	0.38983	-0.098644
129	1.0039	0.927	-0.24315	-0.26453	-0.15456	-0.14505	0.33357	-0.41725	-0.083037	0.16838	-0.75528	0.041368	-0.37352	0.26372	-0.44949	0.16317	-0.27289	0.13545	-0.42103	0.29237	0.38748	-0.091709
130	0.9928	0.96012	-0.24857	-0.26453	-0.15796	-0.14337	0.32477	-0.40868	-0.084957	0.17062	-0.74324	0.041658	-0.3706	0.26165	-0.44946	0.1692	-0.27614	0.13518	-0.42081	0.28696	0.38544	-0.085528
131	0.98313	0.98747	-0.2536	-0.26454	-0.12381	-0.14158	0.31668	-0.40063	-0.086762	0.17249	-0.73189	0.041898	-0.36812	0.25971	-0.44997	0.17491	-0.27923	0.13509	-0.42088	0.28194	0.38371	-0.080084
132	0.97566	1.0092	-0.25826	-0.26453	-0.066026	-0.13971	0.30923	-0.39324	-0.088451	0.17401	-0.72123	0.042084	-0.36606	0.25792	-0.45102	0.18031	-0.28217	0.13516	-0.42125	0.31071	0.3823	-0.075367
133	0.96962	1.0254	-0.26254	-0.26454	0.0005831	-0.13776	0.3341	-0.38647	-0.090025	0.17515	-0.71126	0.042211	-0.36441	0.25626	-0.45258	0.18542	-0.24867	0.13538	-0.4219	0.36006	0.38127	-0.071433
134	0.9661	1.0361	-0.26646	-0.26456	0.061302	-0.13574	0.37857	-0.38029	-0.09149	0.17614	-0.66187	0.04227	-0.36314	0.25475	-0.45469	0.19023	-0.19187	0.13578	-0.38511	0.41603	0.38072	-0.068303
135	0.96521	1.0415	-0.27003	-0.26463	0.1025	-0.13365	0.42928	-0.37457	-0.092845	0.20208	-0.58751	0.048805	-0.36235	0.25331	-0.45672	0.19474	-0.12585	0.13617	-0.32432	0.46489	0.38012	-0.060054
136	0.96415	1.0734	-0.30506	-0.26311	0.080702	-0.13038	0.44126	-0.39128	-0.094459	0.21453	-0.53544	0.054467	-0.39291	0.22577	-0.45305	0.17529	-0.096494	0.1183	-0.28581	0.46226	0.36059	-0.053973
137	0.95173	1.1193	-0.35885	-0.26004	-0.00043723	-0.12618	0.41511	-0.39502	-0.095999	0.21271	-0.50843	0.058658	-0.41613	0.2017	-0.44426	0.16156	-0.10422	0.10575	-0.27134	0.41022	0.34243	-0.050696
138	0.9236	1.1659	-0.38629	-0.25559	-0.11111	-0.12137	0.35401	-0.38606	-0.097146	0.20401	-0.50745	0.061038	-0.42028	0.18967	-0.43126	0.15485	-0.14693	0.099083	-0.28101	0.31408	0.32674	-0.050332
139	0.89006	1.2001	-0.38588	-0.25002	-0.21341	-0.1163	0.26336	-0.36546	-0.09762	0.20162	-0.53171	0.069755	-0.40571	0.19008	-0.41525	0.15653	-0.22028	0.10037	-0.3133	0.20882	0.31823	-0.043936
140	0.87107	1.2099	-0.35807	-0.24366	-0.26946	-0.11134	0.17748	-0.32674	-0.097194	0.21138	-0.57878	0.090341	-0.37168	0.20924	-0.39758	0.17671	-0.29888	0.12039	-0.36524	0.15597	0.32877	-0.01938
141	0.87499	1.185	-0.30514	-0.23691	-0.25809	-0.10684	0.1613	-0.26643	-0.095708	0.23184	-0.62409	0.12076	-0.31564	0.25742	-0.37972	0.22566	-0.34679	0.16326	-0.41427	0.16748	0.36861	0.027215
142	0.89122	1.1554	-0.26853	-0.26776	-0.21963	-0.13832	0.1764	-0.22699	-0.11561	0.22331	-0.66897	0.12084	-0.27971	0.29887	-0.40065	0.26761	-0.35622	0.18768	-0.46261	0.2032	0.40225	0.054161
143	0.90448	1.1211	-0.25834	-0.26118	-0.20838	-0.132	0.21242	-0.21918	-0.10215	0.24256	-0.66897	0.082604	-0.27437	0.34562	-0.45033	0.29128	-0.33244	0.18386	-0.46859	0.22904	0.41894	0.098429
144	0.90894	1.0822	-0.28246	-0.27671	-0.23269	-0.097917	0.2422	-0.21179	-0.10876	0.27851	-0.63403	0.082423	-0.30762	0.38585	-0.45729	0.28711	-0.32379	0.14431	-0.44151	0.22699	0.40951	0.14767
145	0.90903	1.0388	-0.3041	-0.25911	-0.22156	-0.091739	0.24825	-0.20481	-0.091648	0.31942	-0.62067	0.082123	-0.30281	0.40869	-0.45099	0.28791	-0.33798	0.14062	-0.42227	0.18977	0.41457	0.18971
146	0.9086	0.99418	-0.29522	-0.25837	-0.18813	-0.091785	0.21966	-0.20147	-0.10828	0.35048	-0.61103	0.078474	-0.29688	0.41123	-0.44827	0.29494	-0.32225	0.16043	-0.40206	0.18507	0.42353	0.21634
147	0.9043	0.95527	-0.31476	-0.25677	-0.15625	-0.092381	0.21285	-0.20863	-0.10475	0.35413	-0.60365	0.064959	-0.29046	0.41198	-0.456	0.29908	-0.29342	0.18171	-0.38378	0.19722	0.42784	0.23607
148	0.89504	0.91981	-0.32533	-0.25452	-0.13038	-0.09167	0.22117	-0.22394	-0.098693	0.33459	-0.59321	0.054632	-0.28384	0.41136	-0.46375	0.30087	-0.26892	0.19717	-0.3673	0.21829	0.42852	0.25016
149	0.88193	0.88595	-0.33261	-0.25177	-0.10924	-0.08997	0.23365	-0.24548	-0.093923	0.31666	-0.58072	0.046851	-0.27723	0.40973	-0.46754	0.30078	-0.24818	0.20807	-0.3524	0.23467	0.42645	0.25968
150	0.8665	0.85225	-0.33707	-0.24867	-0.091785	-0.087543	0.24282	-0.26319	-0.090117	0.30006	-0.56698	0.041042	-0.27079	0.40735	-0.46835	0.29923	-0.23037	0.21546	-0.33887	0.24746	0.42234	0.26557
151	0.85108	0.81761	-0.33916	-0.24532	-0.077174	-0.084596	0.24954	-0.27503	-0.087021	0.28454	-0.55256	0.036722	-0.2646	0.40446	-0.46702	0.29655	-0.21481	0.22014	-0.32652	0.25757	0.41674	0.26855
152	0.83603	0.78116	-0.33928	-0.24182	-0.064746	-0.081287	0.25448	-0.28236	-0.084432	0.26986	-0.53787	0.033506	-0.25873	0.4012	-0.46419	0.293	-0.20099	0.22278	-0.31515	0.26567	0.41008	0.26923
153	0.82132	0.7423	-0.33777	-0.23823	-0.053992	-0.077734	0.25816	-0.28632	-0.082197	0.25584	-0.52319	0.03109	-0.2532	0.39772	-0.46036	0.28879	-0.18849	0.22382	-0.30463	0.2723	0.4027	0.26806
154	0.80693	0.70056	-0.33493	-0.23458	-0.044519	-0.074024	0.26097	-0.28779	-0.080202	0.24233	-0.50873	0.029243	-0.24803	0.39409	-0.4559	0.28408	-0.177	0.22364	-0.29481	0.27786	0.39483	0.26542
155	0.79288	0.6556	-0.33099	-0.23092	-0.03603	-0.070222	0.2632	-0.28749	-0.078359	0.22919	-0.49459	0.027791	-0.24322	0.3904	-0.45109	0.27899	-0.16628	0.22253	-0.28561	0.28265	0.38667	0.26158
156	0.7791	0.60719	-0.32613	-0.22728	-0.028297	-0.066373	0.26507	-0.28595	-0.076605	0.21632	-0.48087	0.026602	-0.23878	0.38668	-0.44613	0.27362	-0.15614	0.22073	-0.27693	0.28691	0.37834	0.25675
157	0.76555	0.55516	-0.32051	-0.22366	-0.021147	-0.06251	0.26675	-0.28356	-0.074891	0.20367	-0.46761	0.025579	-0.2347	0.38298	-0.44117	0.26803	-0.14644	0.21838	-0.26871	0.2908	0.36995	0.25111
158	0.75231	0.49939	-0.31424	-0.2201	-0.01445	-0.058657	0.26837	-0.28065	-0.073183	0.19115	-0.45485	0.02465	-0.23097	0.37932	-0.43631	0.26228	-0.13709	0.21563	-0.2609	0.29444	0.36156	0.24479
159	0.73943	0.43983	-0.30742	-0.21658	-0.0081038	-0.054831	0.27002	-0.27742	-0.071455	0.17873	-0.44259	0.023761	-0.2276	0.37571	-0.43162	0.25642	-0.12799	0.21258	-0.25345	0.29795	0.35324	0.23788
160	0.72697	0.37643	-0.30012	-0.21313	-0.0020336	-0.051044	0.27177	-0.27406	-0.069687	0.16637	-0.43084	0.022873	-0.22456	0.37218	-0.42717	0.25047	-0.1191	0.20929	-0.24634	0.30139	0.34501	0.23047
161	0.715	0.30916	-0.29239	-0.20974	0.0038195	-0.047307	0.27368	-0.27069	-0.067868	0.15405	-0.41961	0.021957	-0.22187	0.36872	-0.42299	0.24447	-0.11036	0.20583	-0.23953	0.30481	0.33691	0.22262
162	0.70356	0.23802	-0.28429	-0.20643	0.0095002	-0.043624	0.27579	-0.26739	-0.065985	0.14174	-0.40889	0.020991	-0.21951	0.36535	-0.41911	0.23843	-0.10174	0.20224	-0.233	0.30825	0.32896	0.21438
163	0.69269	0.16303	-0.27585	-0.2032	0.015043	-0.040001	0.27813	-0.26425	-0.064033	0.12943	-0.39868	0.01996	-0.21748	0.36206	-0.41554	0.23237	-0.093219	0.19855	-0.22674	0.31175	0.32116	0.20579
164	0.68242	0.084202	-0.2671	-0.20005	0.020475	-0.036441	0.28072	-0.26131	-0.062006	0.11711	-0.38898	0.018851	-0.21578	0.35887	-0.41232	0.22631	-0.084766	0.1948	-0.22073	0.31531	0.31353	0.19689
165	0.6728	0.0015601	-0.25806	-0.19697	0.025818	-0.032948	0.28357	-0.25861	-0.0599	0.10476	-0.37977	0.017656	-0.2144	0.35576	-0.40943	0.22025	-0.076371	0.19101	-0.21496	0.31897	0.30608	0.1877
166	0.66385	-0.084866	-0.24876	-0.19399	0.031086	-0.029522	0.28671	-0.25617	-0.057714	0.092387	-0.37105	0.016368	-0.21334	0.35274	-0.4069	0.21422	-0.068023	0.18718	-0.20942	0.32273	0.2988	0.17826
167	0.65559	-0.17504	-0.2392	-0.19108	0.036293	-0.026166	0.29014	-0.25403	-0.055444	0.079978	-0.36281	0.014983	-0.2126	0.34981	-0.40472	0.20821	-0.059711	0.18334	-0.2041	0.32659	0.2917	0.16857
168	0.64806	-0.26894	-0.2294	-0.18827	0.04145	-0.02288	0.29387	-0.25219	-0.053092	0.067533	-0.35506	0.013498	-0.21218	0.34697	-0.4029	0.20223	-0.051431	0.17949	-0.199	0.33057	0.28478	0.15866
169	0.64127	-0.36651	-0.21937	-0.18554	0.046563	-0.019666	0.2979	-0.25066	-0.050655	0.055047	-0.34777	0.011909	-0.21208	0.34422	-0.40145	0.19628	-0.043175	0.17565	-0.19411	0.33466	0.27804	0.14854
170	0.63525	-0.46772	-0.20912	-0.18291	0.051641	-0.016524	0.30225	-0.24946	-0.048133	0.04252	-0.34094	0.010216	-0.21229	0.34155	-0.40035	0.19036	-0.034942	0.17182	-0.18943	0.33887	0.27147	0.13823
171	0.63	-0.57254	-0.19865	-0.18036	0.056688	-0.013455	0.3069	-0.24857	-0.045528	0.029951	-0.33458	0.0084163	-0.21282	0.33897	-0.39962	0.18449	-0.026726	0.16801	-0.18494	0.3432	0.26507	0.12774
172	0.62555	-0.68092	-0.18798	-0.17791	0.061708	-0.010459	0.31187	-0.24801	-0.042839	0.01734	-0.32866	0.0065102	-0.21365	0.33647	-0.39925	0.17865	-0.018528	0.16422	-0.18065	0.34764	0.25885	0.11707
173	0.62191	-0.79283	-0.17711	-0.17555	0.066705	-0.0075364	0.31715	-0.24777	-0.040066	0.004686	-0.32319	0.0044969	-0.21481	0.33404	-0.39924	0.17287	-0.010345	0.16045	-0.17656	0.3522	0.2528	0.10624
174	0.6191	-0.90823	-0.16604	-0.17329	0.071682	-0.0046878	0.32274	-0.24786	-0.037211	-0.0080106	-0.31816	0.0023763	-0.21627	0.3317	-0.3996	0.16714	-0.0021753	0.15672	-0.17266	0.35688	0.24691	0.095255
175	0.61713	-1.0271	-0.15477	-0.17112	0.076641	-0.0019133	0.32866	-0.24828	-0.034273	-0.020749	-0.31357	0.0001483	-0.21804	0.32943	-0.40031	0.16147	0.0059809	0.15302	-0.16894	0.36167	0.24119	0.084127
176	0.616	-1.1493	-0.14331	-0.16904	0.081586	0.00078701	0.33489	-0.24902	-0.031254	-0.03353	-0.30941	-0.0021868	-0.22013	0.32724	-0.40139	0.15586	0.014124	0.14935	-0.16541	0.36657	0.23562	0.072861
177	0.61572	-1.275	-0.13167	-0.16707	0.086516	0.0034129	0.34143	-0.25008	-0.028153	-0.046351	-0.30567	-0.0046288	-0.22252	0.32513	-0.40282	0.15031	0.022256	0.14572	-0.16206	0.37159	0.23022	0.061465
178	0.61629	-1.404	-0.11985	-0.16519	0.091435	0.0059644	0.34829	-0.25147	-0.024973	-0.059212	-0.30236	-0.0071773	-0.22523	0.32308	-0.40462	0.14484	0.030374	0.14213	-0.15889	0.3767	0.22497	0.049946
179	0.61772	-1.5362	-0.10784	-0.1634	0.096343	0.0084414	0.35546	-0.25318	-0.021714	-0.072113	-0.29946	-0.0098317	-0.22824	0.32111	-0.40677	0.13943	0.038481	0.13859	-0.1559	0.38193	0.21987	0.038309
180	0.62001	-1.6718	-0.095661	-0.16172	0.10124	0.010844	0.36295	-0.25521	-0.018376	-0.085053	-0.29697	-0.012592	-0.23156	0.3192	-0.40927	0.13409	0.046575	0.13509	-0.15308	0.38726	0.21492	0.026561
181	0.62315	-1.8106	-0.083304	-0.16014	0.10613	0.013172	0.37076	-0.25757	-0.014961	-0.098029	-0.29489	-0.015456	-0.23518	0.31737	-0.41213	0.12882	0.054657	0.13163	-0.15044	0.39269	0.21012	0.014706
182	0.62715	-1.9526	-0.070773	-0.15865	0.11102	0.015426	0.37887	-0.26023	-0.01147	-0.11104	-0.29321	-0.018425	-0.23911	0.3156	-0.41535	0.12364	0.062726	0.1282	-0.14797	0.39822	0.20546	0.0027507
183	0.63199	-2.0977	-0.058073	-0.15727	0.1159	0.017605	0.3873	-0.26322	-0.007903	-0.12409	-0.29193	-0.021496	-0.24335	0.31389	-0.41891	0.11852	0.070782	0.12476	-0.14567	0.40384	0.20094	-0.0093005
184	0.63767	-2.246	-0.045205	-0.15599	0.12077	0.019711	0.39604	-0.26652	-0.0042615	-0.13718	-0.29104	-0.024671	-0.2479	0.31225	-0.42282	0.11349	0.078824	0.12133	-0.14354	0.40956	0.19656	-0.021444
185	0.64419	-2.3974	-0.032172	-0.15481	0.12564	0.021742	0.40509	-0.27013	-0.00054637	-0.15029	-0.29055	-0.027947	-0.25274	0.31068	-0.42709	0.10853	0.086853	0.1179	-0.14157	0.41538	0.19232	-0.03369
186	0.65153	-2.5519	-0.018976	-0.15373	0.1305	0.0237	0.41445	-0.27405	0.0032414	-0.16344	-0.29044	-0.031323	-0.25789	0.30916	-0.43169	0.10366	0.094867	0.11446	-0.13978	0.42128	0.18821	-0.046041
187	0.65968	-2.7094	-0.0056183	-0.15278	0.13537	0.025585	0.42411	-0.27828	0.0071007	-0.17662	-0.29072	-0.034799	-0.26334	0.30771	-0.43665	0.098868	0.10286	0.11102	-0.13814	0.42728	0.18424	-0.058493
188	0.66863	-2.8699	0.0078974	-0.15196	0.14023	0.027397	0.43409	-0.28281	0.011031	-0.18984	-0.29138	-0.038374	-0.26909	0.30632	-0.44194	0.094161	0.11084	0.10758	-0.13667	0.43337	0.1804	-0.071043
189	0.67837	-3.0334	0.021569	-0.15128	0.14508	0.029136	0.44437	-0.28765	0.01503	-0.20308	-0.29241	-0.042046	-0.27514	0.305	-0.44758	0.089538	0.11878	0.10414	-0.13536	0.43954	0.17668	-0.083688
190	0.68888	-3.1999	0.035395	-0.15073	0.14994	0.030802	0.45495	-0.29279	0.019098	-0.21635	-0.29381	-0.045815	-0.28149	0.3038	-0.45356	0.085	0.1267	0.1007	-0.13421	0.44579	0.1731	-0.096424
191	0.70015	-3.3693	0.049372	-0.15032	0.1548	0.032397	0.46584	-0.29823	0.023233	-0.22965	-0.29559	-0.049679	-0.28813	0.30273	-0.45986	0.08055	0.13459	0.097256	-0.13322	0.45213	0.16963	-0.10925
192	0.71216	-3.5415	0.063498	-0.15004	0.15966	0.03392	0.47703	-0.30396	0.027434	-0.24297	-0.29773	-0.053637	-0.29506	0.30177	-0.46641	0.076186	0.14244	0.09381	-0.13239	0.45856	0.16629	-0.12216
193	0.7249	-3.7167	0.077771	-0.14989	0.16452	0.035372	0.48852	-0.30999	0.0317	-0.25632	-0.30023	-0.057687	-0.30229	0.30095	-0.47319	0.071911	0.15027	0.090362	-0.13171	0.46506	0.16308	-0.13515
194	0.73835	-3.8946	0.092187	-0.14989	0.16938	0.036754	0.50032	-0.31631	0.03603	-0.2697	-0.3031	-0.061829	-0.30982	0.30024	-0.4802	0.067723	0.15807	0.086913	-0.13119	0.47164	0.15998	-0.14822
195	0.7525	-4.0754	0.10674	-0.15001	0.17424	0.038066	0.51241	-0.32292	0.040426	-0.28309	-0.30635	-0.066061	-0.31763	0.29966	-0.48745	0.063625	0.16583	0.083462	-0.13082	0.47831	0.15701	-0.16137
196	0.76734	-4.259	0.1214	-0.15027	0.1791	0.039308	0.52479	-0.32982	0.044919	-0.29651	-0.31005	-0.070382	-0.32572	0.29921	-0.49492	0.059617	0.17357	0.08001	-0.13061	0.48507	0.15415	-0.1746
197	0.78284	-4.4453	0.13619	-0.15067	0.18394	0.040482	0.53748	-0.337	0.049514	-0.30995	-0.31419	-0.07479	-0.33402	0.29888	-0.50262	0.055698	0.18127	0.076558	-0.13054	0.49204	0.15141	-0.1879
198	0.79901	-4.6344	0.15109	-0.1512	0.18874	0.041587	0.55045	-0.34446	0.054209	-0.3234	-0.31878	-0.079284	-0.34242	0.29867	-0.51055	0.051868	0.18894	0.073104	-0.13063	0.49923	0.14878	-0.20127
199	0.81582	-4.8261	0.1661	-0.15187	0.19348	0.042622	0.56372	-0.35221	0.059	-0.33684	-0.32382	-0.083864	-0.35092	0.29859	-0.5187	0.048127	0.19657	0.069649	-0.13088	0.50664	0.1463	-0.21471
200	0.83327	-5.0206	0.18122	-0.15267	0.19818	0.043529	0.57727	-0.36023	0.063887	-0.3503	-0.32929	-0.088527	-0.35953	0.29863	-0.52707	0.044474	0.20417	0.066193	-0.13129	0.51427	0.14403	-0.22822
201	0.85134	-5.2177	0.19644	-0.15361	0.20283	0.04428	0.59111	-0.3685	0.068868	-0.36375	-0.3352	-0.093273	-0.36824	0.29879	-0.53567	0.04091	0.21173	0.062736	-0.13189	0.52212	0.14198	-0.24179
202	0.87002	-5.4174	0.21177	-0.15468	0.20744	0.044878	0.60524	-0.37698	0.073941	-0.37721	-0.34154	-0.0981	-0.37705	0.29908	-0.54448	0.037434	0.21926	0.059279	-0.13266	0.53018	0.14016	-0.25543
203	0.88931	-5.6197	0.22719	-0.15589	0.21199	0.045323	0.61964	-0.38566	0.079104	-0.39067	-0.3483	-0.10301	-0.38596	0.29949	-0.55352	0.034035	0.22674	0.055823	-0.13362	0.53846	0.13855	-0.26913
204	0.90918	-5.8246	0.24271	-0.15722	0.2165	0.045618	0.63428	-0.39453	0.084356	-0.40413	-0.35549	-0.10799	-0.39497	0.30002	-0.56277	0.030679	0.23419	0.052369	-0.13475	0.54695	0.13715	-0.28289
205	0.92963	-6.0321	0.25832	-0.15869	0.22097	0.045765	0.64914	-0.40361	0.089695	-0.41759	-0.3631	-0.11304	-0.40409	0.30068	-0.57223	0.027362	0.2416	0.048934	-0.13606	0.55566	0.13597	-0.29671
206	0.95064	-6.2421	0.27402	-0.16029	0.22539	0.045764	0.66422	-0.41288	0.095118	-0.43104	-0.37113	-0.11817	-0.4133	0.30146	-0.58191	0.024085	0.24897	0.045623	-0.13755	0.56458	0.13501	-0.31062
207	0.97221	-6.4546	0.2898	-0.16196	0.22976	0.045619	0.67952	-0.42234	0.10062	-0.44449	-0.37956	-0.12337	-0.4226	0.30236	-0.59181	0.020849	0.25631	0.042454	-0.13921	0.57372	0.13426	-0.32468
208	0.99432	-6.6696	0.30566	-0.16371	0.2341	0.045332	0.69505	-0.43199	0.10621	-0.45794	-0.3884	-0.12864	-0.432	0.30339	-0.60191	0.017652	0.26371	0.039425	-0.14105	0.58306	0.13372	-0.33888
209	1.017	-6.887	0.3216	-0.16552	0.23839	0.044905	0.71079	-0.44183	0.11187	-0.47138	-0.39765	-0.13398	-0.4415	0.30457	-0.6122	0.014494	0.2712	0.036538	-0.14306	0.59262	0.13339	-0.35323
210	1.0402	-7.1069	0.33762	-0.1674	0.24263	0.04434	0.72674	-0.45186	0.11761	-0.48481	-0.40729	-0.13938	-0.4511	0.30597	-0.62267	0.011376	0.27879	0.033791	-0.14524	0.60239	0.13327	-0.36773
211	1.0639	-7.3292	0.35368	-0.16935	0.24684	0.04364	0.74292	-0.46207	0.12343	-0.49823	-0.41732	-0.14484	-0.46079	0.30757	-0.63332	0.0082973	0.28647	0.031184	-0.1476	0.61237	0.13336	-0.38236
212	1.0881	-7.5539	0.36965	-0.17137	0.25101	0.042808	0.7593	-0.47247	0.12926	-0.51166	-0.42772	-0.15036	-0.47061	0.30939	-0.64416	0.0052573	0.29423	0.028717	-0.15012	0.62255	0.13366	-0.39714
213	1.1128	-7.7809	0.38548	-0.17345	0.2552	0.041851	0.77589	-0.48304	0.13509	-0.52524	-0.43846	-0.15593	-0.48075	0.31143	-0.65516	0.0022602	0.3021	0.026395	-0.1528	0.63297	0.13416	-0.41204
214	1.138	-8.0104	0.40123	-0.17556	0.25961	0.040804	0.79273	-0.49374	0.14094	-0.53897	-0.4495	-0.16152	-0.49119	0.3137	-0.66631	-0.00066199	0.31008	0.024248	-0.15562	0.64374	0.13488	-0.42704
215	1.1636	-8.2422	0.41688	-0.17769	0.26425	0.039661	0.80982	-0.50462	0.14682	-0.55285	-0.46085	-0.16709	-0.50193	0.31623	-0.67758	-0.0035034	0.31819	0.022284	-0.15854	0.65487	0.1357	-0.44213
216	1.1897	-8.4763	0.43244	-0.17984	0.2691	0.038419	0.82715	-0.51579	0.15272	-0.56687	-0.47249	-0.17264	-0.51296	0.31901	-0.68899	-0.0062651	0.32642	0.0205	-0.16157	0.66635	0.13661	-0.4573
217	1.2163	-8.7128	0.4479	-0.18201	0.27418	0.037081	0.84473	-0.52726	0.15865	-0.58104	-0.48442	-0.17816	-0.52427	0.32204	-0.70052	-0.0090043	0.33477	0.018896	-0.16469	0.67817	0.13763	-0.47255
218	1.2433	-8.9515	0.46327	-0.18421	0.27947	0.035649	0.8624	-0.53901	0.1646	-0.59533	-0.49663	-0.18365	-0.53587	0.32531	-0.71219	-0.011814	0.34323	0.01747	-0.16792	0.69035	0.13874	-0.48789
219	1.2708	-9.1926	0.47853	-0.18638	0.28498	0.034128	0.88012	-0.55106	0.17057	-0.60976	-0.50913	-0.18912	-0.54773	0.32882	-0.72399	-0.014694	0.35181	0.016235	-0.17125	0.70286	0.13995	-0.5033
220	1.2986	-9.4358	0.49369	-0.1884	0.2907	0.03252	0.89789	-0.56338	0.17656	-0.62431	-0.52191	-0.19455	-0.55987	0.33257	-0.73591	-0.017644	0.36049	0.015192	-0.17468	0.71572	0.14126	-0.51879
221	1.3268	-9.6813	0.50875	-0.19027	0.29662	0.030829	0.91569	-0.57598	0.18256	-0.63898	-0.53496	-0.19995	-0.57228	0.33655	-0.74792	-0.020663	0.36917	0.014339	-0.17821	0.72891	0.14267	-0.53434
222	1.3554	-9.9291	0.5237	-0.19198	0.30276	0.02906	0.93354	-0.58886	0.18857	-0.65377	-0.54828	-0.20532	-0.58495	0.3406	-0.75997	-0.023749	0.37785	0.013674	-0.18183	0.74243	0.14418	-0.54995
223	1.3844	-10.179	0.53855	-0.19355	0.30909	0.027215	0.95143	-0.602	0.19458	-0.66866	-0.56189	-0.21064	-0.59787	0.34466	-0.77208	-0.026903	0.38651	0.013197	-0.18556	0.75628	0.14578	-0.56564
224	1.4137	-10.431	0.55329	-0.19496	0.31562	0.0253	0.96936	-0.6154	0.20058	-0.68366	-0.57593	-0.21593	-0.61089	0.34875	-0.78424	-0.030121	0.39516	0.012903	-0.18939	0.77044	0.14749	-0.58138
225	1.4434	-10.685	0.56794	-0.19623	0.32225	0.023318	0.98733	-0.62905	0.20656	-0.69874	-0.59039	-0.22118	-0.62395	0.35287	-0.79646	-0.033404	0.40379	0.012793	-0.19332	0.78472	0.1493	-0.59719
226	1.4734	-10.941	0.58249	-0.19736	0.32894	0.021439	1.0053	-0.643	0.21251	-0.7139	-0.60528	-0.22646	-0.63704	0.357	-0.80873	-0.036749	0.4124	0.012862	-0.1974	0.7988	0.15125	-0.61305
227	1.5037	-11.2	0.59693	-0.19835	0.33567	0.019789	1.0234	-0.65736	0.21843	-0.72914	-0.62057	-0.23177	-0.65015	0.36116	-0.82105	-0.040159	0.42098	0.01311	-0.20165	0.81269	0.15333	-0.62897
228	1.5343	-11.46	0.61127	-0.1992	0.34245	0.018369	1.0415	-0.67211	0.22432	-0.74446	-0.63628	-0.23713	-0.66329	0.36533	-0.83343	-0.043759	0.42954	0.013533	-0.20606	0.82638	0.15555	-0.64494
229	1.5652	-11.723	0.6255	-0.19993	0.34927	0.017176	1.0595	-0.68726	0.23017	-0.75984	-0.65237	-0.24253	-0.67646	0.36953	-0.84586	-0.047603	0.43806	0.013981	-0.21065	0.83988	0.15791	-0.66101
230	1.5963	-11.987	0.63962	-0.20069	0.35613	0.016212	1.0774	-0.70278	0.23599	-0.77528	-0.66885	-0.24796	-0.68965	0.37375	-0.85837	-0.051686	0.44656	0.014257	-0.2154	0.85319	0.1604	-0.67731
231	1.6278	-12.254	0.65362	-0.2015	0.36303	0.015476	1.0952	-0.71867	0.24177	-0.79077	-0.68571	-0.25342	-0.70286	0.37799	-0.87135	-0.056003	0.45486	0.014363	-0.22032	0.86632	0.16304	-0.69383
232	1.6595	-12.522	0.66751	-0.20234	0.36996	0.014966	1.1128	-0.73493	0.2475	-0.80632	-0.70294	-0.25891	-0.71609	0.38225	-0.8851	-0.060547	0.46291	0.014304	-0.2254	0.87926	0.1658	-0.71059
233	1.6914	-12.793	0.68132	-0.20323	0.37692	0.014682	1.1304	-0.75153	0.25314	-0.82179	-0.72055	-0.26442	-0.72942	0.38651	-0.89958	-0.065313	0.47069	0.014081	-0.23065	0.89202	0.16871	-0.72756
234	1.7235	-13.065	0.69516	-0.20416	0.3839	0.014623	1.1479	-0.76846	0.25856	-0.83697	-0.73862	-0.26995	-0.74306	0.39078	-0.91479	-0.070295	0.47821	0.013699	-0.23606	0.90461	0.17176	-0.74474
235	1.7559	-13.339	0.70901	-0.20515	0.39078	0.014754	1.1653	-0.78573	0.26374	-0.85187	-0.75712	-0.27543	-0.75702	0.39505	-0.93071	-0.07549	0.48546	0.01316	-0.24161	0.91712	0.17517	-0.76213
236	1.7885	-13.615	0.72288	-0.20618	0.39756	0.014999	1.1826	-0.80336	0.26869	-0.86648	-0.77606	-0.28075	-0.77129	0.39933	-0.94732	-0.080888	0.49245	0.012466	-0.24724	0.92961	0.17897	-0.77973


==> data/mc/mc_ap1_h.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0	125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.048719	123.45	-0.0097404	0.0059688	-0.0026074	0.0018045	-0.027815	0.02292	-0.0025659	0.0048692	0.029391	-0.0013023	0.015126	-0.0031393	0.016448	0.0085798	0.00067968	-0.0035108	0.01012	-0.014269	-0.010788	0.01676
2	0.097476	121.91	-0.019506	0.011908	-0.0052228	0.0036706	-0.055646	0.045841	-0.0051428	0.0097608	0.058821	-0.0025866	0.030312	-0.0063099	0.032915	0.017154	0.001353	-0.0070392	0.020234	-0.028563	-0.021639	0.033524
3	0.14627	120.38	-0.029295	0.017818	-0.0078461	0.0055984	-0.083493	0.068763	-0.0077305	0.014675	0.088288	-0.0038528	0.045559	-0.0095116	0.0494	0.025723	0.0020199	-0.010585	0.030343	-0.042883	-0.032552	0.050293
4	0.1951	118.85	-0.03911	0.023698	-0.010477	0.007588	-0.11136	0.091686	-0.010329	0.019612	0.11779	-0.0051009	0.060865	-0.012745	0.065902	0.034287	0.0026804	-0.014149	0.040447	-0.057228	-0.043528	0.067067
5	0.24397	117.33	-0.048949	0.029549	-0.013116	0.0096394	-0.13924	0.11461	-0.012938	0.024571	0.14734	-0.0063308	0.076231	-0.016009	0.082423	0.042845	0.0033345	-0.01773	0.050546	-0.071599	-0.054566	0.083845
6	0.29288	115.81	-0.058813	0.03537	-0.015763	0.011753	-0.16713	0.13754	-0.015559	0.029552	0.17692	-0.0075425	0.091658	-0.019305	0.098962	0.051397	0.0039823	-0.021329	0.060639	-0.085994	-0.065666	0.10063
7	0.34182	114.3	-0.068701	0.041161	-0.018418	0.013928	-0.19504	0.16046	-0.01819	0.034556	0.20654	-0.0087359	0.10714	-0.022632	0.11552	0.059943	0.0046236	-0.024945	0.070726	-0.10041	-0.076829	0.11741
8	0.3908	112.8	-0.078614	0.046922	-0.021081	0.016165	-0.22297	0.18339	-0.020832	0.039583	0.23619	-0.009911	0.12269	-0.02599	0.13209	0.068484	0.0052584	-0.028578	0.080807	-0.11486	-0.088054	0.1342
9	0.43981	111.3	-0.088552	0.052654	-0.023751	0.018464	-0.25091	0.20631	-0.023485	0.044632	0.26588	-0.011068	0.1383	-0.02938	0.14868	0.07702	0.0058868	-0.03223	0.090883	-0.12933	-0.099342	0.151
10	0.48886	109.81	-0.098514	0.058356	-0.02643	0.020826	-0.27887	0.22924	-0.026149	0.049703	0.29562	-0.012207	0.15396	-0.032801	0.16529	0.085549	0.0065086	-0.035898	0.10095	-0.14383	-0.11069	0.1678
11	0.53795	108.33	-0.1085	0.064028	-0.029116	0.023249	-0.30684	0.25217	-0.028824	0.054797	0.32538	-0.013327	0.16969	-0.036254	0.18192	0.094073	0.0071237	-0.039585	0.11102	-0.15835	-0.1221	0.1846
12	0.58707	106.85	-0.11851	0.06967	-0.031811	0.025735	-0.33483	0.27509	-0.031509	0.059913	0.35519	-0.014429	0.18548	-0.039739	0.19856	0.10259	0.0077322	-0.043288	0.12107	-0.17289	-0.13358	0.2014
13	0.63623	105.38	-0.12855	0.075282	-0.034513	0.028282	-0.36283	0.29802	-0.034205	0.065052	0.38503	-0.015513	0.20133	-0.043255	0.21522	0.1111	0.008334	-0.047009	0.13112	-0.18746	-0.14512	0.21821
14	0.68542	103.91	-0.1386	0.080865	-0.037222	0.030893	-0.39085	0.32095	-0.036912	0.070213	0.41491	-0.016578	0.21723	-0.046804	0.2319	0.11961	0.0089292	-0.050747	0.14117	-0.20205	-0.15671	0.23503
15	0.73465	102.46	-0.14869	0.086417	-0.039939	0.033565	-0.41888	0.34387	-0.039629	0.075397	0.44482	-0.017626	0.2332	-0.050384	0.24859	0.12811	0.0095177	-0.054501	0.15121	-0.21667	-0.16838	0.25184
16	0.78391	101	-0.15879	0.091939	-0.042663	0.0363	-0.44692	0.36679	-0.042357	0.080603	0.47477	-0.018654	0.24923	-0.053996	0.2653	0.13661	0.010099	-0.058273	0.16124	-0.23132	-0.1801	0.26866
17	0.8332	99.558	-0.16892	0.097431	-0.045395	0.039097	-0.47498	0.38972	-0.045095	0.085831	0.50476	-0.019664	0.26532	-0.05764	0.28203	0.14509	0.010675	-0.062062	0.17127	-0.24598	-0.19189	0.28548
18	0.88253	98.119	-0.17908	0.10289	-0.048134	0.041956	-0.50305	0.41264	-0.047844	0.091082	0.53478	-0.020655	0.28147	-0.061316	0.29878	0.15358	0.011243	-0.065868	0.18129	-0.26067	-0.20373	0.30231
19	0.9319	96.685	-0.18925	0.10833	-0.050879	0.044879	-0.53113	0.43556	-0.050604	0.096354	0.56484	-0.021628	0.29768	-0.065026	0.31554	0.16206	0.011804	-0.069691	0.19131	-0.27539	-0.21565	0.31914
20	0.98129	95.259	-0.19945	0.11373	-0.053631	0.047864	-0.55923	0.45848	-0.053375	0.10165	0.59493	-0.022582	0.31395	-0.068769	0.33231	0.17053	0.012359	-0.073529	0.20131	-0.29013	-0.22762	0.33597
21	1.0307	93.838	-0.20967	0.1191	-0.05639	0.050912	-0.58734	0.48139	-0.056159	0.10697	0.62506	-0.023516	0.33027	-0.072545	0.34911	0.17899	0.012908	-0.077384	0.21132	-0.30489	-0.23966	0.35281
22	1.0802	92.425	-0.21992	0.12444	-0.059157	0.054024	-0.61547	0.50431	-0.058955	0.11231	0.65522	-0.024431	0.34666	-0.076354	0.36591	0.18745	0.01345	-0.081255	0.22131	-0.31968	-0.25176	0.36965
23	1.1297	91.017	-0.23018	0.12975	-0.061931	0.057199	-0.6436	0.52722	-0.061763	0.11767	0.68542	-0.025325	0.36311	-0.080198	0.38274	0.19591	0.013986	-0.085141	0.2313	-0.33449	-0.26391	0.38649
24	1.1792	89.616	-0.24047	0.13503	-0.064714	0.060438	-0.67175	0.55014	-0.064582	0.12306	0.71566	-0.0262	0.37962	-0.084076	0.39958	0.20436	0.014518	-0.089044	0.24128	-0.34932	-0.27613	0.40333
25	1.2288	88.222	-0.25078	0.14028	-0.067505	0.063739	-0.69991	0.57306	-0.067412	0.12847	0.74593	-0.027055	0.39618	-0.087986	0.41643	0.2128	0.015046	-0.092964	0.25124	-0.36417	-0.28841	0.42018
26	1.2784	86.834	-0.26111	0.14551	-0.070304	0.067102	-0.72809	0.59597	-0.070254	0.1339	0.77624	-0.027891	0.41281	-0.091929	0.4333	0.22123	0.015568	-0.096901	0.2612	-0.37905	-0.30075	0.43703
27	1.328	85.452	-0.27146	0.15071	-0.073112	0.07053	-0.75628	0.61889	-0.073105	0.13935	0.80658	-0.028709	0.42949	-0.095906	0.45018	0.22966	0.016084	-0.10086	0.27115	-0.39394	-0.31316	0.45388
28	1.3776	84.077	-0.28184	0.1559	-0.07593	0.074023	-0.78448	0.6418	-0.075967	0.14483	0.83696	-0.029512	0.44624	-0.099917	0.46706	0.23808	0.016593	-0.10483	0.28108	-0.40886	-0.32562	0.47073
29	1.4273	82.709	-0.29224	0.16106	-0.078757	0.077581	-0.8127	0.66471	-0.078839	0.15032	0.86736	-0.030298	0.46305	-0.10396	0.48396	0.24649	0.017093	-0.10882	0.29101	-0.4238	-0.33814	0.48759
30	1.477	81.347	-0.30265	0.16619	-0.081594	0.081207	-0.84092	0.68762	-0.081719	0.15583	0.8978	-0.031064	0.47992	-0.10804	0.50085	0.25489	0.017586	-0.11284	0.30093	-0.43875	-0.35072	0.50444
31	1.5267	79.991	-0.31307	0.17131	-0.084447	0.084894	-0.86915	0.71052	-0.084607	0.16136	0.92826	-0.031807	0.49685	-0.11215	0.51775	0.26328	0.018071	-0.11687	0.31084	-0.45372	-0.36335	0.52128
32	1.5764	78.642	-0.32349	0.1764	-0.087321	0.088643	-0.89739	0.73341	-0.087501	0.1669	0.95875	-0.032527	0.51384	-0.1163	0.53465	0.27166	0.018549	-0.12092	0.32073	-0.4687	-0.37604	0.5381
33	1.6262	77.3	-0.33393	0.18146	-0.090216	0.092451	-0.92563	0.7563	-0.090405	0.17244	0.98926	-0.03323	0.53088	-0.12049	0.55155	0.28003	0.019013	-0.12497	0.33062	-0.4837	-0.38878	0.55491
34	1.6759	75.964	-0.34436	0.18649	-0.093125	0.096315	-0.95387	0.77918	-0.09332	0.17799	1.0198	-0.033914	0.54798	-0.12472	0.56844	0.28838	0.019459	-0.12902	0.34049	-0.49871	-0.40159	0.5717
35	1.7257	74.635	-0.35479	0.19148	-0.096049	0.10024	-0.98212	0.80204	-0.096243	0.18354	1.0503	-0.034573	0.56511	-0.12898	0.58533	0.29672	0.01988	-0.13306	0.35034	-0.51373	-0.41445	0.58848
36	1.7755	73.313	-0.3652	0.19644	-0.098984	0.1042	-1.0104	0.8249	-0.099169	0.18909	1.0809	-0.0352	0.58231	-0.13327	0.60221	0.30506	0.020275	-0.1371	0.36016	-0.52877	-0.42736	0.60525
37	1.8252	71.997	-0.3756	0.20137	-0.10193	0.10821	-1.0386	0.84775	-0.10208	0.19465	1.1114	-0.035789	0.59955	-0.13757	0.61908	0.31338	0.020645	-0.14113	0.36998	-0.54379	-0.4403	0.62202
38	1.875	70.688	-0.38597	0.20627	-0.1049	0.11225	-1.0669	0.8706	-0.10498	0.20022	1.142	-0.036344	0.61684	-0.14188	0.63594	0.32171	0.020987	-0.14516	0.37977	-0.55883	-0.45327	0.63877
39	1.9247	69.386	-0.39633	0.21114	-0.10789	0.11633	-1.0952	0.89345	-0.10786	0.20581	1.1726	-0.036874	0.63417	-0.14623	0.65278	0.33002	0.021296	-0.14921	0.38953	-0.57386	-0.46625	0.65551
40	1.9744	68.09	-0.40669	0.21599	-0.11088	0.12044	-1.1234	0.9163	-0.11071	0.21142	1.2033	-0.03739	0.65155	-0.1506	0.6696	0.33832	0.021555	-0.15328	0.39925	-0.58889	-0.47923	0.67223
41	2.024	66.802	-0.41706	0.22082	-0.11387	0.12456	-1.1515	0.93915	-0.11352	0.21704	1.2339	-0.037896	0.66898	-0.15499	0.68639	0.34662	0.021756	-0.15737	0.40891	-0.60389	-0.49218	0.68892
42	2.0736	65.52	-0.42744	0.22563	-0.11684	0.12869	-1.1796	0.962	-0.11629	0.22267	1.2646	-0.038397	0.68644	-0.15941	0.70315	0.35489	0.021915	-0.16145	0.4185	-0.61886	-0.5051	0.70559
43	2.1232	64.245	-0.43782	0.23042	-0.11979	0.13285	-1.2076	0.98482	-0.11903	0.2283	1.2954	-0.038886	0.70393	-0.16384	0.71986	0.36313	0.022032	-0.16554	0.42804	-0.6338	-0.51798	0.72221
44	2.1727	62.978	-0.44818	0.23519	-0.12273	0.13708	-1.2355	1.0076	-0.12176	0.23393	1.3262	-0.039344	0.72141	-0.16826	0.73651	0.37132	0.022106	-0.16966	0.43755	-0.64869	-0.53082	0.73877
45	2.2221	61.717	-0.45849	0.23993	-0.12567	0.1414	-1.2633	1.0304	-0.12447	0.23956	1.357	-0.039766	0.73885	-0.17266	0.75309	0.37946	0.022135	-0.17381	0.44704	-0.66351	-0.54362	0.75526
46	2.2715	60.463	-0.46874	0.24462	-0.12861	0.14581	-1.291	1.0531	-0.12716	0.24521	1.3877	-0.040149	0.75624	-0.17704	0.76961	0.38755	0.022134	-0.17796	0.45652	-0.67828	-0.55636	0.77166
47	2.3207	59.217	-0.47892	0.24926	-0.13157	0.15033	-1.3188	1.0757	-0.1298	0.25088	1.4184	-0.040508	0.77355	-0.18141	0.78607	0.39559	0.022139	-0.1821	0.46599	-0.693	-0.56903	0.78797
48	2.3697	57.978	-0.48901	0.25387	-0.13452	0.15495	-1.3465	1.0981	-0.13242	0.25657	1.449	-0.04086	0.79072	-0.18578	0.80247	0.4036	0.022138	-0.18625	0.47547	-0.70769	-0.58161	0.80419
49	2.4186	56.746	-0.49898	0.25847	-0.13739	0.15965	-1.3742	1.1205	-0.13498	0.26233	1.4796	-0.041164	0.8078	-0.19014	0.81878	0.41157	0.02214	-0.19042	0.48494	-0.72235	-0.5941	0.82033
50	2.4672	55.522	-0.5088	0.26308	-0.14017	0.16444	-1.4019	1.1426	-0.13752	0.26812	1.5101	-0.041407	0.82478	-0.19443	0.83502	0.41948	0.022151	-0.1946	0.49439	-0.73697	-0.6065	0.83641
51	2.5155	54.306	-0.51845	0.26772	-0.14287	0.16929	-1.4295	1.1646	-0.14003	0.27387	1.5405	-0.041637	0.84167	-0.19862	0.85118	0.42733	0.022183	-0.1988	0.50383	-0.75151	-0.61879	0.85241
52	2.5634	53.097	-0.52792	0.27238	-0.14549	0.17414	-1.4569	1.1863	-0.14247	0.2795	1.5707	-0.041844	0.85842	-0.20275	0.86722	0.43508	0.022232	-0.20304	0.51326	-0.76596	-0.63087	0.86825
53	2.6109	51.896	-0.53717	0.27707	-0.14801	0.17891	-1.4842	1.2077	-0.14479	0.28497	1.6005	-0.042056	0.87501	-0.20683	0.88309	0.44269	0.022333	-0.2073	0.52275	-0.78022	-0.64272	0.88385
54	2.6579	50.704	-0.54623	0.28182	-0.15036	0.18365	-1.5113	1.2289	-0.14701	0.2903	1.6301	-0.042294	0.89146	-0.21084	0.89873	0.45018	0.022469	-0.21158	0.53225	-0.79423	-0.65438	0.89917
55	2.7043	49.519	-0.55516	0.28663	-0.15255	0.1884	-1.5381	1.2497	-0.14916	0.29549	1.6593	-0.04251	0.90777	-0.21479	0.91411	0.45755	0.022594	-0.21591	0.54166	-0.80794	-0.66586	0.91409
56	2.7499	48.344	-0.56391	0.29144	-0.15467	0.19317	-1.5645	1.2702	-0.15124	0.30049	1.688	-0.042723	0.92393	-0.21869	0.92922	0.46486	0.022694	-0.22035	0.55097	-0.82133	-0.67714	0.92855
57	2.7947	47.178	-0.57242	0.29613	-0.15672	0.19799	-1.5904	1.2903	-0.15324	0.30531	1.7162	-0.042952	0.93987	-0.22247	0.94394	0.47205	0.022832	-0.22497	0.56018	-0.83437	-0.68812	0.94251
58	2.8385	46.021	-0.5806	0.30073	-0.1587	0.20271	-1.6155	1.3099	-0.1551	0.30992	1.7439	-0.043214	0.95549	-0.22605	0.95821	0.47909	0.023021	-0.22975	0.56924	-0.84707	-0.69873	0.95595
59	2.881	44.874	-0.58836	0.30517	-0.16059	0.20727	-1.64	1.3288	-0.15686	0.31427	1.771	-0.043484	0.97074	-0.22948	0.97202	0.48587	0.023218	-0.23469	0.57802	-0.85939	-0.70897	0.96886
60	2.9223	43.737	-0.59549	0.3093	-0.16244	0.21166	-1.6636	1.347	-0.15857	0.31831	1.7973	-0.04373	0.98561	-0.23269	0.98532	0.49243	0.023449	-0.23973	0.58649	-0.8713	-0.71878	0.98123
61	2.9619	42.612	-0.602	0.31306	-0.16426	0.21594	-1.6861	1.3646	-0.16029	0.32201	1.8227	-0.04385	0.99988	-0.23577	0.9981	0.49872	0.023849	-0.24491	0.5947	-0.88281	-0.7283	0.99293
62	2.9995	41.497	-0.6079	0.31652	-0.16619	0.22017	-1.7073	1.3815	-0.16201	0.3251	1.8471	-0.043719	1.0135	-0.23887	1.0104	0.50466	0.024463	-0.25013	0.60259	-0.89375	-0.73708	1.0038
63	3.0341	40.395	-0.61283	0.31954	-0.16824	0.22437	-1.7265	1.3976	-0.16348	0.32738	1.8705	-0.043247	1.0264	-0.24164	1.022	0.51015	0.025202	-0.25533	0.60983	-0.90329	-0.74452	1.0138
64	3.0643	39.305	-0.61635	0.32193	-0.17033	0.22865	-1.7418	1.4128	-0.1646	0.32875	1.8928	-0.042465	1.0384	-0.24374	1.0329	0.51485	0.025904	-0.26044	0.61581	-0.91066	-0.75032	1.0228
65	3.0889	38.229	-0.61803	0.32355	-0.17252	0.23257	-1.7524	1.4264	-0.16534	0.32899	1.9133	-0.041528	1.0488	-0.24526	1.0421	0.51841	0.026778	-0.26517	0.61981	-0.91569	-0.75427	1.0301
66	3.1067	37.168	-0.61742	0.32424	-0.1749	0.23593	-1.758	1.4374	-0.16585	0.3278	1.9307	-0.040474	1.0567	-0.24612	1.0486	0.5208	0.027933	-0.26907	0.62163	-0.91827	-0.75614	1.035
67	3.1169	36.121	-0.6143	0.32409	-0.17734	0.23878	-1.758	1.4452	-0.16605	0.3251	1.9439	-0.039289	1.0621	-0.2464	1.0519	0.52202	0.029181	-0.2721	0.62127	-0.9184	-0.75574	1.0372
68	3.1184	35.09	-0.60863	0.32317	-0.17953	0.24097	-1.7508	1.4497	-0.16564	0.32087	1.9527	-0.038105	1.0646	-0.24624	1.0517	0.52195	0.030674	-0.27444	0.61879	-0.91603	-0.75211	1.0366
69	3.1093	34.078	-0.60019	0.32023	-0.18114	0.24279	-1.735	1.4497	-0.16433	0.31398	1.9555	-0.037295	1.0627	-0.24664	1.0467	0.51931	0.032604	-0.27604	0.61285	-0.91103	-0.74467	1.032
70	3.0879	33.087	-0.58852	0.31429	-0.18204	0.24505	-1.7107	1.4439	-0.16192	0.30327	1.9494	-0.037031	1.0547	-0.24851	1.0342	0.5127	0.034896	-0.27678	0.60243	-0.90353	-0.73457	1.0206
71	3.0542	32.122	-0.57342	0.30623	-0.18241	0.24842	-1.6792	1.4327	-0.15864	0.28881	1.9331	-0.037163	1.0409	-0.25156	1.0131	0.50228	0.037101	-0.27641	0.58828	-0.8939	-0.72263	1.0011
72	3.0095	31.185	-0.55523	0.29726	-0.18259	0.25299	-1.6428	1.4169	-0.15492	0.27106	1.9072	-0.037337	1.0218	-0.25577	0.98376	0.48861	0.039174	-0.27444	0.57122	-0.88271	-0.7094	0.974
73	2.9562	30.278	-0.53454	0.28868	-0.18244	0.25906	-1.6041	1.3976	-0.15104	0.25119	1.8736	-0.03774	0.99823	-0.26114	0.94756	0.47254	0.040771	-0.27089	0.55212	-0.87046	-0.69589	0.94069
74	2.8974	29.403	-0.51167	0.28159	-0.18173	0.26676	-1.5647	1.3762	-0.14729	0.23032	1.8345	-0.038144	0.97131	-0.2671	0.90653	0.45545	0.042053	-0.26577	0.53244	-0.85723	-0.68334	0.90326
75	2.8356	28.56	-0.4871	0.27707	-0.18007	0.27613	-1.5236	1.3544	-0.14397	0.20992	1.7936	-0.038019	0.94326	-0.27286	0.8635	0.43899	0.042897	-0.25866	0.5142	-0.84364	-0.67264	0.86438
76	2.7729	27.749	-0.46183	0.27631	-0.17781	0.28764	-1.4784	1.3341	-0.14125	0.19212	1.7555	-0.03691	0.9169	-0.27785	0.82211	0.42444	0.042737	-0.25029	0.49915	-0.82949	-0.66245	0.827
77	2.7094	26.966	-0.43488	0.28018	-0.17559	0.30113	-1.426	1.3178	-0.13819	0.1786	1.725	-0.034516	0.89503	-0.28121	0.78627	0.41328	0.041454	-0.24099	0.48894	-0.81186	-0.64899	0.79445
78	2.6434	26.21	-0.4048	0.28678	-0.17348	0.31399	-1.3645	1.3057	-0.13347	0.1684	1.704	-0.031865	0.87743	-0.28266	0.75718	0.40435	0.039517	-0.23017	0.4823	-0.78849	-0.62963	0.76806
79	2.5719	25.482	-0.37201	0.29231	-0.17129	0.32364	-1.295	1.2943	-0.12682	0.15718	1.6905	-0.030147	0.85985	-0.28214	0.73241	0.39467	0.036709	-0.21741	0.47466	-0.7597	-0.60439	0.74566
80	2.4921	24.783	-0.33717	0.29529	-0.16882	0.33023	-1.2187	1.2782	-0.1186	0.14301	1.6803	-0.029135	0.83718	-0.27918	0.7077	0.38335	0.033085	-0.20328	0.46295	-0.7265	-0.57403	0.72276
81	2.4024	24.114	-0.30089	0.29599	-0.16588	0.33398	-1.137	1.2532	-0.10924	0.12665	1.6678	-0.028557	0.80719	-0.27378	0.67776	0.37079	0.028918	-0.18817	0.44701	-0.69009	-0.53952	0.69527
82	2.3023	23.475	-0.26354	0.29439	-0.16224	0.33527	-1.0514	1.2188	-0.099072	0.10854	1.647	-0.028233	0.77079	-0.26605	0.64052	0.35725	0.024051	-0.17212	0.42745	-0.65126	-0.5015	0.66213
83	2.1925	22.867	-0.2254	0.2905	-0.15774	0.33445	-0.96292	1.1764	-0.088477	0.088976	1.6144	-0.028036	0.72887	-0.25614	0.59733	0.34289	0.018648	-0.15505	0.40476	-0.61046	-0.46049	0.62401
84	2.0744	22.289	-0.18687	0.28457	-0.15233	0.33183	-0.87275	1.1273	-0.077809	0.068257	1.5703	-0.027873	0.68216	-0.24446	0.54934	0.32797	0.012997	-0.13722	0.37941	-0.56779	-0.41705	0.58152
85	1.9499	21.741	-0.14845	0.27667	-0.1461	0.32784	-0.78171	1.0728	-0.067343	0.046681	1.5166	-0.027683	0.63132	-0.23152	0.49762	0.31252	0.0072932	-0.11913	0.35177	-0.5235	-0.37182	0.53529
86	1.8208	21.224	-0.11067	0.2668	-0.13924	0.3229	-0.69063	1.014	-0.057484	0.024565	1.4548	-0.027298	0.57706	-0.21738	0.44335	0.29652	0.0016304	-0.10118	0.32215	-0.47797	-0.32546	0.48602
87	1.6888	20.737	-0.074031	0.25499	-0.13198	0.31729	-0.60036	0.95197	-0.048664	0.0022403	1.3868	-0.02649	0.52022	-0.20197	0.38732	0.28009	-0.003992	-0.083674	0.29096	-0.43159	-0.27859	0.43449
88	1.5557	20.279	-0.038851	0.24134	-0.12444	0.3112	-0.51164	0.88756	-0.040911	-0.019847	1.3139	-0.025296	0.4618	-0.18526	0.33007	0.26345	-0.0097482	-0.066658	0.25869	-0.38478	-0.2317	0.38147
89	1.4231	19.85	-0.0053598	0.2263	-0.11672	0.305	-0.42511	0.82169	-0.034026	-0.041172	1.2376	-0.023919	0.40263	-0.16729	0.27227	0.24692	-0.015918	-0.050092	0.2258	-0.33799	-0.18518	0.32775
90	1.2927	19.449	0.026129	0.21033	-0.10895	0.2991	-0.34124	0.75504	-0.027901	-0.061297	1.159	-0.022449	0.34343	-0.14836	0.21459	0.23084	-0.022562	-0.033975	0.19271	-0.29171	-0.13923	0.27407
91	1.166	19.076	0.05522	0.19374	-0.10121	0.2937	-0.25822	0.68818	-0.022499	-0.079864	1.0793	-0.020848	0.28475	-0.1288	0.15756	0.21546	-0.029503	-0.018315	0.15944	-0.24632	-0.093915	0.22103
92	1.0434	18.728	0.081621	0.1767	-0.09127	0.28887	-0.17294	0.62167	-0.017785	-0.096619	0.99922	-0.019088	0.22698	-0.10887	0.10157	0.20091	-0.036605	-0.0031235	0.12584	-0.19979	-0.047371	0.16911
93	0.92439	18.408	0.10504	0.1573	-0.077561	0.28474	-0.086028	0.55388	-0.013874	-0.11356	0.91745	-0.017076	0.16825	-0.090668	0.044832	0.18518	-0.043918	0.011493	0.08987	-0.15076	0.0011227	0.11658
94	0.80996	18.117	0.1252	0.13434	-0.06146	0.28134	-0.00090882	0.4819	-0.010966	-0.13192	0.83097	-0.014649	0.1054	-0.075573	-0.015723	0.1668	-0.051528	0.025352	0.050572	-0.10081	0.049402	0.060443
95	0.70429	17.857	0.14202	0.10942	-0.04445	0.27864	0.079242	0.40655	-0.0091892	-0.15025	0.74053	-0.011694	0.038848	-0.062505	-0.079433	0.1471	-0.059466	0.0383	0.0098711	-0.051615	0.095408	-0.00035394
96	0.61382	17.625	0.15556	0.084205	-0.028091	0.27657	0.15177	0.33152	-0.0085834	-0.16738	0.6499	-0.0080916	-0.028028	-0.050414	-0.14281	0.12743	-0.067623	0.050236	-0.030282	-0.0048706	0.13734	-0.06365
97	0.54498	17.42	0.16604	0.060235	-0.013786	0.27508	0.21499	0.26034	-0.0091114	-0.1823	0.56275	-0.0037559	-0.091804	-0.038309	-0.2026	0.10913	-0.075834	0.061117	-0.068089	0.037967	0.17377	-0.12542
98	0.50145	17.237	0.17382	0.038849	-0.0026178	0.2741	0.27006	0.19613	-0.010674	-0.19416	0.48235	0.0013197	-0.14947	-0.025296	-0.25597	0.093382	-0.083953	0.070949	-0.10204	0.075902	0.20563	-0.18199
99	0.48249	17.074	0.17997	0.020572	0.0056664	0.27306	0.32025	0.14079	-0.012562	-0.20282	0.41086	0.0065604	-0.19917	-0.011146	-0.3012	0.080573	-0.092314	0.080372	-0.13154	0.11013	0.23565	-0.23081
100	0.48431	16.927	0.18527	0.0043375	0.011949	0.27128	0.36717	0.093273	-0.014165	-0.20905	0.3475	0.011242	-0.24199	0.0036764	-0.33932	0.070068	-0.10099	0.089925	-0.1585	0.14222	0.26495	-0.27205
101	0.50236	16.795	0.18964	-0.010907	0.016595	0.26869	0.411	0.050092	-0.01556	-0.21354	0.28902	0.015291	-0.28084	0.018748	-0.37373	0.061222	-0.10968	0.099474	-0.18473	0.17231	0.29331	-0.30801
102	0.53231	16.677	0.19305	-0.025305	0.019915	0.26547	0.45186	0.0090677	-0.016845	-0.21661	0.23257	0.01887	-0.31714	0.033816	-0.40651	0.053784	-0.11835	0.10888	-0.21016	0.20052	0.32053	-0.3402
103	0.57035	16.572	0.19551	-0.038942	0.022142	0.26175	0.48986	-0.029955	-0.018069	-0.21853	0.17738	0.022057	-0.35103	0.048672	-0.43775	0.04758	-0.12696	0.11802	-0.23469	0.22691	0.34646	-0.36908
104	0.61341	16.48	0.1971	-0.051885	0.023461	0.25765	0.52521	-0.066881	-0.019261	-0.21953	0.12388	0.024904	-0.38255	0.063177	-0.46736	0.042468	-0.13545	0.12681	-0.25824	0.25162	0.3711	-0.39501
105	0.65925	16.399	0.19788	-0.064215	0.024031	0.25326	0.55811	-0.10172	-0.020449	-0.21977	0.072327	0.027476	-0.41184	0.077264	-0.49532	0.038308	-0.1438	0.13522	-0.28079	0.27478	0.39447	-0.4183
106	0.70628	16.329	0.19793	-0.075993	0.023979	0.24866	0.58874	-0.13456	-0.021654	-0.21938	0.022843	0.02982	-0.43906	0.090892	-0.52171	0.034987	-0.152	0.14324	-0.30238	0.29651	0.41664	-0.43928
107	0.75342	16.268	0.19732	-0.087274	0.023407	0.24391	0.61727	-0.1655	-0.022885	-0.21846	-0.024546	0.03197	-0.46441	0.10404	-0.54663	0.032412	-0.16007	0.15087	-0.32304	0.31693	0.43765	-0.45819
108	0.79997	16.215	0.19611	-0.098101	0.022396	0.23907	0.64388	-0.19465	-0.02415	-0.2171	-0.069849	0.033954	-0.48806	0.1167	-0.57017	0.030503	-0.16799	0.15811	-0.34281	0.33614	0.45758	-0.47528
109	0.84548	16.171	0.19437	-0.10851	0.021015	0.23417	0.6687	-0.22212	-0.025449	-0.21538	-0.11311	0.03579	-0.51016	0.12887	-0.59244	0.029191	-0.17577	0.16498	-0.36173	0.35423	0.47648	-0.49073
110	0.88967	16.134	0.19215	-0.11854	0.019318	0.22924	0.69188	-0.24801	-0.026786	-0.21336	-0.15438	0.037495	-0.53086	0.14057	-0.61352	0.028417	-0.18343	0.1715	-0.37985	0.37128	0.49443	-0.50472
111	0.93238	16.104	0.18951	-0.12822	0.017352	0.22431	0.71354	-0.27242	-0.028157	-0.21107	-0.19374	0.039082	-0.55029	0.15182	-0.63351	0.02813	-0.19095	0.17767	-0.39721	0.38738	0.51149	-0.51739
112	0.97353	16.08	0.18649	-0.13757	0.015155	0.2194	0.73381	-0.29546	-0.029561	-0.20857	-0.23127	0.040561	-0.56857	0.16262	-0.6525	0.028284	-0.19834	0.18353	-0.41386	0.4026	0.52772	-0.52888
113	1.0131	16.062	0.18313	-0.14662	0.012761	0.21452	0.75279	-0.3172	-0.030997	-0.2059	-0.26704	0.041942	-0.58579	0.173	-0.67057	0.028838	-0.20561	0.18909	-0.42984	0.41701	0.54318	-0.53931
114	1.0511	16.049	0.17949	-0.15539	0.010195	0.2097	0.77058	-0.33775	-0.03246	-0.20307	-0.30115	0.043232	-0.60205	0.18298	-0.6878	0.029757	-0.21276	0.19436	-0.4452	0.43066	0.55794	-0.54877
115	1.0876	16.04	0.17559	-0.1639	0.0074813	0.20493	0.78729	-0.35719	-0.033949	-0.20012	-0.33369	0.044438	-0.61744	0.19258	-0.70426	0.031009	-0.21981	0.19937	-0.45998	0.44361	0.57204	-0.55737
116	1.1226	16.035	0.17146	-0.17217	0.0046389	0.20023	0.80299	-0.37559	-0.035461	-0.19706	-0.36473	0.045568	-0.63205	0.20182	-0.72003	0.032563	-0.22676	0.20414	-0.47421	0.45591	0.58553	-0.56518
117	1.1562	16.035	0.16714	-0.18022	0.0016844	0.1956	0.81777	-0.39302	-0.036994	-0.19392	-0.39437	0.046627	-0.64593	0.21073	-0.73515	0.034393	-0.2336	0.20869	-0.48795	0.46762	0.59846	-0.57228
118	1.1885	16.037	0.16266	-0.18806	-0.0013681	0.19106	0.83171	-0.40956	-0.038545	-0.19072	-0.42269	0.04762	-0.65915	0.21932	-0.7497	0.036475	-0.24036	0.21303	-0.50121	0.47877	0.61088	-0.57874
119	1.2195	16.043	0.15803	-0.1957	-0.0045061	0.1866	0.84487	-0.42527	-0.040112	-0.18746	-0.44977	0.048554	-0.67178	0.22761	-0.76372	0.038788	-0.24703	0.21718	-0.51404	0.4894	0.62282	-0.58463
120	1.2493	16.052	0.15327	-0.20315	-0.007719	0.18223	0.85732	-0.4402	-0.041694	-0.18416	-0.47567	0.049433	-0.68386	0.23563	-0.77726	0.041312	-0.25363	0.22116	-0.52647	0.49956	0.63433	-0.58999
121	1.278	16.063	0.14842	-0.21044	-0.010997	0.17795	0.86911	-0.45443	-0.043288	-0.18082	-0.50049	0.050262	-0.69544	0.24338	-0.79036	0.044028	-0.26015	0.22498	-0.53852	0.50928	0.64544	-0.59489
122	1.3057	16.076	0.14347	-0.21756	-0.014333	0.17376	0.8803	-0.46799	-0.044894	-0.17747	-0.52427	0.051046	-0.70657	0.25088	-0.80307	0.046919	-0.2666	0.22866	-0.55024	0.51858	0.65617	-0.59936
123	1.3324	16.091	0.13845	-0.22453	-0.017719	0.16967	0.89094	-0.48094	-0.04651	-0.1741	-0.5471	0.051787	-0.71728	0.25816	-0.81543	0.049969	-0.27299	0.2322	-0.56164	0.5275	0.66657	-0.60345
124	1.3582	16.108	0.13337	-0.23135	-0.021149	0.16568	0.90107	-0.49332	-0.048136	-0.17073	-0.56902	0.052491	-0.72763	0.26522	-0.82746	0.053164	-0.27931	0.23563	-0.57274	0.53607	0.67666	-0.6072
125	1.3831	16.126	0.12824	-0.23804	-0.024617	0.16178	0.91072	-0.50517	-0.049769	-0.16737	-0.59011	0.053162	-0.73762	0.27208	-0.83919	0.056489	-0.28558	0.23895	-0.58358	0.54431	0.68645	-0.61064
126	1.4073	16.145	0.12306	-0.2446	-0.028117	0.15798	0.91995	-0.51654	-0.05141	-0.16401	-0.6104	0.053802	-0.74731	0.27875	-0.85066	0.059932	-0.2918	0.24217	-0.59417	0.55225	0.69599	-0.61381
127	1.4307	16.165	0.11785	-0.25103	-0.031646	0.15428	0.92878	-0.52745	-0.053056	-0.16068	-0.62996	0.054415	-0.75672	0.28524	-0.86189	0.06348	-0.29797	0.24531	-0.60454	0.5599	0.70529	-0.61674
128	1.4534	16.186	0.11262	-0.25735	-0.035199	0.15068	0.93724	-0.53794	-0.054709	-0.15736	-0.64883	0.055004	-0.76586	0.29156	-0.87291	0.067123	-0.30409	0.24837	-0.61469	0.56728	0.71436	-0.61946
129	1.4755	16.208	0.10736	-0.26356	-0.038773	0.14717	0.94536	-0.54804	-0.056366	-0.15407	-0.66706	0.055571	-0.77477	0.29773	-0.88374	0.07085	-0.31017	0.25136	-0.62466	0.57443	0.72324	-0.62199
130	1.4971	16.23	0.10208	-0.26966	-0.042364	0.14376	0.95317	-0.55778	-0.058027	-0.15081	-0.68469	0.056118	-0.78347	0.30375	-0.8944	0.074652	-0.3162	0.2543	-0.63445	0.58135	0.73193	-0.62436
131	1.5181	16.253	0.0968	-0.27566	-0.045532	0.14044	0.9607	-0.56719	-0.059691	-0.14759	-0.70176	0.056648	-0.79198	0.30964	-0.90491	0.07852	-0.3222	0.25718	-0.64409	0.58807	0.74045	-0.62659
132	1.5386	16.276	0.091513	-0.28157	-0.047588	0.13722	0.96798	-0.57628	-0.061358	-0.1444	-0.71832	0.057163	-0.80031	0.3154	-0.91528	0.082446	-0.32815	0.26001	-0.65358	0.59497	0.74882	-0.6287
133	1.5588	16.299	0.086226	-0.28739	-0.048201	0.13408	0.97537	-0.58509	-0.063028	-0.14125	-0.73439	0.057663	-0.80848	0.32104	-0.92554	0.086421	-0.33365	0.26281	-0.66294	0.60268	0.75706	-0.6307
134	1.5786	16.322	0.080943	-0.29312	-0.047382	0.13104	0.98346	-0.59364	-0.064698	-0.13814	-0.74956	0.05815	-0.81651	0.32657	-0.9357	0.09044	-0.33803	0.26557	-0.67176	0.61147	0.76517	-0.63262
135	1.5981	16.344	0.075668	-0.29877	-0.045453	0.12809	0.99251	-0.60195	-0.06637	-0.1348	-0.76316	0.058695	-0.8244	0.33199	-0.94577	0.094495	-0.34096	0.26831	-0.67938	0.6213	0.77317	-0.63441
136	1.6172	16.367	0.070063	-0.30432	-0.043339	0.12524	1.0022	-0.61027	-0.068041	-0.13113	-0.7752	0.059351	-0.83252	0.33703	-0.95568	0.098325	-0.34279	0.27082	-0.68582	0.63151	0.78085	-0.63605
137	1.6358	16.39	0.063599	-0.30974	-0.042345	0.12251	1.0115	-0.61871	-0.069705	-0.12744	-0.78625	0.060083	-0.8411	0.34147	-0.96535	0.10174	-0.34433	0.27296	-0.6916	0.64102	0.78804	-0.63759
138	1.6537	16.414	0.05639	-0.315	-0.043374	0.11991	1.0199	-0.62699	-0.071356	-0.12394	-0.79686	0.060852	-0.84985	0.34546	-0.97467	0.10489	-0.34637	0.27488	-0.69725	0.64887	0.79478	-0.63912
139	1.6708	16.439	0.04903	-0.32008	-0.046589	0.11745	1.0267	-0.63487	-0.072984	-0.12062	-0.80758	0.061704	-0.8584	0.34929	-0.98359	0.10794	-0.34958	0.27671	-0.70327	0.65454	0.8012	-0.64059
140	1.6871	16.463	0.04209	-0.32497	-0.051373	0.11512	1.0315	-0.64207	-0.074581	-0.11731	-0.81889	0.062825	-0.86634	0.35328	-0.99207	0.11116	-0.35433	0.27873	-0.71007	0.65853	0.80757	-0.64175
141	1.7028	16.487	0.036085	-0.32968	-0.056542	0.11292	1.0353	-0.64821	-0.076138	-0.11374	-0.83098	0.064434	-0.87329	0.35789	-1.0001	0.11502	-0.36032	0.28136	-0.7178	0.66207	0.81437	-0.64222
142	1.7183	16.51	0.031063	-0.33456	-0.061148	0.11048	1.039	-0.65329	-0.077866	-0.11009	-0.84382	0.066326	-0.87926	0.36333	-1.0081	0.11973	-0.36683	0.28462	-0.72641	0.66604	0.82183	-0.64197
143	1.7339	16.533	0.026564	-0.33963	-0.065208	0.10782	1.0432	-0.65787	-0.079644	-0.10638	-0.85693	0.067837	-0.88475	0.36958	-1.0166	0.12502	-0.37313	0.28804	-0.73545	0.67058	0.82969	-0.64105
144	1.7493	16.554	0.021962	-0.34473	-0.069345	0.10559	1.0481	-0.66224	-0.081342	-0.10218	-0.86954	0.068979	-0.89045	0.37659	-1.0255	0.13042	-0.37904	0.29101	-0.74418	0.6753	0.83755	-0.63926
145	1.7645	16.574	0.016941	-0.34975	-0.07356	0.10377	1.0532	-0.66643	-0.08293	-0.0973	-0.88154	0.070116	-0.89636	0.38412	-1.0344	0.13573	-0.38496	0.29355	-0.75236	0.67958	0.84528	-0.63664
146	1.7793	16.593	0.011832	-0.35454	-0.077306	0.10203	1.058	-0.67047	-0.084506	-0.091808	-0.89317	0.071217	-0.90209	0.3918	-1.043	0.14106	-0.39082	0.29621	-0.76008	0.68342	0.85306	-0.63341
147	1.7937	16.611	0.0066565	-0.35926	-0.0804	0.1003	1.0625	-0.6745	-0.086199	-0.086051	-0.90451	0.072162	-0.90764	0.39942	-1.0516	0.14642	-0.39619	0.29923	-0.76735	0.68727	0.86089	-0.6298
148	1.8079	16.628	0.0012343	-0.36389	-0.082927	0.098598	1.0669	-0.67867	-0.087792	-0.080486	-0.91554	0.072894	-0.91301	0.40697	-1.0602	0.15178	-0.40102	0.30255	-0.77422	0.69139	0.86867	-0.62592
149	1.8217	16.645	-0.0043123	-0.36842	-0.085	0.096935	1.0715	-0.68313	-0.089277	-0.075299	-0.92624	0.073468	-0.9182	0.4144	-1.0688	0.15709	-0.40539	0.30608	-0.78072	0.6958	0.87637	-0.62188
150	1.8353	16.66	-0.0099235	-0.37286	-0.086704	0.095329	1.0762	-0.68788	-0.090675	-0.070455	-0.93658	0.073927	-0.92322	0.42173	-1.0773	0.16233	-0.40938	0.30973	-0.78691	0.70043	0.88393	-0.61774
151	1.8486	16.675	-0.015551	-0.37719	-0.088106	0.093789	1.081	-0.69282	-0.092006	-0.065925	-0.94654	0.074304	-0.92806	0.42892	-1.0858	0.16747	-0.41303	0.31345	-0.79279	0.70521	0.89133	-0.61357
152	1.8615	16.689	-0.021156	-0.38141	-0.089258	0.092321	1.0858	-0.69787	-0.09328	-0.061684	-0.95614	0.074624	-0.93275	0.43598	-1.094	0.17251	-0.41639	0.3172	-0.7984	0.71009	0.89855	-0.6094
153	1.8742	16.702	-0.02671	-0.38553	-0.0902	0.090929	1.0907	-0.70294	-0.094509	-0.057712	-0.96537	0.074905	-0.93728	0.44291	-1.1021	0.17743	-0.4195	0.32095	-0.80377	0.71505	0.90557	-0.60528
154	1.8865	16.714	-0.032188	-0.38955	-0.090961	0.089615	1.0956	-0.708	-0.095698	-0.053992	-0.97424	0.07516	-0.94167	0.44971	-1.1101	0.18222	-0.42238	0.32466	-0.8089	0.72005	0.9124	-0.60122
155	1.8985	16.726	-0.037575	-0.39346	-0.091566	0.08838	1.1004	-0.713	-0.096854	-0.050507	-0.98277	0.075399	-0.94592	0.45637	-1.1178	0.18688	-0.42506	0.32833	-0.81381	0.72507	0.91901	-0.59724
156	1.9102	16.736	-0.042857	-0.39727	-0.092034	0.087222	1.1053	-0.71792	-0.097981	-0.047247	-0.99096	0.075629	-0.95004	0.4629	-1.1254	0.19141	-0.42755	0.33195	-0.81853	0.73012	0.92543	-0.59336
157	1.9215	16.746	-0.048024	-0.40099	-0.092378	0.086141	1.11	-0.72273	-0.09908	-0.0442	-0.99883	0.075855	-0.95404	0.4693	-1.1328	0.1958	-0.42987	0.33549	-0.82305	0.73516	0.93164	-0.58958
158	1.9326	16.755	-0.053071	-0.40461	-0.09261	0.085136	1.1148	-0.72744	-0.10016	-0.041357	-1.0064	0.07608	-0.95792	0.47557	-1.14	0.20006	-0.43202	0.33896	-0.8274	0.74021	0.93766	-0.58592
159	1.9433	16.762	-0.057992	-0.40813	-0.09274	0.084205	1.1195	-0.73202	-0.10121	-0.038709	-1.0137	0.076308	-0.9617	0.48172	-1.147	0.20419	-0.43403	0.34236	-0.83157	0.74524	0.94347	-0.58237
160	1.9538	16.769	-0.062784	-0.41157	-0.092776	0.083346	1.1242	-0.73649	-0.10224	-0.036249	-1.0206	0.076539	-0.96536	0.48775	-1.1539	0.20819	-0.43589	0.34568	-0.83558	0.75027	0.9491	-0.57894
161	1.9639	16.774	-0.067446	-0.41491	-0.092723	0.082557	1.1288	-0.74083	-0.10325	-0.03397	-1.0273	0.076774	-0.96893	0.49366	-1.1606	0.21206	-0.43762	0.34892	-0.83943	0.75528	0.95454	-0.57564
162	1.9738	16.779	-0.071976	-0.41818	-0.092588	0.081836	1.1334	-0.74505	-0.10424	-0.031866	-1.0338	0.077015	-0.97241	0.49945	-1.1671	0.21581	-0.43921	0.35207	-0.84314	0.76027	0.9598	-0.57246
163	1.9834	16.782	-0.076374	-0.42135	-0.092374	0.081181	1.1379	-0.74915	-0.10521	-0.029931	-1.04	0.077261	-0.97579	0.50513	-1.1735	0.21942	-0.44069	0.35515	-0.84671	0.76525	0.96488	-0.56941
164	1.9927	16.784	-0.080641	-0.42445	-0.092085	0.080591	1.1425	-0.75313	-0.10616	-0.028161	-1.0459	0.077514	-0.97909	0.5107	-1.1797	0.22292	-0.44204	0.35814	-0.85013	0.77022	0.96978	-0.56647
165	2.0018	16.784	-0.084777	-0.42747	-0.091726	0.080063	1.1469	-0.75699	-0.10709	-0.02655	-1.0516	0.077772	-0.98231	0.51617	-1.1858	0.2263	-0.44328	0.36106	-0.85343	0.77516	0.97452	-0.56367
166	2.0106	16.784	-0.088783	-0.43041	-0.091299	0.079595	1.1513	-0.76074	-0.108	-0.025093	-1.0571	0.078036	-0.98545	0.52153	-1.1917	0.22956	-0.44441	0.3639	-0.8566	0.78009	0.9791	-0.56098
167	2.0192	16.782	-0.092659	-0.43328	-0.090807	0.079186	1.1557	-0.76438	-0.1089	-0.023786	-1.0624	0.078306	-0.98852	0.52678	-1.1975	0.2327	-0.44543	0.36665	-0.85965	0.785	0.98352	-0.55841
168	2.0276	16.778	-0.096408	-0.43608	-0.090252	0.078834	1.1601	-0.76791	-0.10978	-0.022625	-1.0674	0.078581	-0.99151	0.53194	-1.2032	0.23573	-0.44635	0.36934	-0.86257	0.78989	0.98778	-0.55597
169	2.0357	16.774	-0.10003	-0.43881	-0.089637	0.078537	1.1644	-0.77134	-0.11064	-0.021606	-1.0722	0.07886	-0.99444	0.537	-1.2087	0.23866	-0.44717	0.37194	-0.86539	0.79476	0.9919	-0.55364
170	2.0437	16.768	-0.10353	-0.44147	-0.088964	0.078292	1.1687	-0.77467	-0.11148	-0.020725	-1.0769	0.079145	-0.99731	0.54196	-1.2141	0.24147	-0.4479	0.37448	-0.86809	0.79961	0.99586	-0.55143
171	2.0514	16.76	-0.1069	-0.44406	-0.088235	0.0781	1.1729	-0.7779	-0.11231	-0.019979	-1.0813	0.079434	-1.0001	0.54683	-1.2193	0.24418	-0.44853	0.37694	-0.87069	0.80444	0.99969	-0.54933
172	2.0589	16.751	-0.11015	-0.44659	-0.087451	0.077957	1.1772	-0.78104	-0.11311	-0.019363	-1.0856	0.079727	-1.0029	0.55161	-1.2245	0.24679	-0.44907	0.37933	-0.87318	0.80926	1.0034	-0.54734
173	2.0662	16.741	-0.11329	-0.44906	-0.086615	0.077862	1.1813	-0.78408	-0.1139	-0.018874	-1.0897	0.080023	-1.0055	0.55629	-1.2295	0.2493	-0.44952	0.38165	-0.87558	0.81405	1.0069	-0.54547
174	2.0733	16.729	-0.1163	-0.45147	-0.085728	0.077815	1.1855	-0.78704	-0.11468	-0.018509	-1.0936	0.080322	-1.0082	0.56089	-1.2344	0.25171	-0.44989	0.38391	-0.87787	0.81883	1.0103	-0.5437
175	2.0802	16.716	-0.11919	-0.45381	-0.084792	0.077812	1.1896	-0.78992	-0.11543	-0.018266	-1.0974	0.080625	-1.0108	0.5654	-1.2393	0.25403	-0.45018	0.3861	-0.88007	0.82359	1.0136	-0.54204
176	2.087	16.701	-0.12197	-0.45611	-0.083807	0.077853	1.1938	-0.79271	-0.11617	-0.01814	-1.101	0.080929	-1.0133	0.56983	-1.244	0.25625	-0.45038	0.38822	-0.88218	0.82833	1.0168	-0.54048
177	2.0936	16.684	-0.12464	-0.45834	-0.082777	0.077936	1.1979	-0.79543	-0.11689	-0.018128	-1.1044	0.081236	-1.0158	0.57417	-1.2486	0.25838	-0.45051	0.39028	-0.8842	0.83304	1.0198	-0.53902
178	2.1	16.666	-0.12719	-0.46052	-0.081701	0.07806	1.2019	-0.79806	-0.1176	-0.018229	-1.1077	0.081544	-1.0183	0.57842	-1.2531	0.26043	-0.45056	0.39228	-0.88613	0.83774	1.0227	-0.53766
179	2.1062	16.647	-0.12962	-0.46265	-0.080582	0.078223	1.206	-0.80063	-0.11829	-0.018438	-1.1108	0.081853	-1.0207	0.5826	-1.2575	0.26239	-0.45054	0.39422	-0.88798	0.84241	1.0255	-0.5364
180	2.1123	16.625	-0.13195	-0.46472	-0.07942	0.078425	1.21	-0.80312	-0.11896	-0.018753	-1.1138	0.082162	-1.023	0.58669	-1.2618	0.26426	-0.45045	0.39609	-0.88974	0.84706	1.0282	-0.53523
181	2.1182	16.603	-0.13417	-0.46675	-0.078217	0.078663	1.214	-0.80554	-0.11961	-0.019172	-1.1166	0.082472	-1.0254	0.5907	-1.2661	0.26605	-0.45029	0.39791	-0.89142	0.85169	1.0308	-0.53415
182	2.124	16.578	-0.13628	-0.46872	-0.076974	0.078936	1.218	-0.80789	-0.12025	-0.019692	-1.1193	0.082782	-1.0277	0.59463	-1.2702	0.26777	-0.45006	0.39967	-0.89303	0.8563	1.0332	-0.53316
183	2.1296	16.552	-0.13828	-0.47065	-0.075691	0.079244	1.2219	-0.81018	-0.12087	-0.020311	-1.1219	0.083091	-1.0299	0.59849	-1.2743	0.2694	-0.44977	0.40138	-0.89455	0.86088	1.0356	-0.53226
184	2.1351	16.524	-0.14017	-0.47254	-0.074371	0.079584	1.2259	-0.8124	-0.12148	-0.021025	-1.1243	0.083399	-1.0322	0.60226	-1.2782	0.27096	-0.44941	0.40303	-0.896	0.86544	1.0378	-0.53144
185	2.1404	16.495	-0.14196	-0.47437	-0.073014	0.079956	1.2298	-0.81457	-0.12207	-0.021833	-1.1266	0.083706	-1.0344	0.60596	-1.2821	0.27245	-0.44899	0.40463	-0.89738	0.86997	1.0399	-0.53071
186	2.1456	16.464	-0.14364	-0.47617	-0.071621	0.080358	1.2337	-0.81667	-0.12264	-0.022731	-1.1288	0.08401	-1.0365	0.60958	-1.2859	0.27386	-0.44851	0.40617	-0.89868	0.87447	1.042	-0.53005
187	2.1507	16.431	-0.14522	-0.47792	-0.070193	0.080789	1.2376	-0.81871	-0.12319	-0.023719	-1.1309	0.084312	-1.0387	0.61312	-1.2897	0.27521	-0.44797	0.40765	-0.89991	0.87895	1.0439	-0.52948
188	2.1556	16.396	-0.1467	-0.47963	-0.068731	0.081248	1.2415	-0.8207	-0.12373	-0.024793	-1.1328	0.084611	-1.0408	0.61659	-1.2933	0.27649	-0.44738	0.40908	-0.90108	0.8834	1.0457	-0.52898
189	2.1604	16.36	-0.14807	-0.4813	-0.067237	0.081734	1.2454	-0.82263	-0.12425	-0.025952	-1.1346	0.084907	-1.0429	0.61998	-1.2969	0.2777	-0.44673	0.41046	-0.90217	0.88781	1.0474	-0.52855
190	2.1651	16.322	-0.14934	-0.48294	-0.065709	0.082245	1.2492	-0.82451	-0.12475	-0.027192	-1.1363	0.085199	-1.045	0.62329	-1.3004	0.27885	-0.44603	0.41178	-0.9032	0.8922	1.049	-0.52819
191	2.1696	16.282	-0.15052	-0.48454	-0.064151	0.082781	1.253	-0.82634	-0.12524	-0.028513	-1.1379	0.085487	-1.0471	0.62654	-1.3039	0.27994	-0.44527	0.41305	-0.90416	0.89655	1.0505	-0.5279
192	2.1741	16.241	-0.15159	-0.4861	-0.062562	0.08334	1.2569	-0.82812	-0.12571	-0.029911	-1.1393	0.08577	-1.0491	0.6297	-1.3073	0.28096	-0.44447	0.41427	-0.90505	0.90087	1.0519	-0.52768
193	2.1784	16.198	-0.15256	-0.48763	-0.060943	0.083921	1.2607	-0.82985	-0.12616	-0.031386	-1.1407	0.086048	-1.0512	0.6328	-1.3106	0.28194	-0.44361	0.41543	-0.90588	0.90516	1.0533	-0.52753
194	2.1826	16.153	-0.15343	-0.48913	-0.059296	0.084523	1.2645	-0.83153	-0.1266	-0.032935	-1.142	0.08632	-1.0532	0.63582	-1.3138	0.28285	-0.44272	0.41654	-0.90665	0.9094	1.0545	-0.52744
195	2.1867	16.106	-0.15421	-0.4906	-0.05762	0.085145	1.2683	-0.83316	-0.12701	-0.034555	-1.1431	0.086585	-1.0552	0.63877	-1.317	0.28371	-0.44177	0.41759	-0.90735	0.91362	1.0556	-0.5274
196	2.1906	16.058	-0.15488	-0.49204	-0.055916	0.085786	1.272	-0.83475	-0.12741	-0.036246	-1.1441	0.086844	-1.0572	0.64166	-1.3201	0.28452	-0.44078	0.4186	-0.908	0.91779	1.0566	-0.52743
197	2.1945	16.007	-0.15546	-0.49345	-0.054186	0.086444	1.2758	-0.83629	-0.12779	-0.038004	-1.1451	0.087096	-1.0592	0.64447	-1.3232	0.28528	-0.43975	0.41954	-0.90858	0.92192	1.0575	-0.52751
198	2.1983	15.956	-0.15594	-0.49484	-0.05243	0.087119	1.2795	-0.8378	-0.12816	-0.039829	-1.1459	0.08734	-1.0611	0.64722	-1.3262	0.28599	-0.43868	0.42044	-0.9091	0.92601	1.0584	-0.52764
199	2.202	15.902	-0.15633	-0.49621	-0.050651	0.087809	1.2833	-0.83926	-0.1285	-0.041718	-1.1466	0.087575	-1.0631	0.6499	-1.3291	0.28666	-0.43758	0.42128	-0.90957	0.93007	1.0591	-0.52783
200	2.2055	15.846	-0.15662	-0.49755	-0.048849	0.088513	1.287	-0.84068	-0.12882	-0.04367	-1.1473	0.087801	-1.0651	0.65252	-1.3319	0.28728	-0.43643	0.42207	-0.90997	0.93408	1.0598	-0.52806
201	2.209	15.789	-0.15681	-0.49887	-0.047026	0.089229	1.2907	-0.84206	-0.12912	-0.045681	-1.1478	0.088018	-1.067	0.65507	-1.3347	0.28786	-0.43525	0.4228	-0.91032	0.93806	1.0603	-0.52835
202	2.2124	15.73	-0.15691	-0.50017	-0.045183	0.089954	1.2944	-0.8434	-0.1294	-0.04775	-1.1483	0.088225	-1.0689	0.65755	-1.3374	0.28839	-0.43403	0.42347	-0.91061	0.942	1.0608	-0.52867
203	2.2156	15.669	-0.15692	-0.50146	-0.043322	0.090686	1.2981	-0.8447	-0.12965	-0.049876	-1.1487	0.088421	-1.0708	0.65997	-1.34	0.28889	-0.43278	0.4241	-0.91084	0.94591	1.0611	-0.52904
204	2.2188	15.607	-0.15683	-0.50273	-0.041444	0.091422	1.3018	-0.84596	-0.12988	-0.052056	-1.149	0.088606	-1.0727	0.66233	-1.3426	0.28936	-0.4315	0.42466	-0.91102	0.94978	1.0614	-0.52945
205	2.2219	15.543	-0.15665	-0.50398	-0.03955	0.092159	1.3055	-0.84718	-0.13009	-0.054288	-1.1492	0.088778	-1.0746	0.66462	-1.3451	0.28978	-0.43018	0.42517	-0.91115	0.95362	1.0616	-0.52989
206	2.2249	15.477	-0.15637	-0.50523	-0.037643	0.092895	1.3092	-0.84836	-0.13027	-0.056571	-1.1493	0.088938	-1.0764	0.66685	-1.3476	0.29017	-0.42884	0.42563	-0.91122	0.95742	1.0617	-0.53037
207	2.2278	15.409	-0.156	-0.50646	-0.035723	0.093628	1.3128	-0.8495	-0.13042	-0.058902	-1.1494	0.089085	-1.0783	0.66902	-1.3499	0.29053	-0.42747	0.42603	-0.91125	0.96118	1.0618	-0.53089
208	2.2307	15.339	-0.15554	-0.50768	-0.033792	0.094355	1.3165	-0.85061	-0.13054	-0.061279	-1.1493	0.089218	-1.0801	0.67113	-1.3522	0.29085	-0.42608	0.42638	-0.91122	0.96492	1.0617	-0.53143
209	2.2334	15.268	-0.15499	-0.50889	-0.03185	0.095073	1.3201	-0.85167	-0.13064	-0.063702	-1.1493	0.089336	-1.0819	0.67318	-1.3544	0.29115	-0.42465	0.42667	-0.91114	0.96862	1.0616	-0.53201
210	2.2361	15.195	-0.15434	-0.51009	-0.029901	0.09578	1.3237	-0.85269	-0.1307	-0.066168	-1.1491	0.089439	-1.0836	0.67517	-1.3566	0.29141	-0.4232	0.42692	-0.91101	0.97228	1.0614	-0.53262
211	2.2387	15.12	-0.1536	-0.51128	-0.027944	0.096474	1.3273	-0.85367	-0.13074	-0.068674	-1.1488	0.089526	-1.0853	0.67711	-1.3587	0.29164	-0.42172	0.42712	-0.91083	0.97592	1.0611	-0.53326
212	2.2412	15.043	-0.15277	-0.51246	-0.025982	0.09715	1.3309	-0.8546	-0.13074	-0.07122	-1.1485	0.089596	-1.087	0.67898	-1.3607	0.29185	-0.4202	0.42728	-0.9106	0.97952	1.0608	-0.53393
213	2.2436	14.965	-0.15186	-0.51363	-0.024014	0.097808	1.3344	-0.8555	-0.13071	-0.073804	-1.1482	0.089649	-1.0887	0.68081	-1.3626	0.29202	-0.41866	0.42739	-0.91032	0.98309	1.0603	-0.53463
214	2.2459	14.885	-0.15085	-0.5148	-0.022042	0.098443	1.338	-0.85635	-0.13066	-0.076429	-1.1477	0.089683	-1.0904	0.68258	-1.3645	0.29218	-0.41708	0.42746	-0.91	0.98663	1.0598	-0.53536
215	2.2482	14.803	-0.14977	-0.51596	-0.02006	0.099055	1.3415	-0.85716	-0.13056	-0.079094	-1.1472	0.0897	-1.092	0.68431	-1.3663	0.2923	-0.41547	0.42749	-0.90963	0.99015	1.0593	-0.53611
216	2.2504	14.719	-0.1486	-0.51711	-0.018066	0.099641	1.3451	-0.85793	-0.13044	-0.0818	-1.1466	0.0897	-1.0936	0.68599	-1.368	0.29241	-0.41382	0.42748	-0.90921	0.99364	1.0586	-0.53688
217	2.2525	14.634	-0.14736	-0.51826	-0.016058	0.1002	1.3486	-0.85866	-0.13028	-0.084549	-1.146	0.089683	-1.0952	0.68763	-1.3696	0.2925	-0.41214	0.42743	-0.90874	0.99711	1.0579	-0.53767
218	2.2545	14.547	-0.14604	-0.5194	-0.014033	0.10072	1.352	-0.85934	-0.13009	-0.087342	-1.1453	0.089649	-1.0968	0.68923	-1.3712	0.29256	-0.41041	0.42736	-0.90823	1.0006	1.0571	-0.53849
219	2.2565	14.458	-0.14465	-0.52053	-0.011987	0.10122	1.3555	-0.85999	-0.12987	-0.090178	-1.1445	0.089599	-1.0983	0.69079	-1.3726	0.29261	-0.40865	0.42725	-0.90766	1.004	1.0562	-0.53932
220	2.2584	14.368	-0.14319	-0.52165	-0.0099177	0.10167	1.3589	-0.8606	-0.12961	-0.09306	-1.1437	0.089533	-1.0998	0.69231	-1.374	0.29263	-0.40684	0.42711	-0.90704	1.0074	1.0553	-0.54017
221	2.2603	14.275	-0.14166	-0.52276	-0.0078218	0.10209	1.3623	-0.86117	-0.12932	-0.095989	-1.1428	0.089452	-1.1014	0.69381	-1.3753	0.29263	-0.40499	0.42695	-0.90638	1.0109	1.0543	-0.54103
222	2.262	14.181	-0.14007	-0.52385	-0.0056961	0.10247	1.3657	-0.86171	-0.12899	-0.098965	-1.1418	0.089356	-1.1029	0.69527	-1.3765	0.29261	-0.40309	0.42676	-0.90566	1.0143	1.0532	-0.54191
223	2.2637	14.086	-0.13841	-0.52492	-0.0035377	0.1028	1.3691	-0.86222	-0.12862	-0.10199	-1.1408	0.089245	-1.1044	0.6967	-1.3776	0.29257	-0.40114	0.42656	-0.90488	1.0177	1.052	-0.54279
224	2.2653	13.989	-0.13669	-0.52598	-0.0013432	0.10308	1.3724	-0.8627	-0.12822	-0.10506	-1.1397	0.08912	-1.1059	0.6981	-1.3785	0.2925	-0.39916	0.42633	-0.90406	1.0211	1.0508	-0.54369
225	2.2669	13.89	-0.13491	-0.52701	0.00088998	0.10332	1.3756	-0.86314	-0.12778	-0.10819	-1.1385	0.088982	-1.1073	0.69947	-1.3794	0.29241	-0.39713	0.42609	-0.90318	1.0245	1.0495	-0.54459
226	2.2684	13.789	-0.13308	-0.52801	0.003163	0.10351	1.3789	-0.86356	-0.1273	-0.11136	-1.1373	0.088829	-1.1088	0.7008	-1.3802	0.29229	-0.39505	0.42584	-0.90225	1.0279	1.0481	-0.54549
227	2.2698	13.687	-0.13119	-0.52898	0.005477	0.10364	1.382	-0.86395	-0.12678	-0.11459	-1.1361	0.088662	-1.1103	0.7021	-1.3809	0.29215	-0.39293	0.42558	-0.90126	1.0313	1.0466	-0.5464
228	2.2712	13.583	-0.12924	-0.52992	0.0078328	0.10373	1.3852	-0.86432	-0.12623	-0.11788	-1.1347	0.088479	-1.1117	0.70337	-1.3814	0.29198	-0.39076	0.42531	-0.90022	1.0347	1.045	-0.54731
229	2.2725	13.477	-0.12725	-0.53082	0.010232	0.10377	1.3882	-0.86467	-0.12564	-0.12121	-1.1334	0.088279	-1.1131	0.7046	-1.3819	0.29178	-0.38854	0.42504	-0.89912	1.0381	1.0434	-0.54822
230	2.2737	13.37	-0.12521	-0.53168	0.012674	0.10377	1.3912	-0.86501	-0.12501	-0.1246	-1.132	0.088061	-1.1145	0.70579	-1.3822	0.29155	-0.38629	0.42475	-0.89798	1.0415	1.0416	-0.54913
231	2.2749	13.261	-0.12311	-0.53251	0.015162	0.10373	1.3942	-0.86534	-0.12434	-0.12805	-1.1305	0.087824	-1.1159	0.70695	-1.3824	0.29127	-0.38398	0.42446	-0.89678	1.0448	1.0398	-0.55003
232	2.276	13.151	-0.12098	-0.53329	0.017696	0.10365	1.397	-0.86567	-0.12363	-0.13156	-1.129	0.087566	-1.1173	0.70806	-1.3825	0.29096	-0.38163	0.42416	-0.89552	1.0482	1.0379	-0.55094
233	2.277	13.039	-0.1188	-0.53404	0.020277	0.10353	1.3998	-0.86599	-0.12289	-0.13513	-1.1275	0.087286	-1.1186	0.70914	-1.3824	0.2906	-0.37925	0.42384	-0.89422	1.0514	1.036	-0.55185
234	2.278	12.925	-0.11658	-0.53475	0.022907	0.10337	1.4025	-0.86632	-0.1221	-0.13875	-1.1259	0.086984	-1.1199	0.71018	-1.3823	0.29018	-0.37683	0.4235	-0.89286	1.0547	1.0339	-0.55276
235	2.2789	12.81	-0.11432	-0.53541	0.025585	0.10318	1.4051	-0.86665	-0.12129	-0.14242	-1.1243	0.086658	-1.1212	0.71117	-1.3821	0.28972	-0.37438	0.42313	-0.89145	1.0579	1.0318	-0.55367
236	2.2797	12.693	-0.11201	-0.53604	0.02831	0.10296	1.4076	-0.867	-0.12044	-0.14614	-1.1227	0.086309	-1.1225	0.71212	-1.3818	0.28919	-0.3719	0.42274	-0.88999	1.061	1.0296	-0.55459


==> data/mc/mc_ap1_rho.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	1.3516e-09	1.2353e-09	5.2474e-10	-4.5376e-10	-2.8669e-10	2.481e-10	-1.015e-10	8.7575e-10	8.2769e-10	8.5498e-11	3.3676e-10	6.2709e-10	-2.1945e-10	-2.3529e-11	-4.0493e-10	1.2337e-10	-1.2863e-10	3.3787e-10	2.1227e-10	4.4323e-10	-1.541e-10	-7.4419e-10
1	1.6087e-09	1.5014e-09	8.211e-10	-1.0499e-10	4.2135e-12	-1.726e-10	9.4143e-11	6.7449e-10	7.2771e-10	4.9775e-10	2.9954e-10	8.5851e-10	-4.8925e-11	-2.0556e-10	-3.9945e-10	-7.3232e-11	-3.7916e-10	2.2149e-10	8.6305e-10	5.8276e-10	-2.9754e-10	-7.5634e-10
2	2.0028e-09	1.8432e-09	1.195e-09	4.459e-11	1.2229e-11	-3.4191e-10	-3.5491e-10	6.8227e-10	5.3186e-10	4.8436e-10	-7.7214e-11	9.7401e-10	5.9959e-10	-2.1431e-10	-5.2045e-10	-4.4766e-10	-4.8879e-10	-3.404e-10	1.1767e-09	7.2527e-10	-5.9144e-10	-7.9265e-10
3	2.4095e-09	2.2614e-09	5.9222e-10	1.4424e-10	1.5281e-10	-5.1013e-10	-3.909e-10	7.4464e-10	5.1751e-10	6.6809e-10	1.7635e-10	9.2135e-10	-8.0403e-11	5.6387e-11	-5.3957e-10	-5.9936e-10	-8.9827e-11	4.9749e-11	1.3906e-09	1.3373e-09	-6.8937e-10	-2.2822e-10
4	2.9172e-09	2.7772e-09	2.6631e-10	3.5604e-10	-2.2899e-10	-1.0187e-09	-7.5179e-10	9.3727e-10	2.3945e-10	2.9869e-10	1.261e-09	9.8939e-10	-3.1272e-11	-6.3139e-10	-4.3404e-10	-8.9842e-10	5.3907e-10	1.0562e-09	5.0639e-10	1.4957e-09	-1.1248e-09	-9.2547e-10
5	3.5126e-09	3.4514e-09	6.7936e-10	1.1217e-09	-4.5612e-10	-1.0171e-09	-1.1373e-09	2.0601e-09	4.9775e-10	-7.1761e-10	2.0942e-09	1.2726e-09	7.3876e-10	-1.4518e-09	-1.0254e-09	-1.2525e-09	9.9799e-11	2.3903e-09	-3.3427e-10	2.3179e-09	-1.4572e-09	-1.9335e-11
6	4.3276e-09	4.2863e-09	5.6101e-10	1.4459e-09	-6.8685e-10	-4.3994e-10	-3.0952e-10	2.5945e-09	1.2642e-10	-1.0682e-09	3.0103e-09	3.0433e-09	1.8427e-09	-2.3043e-09	-1.4627e-09	-1.0075e-09	-2.5335e-10	2.7143e-09	-1.5615e-09	1.1655e-09	-1.8198e-09	-2.7109e-10
7	5.2645e-09	5.3209e-09	1.3692e-09	1.9264e-09	-1.1699e-09	-1.1098e-09	-8.4296e-10	1.7627e-09	-1.3231e-10	-7.5554e-10	4.1338e-09	3.0215e-09	1.9965e-09	-2.5311e-09	-1.5912e-09	1.1299e-09	-1.6281e-10	1.0559e-09	-2.2993e-09	1.6656e-09	-1.3678e-09	-5.0764e-10
8	6.2198e-09	6.659e-09	2.2039e-09	4.5152e-09	-8.9688e-10	-1.7412e-09	-8.8782e-10	5.99e-10	4.1637e-10	-1.1608e-10	4.5546e-09	6.2358e-10	3.6418e-09	-3.0468e-09	-1.9747e-09	2.1963e-09	-1.3465e-09	9.1161e-10	-2.892e-09	4.6613e-09	-4.1057e-10	-1.0916e-09
9	7.7037e-09	8.3447e-09	2.2502e-09	7.5856e-09	-3.9713e-10	-2.6279e-09	-2.0374e-09	-1.1534e-09	4.5808e-10	9.5104e-11	5.602e-09	-1.4154e-09	4.5639e-09	-3.2886e-09	-2.9849e-09	5.5097e-10	-3.1354e-09	3.2384e-09	-3.5442e-09	6.9037e-09	1.756e-09	-4.7642e-10
10	9.6064e-09	1.0452e-08	1.3764e-09	1.0866e-08	4.4187e-11	-4.4445e-09	-1.6414e-09	-4.3676e-10	1.2913e-10	-8.111e-10	2.9726e-09	-1.2994e-09	2.8939e-09	-5.3748e-09	-4.122e-09	2.3247e-09	-3.6641e-09	4.9514e-09	-4.4937e-09	5.2221e-09	5.0505e-09	-1.6671e-09
11	1.1616e-08	1.3114e-08	1.4606e-09	1.0151e-08	-2.935e-10	-5.4402e-09	-3.1232e-09	-1.1668e-09	1.8389e-09	-6.074e-10	3.6451e-09	-1.0566e-09	5.7384e-09	-7.8462e-09	-2.7751e-09	7.9604e-09	-5.1531e-09	4.4579e-09	-4.2234e-09	6.937e-09	6.0294e-09	6.6063e-10
12	1.4483e-08	1.6486e-08	4.4888e-09	8.0116e-09	5.333e-09	-4.3153e-09	-2.0385e-09	-4.8143e-09	8.7913e-09	1.4404e-09	5.6356e-09	-8.0033e-10	8.4929e-09	-1.0483e-08	-6.0817e-09	8.5527e-09	-2.3927e-09	9.8982e-09	5.0089e-10	7.7224e-09	6.1784e-09	-1.697e-10
13	1.7662e-08	2.0711e-08	8.6414e-09	7.967e-09	7.5637e-09	-2.5248e-09	8.1202e-10	-4.2394e-09	1.1746e-08	1.7662e-09	3.1313e-09	-2.0153e-09	1.1924e-08	-9.9025e-09	-8.947e-09	5.9931e-09	-2.7764e-09	1.1949e-08	5.0996e-09	7.1955e-09	6.9121e-09	-2.6197e-09
14	2.1738e-08	2.5993e-08	1.0058e-08	1.2539e-08	2.8534e-09	-6.1608e-09	5.4355e-09	-9.4818e-09	7.1277e-09	6.8207e-09	5.0139e-09	-3.3013e-09	1.7045e-08	-1.1672e-08	-8.8698e-09	1.2697e-08	-5.8905e-09	1.4574e-08	5.5225e-09	5.487e-09	2.2508e-09	-2.3724e-10
15	2.6594e-08	3.2628e-08	1.6086e-08	6.9393e-09	1.0344e-08	-4.0129e-09	6.2887e-09	-9.4485e-09	1.6e-09	-1.6926e-09	5.1352e-09	2.151e-09	1.3913e-08	-8.8834e-09	-1.0854e-08	1.0327e-08	-5.0866e-09	1.6642e-08	2.6885e-09	5.1352e-09	-1.9287e-09	-1.1145e-10
16	3.3572e-08	4.0905e-08	2.5895e-08	1.0768e-08	8.7397e-09	-1.155e-08	1.1321e-08	-4.7216e-10	7.587e-09	-5.9788e-09	6.1183e-09	6.9093e-09	7.906e-09	-1.325e-08	-7.1825e-09	1.4998e-08	-8.7539e-10	1.473e-08	2.8607e-09	2.1819e-09	-5.2221e-09	3.1764e-10
17	4.0078e-08	5.1234e-08	2.202e-08	1.3978e-08	2.5077e-08	-3.7698e-09	1.6816e-08	-2.0571e-09	9.9658e-09	-8.1929e-09	1.1426e-08	6.5408e-09	2.1122e-08	-2.7966e-08	-8.6154e-09	1.5368e-08	-7.0809e-09	1.0081e-08	-7.4633e-10	-3.1516e-10	-4.4338e-09	4.9536e-09
18	4.7558e-08	6.4054e-08	2.5994e-08	1.5999e-08	2.8297e-08	4.0103e-09	3.2499e-09	-6.951e-09	-5.6162e-09	-8.7117e-09	5.3985e-09	-3.1738e-10	4.7417e-09	-3.5242e-08	-8.9447e-09	1.168e-08	-4.4123e-09	1.9256e-08	-3.1144e-09	1.0575e-08	-6.6383e-09	2.415e-08
19	5.9116e-08	7.9947e-08	4.266e-08	-2.5397e-09	2.1349e-08	-2.6582e-09	3.9398e-09	-3.5068e-09	-1.0752e-08	1.0976e-08	3.604e-11	4.4992e-09	1.1445e-08	-3.9595e-08	-2.7673e-09	2.0662e-08	-2.0791e-09	3.4973e-08	1.7192e-08	2.3313e-08	-2.0247e-09	2.4241e-08
20	7.1202e-08	9.9718e-08	4.5116e-08	8.8414e-09	1.9591e-08	7.204e-09	1.2597e-08	-8.0305e-10	-3.7532e-08	2.4077e-08	-1.0547e-08	1.865e-08	1.4376e-08	-4.5114e-08	-8.9003e-09	2.5932e-08	-2.849e-09	3.5756e-08	1.0011e-08	2.7204e-08	-1.2794e-08	1.2001e-08
21	8.5099e-08	1.2424e-07	5.5663e-08	2.687e-08	1.3186e-08	1.8234e-08	8.7404e-09	8.2475e-09	-3.7418e-08	9.253e-09	6.0798e-09	4.0752e-08	-5.7407e-10	-6.3388e-08	-3.2662e-08	2.5064e-08	1.3081e-08	4.9946e-08	-1.6381e-08	1.4925e-08	1.666e-08	1.506e-08
22	1.0177e-07	1.5541e-07	6.5564e-08	2.1555e-08	-3.6465e-09	7.9684e-09	6.6478e-09	5.5797e-08	-3.0613e-08	-4.4456e-10	1.7517e-08	2.6802e-08	7.637e-09	-6.3706e-08	-2.6438e-08	2.2479e-08	2.5466e-08	5.8242e-08	-2.4268e-08	1.3722e-08	4.2474e-08	2.1956e-08
23	1.2426e-07	1.9417e-07	6.735e-08	5.1834e-08	7.0896e-10	1.8525e-08	-8.8341e-09	6.8249e-08	-1.9604e-08	-7.7318e-09	1.6167e-08	3.3323e-08	7.7534e-09	-4.3527e-08	-2.3668e-08	2.2177e-08	6.9692e-08	2.7446e-08	-3.4086e-08	5.7325e-08	6.9891e-08	1.5413e-08
24	1.4883e-07	2.4238e-07	4.7069e-08	9.1289e-08	-2.3936e-08	-2.6935e-08	-7.4623e-09	7.3273e-08	7.1733e-10	-1.6208e-08	2.7551e-08	2.3204e-08	-2.4035e-08	-4.6729e-08	-2.7461e-08	-1.7202e-08	3.9505e-08	6.2735e-09	-7.2151e-08	5.771e-08	5.0744e-08	1.335e-08
25	1.7891e-07	3.0492e-07	-1.1071e-08	1.4431e-07	-1.2186e-08	-1.0063e-08	-4.8417e-08	3.6855e-08	-1.7511e-08	4.8829e-09	3.9335e-08	3.0481e-08	-2.7012e-08	-2.294e-08	-8.3276e-08	-1.186e-08	4.4531e-08	7.102e-10	-1.2016e-07	6.1552e-08	3.1038e-08	-4.7647e-09
26	2.2626e-07	3.8572e-07	8.6965e-09	2.0076e-07	-2.6341e-08	4.6709e-08	-1.2897e-08	2.9507e-08	1.89e-08	1.9721e-08	4.2813e-08	-3.3346e-08	2.843e-08	-4.9661e-08	-1.2019e-07	5.0426e-09	3.1584e-08	2.977e-08	-1.2044e-07	5.8259e-08	1.8827e-08	-2.4711e-08
27	2.7865e-07	4.874e-07	3.241e-08	2.6332e-07	-3.5278e-08	1.5734e-08	-1.8071e-08	3.9378e-08	6.1886e-09	2.3809e-08	4.5536e-09	-9.0822e-08	2.7648e-08	-8.8309e-08	-1.7427e-07	-2.2847e-08	-2.7761e-08	-2.2218e-08	-9.809e-08	3.6857e-08	2.4675e-08	-3.7831e-08
28	3.3798e-07	6.1513e-07	1.5167e-07	2.179e-07	-6.3732e-08	9.4575e-08	1.5337e-08	3.1387e-08	1.5341e-08	-7.4025e-08	-6.5347e-08	-7.0356e-08	8.3709e-08	-8.9158e-09	-2.4214e-07	-7.4894e-08	-4.531e-08	-8.1687e-08	1.6836e-08	1.1316e-07	1.2299e-07	-6.1797e-09
29	4.1074e-07	7.6945e-07	2.5661e-07	2.7718e-07	-4.04e-08	8.6455e-08	1.9679e-08	2.9166e-09	5.9023e-08	-1.7519e-07	-9.7803e-08	2.8485e-08	7.6511e-08	-5.915e-08	-2.8924e-07	-4.4843e-08	-3.8027e-08	-1.0851e-07	3.0877e-08	1.674e-07	1.2695e-07	-1.1315e-07
30	4.9199e-07	9.6106e-07	3.91e-07	2.5858e-07	-2.384e-07	-2.7633e-08	5.0475e-08	-2.8525e-08	9.2156e-08	-1.9726e-07	-1.538e-07	1.3668e-07	7.9269e-08	-8.2059e-08	-3.4829e-07	-2.1301e-08	7.3705e-09	-6.1465e-08	-8.7705e-08	2.8419e-07	1.7151e-07	-2.6559e-07
31	6.0759e-07	1.1987e-06	4.1822e-07	1.7169e-07	-3.5006e-07	-6.9612e-08	1.4684e-07	-1.0115e-07	1.2558e-07	-2.9701e-07	-2.4376e-07	1.1103e-07	3.5702e-08	-1.9274e-07	-4.6767e-07	-9.5875e-09	-7.7957e-09	1.1804e-07	-2.0889e-07	3.3039e-07	2.734e-07	-3.7604e-07
32	7.6496e-07	1.4974e-06	4.3758e-07	5.8739e-08	-3.564e-07	-7.6077e-08	2.3628e-07	-1.1598e-07	4.9866e-08	-3.5752e-07	-3.3312e-07	-6.3679e-08	-2.0342e-07	-2.3768e-07	-3.9962e-07	-1.8932e-07	-1.5979e-07	3.1556e-07	-7.8942e-08	1.1884e-07	1.3543e-07	-5.0616e-07
33	9.5132e-07	1.8768e-06	6.2764e-07	3.6866e-09	-1.1622e-07	-2.1547e-07	1.4422e-07	-1.4588e-07	-6.4706e-08	-4.7516e-07	-3.7223e-07	-2.2711e-08	-2.1727e-07	-2.2691e-07	-4.8584e-07	-1.5739e-07	-3.0814e-07	5.3447e-07	-1.149e-07	1.4475e-07	-7.937e-08	-4.6474e-07
34	1.1958e-06	2.3512e-06	7.9154e-07	-1.9586e-08	-2.5292e-07	-1.3687e-07	3.1388e-07	-9.6893e-08	1.1315e-07	-5.0259e-07	-5.1072e-07	2.3543e-07	-3.0691e-07	1.6802e-08	-5.5832e-07	-1.9673e-07	-4.8247e-07	6.3876e-07	-4.6433e-07	2.4727e-07	1.6054e-07	-3.3995e-07
35	1.38e-06	2.9181e-06	9.6309e-07	7.1351e-08	-1.188e-07	-3.8519e-07	-9.9503e-08	-9.1919e-08	1.6341e-07	-6.1872e-07	-5.4846e-07	2.8434e-07	-1.2101e-07	2.1866e-07	-5.675e-07	8.5767e-08	-5.4044e-07	6.5738e-07	-1.9666e-07	5.0725e-07	5.0082e-07	-3.9317e-07
36	1.6188e-06	3.5137e-06	1.1697e-06	4.5382e-08	-1.3379e-07	-7.6079e-07	-7.6158e-08	-1.001e-07	6.5271e-07	-4.5554e-07	-2.5792e-07	4.8497e-07	-2.1152e-07	4.2343e-07	-6.9528e-07	3.6388e-08	-4.5994e-07	6.639e-07	-1.8913e-07	6.7967e-07	5.7005e-07	1.7001e-08
37	1.9011e-06	4.2057e-06	1.1467e-06	-5.5578e-09	-3.7219e-07	-7.1217e-07	-1.2941e-07	1.4506e-07	5.8272e-07	-1.3988e-07	-1.9006e-07	4.3784e-07	-3.3646e-07	3.5623e-07	-7.4631e-07	2.0287e-07	-5.5703e-07	4.0934e-07	-2.9652e-07	5.1243e-07	9.572e-07	-3.4101e-07
38	2.2368e-06	5.0305e-06	1.011e-06	1.804e-07	-3.6746e-07	-6.4999e-07	6.864e-07	2.1775e-07	8.4181e-07	-1.1397e-07	-5.3437e-07	1.7198e-07	-3.2981e-07	1.2273e-07	-8.5835e-07	-3.2185e-07	-7.1126e-07	1.0577e-07	-6.0859e-07	4.7885e-07	1.3198e-06	-3.2685e-07
39	2.5089e-06	5.9638e-06	7.4167e-07	4.3575e-07	-1.417e-07	-1.0705e-06	1.3406e-06	1.1153e-07	1.061e-06	-2.6558e-07	-2.9025e-07	-1.4171e-07	-1.5303e-07	1.7107e-07	-1.001e-06	1.0533e-07	-1.1523e-06	-2.1817e-07	-8.7774e-07	8.0784e-07	1.8531e-06	-3.0257e-07
40	2.827e-06	6.9291e-06	4.6374e-07	2.8747e-07	4.4496e-07	-1.3479e-06	1.6328e-06	3.7907e-07	1.5941e-06	-2.1978e-07	6.4468e-08	-2.2053e-07	-2.8334e-07	2.1366e-07	-1.0724e-06	-6.6618e-09	-1.5894e-06	3.9572e-08	-1.2944e-06	1.227e-06	2.388e-06	-7.7367e-07
41	3.1605e-06	8.0108e-06	2.1691e-07	6.1839e-07	7.2511e-07	-1.5215e-06	1.9149e-06	2.1382e-07	1.3412e-06	-3.4403e-07	2.7809e-07	-3.691e-07	-5.192e-07	1.6715e-07	-1.3267e-06	-2.8062e-07	-7.9186e-07	7.0343e-07	-1.9432e-06	1.4254e-06	2.3343e-06	-8.3435e-07
42	3.5555e-06	9.2557e-06	7.5759e-07	1.4387e-07	5.4206e-07	-9.8683e-07	3.0886e-06	-3.8498e-07	1.1453e-06	-5.5113e-07	6.2232e-07	-2.3533e-07	-9.0549e-07	4.7769e-07	-1.8037e-06	-5.7488e-07	-1.0648e-06	3.6066e-07	-1.0917e-06	1.3935e-06	2.9104e-06	-9.6354e-07
43	3.9572e-06	1.0616e-05	1.265e-06	6.6698e-07	5.6257e-07	1.987e-08	3.2842e-06	-5.2729e-07	6.8407e-07	-6.5043e-07	3.2388e-07	3.1379e-07	-1.9869e-06	1.1216e-06	-1.8692e-06	-1.079e-06	-9.8569e-07	-5.8616e-07	-4.126e-07	1.8018e-06	2.8636e-06	-1.6292e-06
44	4.4573e-06	1.2087e-05	1.9753e-06	1.226e-07	5.1503e-07	4.3439e-07	1.8848e-06	-7.9059e-07	3.7552e-07	-3.926e-07	-1.5392e-07	4.483e-07	-2.1845e-06	1.5808e-06	-2.3669e-06	-1.2364e-06	-1.15e-06	-2.3702e-07	-4.0968e-07	2.6215e-06	2.9624e-06	-1.945e-06
45	5.0505e-06	1.374e-05	2.314e-06	-4.9432e-07	-2.5937e-07	8.3613e-07	1.2406e-06	-1.2394e-06	1.4107e-06	-3.6163e-07	-2.1962e-06	5.4764e-07	-3.1185e-06	1.2985e-06	-2.1598e-06	-7.2477e-07	-8.9471e-07	4.5771e-07	1.0251e-07	1.9322e-06	3.405e-06	-2.3995e-06
46	5.8275e-06	1.5613e-05	2.4018e-06	-4.4595e-07	-3.6719e-07	1.0593e-06	8.8837e-07	-2.1286e-06	1.415e-06	-1.0122e-07	-2.2897e-06	1.0248e-07	-3.9617e-06	1.4291e-06	-1.765e-06	-1.4277e-06	3.2866e-07	7.308e-07	-1.7387e-07	2.0491e-06	3.9627e-06	-2.2886e-06
47	6.9483e-06	1.8015e-05	3.2418e-06	1.7302e-07	6.8159e-07	7.8815e-07	5.7368e-08	-2.9846e-06	1.2417e-06	1.2753e-07	-2.3143e-06	-6.0625e-07	-5.5223e-06	2.5512e-07	-2.5018e-06	-4.0664e-07	-2.5109e-07	-7.6335e-08	4.0836e-07	1.2536e-06	4.256e-06	-2.6234e-06
48	7.9811e-06	2.0956e-05	3.8132e-06	7.7863e-07	1.9977e-06	3.4576e-07	5.4229e-07	-3.7814e-06	1.8191e-06	1.1191e-06	-2.4629e-06	1.0072e-06	-4.1834e-06	1.4685e-06	-2.8382e-06	-7.3148e-07	2.6922e-07	1.6953e-07	-5.0527e-08	1.4687e-06	4.3064e-06	-2.3609e-06
49	9.2287e-06	2.4376e-05	5.1633e-06	1.701e-06	2.8024e-06	7.5892e-07	8.8971e-07	-4.7424e-06	1.2676e-06	6.7215e-07	-2.5682e-06	1.2262e-06	-4.3417e-06	2.7258e-06	-2.3804e-06	-1.6084e-06	3.6328e-07	3.9135e-07	-2.2136e-07	1.6646e-06	4.8336e-06	-1.2588e-06
50	1.0895e-05	2.8324e-05	5.7026e-06	1.8796e-06	2.6721e-06	-4.1039e-08	1.6704e-06	-5.1922e-06	9.2967e-07	-1.4426e-06	-3.6085e-06	-3.3228e-07	-4.4346e-06	3.5696e-06	-2.9632e-06	-1.0321e-06	6.3327e-07	-2.7983e-07	2.5946e-07	2.6653e-06	4.0384e-06	-2.1576e-06
51	1.3005e-05	3.3058e-05	5.3203e-06	1.424e-06	2.0008e-06	-1.9819e-06	3.7063e-06	-6.1846e-06	2.9328e-06	-4.1844e-06	-5.7352e-06	4.7939e-07	-5.6194e-06	2.8848e-06	-3.3229e-06	-2.554e-06	3.5941e-07	-5.9176e-07	-2.2664e-07	3.3584e-06	8.4712e-06	-4.535e-06
52	1.5271e-05	3.869e-05	7.4458e-06	2.3238e-06	2.7725e-06	-4.2648e-06	4.8398e-06	-7.6169e-06	3.4573e-06	-5.1892e-06	-9.0363e-06	-1.0527e-06	-6.2871e-06	2.6044e-06	-5.162e-06	-3.2921e-06	2.0362e-06	-1.6629e-07	2.158e-06	5.6156e-06	8.6337e-06	-6.7057e-06
53	1.8139e-05	4.5238e-05	6.0968e-06	2.7656e-06	5.3104e-06	-2.7724e-06	5.8564e-06	-8.1697e-06	3.898e-06	-4.3039e-06	-1.0071e-05	-1.7606e-06	-5.7466e-06	2.613e-06	-7.383e-06	-3.577e-06	1.1031e-06	1.0446e-07	9.0716e-07	7.2663e-06	7.7665e-06	-7.5167e-06
54	2.1161e-05	5.2841e-05	4.5482e-06	3.9479e-06	4.6986e-06	-1.4801e-06	6.077e-06	-8.0401e-06	2.5707e-06	-4.3673e-06	-1.1429e-05	1.968e-07	-6.0088e-06	3.0171e-06	-7.6822e-06	-2.5784e-06	-2.6334e-07	-9.0655e-07	-2.4809e-06	9.7111e-06	7.3473e-06	-1.1344e-05
55	2.4567e-05	6.1634e-05	6.6869e-06	1.3658e-06	2.5465e-06	-1.9591e-06	9.3087e-06	-8.5387e-06	2.31e-06	-6.1165e-06	-1.3916e-05	-6.4421e-07	-5.8963e-06	2.7267e-06	-8.2778e-06	-7.4011e-07	-7.1107e-07	-2.5167e-06	-2.2852e-06	9.6757e-06	8.0485e-06	-1.3285e-05
56	2.8973e-05	7.1784e-05	7.2835e-06	-1.8602e-06	2.0321e-06	-2.008e-07	1.5817e-05	-1.1832e-05	3.2219e-06	-6.2592e-06	-1.5253e-05	-1.101e-06	-8.107e-06	3.9292e-06	-1.2151e-05	-3.5813e-06	1.4089e-06	-5.6332e-06	-1.9923e-06	1.0623e-05	1.129e-05	-1.4195e-05
57	3.3825e-05	8.351e-05	1.1169e-05	-1.2495e-06	2.9168e-06	-5.2456e-06	2.1332e-05	-1.5444e-05	5.1982e-06	-6.5815e-06	-1.4872e-05	-2.058e-06	-1.1767e-05	8.7335e-06	-1.3836e-05	-3.5176e-06	1.5851e-06	-3.5414e-06	-3.7185e-06	1.0226e-05	1.3843e-05	-1.5878e-05
58	3.955e-05	9.7034e-05	1.3447e-05	-2.4254e-06	2.8519e-06	-6.9866e-06	1.8457e-05	-1.9195e-05	4.3016e-06	-8.8961e-06	-1.9881e-05	-7.6782e-07	-1.319e-05	5.2649e-06	-1.3608e-05	-7.2211e-06	2.8584e-07	-4.6169e-06	-7.506e-06	1.2594e-05	1.3691e-05	-1.4952e-05
59	4.5769e-05	0.00011257	2.0671e-05	-7.9471e-06	1.5959e-06	-7.7271e-06	2.512e-05	-1.9323e-05	2.0471e-06	-9.5429e-06	-2.3502e-05	-6.0783e-07	-1.2629e-05	7.9928e-06	-1.6713e-05	-6.1365e-06	2.9019e-07	-3.0189e-06	-8.9853e-06	1.3407e-05	1.7316e-05	-1.6721e-05
60	5.2992e-05	0.00012993	2.0027e-05	-9.8002e-06	1.4833e-06	-6.7226e-06	3.1404e-05	-1.8723e-05	1.02e-06	-1.0324e-05	-2.9183e-05	2.6482e-06	-2.014e-05	5.6425e-06	-1.6798e-05	-7.0976e-06	5.8031e-06	-4.1334e-06	-6.594e-06	1.1941e-05	1.0254e-05	-1.9882e-05
61	6.1865e-05	0.00014973	2.0561e-05	-7.544e-06	-2.9187e-06	-2.6516e-06	3.7407e-05	-2.2947e-05	6.697e-07	-2.0195e-05	-3.0125e-05	6.4714e-06	-2.3214e-05	9.8217e-07	-1.6426e-05	-1.0682e-05	6.7076e-06	-8.953e-07	-8.4215e-06	1.7965e-05	1.445e-05	-2.5018e-05
62	7.0873e-05	0.00017231	2.1273e-05	-5.3582e-06	-3.6008e-06	-5.7832e-06	4.2689e-05	-2.5579e-05	5.4414e-06	-2.6026e-05	-3.4513e-05	9.3216e-06	-2.3562e-05	6.0678e-06	-2.1486e-05	-1.2133e-05	4.6624e-06	1.0519e-07	-2.1162e-05	2.4001e-05	1.8323e-05	-2.8535e-05
63	8.0135e-05	0.00019807	2.0412e-05	-3.8074e-06	-2.2212e-06	3.1613e-07	5.0049e-05	-2.8214e-05	3.0958e-06	-3.0967e-05	-3.4652e-05	1.2859e-05	-3.0839e-05	9.5081e-06	-2.509e-05	-1.9645e-05	-2.5782e-06	-2.3243e-06	-2.4377e-05	2.3953e-05	2.4391e-05	-3.3583e-05
64	8.9651e-05	0.00022613	3.3356e-05	-7.3331e-06	-7.6422e-06	-6.745e-06	5.9496e-05	-2.6972e-05	5.3999e-06	-2.9044e-05	-3.5359e-05	1.2561e-05	-3.2694e-05	4.0405e-06	-2.8787e-05	-2.4549e-05	3.6388e-06	-7.0244e-07	-3.7016e-05	2.6372e-05	2.8347e-05	-3.4348e-05
65	0.0001017	0.00025707	4.4942e-05	-1.3276e-05	-1.3049e-05	-4.3786e-06	6.6047e-05	-2.9161e-05	-4.0779e-06	-2.9473e-05	-3.5354e-05	1.324e-05	-3.7142e-05	7.3909e-06	-4.315e-05	-2.7109e-05	7.0809e-06	1.6051e-05	-4.3559e-05	2.7515e-05	3.373e-05	-3.8813e-05
66	0.00011468	0.00029172	5.3474e-05	-8.399e-06	-8.2554e-06	4.024e-07	7.872e-05	-3.342e-05	-6.3614e-07	-3.1682e-05	-3.7837e-05	1.6058e-05	-3.0613e-05	3.4335e-06	-4.9114e-05	-2.5202e-05	-1.4107e-06	1.7447e-05	-4.1449e-05	2.5543e-05	3.796e-05	-4.0389e-05
67	0.00012995	0.0003305	5.452e-05	-5.9265e-06	-7.0329e-08	-4.1324e-06	9.3296e-05	-3.6666e-05	7.9099e-06	-3.1795e-05	-4.5535e-05	1.4946e-05	-4.1215e-05	-5.166e-06	-5.4051e-05	-3.12e-05	6.008e-06	7.6773e-06	-3.8089e-05	2.4548e-05	3.5371e-05	-4.1317e-05
68	0.00014668	0.00037375	6.0072e-05	-7.76e-06	1.0141e-05	5.1297e-06	0.00010961	-3.1985e-05	1.7135e-05	-2.9528e-05	-5.2754e-05	-1.1462e-06	-5.1275e-05	3.5471e-07	-6.1938e-05	-3.4437e-05	1.1346e-05	1.1017e-05	-4.3186e-05	2.8891e-05	2.8014e-05	-4.4457e-05
69	0.00016314	0.0004213	7.1797e-05	-3.025e-06	1.2326e-05	2.4232e-05	0.00013134	-2.9604e-05	2.4359e-05	-2.7121e-05	-6.2629e-05	-7.7078e-06	-6.6904e-05	5.2458e-06	-6.4016e-05	-4.0856e-05	9.7979e-06	1.4851e-05	-3.9319e-05	2.8705e-05	1.4085e-05	-5.1718e-05
70	0.00018138	0.00047368	8.1712e-05	1.2146e-05	6.6875e-06	3.5705e-05	0.00013927	-3.1798e-05	2.007e-05	-3.424e-05	-7.3184e-05	-6.7609e-06	-6.2548e-05	9.6235e-06	-7.017e-05	-4.2859e-05	-5.2524e-06	2.0421e-05	-2.4961e-05	2.9557e-05	1.9562e-05	-6.4565e-05
71	0.00020181	0.00053108	8.4318e-05	2.5095e-05	-4.5967e-06	2.9673e-05	0.00015174	-3.7485e-05	1.2654e-05	-3.9057e-05	-8.2077e-05	2.2976e-06	-7.0154e-05	-1.775e-06	-8.6682e-05	-4.1926e-05	-6.7747e-07	3.9727e-05	-2.389e-05	3.0551e-05	4.0898e-05	-7.4435e-05
72	0.00022508	0.00059348	8.5338e-05	3.218e-05	3.5597e-06	3.153e-05	0.00016644	-4.5503e-05	1.2065e-05	-3.5898e-05	-8.4053e-05	-1.1917e-05	-8.591e-05	-1.7847e-05	-9.6749e-05	-4.4699e-05	-1.2124e-05	4.2513e-05	-3.4567e-05	3.9255e-05	6.0483e-05	-7.9484e-05
73	0.00025184	0.00066086	0.00010049	3.0773e-05	8.8939e-06	2.9003e-05	0.00018539	-6.2464e-05	1.2484e-05	-4.2864e-05	-0.00010404	-1.0027e-05	-0.0001039	-2.0416e-05	-0.00011334	-4.2727e-05	-4.1787e-06	4.8202e-05	-3.8069e-05	6.7574e-05	8.482e-05	-9.0469e-05
74	0.00028109	0.00073652	0.00012093	2.2356e-05	2.834e-05	2.2268e-05	0.00021848	-8.8915e-05	1.0488e-05	-5.0314e-05	-0.00010889	-1.9743e-06	-0.00010971	-2.1883e-05	-0.00012698	-3.6952e-05	-7.6368e-06	8.2422e-05	-3.2592e-05	9.0172e-05	0.0001087	-0.00010119
75	0.00030716	0.00081932	0.0001273	1.7548e-05	2.4925e-05	3.5307e-05	0.0002315	-0.00010865	1.4145e-05	-4.1379e-05	-0.00010518	6.4639e-06	-0.0001083	-3.4914e-05	-0.00013505	-5.1271e-05	-2.5732e-05	7.6093e-05	-4.0426e-05	9.4949e-05	0.00011294	-0.00012141
76	0.00033166	0.00090791	0.00013725	2.1413e-06	9.9152e-06	2.3962e-05	0.000257	-0.00013396	2.6356e-05	-4.9799e-05	-0.00010439	1.5092e-05	-0.00010865	-4.0474e-05	-0.00014453	-5.7069e-05	-4.0131e-05	6.8545e-05	-5.1552e-05	9.3444e-05	0.00011504	-0.00013967
77	0.0003572	0.0010025	0.00013557	-2.4625e-05	-3.9214e-06	2.446e-05	0.00027478	-0.00013268	4.3361e-05	-4.8052e-05	-0.00010849	2.3606e-05	-0.00011715	-3.1971e-05	-0.00015592	-6.2082e-05	-3.3484e-05	7.617e-05	-6.9546e-05	0.00010531	0.00014465	-0.00014216
78	0.00037708	0.0011032	0.00012513	-1.0016e-05	-7.8122e-06	2.3052e-05	0.0002856	-0.00014318	5.4441e-05	-7.1407e-05	-0.00011552	2.0274e-05	-0.00014308	-8.1778e-06	-0.00016104	-6.2807e-05	-6.9372e-05	0.00010389	-7.9194e-05	0.00010996	0.00016384	-0.00012473
79	0.00038772	0.0012098	0.0001142	1.6751e-05	5.1843e-06	1.7791e-05	0.0002934	-0.00016664	4.4722e-05	-7.5246e-05	-0.00013768	3.0196e-05	-0.00016367	2.3956e-05	-0.00017242	-5.8324e-05	-7.1662e-05	8.0764e-05	-6.9232e-05	9.9057e-05	0.00016604	-0.0001428
80	0.00038906	0.0013165	0.00010089	1.788e-05	1.7526e-05	1.063e-05	0.00028488	-0.00019168	3.266e-05	-4.6013e-05	-0.00015492	4.2112e-05	-0.00017571	3.5547e-05	-0.00017651	-4.7077e-05	-6.1473e-05	7.0942e-05	-6.3258e-05	7.1509e-05	0.00015216	-0.0001459
81	0.00038927	0.0014154	9.9057e-05	-5.1066e-06	3.5683e-05	1.1752e-05	0.00027682	-0.0002052	2.7595e-05	-4.4015e-05	-0.00015562	4.9474e-05	-0.00017265	4.7944e-05	-0.00016241	-4.5765e-05	-7.9649e-05	7.9929e-05	-6.0369e-05	6.5652e-05	0.00015829	-0.00013788
82	0.00039574	0.0015168	0.0001031	-2.5737e-05	5.2057e-05	1.1472e-05	0.00027162	-0.00020354	1.2293e-05	-4.4506e-05	-0.00014409	5.4621e-05	-0.00017379	6.2876e-05	-0.00013563	-4.9236e-05	-7.4624e-05	9.6974e-05	-6.6112e-05	6.9902e-05	0.00016856	-0.00014907
83	0.00040124	0.0016202	9.6697e-05	-3.1415e-05	6.4418e-05	8.9062e-06	0.00026541	-0.00018096	-2.2849e-06	-4.6239e-05	-0.00015239	5.8873e-05	-0.00018515	5.905e-05	-0.000129	-4.454e-05	-6.25e-05	9.5713e-05	-7.0719e-05	9.8958e-05	0.00017349	-0.00016406
84	0.00040283	0.0017251	8.3194e-05	-5.0184e-05	7.1644e-05	1.5617e-05	0.00026421	-0.00018085	-1.4274e-05	-4.5368e-05	-0.00016558	6.1281e-05	-0.00020285	4.3863e-05	-0.00012153	-5.4177e-05	-5.4039e-05	7.3672e-05	-8.1868e-05	0.00011999	0.00017398	-0.00017806
85	0.00040257	0.0018306	5.9615e-05	-7.4364e-05	6.9048e-05	2.8081e-05	0.00025947	-0.00018227	-3.9526e-05	-4.2442e-05	-0.00018067	7.2158e-05	-0.00021261	6.394e-05	-9.9439e-05	-7.2275e-05	-4.9214e-05	5.5559e-05	-9.8641e-05	0.00013271	0.00016331	-0.00018427
86	0.00040086	0.0019363	3.2435e-05	-9.99e-05	6.2592e-05	2.8412e-05	0.0002393	-0.00018558	-7.3789e-05	-3.638e-05	-0.00018666	9.1263e-05	-0.00021219	8.8036e-05	-9.7654e-05	-7.4687e-05	-4.9379e-05	3.8461e-05	-0.00010148	0.00014179	0.00015215	-0.00018341
87	0.0003946	0.0020418	1.3452e-05	-0.00012559	6.2562e-05	2.6501e-05	0.00021658	-0.00018472	-8.0113e-05	-1.7931e-05	-0.0001847	9.1395e-05	-0.00019312	0.00011335	-0.00011186	-7.5274e-05	-6.3076e-05	3.8646e-05	-0.00010099	0.00014705	0.0001435	-0.00017562
88	0.00038107	0.0021465	-3.4056e-06	-0.00011442	6.345e-05	4.4938e-05	0.00019121	-0.00018013	-7.1054e-05	1.2994e-05	-0.00019104	7.8055e-05	-0.0001779	0.0001386	-0.00010776	-6.1649e-05	-8.839e-05	4.4805e-05	-9.3239e-05	0.0001444	0.00013322	-0.00016228
89	0.00036175	0.002246	-3.316e-05	-9.8376e-05	5.9574e-05	7.0343e-05	0.00016756	-0.00018395	-6.7496e-05	4.472e-05	-0.00019521	7.1817e-05	-0.00016338	0.00013523	-9.3029e-05	-4.3034e-05	-0.00010075	4.7577e-05	-8.0395e-05	0.00012585	0.00013896	-0.00014142
90	0.00034193	0.0023368	-8.0255e-05	-9.537e-05	5.7233e-05	8.5844e-05	0.00014914	-0.00018701	-6.948e-05	7.8025e-05	-0.00018795	7.7539e-05	-0.00015055	0.00012828	-8.3411e-05	-2.8123e-05	-9.1155e-05	4.9443e-05	-0.00010749	0.00011269	0.00015202	-0.00012144
91	0.00032481	0.0024248	-0.00012665	-9.6273e-05	5.5064e-05	9.1283e-05	0.0001253	-0.00018372	-7.1301e-05	0.00011164	-0.0001781	8.3129e-05	-0.00014819	0.00012095	-7.741e-05	-1.6066e-05	-8.1087e-05	5.1086e-05	-0.00014359	0.00010932	0.00016286	-0.00010591
92	0.00030856	0.00251	-0.00015322	-9.5652e-05	5.65e-05	9.6021e-05	9.6978e-05	-0.00017537	-7.7213e-05	0.00013373	-0.00018446	8.4499e-05	-0.00014628	0.00011389	-6.867e-05	-8.1981e-06	-9.5167e-05	5.1228e-05	-0.00016171	0.00011331	0.00014991	-8.8143e-05
93	0.00029161	0.0025915	-0.00016631	-8.9905e-05	5.6485e-05	8.3493e-05	6.7345e-05	-0.00016404	-8.3635e-05	0.00015578	-0.00019866	8.4884e-05	-0.00014971	0.00010676	-5.5535e-05	-1.4872e-05	-0.00011226	5.086e-05	-0.00015113	0.00011506	0.00013557	-6.4122e-05
94	0.00027413	0.0026677	-0.00017851	-8.2807e-05	5.5406e-05	7.0459e-05	3.7629e-05	-0.00013762	-8.9592e-05	0.00017626	-0.00020674	8.502e-05	-0.00015083	0.00010019	-4.0334e-05	-2.0337e-05	-0.00012839	5.0297e-05	-0.00013888	0.00011491	0.00012065	-3.8089e-05
95	0.00025498	0.0027379	-0.00018963	-7.499e-05	3.8387e-05	5.8039e-05	1.2949e-05	-0.00010893	-9.4317e-05	0.00016412	-0.00019204	9.1054e-05	-0.00013911	8.7747e-05	-3.0331e-05	-2.4745e-05	-0.00013242	5.0253e-05	-0.00012594	9.1624e-05	0.00010421	-2.3207e-05
96	0.00023611	0.0028019	-0.00020151	-6.7985e-05	1.825e-05	4.6223e-05	-3.6149e-06	-7.8099e-05	-9.8013e-05	0.00015293	-0.00017548	0.00010004	-0.00010503	7.488e-05	-2.2214e-05	-1.7592e-05	-0.00013261	5.0896e-05	-0.000113	6.7735e-05	8.3701e-05	-2.2117e-05
97	0.00022247	0.0028598	-0.00021202	-6.098e-05	-2.1246e-07	3.5054e-05	-1.8538e-05	-4.1142e-05	-0.0001011	0.00014253	-0.00015757	0.00010794	-7.1445e-05	6.2679e-05	-1.3743e-05	-1.0549e-05	-0.00013246	5.1373e-05	-0.00010025	4.549e-05	6.5007e-05	-1.9793e-05
98	0.00021525	0.0029122	-0.00022125	-5.4442e-05	-1.6836e-05	2.4686e-05	-3.191e-05	-6.1871e-06	-0.00010362	0.00013261	-0.00013164	0.0001148	-3.9645e-05	5.0894e-05	-4.4339e-06	-4.1766e-06	-0.00013203	5.1746e-05	-8.8246e-05	2.5118e-05	4.796e-05	-1.7247e-05
99	0.00021305	0.0029601	-0.00022954	-4.8609e-05	-3.1817e-05	1.5123e-05	-4.4509e-05	2.5821e-05	-0.00010579	0.00013438	-0.00010746	0.00012091	-1.6202e-05	3.9378e-05	1.8343e-05	1.3517e-06	-0.00013137	5.1887e-05	-7.7536e-05	6.2818e-06	3.1868e-05	4.3948e-06
100	0.00021226	0.0030039	-0.00023714	-4.5021e-05	-3.9979e-05	6.4446e-06	-5.6725e-05	5.4948e-05	-0.00010595	0.00013898	-8.5104e-05	0.00012263	1.4176e-06	3.1931e-05	3.8712e-05	6.2572e-06	-0.00013105	5.1646e-05	-6.7897e-05	-1.142e-05	1.6427e-05	3.0052e-05
101	0.00021328	0.0030438	-0.00024291	-4.3725e-05	-4.0777e-05	-1.3155e-06	-6.8523e-05	6.5068e-05	-0.00010493	0.00014282	-6.3789e-05	0.0001196	1.7883e-05	2.7581e-05	5.7663e-05	1.5e-05	-0.00013049	4.5102e-05	-5.8337e-05	-2.4965e-05	1.7307e-06	5.3483e-05
102	0.00021719	0.0030798	-0.00024085	-4.2304e-05	-4.1243e-05	-5.7715e-06	-7.9835e-05	7.3049e-05	-0.00010396	0.00014601	-4.4419e-05	0.00011684	3.3575e-05	2.3105e-05	7.5835e-05	2.2855e-05	-0.00012968	3.8044e-05	-4.8906e-05	-3.2098e-05	-1.1957e-05	7.5094e-05
103	0.0002241	0.0031121	-0.00023875	-4.0761e-05	-4.1434e-05	-7.1969e-06	-9.0627e-05	8.1035e-05	-0.00010304	0.00014863	-2.6523e-05	0.00011431	4.8446e-05	1.8585e-05	9.3193e-05	2.9853e-05	-0.00012866	3.1439e-05	-3.9678e-05	-3.9e-05	-1.9998e-05	9.4936e-05
104	0.00023339	0.0031408	-0.00023664	-3.9103e-05	-4.1396e-05	-8.2408e-06	-0.00010089	8.8938e-05	-0.00010217	0.00015073	-8.7778e-06	0.00011202	6.2448e-05	1.4084e-05	0.00010964	3.6032e-05	-0.00012746	2.5307e-05	-3.0718e-05	-4.5662e-05	-2.7761e-05	0.00011306
105	0.00024433	0.0031663	-0.00023452	-3.7335e-05	-4.1171e-05	-8.9417e-06	-0.00011183	9.6704e-05	-0.00010134	0.00015239	8.6506e-06	0.00010995	7.4422e-05	9.6408e-06	0.00011762	4.1436e-05	-0.00012611	1.9649e-05	-2.2066e-05	-5.2085e-05	-3.5226e-05	0.00012909
106	0.00025628	0.0031887	-0.0002324	-3.5462e-05	-4.0791e-05	-9.3348e-06	-0.00012219	0.0001043	-0.00010054	0.00015365	2.5655e-05	0.00010808	7.7821e-05	5.2859e-06	0.00012443	4.611e-05	-0.00012462	1.446e-05	-1.3743e-05	-5.827e-05	-4.2381e-05	0.0001419
107	0.00026856	0.0032082	-0.0002303	-3.3491e-05	-4.0286e-05	-9.4517e-06	-0.00013186	0.00011172	-9.9774e-05	0.00015454	4.216e-05	0.00010641	8.1281e-05	1.0403e-06	0.00013104	5.0098e-05	-0.00012301	9.7286e-06	-5.3887e-06	-6.4221e-05	-4.922e-05	0.00015345
108	0.00028075	0.003225	-0.00022824	-3.1433e-05	-3.9676e-05	-9.3213e-06	-0.00014087	0.00011893	-9.9039e-05	0.00015514	5.811e-05	0.00010491	8.4798e-05	-3.081e-06	0.00013744	5.3443e-05	-0.0001213	5.4385e-06	2.7356e-06	-6.9943e-05	-5.5745e-05	0.00016383
109	0.00029263	0.0032392	-0.00022621	-2.9297e-05	-3.8981e-05	-8.9702e-06	-0.00014924	0.00012723	-9.8332e-05	0.00015583	7.347e-05	0.00010358	8.8367e-05	-7.0678e-06	0.00014364	5.6188e-05	-0.00011955	1.5708e-06	1.0459e-05	-7.5439e-05	-6.1959e-05	0.0001731
110	0.00030435	0.0032512	-0.00022422	-2.7092e-05	-3.8216e-05	-8.4227e-06	-0.00015702	0.00013563	-9.7653e-05	0.0001562	8.8949e-05	0.00010241	9.1985e-05	-1.0914e-05	0.00014964	5.8375e-05	-0.00011812	-1.8955e-06	1.7787e-05	-8.0716e-05	-6.787e-05	0.00018135
111	0.00031571	0.0032609	-0.00022229	-2.5448e-05	-3.7395e-05	-7.7012e-06	-0.00016424	0.00014362	-9.7e-05	0.00015628	0.00010562	0.00010139	9.5646e-05	-1.4617e-05	0.00015544	6.0045e-05	-0.00011655	-4.9832e-06	2.4731e-05	-8.5781e-05	-7.3489e-05	0.00018865
112	0.00032675	0.0032687	-0.0002204	-2.3995e-05	-3.6527e-05	-6.8263e-06	-0.00017092	0.0001512	-9.6373e-05	0.00015611	0.0001214	0.00010051	9.9343e-05	-1.8176e-05	0.00016105	6.1236e-05	-0.00011487	-7.7157e-06	3.1302e-05	-9.064e-05	-7.8828e-05	0.00019506
113	0.00033742	0.0032747	-0.00021858	-2.235e-05	-3.5622e-05	-5.8172e-06	-0.0001771	0.0001584	-9.577e-05	0.0001557	0.00013631	9.9749e-05	0.00010307	-2.1593e-05	0.00016648	6.1987e-05	-0.00011309	-1.0117e-05	3.7516e-05	-9.53e-05	-8.3897e-05	0.00020065
114	0.00034763	0.0032791	-0.00021682	-2.0533e-05	-3.4687e-05	-4.6912e-06	-0.00018282	0.00016522	-9.519e-05	0.00015508	0.00015038	9.9109e-05	0.00010682	-2.4869e-05	0.00017173	6.2335e-05	-0.00011122	-1.2211e-05	4.3388e-05	-9.9768e-05	-8.8712e-05	0.00020549
115	0.00035733	0.0032819	-0.00021511	-1.8563e-05	-3.3729e-05	-3.4646e-06	-0.00018811	0.00017169	-9.4632e-05	0.00015428	0.00016362	9.8578e-05	0.00011059	-2.8009e-05	0.00017682	6.2314e-05	-0.00010927	-1.402e-05	4.8936e-05	-0.00010405	-9.3286e-05	0.00020964
116	0.00036657	0.0032834	-0.00021346	-1.6457e-05	-3.2752e-05	-2.152e-06	-0.00019299	0.00017781	-9.4093e-05	0.00015332	0.00017608	9.8147e-05	0.00011438	-3.1017e-05	0.00018175	6.1957e-05	-0.00010725	-1.5569e-05	5.4177e-05	-0.00010816	-9.7632e-05	0.00021315
117	0.00037536	0.0032836	-0.00021187	-1.4232e-05	-3.1761e-05	-7.6709e-07	-0.00019749	0.00018361	-9.3519e-05	0.00015222	0.00018779	9.7807e-05	0.00011817	-3.3899e-05	0.00018653	6.1296e-05	-0.00010518	-1.6878e-05	5.913e-05	-0.0001121	-0.00010177	0.00021608
118	0.0003837	0.0032827	-0.00021034	-1.1904e-05	-3.0759e-05	6.7779e-07	-0.00020165	0.0001891	-9.3049e-05	0.000151	0.00019878	9.755e-05	0.00012195	-3.6659e-05	0.00019117	6.0361e-05	-0.00010305	-1.797e-05	6.3812e-05	-0.00011588	-0.0001057	0.00021849
119	0.00039164	0.0032808	-0.00020887	-9.4874e-06	-2.9748e-05	2.1713e-06	-0.00020549	0.00019431	-9.2594e-05	0.00014967	0.0002091	9.7368e-05	0.00012574	-3.9303e-05	0.00019568	5.918e-05	-0.00010089	-1.8864e-05	6.8243e-05	-0.0001195	-0.00010944	0.00022043
120	0.00039916	0.003278	-0.00020744	-6.9962e-06	-2.8732e-05	3.703e-06	-0.00020903	0.00019924	-9.2126e-05	0.00014824	0.00021879	9.7254e-05	0.00012951	-4.1836e-05	0.00020006	5.7777e-05	-9.8686e-05	-1.9581e-05	7.2439e-05	-0.00012298	-0.00011301	0.00022194
121	0.00040631	0.0032744	-0.00020607	-4.4433e-06	-2.7712e-05	5.2636e-06	-0.00021231	0.00020391	-9.1673e-05	0.00014674	0.00022788	9.7199e-05	0.00013327	-4.4265e-05	0.00020432	5.6179e-05	-9.6457e-05	-2.0137e-05	7.6418e-05	-0.00012631	-0.00011642	0.00022306
122	0.0004131	0.0032701	-0.00020474	-1.8407e-06	-2.6689e-05	6.8446e-06	-0.00021533	0.00020834	-9.1232e-05	0.00014517	0.00023641	9.7198e-05	0.000137	-4.6596e-05	0.00020848	5.4408e-05	-9.4208e-05	-2.0551e-05	8.0196e-05	-0.00012952	-0.00011968	0.00022383
123	0.00041953	0.0032652	-0.00020346	8.0056e-07	-2.5665e-05	8.4381e-06	-0.00021813	0.00021255	-9.0803e-05	0.00014356	0.00024442	9.7245e-05	0.00014071	-4.8833e-05	0.00021253	5.2486e-05	-9.1943e-05	-2.0839e-05	8.3791e-05	-0.0001326	-0.00012279	0.0002243
124	0.00042562	0.0032598	-0.00020222	3.4702e-06	-2.4641e-05	1.0037e-05	-0.00022096	0.00021655	-9.0384e-05	0.00014189	0.00025194	9.7332e-05	0.00014439	-5.0982e-05	0.00021649	5.0432e-05	-8.9667e-05	-2.1016e-05	8.7216e-05	-0.00013555	-0.00012578	0.00022451
125	0.00043141	0.0032539	-0.00020101	6.1589e-06	-2.3618e-05	1.1636e-05	-0.00022412	0.00022035	-8.9973e-05	0.0001402	0.00025902	9.7456e-05	0.00014804	-5.3048e-05	0.00022035	4.8265e-05	-8.7385e-05	-2.1097e-05	9.0488e-05	-0.0001384	-0.00012865	0.00022447
126	0.00043694	0.0032477	-0.00019983	8.858e-06	-2.2595e-05	1.3228e-05	-0.00022713	0.00022396	-8.9571e-05	0.00013848	0.00026568	9.7609e-05	0.00015166	-5.5037e-05	0.00022413	4.6002e-05	-8.5101e-05	-2.1094e-05	9.362e-05	-0.00014114	-0.0001314	0.00022423
127	0.0004422	0.0032411	-0.00019867	1.156e-05	-2.1575e-05	1.4808e-05	-0.00022999	0.00022741	-8.9174e-05	0.00013679	0.00027195	9.7788e-05	0.00015523	-5.6954e-05	0.00022783	4.3659e-05	-8.2819e-05	-2.102e-05	9.6626e-05	-0.00014377	-0.00013406	0.00022382
128	0.00044725	0.0032343	-0.00019755	1.4257e-05	-2.0556e-05	1.6373e-05	-0.00023272	0.0002307	-8.8784e-05	0.00013528	0.00027788	9.7989e-05	0.00015876	-5.8803e-05	0.00023146	4.1251e-05	-8.0543e-05	-2.0887e-05	9.9519e-05	-0.00014631	-0.00013662	0.00022325
129	0.00045212	0.0032272	-0.00019644	1.6942e-05	-1.9539e-05	1.7917e-05	-0.00023532	0.00023384	-8.8398e-05	0.00013377	0.00028349	9.8206e-05	0.00016225	-6.0589e-05	0.00023502	3.8791e-05	-7.8274e-05	-2.0705e-05	0.00010231	-0.00014876	-0.0001391	0.00022256
130	0.00045679	0.0032201	-0.00019534	1.9611e-05	-1.8524e-05	1.9438e-05	-0.0002378	0.00023685	-8.8015e-05	0.00013227	0.0002888	9.8437e-05	0.00016569	-6.2317e-05	0.00023852	3.6291e-05	-7.6018e-05	-2.0485e-05	0.00010501	-0.00015113	-0.0001415	0.00022177
131	0.00046131	0.0032128	-0.00019426	2.2257e-05	-1.7655e-05	2.0933e-05	-0.00024018	0.00023973	-8.7635e-05	0.00013078	0.00029386	9.8678e-05	0.00016908	-6.399e-05	0.00024196	3.3763e-05	-7.3775e-05	-2.0235e-05	0.00010763	-0.00015341	-0.00014383	0.0002209
132	0.00046567	0.0032055	-0.00019319	2.4875e-05	-1.7155e-05	2.2397e-05	-0.00024246	0.00024249	-8.7258e-05	0.00012931	0.00029867	9.8926e-05	0.00017243	-6.5612e-05	0.00024535	3.1217e-05	-7.1548e-05	-1.9965e-05	0.00011019	-0.00015575	-0.00014457	0.00021996
133	0.00046989	0.0031982	-0.00019213	2.7168e-05	-1.713e-05	2.383e-05	-0.00024477	0.00024515	-8.6881e-05	0.00012785	0.00030327	9.9178e-05	0.00017572	-6.7189e-05	0.00024869	2.8663e-05	-6.9465e-05	-1.9681e-05	0.00011268	-0.00015833	-0.00014487	0.00021899
134	0.00047406	0.0031909	-0.00019107	2.9281e-05	-1.7572e-05	2.5228e-05	-0.00024728	0.00024771	-8.6504e-05	0.00012642	0.00030751	9.9431e-05	0.00017895	-6.8722e-05	0.00025198	2.6108e-05	-6.7728e-05	-1.9392e-05	0.00011498	-0.00016124	-0.00014514	0.00021798
135	0.00047816	0.0031837	-0.00019001	3.1357e-05	-1.8371e-05	2.6591e-05	-0.00025008	0.00025019	-8.6128e-05	0.00012492	0.00031112	9.9662e-05	0.00018213	-7.0216e-05	0.00025524	2.3561e-05	-6.6467e-05	-1.9104e-05	0.00011684	-0.00016447	-0.00014538	0.00021695
136	0.00048213	0.0031765	-0.00018883	3.3398e-05	-1.9226e-05	2.7919e-05	-0.00025305	0.00025265	-8.5753e-05	0.00012331	0.00031409	9.9859e-05	0.00018537	-7.1583e-05	0.00025843	2.1107e-05	-6.5714e-05	-1.8752e-05	0.00011828	-0.0001678	-0.00014555	0.00021585
137	0.00048591	0.0031691	-0.00018738	3.5399e-05	-1.9719e-05	2.9218e-05	-0.00025592	0.00025514	-8.5385e-05	0.00012169	0.00031662	0.00010004	0.00018873	-7.2751e-05	0.00026154	1.8791e-05	-6.5048e-05	-1.8283e-05	0.00011946	-0.00016805	-0.00014556	0.00021468
138	0.00048944	0.0031615	-0.0001857	3.7354e-05	-1.9561e-05	3.0485e-05	-0.00025845	0.00025756	-8.5028e-05	0.00012014	0.00031891	0.00010022	0.00019217	-7.3775e-05	0.00026453	1.6556e-05	-6.4227e-05	-1.7723e-05	0.00012056	-0.00016774	-0.00014541	0.00021346
139	0.00049269	0.0031539	-0.00018398	3.9255e-05	-1.8702e-05	3.1716e-05	-0.00026045	0.00025984	-8.4683e-05	0.00011864	0.0003212	0.00010039	0.00019555	-7.4736e-05	0.00026738	1.4348e-05	-6.3044e-05	-1.7121e-05	0.00012177	-0.00016689	-0.00014515	0.00021218
140	0.00049568	0.0031462	-0.00018243	4.1093e-05	-1.7344e-05	3.2905e-05	-0.00026185	0.00026188	-8.435e-05	0.00011715	0.0003237	0.00010047	0.00019876	-7.5738e-05	0.00027009	1.2084e-05	-6.1396e-05	-1.6568e-05	0.00012325	-0.00016566	-0.00014487	0.00021078
141	0.00049852	0.0031386	-0.00018119	4.2858e-05	-1.5865e-05	3.4042e-05	-0.00026292	0.00026357	-8.4027e-05	0.00011559	0.00032654	0.0001004	0.00020167	-7.6931e-05	0.00027264	9.6236e-06	-5.9378e-05	-1.62e-05	0.00012506	-0.00016437	-0.00014473	0.00020916
142	0.00050129	0.0031314	-0.00018026	4.4658e-05	-1.4566e-05	3.5226e-05	-0.00026397	0.00026492	-8.3644e-05	0.00011403	0.00032973	0.00010023	0.00020427	-7.8377e-05	0.00027515	6.9138e-06	-5.7217e-05	-1.6043e-05	0.00012721	-0.00016326	-0.0001448	0.00020733
143	0.00050408	0.0031244	-0.00017949	4.6491e-05	-1.344e-05	3.6448e-05	-0.00026516	0.00026611	-8.324e-05	0.00011247	0.00033309	0.00010016	0.00020669	-8.0065e-05	0.00027784	4.0541e-06	-5.5134e-05	-1.5971e-05	0.00012953	-0.00016236	-0.00014504	0.00020531
144	0.00050689	0.0031178	-0.00017865	4.8311e-05	-1.2285e-05	3.7523e-05	-0.00026653	0.00026724	-8.2855e-05	0.00011077	0.00033632	0.00010018	0.00020912	-8.1984e-05	0.00028064	1.2095e-06	-5.3183e-05	-1.5824e-05	0.00013177	-0.00016158	-0.00014535	0.00020304
145	0.00050961	0.0031116	-0.00017763	5.0088e-05	-1.1102e-05	3.8453e-05	-0.00026799	0.00026832	-8.2499e-05	0.00010887	0.00033938	0.00010018	0.00021154	-8.4061e-05	0.0002834	-1.5412e-06	-5.1245e-05	-1.5607e-05	0.00013385	-0.00016081	-0.00014571	0.00020054
146	0.00051222	0.0031056	-0.00017654	5.1775e-05	-1.0063e-05	3.9335e-05	-0.00026937	0.00026936	-8.2139e-05	0.0001068	0.00034239	0.00010018	0.00021387	-8.6183e-05	0.00028609	-4.2366e-06	-4.9341e-05	-1.5472e-05	0.00013581	-0.00016002	-0.00014615	0.0001979
147	0.00051477	0.0031	-0.0001754	5.3421e-05	-9.2272e-06	4.019e-05	-0.00027062	0.00027041	-8.1736e-05	0.00010466	0.00034534	0.0001002	0.0002161	-8.7725e-05	0.00028875	-6.8914e-06	-4.7593e-05	-1.5477e-05	0.00013764	-0.00015934	-0.00014668	0.00019519
148	0.00051728	0.0030947	-0.00017414	5.5024e-05	-8.566e-06	4.1018e-05	-0.00027187	0.00027152	-8.136e-05	0.00010261	0.00034825	0.00010027	0.00021824	-8.8487e-05	0.00029141	-9.4942e-06	-4.6022e-05	-1.5602e-05	0.00013937	-0.00015879	-0.00014726	0.00019241
149	0.0005198	0.0030897	-0.00017282	5.6583e-05	-8.0441e-06	4.1815e-05	-0.00027316	0.00027273	-8.1012e-05	0.0001007	0.00035109	0.00010038	0.0002203	-8.9274e-05	0.00029406	-1.2036e-05	-4.4599e-05	-1.5816e-05	0.00014099	-0.00015837	-0.00014788	0.00018923
150	0.0005223	0.0030849	-0.00017144	5.8097e-05	-7.6337e-06	4.2578e-05	-0.00027449	0.00027403	-8.0686e-05	9.8919e-05	0.00035384	0.0001005	0.00022226	-9.008e-05	0.00029668	-1.4508e-05	-4.3302e-05	-1.6099e-05	0.00014253	-0.00015808	-0.00014852	0.0001861
151	0.00052479	0.0030803	-0.00017004	5.9566e-05	-7.3132e-06	4.3305e-05	-0.00027584	0.00027541	-8.0377e-05	9.7256e-05	0.00035651	0.00010063	0.00022415	-9.0901e-05	0.00029927	-1.6906e-05	-4.2114e-05	-1.6433e-05	0.00014399	-0.00015788	-0.00014918	0.00018304
152	0.00052726	0.003076	-0.00016862	6.0991e-05	-7.0658e-06	4.3994e-05	-0.00027722	0.00027683	-8.008e-05	9.5701e-05	0.0003591	0.00010077	0.00022596	-9.1738e-05	0.0003018	-1.9226e-05	-4.1019e-05	-1.7152e-05	0.00014539	-0.00015778	-0.00014985	0.00018006
153	0.0005297	0.003072	-0.00016719	6.2371e-05	-6.8787e-06	4.4644e-05	-0.00027859	0.00027827	-7.9792e-05	9.4248e-05	0.0003616	0.0001009	0.00022769	-9.2591e-05	0.00030428	-2.1463e-05	-4.0009e-05	-1.8502e-05	0.00014672	-0.00015776	-0.00015053	0.00017719
154	0.00053211	0.0030682	-0.00016576	6.3706e-05	-6.7418e-06	4.5254e-05	-0.00027997	0.00027987	-7.9511e-05	9.2891e-05	0.00036403	0.00010103	0.00022934	-9.3462e-05	0.00030671	-2.3615e-05	-3.9073e-05	-1.9829e-05	0.00014801	-0.00015782	-0.00015123	0.00017443
155	0.00053449	0.0030647	-0.00016433	6.4998e-05	-6.647e-06	4.5824e-05	-0.00028134	0.00028146	-7.9234e-05	9.1625e-05	0.0003664	0.00010115	0.00023093	-9.4352e-05	0.00030907	-2.5682e-05	-3.8205e-05	-2.1127e-05	0.00014926	-0.00015796	-0.00015194	0.0001718
156	0.00053686	0.0030615	-0.00016291	6.6247e-05	-6.5882e-06	4.6354e-05	-0.00028271	0.00028302	-7.8961e-05	9.0445e-05	0.0003687	0.00010125	0.00023244	-9.5266e-05	0.00031138	-2.7661e-05	-3.74e-05	-2.2393e-05	0.00015047	-0.00015818	-0.00015266	0.00016929
157	0.00053921	0.0030585	-0.00016149	6.7454e-05	-6.5602e-06	4.6842e-05	-0.00028407	0.00028454	-7.8689e-05	8.9349e-05	0.00037096	0.00010134	0.00023387	-9.6206e-05	0.00031364	-2.9551e-05	-3.6653e-05	-2.3625e-05	0.00015165	-0.00015848	-0.00015341	0.00016691
158	0.00054154	0.0030559	-0.00016008	6.8618e-05	-6.5592e-06	4.729e-05	-0.00028543	0.00028601	-7.8417e-05	8.8332e-05	0.00037318	0.00010142	0.00023524	-9.7175e-05	0.00031583	-3.1353e-05	-3.5961e-05	-2.4819e-05	0.0001528	-0.00015887	-0.00015417	0.00016468
159	0.00054385	0.0030536	-0.00015868	6.9742e-05	-6.5816e-06	4.7698e-05	-0.00028677	0.00028744	-7.8146e-05	8.7392e-05	0.00037537	0.00010147	0.00023654	-9.8177e-05	0.00031798	-3.3066e-05	-3.532e-05	-2.5976e-05	0.00015394	-0.00015933	-0.00015497	0.00016259
160	0.00054615	0.0030516	-0.00015728	7.0826e-05	-6.6248e-06	4.8064e-05	-0.00028811	0.00028882	-7.7874e-05	8.6527e-05	0.00037753	0.00010151	0.00023776	-9.9216e-05	0.00032007	-3.469e-05	-3.4729e-05	-2.7094e-05	0.00015506	-0.00015989	-0.0001558	0.00016064
161	0.00054844	0.0030499	-0.00015589	7.1869e-05	-6.6863e-06	4.839e-05	-0.00028944	0.00029015	-7.76e-05	8.5735e-05	0.00037968	0.00010153	0.00023892	-0.00010029	0.00032211	-3.6224e-05	-3.4184e-05	-2.8173e-05	0.00015617	-0.00016053	-0.00015666	0.00015885
162	0.00055073	0.0030486	-0.00015451	7.2874e-05	-6.7643e-06	4.8675e-05	-0.00029076	0.00029144	-7.7324e-05	8.5014e-05	0.00038182	0.00010153	0.00024001	-0.00010142	0.00032411	-3.7669e-05	-3.3685e-05	-2.9213e-05	0.00015727	-0.00016126	-0.00015756	0.00015721
163	0.00055302	0.0030477	-0.00015312	7.384e-05	-6.8569e-06	4.8919e-05	-0.00029208	0.00029267	-7.7045e-05	8.4362e-05	0.00038396	0.00010151	0.00024103	-0.00010258	0.00032606	-3.899e-05	-3.3228e-05	-3.0214e-05	0.00015837	-0.00016209	-0.00015851	0.00015573
164	0.00055531	0.0030471	-0.00015173	7.4769e-05	-6.9627e-06	4.9123e-05	-0.0002934	0.00029387	-7.6763e-05	8.3777e-05	0.00038612	0.00010147	0.00024198	-0.0001038	0.00032796	-4.0087e-05	-3.2814e-05	-3.1176e-05	0.00015948	-0.00016302	-0.0001595	0.00015441
165	0.00055761	0.0030469	-0.00015035	7.566e-05	-7.0804e-06	4.9286e-05	-0.00029471	0.00029501	-7.6477e-05	8.3259e-05	0.00038829	0.00010141	0.00024286	-0.00010507	0.00032983	-4.1139e-05	-3.244e-05	-3.21e-05	0.00016059	-0.00016405	-0.00016055	0.00015324
166	0.00055993	0.0030471	-0.00014895	7.6515e-05	-7.2086e-06	4.9408e-05	-0.00029602	0.00029612	-7.6188e-05	8.2806e-05	0.00039048	0.00010132	0.00024368	-0.0001064	0.00033166	-4.2146e-05	-3.2105e-05	-3.2985e-05	0.00016171	-0.00016518	-0.00016165	0.00015224
167	0.00056227	0.0030477	-0.00014755	7.7334e-05	-7.3465e-06	4.949e-05	-0.00029734	0.00029718	-7.5893e-05	8.2416e-05	0.0003927	0.00010121	0.00024442	-0.00010778	0.00033345	-4.3109e-05	-3.1808e-05	-3.3833e-05	0.00016284	-0.00016642	-0.00016281	0.00015141
168	0.00056463	0.0030487	-0.00014615	7.8118e-05	-7.493e-06	4.9531e-05	-0.00029865	0.0002982	-7.5594e-05	8.2089e-05	0.00039495	0.00010108	0.0002451	-0.00010923	0.00033521	-4.403e-05	-3.1548e-05	-3.4643e-05	0.00016398	-0.00016777	-0.00016404	0.00015074
169	0.00056702	0.0030501	-0.00014473	7.8866e-05	-7.6472e-06	4.9531e-05	-0.00029997	0.00029917	-7.5289e-05	8.1823e-05	0.00039725	0.00010092	0.00024571	-0.00011074	0.00033694	-4.491e-05	-3.1324e-05	-3.5417e-05	0.00016515	-0.00016924	-0.00016533	0.00015023
170	0.00056945	0.0030519	-0.00014329	7.958e-05	-7.8083e-06	4.9491e-05	-0.00030129	0.00030028	-7.4979e-05	8.1618e-05	0.0003996	0.00010074	0.00024625	-0.00011233	0.00033864	-4.575e-05	-3.1136e-05	-3.6154e-05	0.00016633	-0.00017082	-0.00016669	0.0001499
171	0.00057191	0.0030542	-0.00014185	8.0261e-05	-7.9755e-06	4.9409e-05	-0.00030262	0.00030145	-7.4662e-05	8.1473e-05	0.000402	0.00010054	0.00024672	-0.00011398	0.00034031	-4.6549e-05	-3.0982e-05	-3.6855e-05	0.00016754	-0.00017251	-0.00016812	0.00014974
172	0.00057441	0.0030569	-0.00014038	8.0907e-05	-8.1481e-06	4.9287e-05	-0.00030395	0.00030262	-7.4338e-05	8.1387e-05	0.00040446	0.00010031	0.00024712	-0.0001157	0.00034195	-4.7253e-05	-3.0861e-05	-3.752e-05	0.00016878	-0.00017433	-0.00016964	0.00014975
173	0.00057695	0.0030601	-0.0001389	8.1521e-05	-8.3256e-06	4.9123e-05	-0.00030529	0.00030378	-7.4008e-05	8.1359e-05	0.00040699	0.00010006	0.00024745	-0.0001175	0.00034356	-4.7727e-05	-3.0774e-05	-3.8151e-05	0.00017004	-0.00017628	-0.00017123	0.00014993
174	0.00057954	0.0030637	-0.00013739	8.2102e-05	-8.5072e-06	4.8919e-05	-0.00030663	0.00030495	-7.367e-05	8.1389e-05	0.00040958	9.9775e-05	0.00024772	-0.00011938	0.00034516	-4.8115e-05	-3.0719e-05	-3.8747e-05	0.00017134	-0.00017835	-0.0001729	0.00015029
175	0.00058218	0.0030678	-0.00013586	8.265e-05	-8.6924e-06	4.8672e-05	-0.00030799	0.00030611	-7.3324e-05	8.1475e-05	0.00041225	9.9468e-05	0.00024791	-0.00012135	0.00034673	-4.8414e-05	-3.0696e-05	-3.9308e-05	0.00017267	-0.00018055	-0.00017466	0.00015083
176	0.00058488	0.0030724	-0.0001343	8.3166e-05	-8.8807e-06	4.8384e-05	-0.00030936	0.00030728	-7.297e-05	8.1619e-05	0.000415	9.9134e-05	0.00024803	-0.00012339	0.00034828	-4.8625e-05	-3.0704e-05	-3.9836e-05	0.00017404	-0.00018288	-0.00017651	0.00015154
177	0.00058765	0.0030774	-0.00013272	8.3651e-05	-9.0715e-06	4.8054e-05	-0.00031074	0.00030846	-7.2607e-05	8.1818e-05	0.00041784	9.8772e-05	0.00024808	-0.00012552	0.00034982	-4.8748e-05	-3.0743e-05	-4.033e-05	0.00017544	-0.00018535	-0.00017845	0.00015244
178	0.0005905	0.003083	-0.0001311	8.4104e-05	-9.2644e-06	4.7682e-05	-0.00031213	0.00030964	-7.2234e-05	8.2073e-05	0.00042076	9.8383e-05	0.00024806	-0.00012775	0.00035133	-4.8782e-05	-3.0812e-05	-4.0792e-05	0.00017689	-0.00018796	-0.00018049	0.00015352
179	0.00059343	0.003089	-0.00012945	8.4525e-05	-9.4589e-06	4.7267e-05	-0.00031353	0.00031083	-7.1852e-05	8.2383e-05	0.00042378	9.7965e-05	0.00024797	-0.00013006	0.00035283	-4.8727e-05	-3.0911e-05	-4.122e-05	0.00017838	-0.00019071	-0.00018262	0.00015479
180	0.00059644	0.0030956	-0.00012776	8.4915e-05	-9.6546e-06	4.6809e-05	-0.00031495	0.00031202	-7.146e-05	8.2748e-05	0.0004269	9.7518e-05	0.0002478	-0.00013247	0.00035431	-4.8583e-05	-3.104e-05	-4.1615e-05	0.00017992	-0.00019361	-0.00018486	0.00015624
181	0.00059952	0.0031027	-0.00012604	8.5274e-05	-9.851e-06	4.6308e-05	-0.00031638	0.00031323	-7.1058e-05	8.3168e-05	0.00043013	9.7041e-05	0.00024756	-0.00013498	0.00035578	-4.8349e-05	-3.1197e-05	-4.1978e-05	0.0001815	-0.00019665	-0.0001872	0.00015789
182	0.00060267	0.0031103	-0.00012428	8.5602e-05	-1.0048e-05	4.5762e-05	-0.00031783	0.00031445	-7.0644e-05	8.3642e-05	0.00043346	9.6534e-05	0.00024725	-0.00013759	0.00035724	-4.8024e-05	-3.1384e-05	-4.3554e-05	0.00018313	-0.00019985	-0.00018965	0.00015972
183	0.00060587	0.0031184	-0.00012247	8.5899e-05	-1.0245e-05	4.5173e-05	-0.0003193	0.00031568	-7.0219e-05	8.4171e-05	0.0004369	9.5996e-05	0.00024686	-0.0001403	0.00035868	-4.7608e-05	-3.16e-05	-4.5226e-05	0.00018482	-0.00020319	-0.00019221	0.00016175
184	0.00060911	0.0031271	-0.00012062	8.6166e-05	-1.0441e-05	4.4538e-05	-0.00032079	0.00031693	-6.9782e-05	8.4755e-05	0.00044047	9.5427e-05	0.00024639	-0.00014312	0.00036012	-4.71e-05	-3.1844e-05	-4.6968e-05	0.00018656	-0.0002067	-0.00019489	0.00016382
185	0.00061242	0.0031363	-0.00011873	8.6401e-05	-1.0637e-05	4.3859e-05	-0.00032229	0.00031819	-6.9332e-05	8.5393e-05	0.00044415	9.4825e-05	0.00024585	-0.00014604	0.00036154	-4.6499e-05	-3.2116e-05	-4.8784e-05	0.00018836	-0.00021036	-0.00019768	0.00016559
186	0.0006158	0.003146	-0.00011678	8.628e-05	-1.0831e-05	4.3133e-05	-0.00032381	0.00031947	-6.8869e-05	8.6085e-05	0.00044796	9.419e-05	0.00024523	-0.00014908	0.00036295	-4.5805e-05	-3.2417e-05	-5.0674e-05	0.00019021	-0.00021419	-0.00020059	0.00016753
187	0.00061921	0.0031564	-0.00011478	8.5559e-05	-1.1024e-05	4.236e-05	-0.00032535	0.00032076	-6.8393e-05	8.6832e-05	0.0004519	9.3521e-05	0.00024453	-0.00015223	0.00036436	-4.5015e-05	-3.2917e-05	-5.2642e-05	0.00019213	-0.00021819	-0.00020362	0.00016963
188	0.00062268	0.0031673	-0.00011273	8.4759e-05	-1.1216e-05	4.154e-05	-0.00032692	0.00032207	-6.7902e-05	8.7633e-05	0.00045598	9.2817e-05	0.00024375	-0.0001555	0.00036575	-4.413e-05	-3.3612e-05	-5.4688e-05	0.00019411	-0.00022235	-0.00020678	0.00017189
189	0.00062626	0.0031787	-0.00011062	8.3878e-05	-1.1405e-05	4.0672e-05	-0.0003285	0.00032341	-6.7396e-05	8.849e-05	0.00046019	9.2078e-05	0.00024288	-0.00015781	0.00036714	-4.3147e-05	-3.4355e-05	-5.6816e-05	0.00019616	-0.00022669	-0.00021007	0.00017432
190	0.00062992	0.0031908	-0.00010845	8.2915e-05	-1.1592e-05	3.9755e-05	-0.00033011	0.00032476	-6.6875e-05	8.9401e-05	0.00046455	9.1303e-05	0.00024193	-0.00015946	0.00036853	-4.2066e-05	-3.5144e-05	-5.9026e-05	0.00019827	-0.00023121	-0.00021349	0.00017691
191	0.0006337	0.0032035	-0.00010622	8.1868e-05	-1.1777e-05	3.8789e-05	-0.00033174	0.00032613	-6.6338e-05	9.0368e-05	0.00046906	9.049e-05	0.0002409	-0.00016112	0.00037137	-4.0885e-05	-3.5981e-05	-6.1322e-05	0.00020045	-0.00023591	-0.00021705	0.00017968
192	0.00063762	0.0032168	-0.00010392	8.0736e-05	-1.1958e-05	3.7772e-05	-0.00033339	0.00032752	-6.5785e-05	9.1391e-05	0.00047372	8.9639e-05	0.00023978	-0.0001628	0.0003758	-3.9602e-05	-3.6865e-05	-6.3706e-05	0.0002027	-0.00024079	-0.00022075	0.00018262
193	0.00064167	0.0032306	-0.00010156	7.9519e-05	-1.2136e-05	3.6703e-05	-0.00033506	0.00032894	-6.5214e-05	9.247e-05	0.00047854	8.8749e-05	0.00023858	-0.0001645	0.00038036	-3.8216e-05	-3.7799e-05	-6.618e-05	0.00020503	-0.00024586	-0.00022459	0.00018573
194	0.00064575	0.0032452	-9.9128e-05	7.8213e-05	-1.2311e-05	3.5582e-05	-0.00033676	0.00033038	-6.4625e-05	9.3606e-05	0.00048352	8.7819e-05	0.00023728	-0.00016622	0.00038507	-3.6725e-05	-3.8781e-05	-6.8746e-05	0.00020743	-0.00025113	-0.00022858	0.00018903
195	0.00064993	0.0032603	-9.7139e-05	7.6818e-05	-1.2482e-05	3.4408e-05	-0.00033849	0.00033185	-6.3479e-05	9.4799e-05	0.00048636	8.6848e-05	0.00023589	-0.00016797	0.00038992	-3.5127e-05	-3.9813e-05	-7.1406e-05	0.00020991	-0.00025659	-0.00023272	0.00019251
196	0.00065415	0.0032761	-9.5098e-05	7.5332e-05	-1.2649e-05	3.3178e-05	-0.00034024	0.00033334	-6.1588e-05	9.6049e-05	0.00048857	8.5834e-05	0.0002344	-0.00016973	0.00039492	-3.3421e-05	-4.0896e-05	-7.4164e-05	0.00021247	-0.00026002	-0.00023701	0.00019618
197	0.00065845	0.0032925	-9.3002e-05	7.3753e-05	-1.4233e-05	3.1894e-05	-0.00034201	0.00033485	-5.9618e-05	9.7646e-05	0.00049082	8.4777e-05	0.00023844	-0.00017153	0.00040007	-3.1604e-05	-4.2029e-05	-7.7021e-05	0.00021512	-0.00026169	-0.00024147	0.00020004
198	0.0006629	0.0033097	-9.0895e-05	7.2034e-05	-1.5979e-05	3.0506e-05	-0.00034386	0.00033635	-5.7613e-05	9.948e-05	0.00049307	8.3629e-05	0.00024263	-0.00017339	0.00040533	-2.972e-05	-4.3261e-05	-8.0027e-05	0.0002178	-0.0002634	-0.00024612	0.00020404
199	0.00066745	0.0033275	-8.8739e-05	7.0207e-05	-1.7798e-05	2.854e-05	-0.00034575	0.00033786	-5.5534e-05	0.00010139	0.00049535	8.2424e-05	0.00024696	-0.00017529	0.00041074	-2.7731e-05	-4.4555e-05	-8.3148e-05	0.00022042	-0.00026514	-0.00024853	0.00020823
200	0.00067209	0.0033461	-8.6522e-05	6.828e-05	-1.9686e-05	2.4309e-05	-0.00034767	0.0003394	-5.3372e-05	0.00010337	0.00049767	8.1168e-05	0.00025145	-0.00017721	0.00041632	-2.5627e-05	-4.5905e-05	-8.638e-05	0.00022228	-0.00026689	-0.0002501	0.00021262
201	0.00067682	0.0033653	-8.4243e-05	6.6249e-05	-2.1642e-05	1.9901e-05	-0.00034961	0.00034299	-5.1125e-05	0.00010544	0.00050004	7.9861e-05	0.0002561	-0.00017917	0.00042206	-2.3406e-05	-4.7312e-05	-8.9724e-05	0.00022419	-0.00026866	-0.00025169	0.00021722
202	0.00068164	0.0033852	-8.1899e-05	6.4113e-05	-2.367e-05	1.5314e-05	-0.00035159	0.00034692	-4.8788e-05	0.0001076	0.00050245	7.8502e-05	0.00026091	-0.00018116	0.00042797	-2.1063e-05	-4.8777e-05	-9.3184e-05	0.00022615	-0.00027043	-0.00025331	0.00022202
203	0.0006865	0.0034059	-7.9487e-05	6.1869e-05	-2.5769e-05	1.0542e-05	-0.0003545	0.00035097	-4.6361e-05	0.00010984	0.0005049	7.7088e-05	0.00026589	-0.00018319	0.00043405	-1.966e-05	-5.0301e-05	-9.6764e-05	0.00022816	-0.00027222	-0.00025495	0.00022704
204	0.0006915	0.0034273	-7.7004e-05	5.9515e-05	-2.7943e-05	5.5816e-06	-0.00035818	0.00035515	-4.384e-05	0.00011217	0.0005074	7.5619e-05	0.00027104	-0.00018525	0.00044032	-1.8667e-05	-5.1884e-05	-0.00010047	0.00023022	-0.00027403	-0.00025663	0.00023228
205	0.00069658	0.0034494	-7.4448e-05	5.7048e-05	-3.0192e-05	4.2851e-07	-0.00036197	0.00035946	-4.1223e-05	0.00011459	0.00050995	7.4093e-05	0.00027637	-0.00018734	0.00044677	-1.7614e-05	-5.3529e-05	-0.00010208	0.00023233	-0.00027585	-0.00025833	0.00023773
206	0.00070175	0.0034723	-7.1815e-05	5.5282e-05	-3.2518e-05	-4.9219e-06	-0.00036586	0.0003639	-3.8506e-05	0.0001171	0.00051255	7.2507e-05	0.00028188	-0.00018947	0.00045341	-1.65e-05	-5.5236e-05	-0.00010149	0.0002345	-0.00027769	-0.00026006	0.00024078
207	0.00070714	0.003496	-6.9103e-05	5.4565e-05	-3.4924e-05	-1.0474e-05	-0.00036986	0.00036847	-3.5686e-05	0.0001197	0.0005152	7.0861e-05	0.00028757	-0.00019164	0.00046024	-1.5323e-05	-5.5791e-05	-0.00010085	0.00023673	-0.00027954	-0.00026183	0.00024331
208	0.00071259	0.0035204	-6.6308e-05	5.3802e-05	-3.7411e-05	-1.6234e-05	-0.00037396	0.00037319	-3.2761e-05	0.0001224	0.0005179	6.9153e-05	0.00029345	-0.00019384	0.00046743	-1.4081e-05	-5.3171e-05	-0.00010015	0.00023901	-0.0002814	-0.00026362	0.00024593
209	0.00071812	0.0035457	-6.3427e-05	5.2992e-05	-3.998e-05	-2.2205e-05	-0.00037818	0.00037804	-2.9728e-05	0.00012519	0.00052065	6.738e-05	0.00029952	-0.0001936	0.00047555	-1.2774e-05	-5.0437e-05	-9.9394e-05	0.00024135	-0.00028329	-0.00026545	0.00024866
210	0.00072363	0.0035717	-6.0458e-05	5.2135e-05	-4.2635e-05	-2.8393e-05	-0.00038251	0.00038304	-2.6582e-05	0.00012808	0.00052346	6.5541e-05	0.0003058	-0.00019284	0.00048391	-1.14e-05	-4.7587e-05	-9.8584e-05	0.00024376	-0.00028518	-0.00026731	0.00025148
211	0.00072928	0.0035986	-6.0223e-05	5.1228e-05	-4.5377e-05	-3.4804e-05	-0.00038696	0.00038819	-2.3702e-05	0.00013107	0.00052679	6.3634e-05	0.00031227	-0.000192	0.00049253	-9.9565e-06	-4.4617e-05	-9.7717e-05	0.00024623	-0.0002871	-0.0002692	0.00025441
212	0.00073513	0.0036263	-6.3471e-05	5.0271e-05	-4.8208e-05	-4.1443e-05	-0.00039153	0.0003935	-2.3007e-05	0.00013156	0.00053097	6.1656e-05	0.00031398	-0.00019108	0.0005014	-8.4428e-06	-4.1523e-05	-9.6789e-05	0.00024876	-0.00028903	-0.00027113	0.00025745
213	0.0007411	0.0036542	-6.6204e-05	4.9921e-05	-4.4801e-05	-4.7657e-05	-0.00039555	0.00039961	-2.1638e-05	0.00012782	0.00053592	6.0265e-05	0.00031236	-0.00018941	0.00051119	-6.1983e-06	-3.7643e-05	-9.5143e-05	0.00025202	-0.00028785	-0.00027244	0.00026125
214	0.00074732	0.0036821	-6.8226e-05	5.0374e-05	-3.8712e-05	-5.3412e-05	-0.00039885	0.00040674	-1.9394e-05	0.00012477	0.00054182	5.9986e-05	0.00031147	-0.0001868	0.00052211	-3.0234e-06	-3.2776e-05	-9.2577e-05	0.00025643	-0.00028462	-0.00027639	0.00026601
215	0.00075367	0.0037109	-7.0339e-05	5.0829e-05	-3.2365e-05	-5.9963e-05	-0.00040222	0.00041008	-1.7075e-05	0.00012159	0.00054789	6.0421e-05	0.00031051	-0.00018404	0.00053337	2.8462e-07	-2.7716e-05	-8.989e-05	0.00026147	-0.00028121	-0.00028207	0.00027095
216	0.00075994	0.0037405	-7.2545e-05	5.1287e-05	-2.5752e-05	-6.6733e-05	-0.00040565	0.00041133	-1.4678e-05	0.00011829	0.00055413	6.0875e-05	0.00030948	-0.00018112	0.00054496	3.7292e-06	-2.2458e-05	-8.7079e-05	0.00026668	-0.00027759	-0.00028793	0.00027605
217	0.00076636	0.0037709	-7.4846e-05	5.1747e-05	-1.8865e-05	-7.3728e-05	-0.00041048	0.00041259	-1.2201e-05	0.00011486	0.00056055	6.1348e-05	0.00030838	-0.00017805	0.00055691	2.6935e-06	-1.6996e-05	-8.414e-05	0.00027205	-0.00027378	-0.00029396	0.00028134
218	0.00077319	0.0038022	-7.7242e-05	5.221e-05	-1.1698e-05	-8.0955e-05	-0.00042039	0.00041384	-9.6414e-06	0.00011129	0.00056714	6.184e-05	0.0003072	-0.00017482	0.00056923	8.7713e-07	-1.1323e-05	-8.0897e-05	0.00027759	-0.00026975	-0.00030018	0.0002868
219	0.00078049	0.0038344	-7.9737e-05	5.7093e-05	-4.2415e-06	-8.8417e-05	-0.0004306	0.00041509	-6.9966e-06	0.00010759	0.00057391	6.2352e-05	0.00030594	-0.00017142	0.00058191	-9.9794e-07	-5.4348e-06	-7.7089e-05	0.00028329	-0.00026551	-0.00030658	0.00029268
220	0.00078818	0.0038675	-8.2332e-05	6.4143e-05	3.5131e-06	-9.6123e-05	-0.00044112	0.00041634	-4.2638e-06	0.00010374	0.00058087	6.2884e-05	0.00030461	-0.00016784	0.00059517	-2.9333e-06	-1.0502e-06	-7.3119e-05	0.00028917	-0.00026105	-0.00031317	0.00029877
221	0.00079633	0.0039016	-8.5029e-05	7.1444e-05	1.1574e-05	-0.00010408	-0.00045196	0.00041759	-1.4405e-06	9.9752e-05	0.00058802	6.3436e-05	0.00030319	-0.00016662	0.00061157	-4.9308e-06	1.2615e-06	-6.8981e-05	0.00029524	-0.00025636	-0.00031996	0.00030507
222	0.00080474	0.0039365	-8.783e-05	7.9002e-05	1.9951e-05	-0.00011229	-0.00046312	0.00041883	1.4761e-06	9.561e-05	0.00059536	6.4008e-05	0.00030168	-0.00017034	0.00062849	-6.992e-06	3.6551e-06	-6.4672e-05	0.00030148	-0.00025144	-0.00032696	0.00031158
223	0.00081332	0.0039725	-9.044e-05	8.6825e-05	2.8653e-05	-0.00012076	-0.0004746	0.00042007	4.0777e-06	9.1381e-05	0.00059903	6.46e-05	0.00030164	-0.00017416	0.00064594	-9.1189e-06	6.133e-06	-6.0187e-05	0.00030791	-0.00024627	-0.00033416	0.00031829
224	0.0008223	0.0040093	-9.2904e-05	9.4922e-05	3.7024e-05	-0.0001295	-0.00048642	0.00042131	6.2463e-06	8.7343e-05	0.00059991	6.5215e-05	0.00030835	-0.00017809	0.00066393	-1.1311e-05	8.7e-06	-5.5518e-05	0.00031454	-0.00024084	-0.00034157	0.00032523
225	0.00083166	0.0040472	-9.5446e-05	0.00010331	4.1293e-05	-0.00013775	-0.00049857	0.00042256	8.4965e-06	8.317e-05	0.00060077	6.5145e-05	0.00031528	-0.00018211	0.0006825	-1.3558e-05	1.1371e-05	-5.0648e-05	0.00032101	-0.0002512	-0.00034833	0.00033241
226	0.00084115	0.0040861	-9.8081e-05	0.00011199	4.5716e-05	-0.00013638	-0.00051108	0.00041898	1.0817e-05	7.8843e-05	0.00060159	6.2385e-05	0.00032242	-0.00018623	0.00070165	-1.5876e-05	1.4136e-05	-4.5584e-05	0.00032527	-0.00026372	-0.00035473	0.00033982
227	0.00085098	0.004126	-0.00010081	0.00012097	5.0298e-05	-0.00013491	-0.00052394	0.00041349	1.3209e-05	7.4359e-05	0.00060238	5.9525e-05	0.00032978	-0.00019047	0.00072139	-1.9743e-05	1.6996e-05	-4.0322e-05	0.00032964	-0.00027664	-0.00036131	0.00034746
228	0.00086111	0.0041669	-0.00010364	0.00013025	5.5043e-05	-0.00013336	-0.00053881	0.00040778	1.5675e-05	6.9712e-05	0.00060314	5.6564e-05	0.00033736	-0.00019482	0.00074173	-2.9552e-05	1.9956e-05	-3.4856e-05	0.00033413	-0.00028994	-0.00036807	0.00035534
229	0.00087163	0.0042089	-0.00010656	0.00013653	5.9957e-05	-0.00013171	-0.00055769	0.00040182	1.8219e-05	6.4897e-05	0.00060385	5.3498e-05	0.00034516	-0.00019929	0.0007627	-3.9682e-05	2.3018e-05	-4.1343e-05	0.00033872	-0.00030365	-0.00037502	0.0003584
230	0.0008821	0.004252	-0.00010959	0.00013966	6.5044e-05	-0.00012997	-0.00057712	0.00039563	2.0841e-05	5.9911e-05	0.00060452	5.0324e-05	0.0003532	-0.00020387	0.00078111	-5.014e-05	2.4866e-05	-4.9077e-05	0.00034343	-0.00031778	-0.00038215	0.00035894
231	0.00089265	0.0042961	-0.00011272	0.00014286	7.0309e-05	-0.00012813	-0.00059712	0.00038919	2.3544e-05	5.4747e-05	0.00060515	4.704e-05	0.00036147	-0.00020873	0.00077464	-6.0937e-05	1.9448e-05	-5.707e-05	0.00034825	-0.00033233	-0.00038949	0.00035945
232	0.00090404	0.0043415	-0.00011595	0.00014614	7.5757e-05	-0.0001262	-0.00061769	0.00038249	2.6332e-05	4.94e-05	0.00060574	4.3641e-05	0.00036998	-0.00021409	0.00076786	-7.208e-05	1.3835e-05	-6.5329e-05	0.0003532	-0.00034731	-0.00039702	0.00035994
233	0.00091578	0.0043879	-0.00011514	0.0001495	8.1394e-05	-0.00012416	-0.00063885	0.00037553	2.3879e-05	5.5121e-05	0.00060285	4.0124e-05	0.00036979	-0.00021959	0.00076075	-8.3578e-05	8.025e-06	-7.3862e-05	0.00035827	-0.00036273	-0.00040477	0.00036041
234	0.00092764	0.0044356	-0.0001128	0.00015286	8.4788e-05	-0.0001221	-0.00066069	0.00036822	1.9495e-05	6.3248e-05	0.00059888	3.6401e-05	0.00036563	-0.00022533	0.00075322	-9.5526e-05	1.9255e-06	-8.2761e-05	0.00036338	-0.00037763	-0.00040908	0.00036076
235	0.0009397	0.0044846	-0.00011042	0.00015625	8.5529e-05	-0.0001232	-0.00068321	0.00035947	1.4901e-05	7.163e-05	0.00059466	3.8706e-05	0.00036124	-0.00023128	0.00074529	-0.0001079	-4.4307e-06	-9.1995e-05	0.00037103	-0.00038821	-0.0004066	0.00036103
236	0.00095236	0.0045347	-0.00010793	0.00015973	8.6282e-05	-0.00012538	-0.00070636	0.00034922	1.0136e-05	8.0319e-05	0.00059023	4.1826e-05	0.00035664	-0.00023738	0.00073701	-0.0001195	-1.1005e-05	-0.00010153	0.00037989	-0.00039908	-0.00040395	0.00036127


==> data/mc/mc_ap1_v.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	20.061	5800	-4.6011	-10.136	-1.6041	17.395	2.6806	-5.6581	-2.4848	5.2332	3.3456	5.5731	13.443	-8.2277	0.94594	-3.8236	-2.0274	-4.1768	-4.2007	-3.5982	-15.241	-3.0643
1	20.061	5800.9	-4.5947	-10.138	-1.6023	17.391	2.6966	-5.6709	-2.483	5.2295	3.3277	5.5729	13.432	-8.2245	0.9361	-3.8281	-2.0274	-4.1741	-4.2061	-3.5892	-15.232	-3.0737
2	20.061	5801.8	-4.5883	-10.14	-1.6005	17.387	2.7127	-5.6838	-2.4811	5.2256	3.3096	5.5727	13.421	-8.2213	0.92622	-3.8326	-2.0274	-4.1713	-4.2116	-3.5802	-15.223	-3.0831
3	20.061	5802.7	-4.5819	-10.142	-1.5987	17.383	2.7289	-5.6966	-2.4792	5.2218	3.2916	5.5724	13.41	-8.2181	0.91634	-3.837	-2.0275	-4.1686	-4.2171	-3.5712	-15.214	-3.0925
4	20.06	5803.6	-4.5754	-10.144	-1.5969	17.379	2.7452	-5.7095	-2.4773	5.218	3.2735	5.5722	13.399	-8.2149	0.90643	-3.8414	-2.0276	-4.1658	-4.2226	-3.5623	-15.205	-3.102
5	20.06	5804.6	-4.5688	-10.146	-1.5951	17.376	2.7615	-5.7225	-2.4755	5.2142	3.2551	5.5719	13.387	-8.2115	0.89652	-3.8458	-2.0277	-4.1633	-4.228	-3.5534	-15.196	-3.1115
6	20.06	5805.5	-4.5623	-10.148	-1.5931	17.372	2.7778	-5.7356	-2.4736	5.2106	3.2366	5.5715	13.376	-8.208	0.88666	-3.8502	-2.0278	-4.1608	-4.2332	-3.5445	-15.186	-3.121
7	20.06	5806.4	-4.5558	-10.15	-1.5912	17.368	2.7941	-5.7487	-2.4716	5.2069	3.218	5.571	13.364	-8.2045	0.87683	-3.8546	-2.0278	-4.1583	-4.2384	-3.5354	-15.177	-3.1305
8	20.06	5807.2	-4.5493	-10.152	-1.5892	17.364	2.8105	-5.7617	-2.4697	5.2031	3.1992	5.5706	13.353	-8.2008	0.86697	-3.8594	-2.0278	-4.1555	-4.2434	-3.5266	-15.168	-3.14
9	20.06	5808.1	-4.543	-10.155	-1.5873	17.36	2.8271	-5.7745	-2.4677	5.1993	3.1802	5.5705	13.341	-8.1971	0.85716	-3.8642	-2.0276	-4.1529	-4.2485	-3.5181	-15.159	-3.1495
10	20.06	5809	-4.5365	-10.158	-1.5854	17.357	2.8436	-5.7873	-2.4658	5.1955	3.1613	5.5705	13.329	-8.1933	0.84751	-3.8688	-2.0273	-4.1506	-4.2533	-3.5095	-15.15	-3.1591
11	20.06	5809.9	-4.53	-10.161	-1.5835	17.353	2.8604	-5.8002	-2.464	5.1918	3.1425	5.5705	13.317	-8.1891	0.8378	-3.8742	-2.0267	-4.1484	-4.2582	-3.501	-15.142	-3.1687
12	20.06	5810.8	-4.5236	-10.164	-1.5819	17.35	2.8771	-5.8128	-2.4626	5.1878	3.1234	5.5704	13.304	-8.1846	0.82812	-3.8798	-2.0263	-4.1464	-4.2633	-3.4927	-15.133	-3.1784
13	20.06	5811.7	-4.5177	-10.167	-1.5807	17.346	2.8938	-5.8252	-2.4618	5.1838	3.1044	5.5704	13.292	-8.1801	0.8189	-3.885	-2.0261	-4.1448	-4.2691	-3.4842	-15.125	-3.1879
14	20.06	5812.5	-4.5121	-10.17	-1.5796	17.342	2.9098	-5.8374	-2.4611	5.1793	3.0854	5.5706	13.278	-8.1753	0.80988	-3.8908	-2.0256	-4.1436	-4.2753	-3.4756	-15.116	-3.1974
15	20.06	5813.4	-4.5068	-10.173	-1.5786	17.339	2.9257	-5.8491	-2.4597	5.1751	3.0662	5.5704	13.264	-8.1707	0.80092	-3.8969	-2.0248	-4.1428	-4.2812	-3.4669	-15.107	-3.2071
16	20.06	5814.3	-4.5027	-10.176	-1.5779	17.335	2.9412	-5.8616	-2.458	5.1717	3.0467	5.5697	13.252	-8.1659	0.79182	-3.9029	-2.0245	-4.1419	-4.2869	-3.4579	-15.097	-3.2168
17	20.06	5815.1	-4.4989	-10.179	-1.5782	17.332	2.9561	-5.8746	-2.4573	5.1685	3.0273	5.5687	13.238	-8.1597	0.78253	-3.9095	-2.0243	-4.1402	-4.2925	-3.4487	-15.087	-3.2268
18	20.06	5816	-4.4949	-10.183	-1.5798	17.328	2.9716	-5.887	-2.4558	5.1657	3.0075	5.5679	13.224	-8.1522	0.77317	-3.9161	-2.023	-4.1392	-4.2975	-3.4395	-15.077	-3.2385
19	20.06	5816.8	-4.4927	-10.185	-1.5806	17.323	2.988	-5.8993	-2.4529	5.1618	2.9886	5.5675	13.212	-8.1441	0.76393	-3.9226	-2.0229	-4.1398	-4.3037	-3.4324	-15.067	-3.2518
20	20.06	5817.7	-4.4912	-10.187	-1.5818	17.319	3.0039	-5.912	-2.4479	5.1548	2.9706	5.5664	13.198	-8.1351	0.7541	-3.9297	-2.0224	-4.1414	-4.3109	-3.426	-15.057	-3.2638
21	20.059	5818.5	-4.4904	-10.191	-1.5819	17.313	3.0187	-5.9258	-2.4409	5.1485	2.9522	5.5622	13.185	-8.1248	0.74632	-3.9382	-2.023	-4.1438	-4.3163	-3.419	-15.047	-3.2752
22	20.059	5819.4	-4.4916	-10.196	-1.5802	17.306	3.0346	-5.9421	-2.4344	5.1435	2.9318	5.5574	13.173	-8.1128	0.73997	-3.946	-2.0251	-4.1474	-4.319	-3.4108	-15.041	-3.2874
23	20.06	5820.2	-4.4929	-10.202	-1.5777	17.301	3.0525	-5.9636	-2.4293	5.1403	2.9111	5.5541	13.16	-8.1025	0.73287	-3.9533	-2.0307	-4.1506	-4.321	-3.4059	-15.039	-3.3006
24	20.059	5821	-4.4938	-10.212	-1.5738	17.298	3.0702	-5.9848	-2.4262	5.1376	2.8891	5.5505	13.148	-8.0927	0.72556	-3.9587	-2.037	-4.1491	-4.32	-3.403	-15.038	-3.3117
25	20.059	5821.8	-4.4892	-10.229	-1.5689	17.296	3.0912	-6.005	-2.424	5.1344	2.8664	5.5474	13.14	-8.0848	0.72283	-3.9605	-2.0426	-4.147	-4.3129	-3.4007	-15.033	-3.3227
26	20.058	5822.6	-4.4834	-10.252	-1.5648	17.289	3.1137	-6.0225	-2.4217	5.128	2.8414	5.5466	13.127	-8.0773	0.72446	-3.9657	-2.0479	-4.1467	-4.3023	-3.3993	-15.027	-3.3304
27	20.055	5823.4	-4.4763	-10.285	-1.557	17.281	3.1331	-6.0391	-2.4225	5.1199	2.8204	5.5559	13.111	-8.0633	0.73275	-3.9704	-2.0469	-4.1432	-4.2934	-3.3946	-15.019	-3.3366
28	20.052	5824.1	-4.4812	-10.316	-1.5498	17.272	3.1501	-6.0565	-2.4207	5.1169	2.805	5.5664	13.089	-8.0523	0.74917	-3.9677	-2.0424	-4.1343	-4.2918	-3.3943	-15.018	-3.3457
29	20.048	5824.9	-4.4967	-10.348	-1.5428	17.254	3.1651	-6.0726	-2.4259	5.1287	2.7966	5.5697	13.067	-8.0439	0.77231	-3.9644	-2.0371	-4.1186	-4.3035	-3.4004	-15.027	-3.3501
30	20.042	5825.6	-4.5323	-10.386	-1.5247	17.245	3.1804	-6.083	-2.429	5.1472	2.7933	5.5589	13.044	-8.0308	0.80148	-3.9687	-2.0328	-4.1038	-4.3065	-3.418	-15.033	-3.3365
31	20.035	5826.3	-4.5769	-10.413	-1.4829	17.248	3.1849	-6.0885	-2.4436	5.1718	2.7997	5.5413	13.024	-8.0104	0.84646	-3.9665	-2.0355	-4.103	-4.2896	-3.4492	-15.052	-3.3053
32	20.025	5826.9	-4.6219	-10.429	-1.4331	17.251	3.1773	-6.0824	-2.4515	5.2076	2.8198	5.5413	13.015	-7.9785	0.89144	-3.9632	-2.0247	-4.1278	-4.2737	-3.4688	-15.075	-3.2619
33	20.013	5827.5	-4.6796	-10.433	-1.3965	17.267	3.1721	-6.082	-2.4524	5.2585	2.8442	5.5496	13.03	-7.9444	0.9369	-3.9473	-1.9948	-4.1775	-4.2756	-3.4707	-15.066	-3.2092
34	19.997	5828.1	-4.7635	-10.433	-1.3734	17.287	3.1669	-6.077	-2.4511	5.3127	2.8815	5.5386	13.053	-7.9242	0.986	-3.9319	-1.9448	-4.2498	-4.235	-3.4872	-15.056	-3.1654
35	19.98	5828.5	-4.8619	-10.437	-1.345	17.315	3.1731	-6.0824	-2.4621	5.3792	2.9343	5.5149	13.069	-7.9416	1.0597	-3.9264	-1.8769	-4.3338	-4.1904	-3.5147	-15.095	-3.1416
36	19.962	5828.9	-4.9912	-10.442	-1.3296	17.376	3.2159	-6.0768	-2.5092	5.4412	2.9704	5.458	13.071	-7.9696	1.1247	-3.9333	-1.8151	-4.4095	-4.1666	-3.5805	-15.153	-3.1227
37	19.94	5829.3	-5.1243	-10.448	-1.2923	17.479	3.243	-6.0909	-2.5927	5.4736	2.9754	5.4024	13.089	-8.0192	1.2104	-3.9623	-1.7521	-4.4793	-4.1506	-3.6446	-15.237	-3.1133
38	19.913	5829.5	-5.2652	-10.455	-1.2391	17.557	3.2254	-6.1198	-2.6888	5.4756	3.0071	5.3654	13.12	-8.0472	1.2943	-3.9696	-1.6726	-4.4994	-4.0933	-3.6878	-15.378	-3.0752
39	19.889	5829.6	-5.3623	-10.499	-1.1947	17.65	3.1214	-6.1612	-2.8009	5.496	3.0485	5.3672	13.135	-8.0488	1.4089	-3.9624	-1.5595	-4.5017	-4.0023	-3.7505	-15.565	-3.0535
40	19.87	5829.5	-5.4381	-10.545	-1.2031	17.814	2.9499	-6.1901	-2.9696	5.5114	3.0439	5.3976	13.14	-8.0722	1.5317	-3.996	-1.3805	-4.4748	-3.8704	-3.8677	-15.832	-2.9934
41	19.854	5829.4	-5.4488	-10.592	-1.267	17.988	2.758	-6.242	-3.1511	5.5346	3.0086	5.4375	13.181	-8.0852	1.6723	-3.9744	-1.2285	-4.5206	-3.6693	-4.018	-16.125	-2.914
42	19.842	5829.1	-5.5008	-10.627	-1.356	18.156	2.4773	-6.2356	-3.322	5.5786	2.9369	5.4951	13.239	-8.1201	1.8612	-3.9323	-1.1092	-4.6131	-3.4602	-4.1796	-16.436	-2.8095
43	19.846	5828.6	-5.619	-10.682	-1.3962	18.192	2.0779	-6.1756	-3.4356	5.6423	2.851	5.49	13.401	-8.2081	2.0927	-3.8459	-0.96897	-4.5894	-3.3734	-4.3505	-16.785	-2.6689
44	19.852	5827.9	-5.7962	-10.749	-1.4598	18.158	1.7788	-6.1029	-3.4935	5.6994	2.8442	5.4456	13.634	-8.3836	2.3569	-3.6834	-0.83999	-4.5288	-3.3238	-4.6156	-17.163	-2.4634
45	19.864	5827.1	-6.0888	-10.716	-1.4589	18.072	1.6347	-5.9842	-3.6322	5.725	2.9518	5.3901	13.947	-8.5383	2.6552	-3.5743	-0.69291	-4.5287	-3.2902	-4.9024	-17.533	-2.2013
46	19.88	5826	-6.3653	-10.647	-1.3895	17.933	1.5156	-5.7776	-3.8084	5.7284	3.2387	5.3394	14.376	-8.7187	2.8823	-3.4451	-0.67333	-4.6285	-3.2899	-5.1325	-17.995	-1.9149
47	19.92	5824.6	-6.7134	-10.617	-1.3813	17.818	1.4882	-5.4531	-3.9887	5.7229	3.5086	5.3892	14.939	-8.8327	3.1339	-3.3411	-0.70402	-4.6739	-3.3082	-5.3195	-18.495	-1.638
48	19.997	5822.9	-7.1504	-10.682	-1.5281	17.73	1.4841	-5.0294	-4.1865	5.6156	3.8199	5.3952	15.512	-8.9288	3.4743	-3.3398	-0.67795	-4.6718	-3.3566	-5.4304	-19.063	-1.3267
49	20.116	5820.8	-7.6727	-10.822	-1.8382	17.656	1.4275	-4.4895	-4.4064	5.4542	4.1214	5.254	16.025	-9.1716	3.8038	-3.1829	-0.71838	-4.716	-3.2975	-5.6091	-19.591	-1.1733
50	20.318	5818.2	-8.361	-11.056	-2.1314	17.614	1.3171	-3.8682	-4.5096	5.4579	4.5005	5.1876	16.538	-9.588	4.101	-3.0325	-0.76005	-4.7291	-3.2961	-5.8442	-20.137	-0.97727
51	20.598	5815.1	-9.0012	-11.204	-2.4238	17.67	1.0287	-3.1538	-4.7412	5.8003	5.0699	5.2867	17.113	-9.9935	4.5229	-2.8317	-0.86063	-4.6604	-3.2587	-6.1899	-20.948	-0.62445
52	21.044	5811.4	-9.8319	-11.462	-2.6638	18.111	0.50423	-2.288	-5.1698	6.3751	6.0292	5.2701	17.83	-10.322	5.0357	-2.4572	-0.94719	-4.6057	-3.4174	-6.6512	-22.076	0.059341
53	21.698	5806.8	-10.678	-11.75	-3.1386	18.584	-0.03511	-1.2722	-5.6733	6.9526	7.2553	5.5	18.518	-10.59	5.839	-2.082	-1.1689	-4.6065	-3.6234	-7.4482	-23.051	0.86903
54	22.642	5801.4	-11.298	-12.147	-3.7948	18.823	-0.79588	-0.24483	-6.0545	7.4247	8.5753	5.5844	19.228	-11.015	6.8018	-1.688	-1.2045	-4.5793	-3.5292	-8.4393	-23.986	2.0585
55	23.963	5795	-11.931	-12.479	-4.1208	19.095	-1.6224	0.76584	-6.3877	8.0322	10.167	5.6426	19.857	-11.267	7.7601	-1.5256	-1.1337	-4.3471	-3.1494	-9.5942	-24.901	3.5294
56	25.794	5787.4	-12.703	-12.34	-4.3452	19.106	-3.0658	2.0708	-6.7104	8.7219	12.009	5.8052	20.63	-11.668	8.9919	-1.2572	-1.0953	-3.8675	-2.8665	-10.668	-26.097	5.2275
57	28.229	5778.4	-13.865	-12.13	-4.5539	19.374	-5.4167	3.7308	-7.2452	9.443	13.866	6.0298	21.758	-12.404	10.662	-0.97462	-1.3658	-3.2572	-2.5034	-12.018	-27.603	6.9907
58	31.361	5767.9	-15.246	-11.893	-4.8304	20.227	-7.7601	5.9351	-7.8673	10.232	16.075	6.2766	23.218	-13.165	12.363	-0.28628	-1.4618	-2.7124	-1.7852	-13.151	-29.354	8.8339
59	35.252	5755.7	-17.202	-11.271	-4.9693	21.092	-10.047	8.3662	-8.2374	11.321	18.638	6.441	24.616	-13.95	14.233	0.5111	-1.4492	-2.3076	-0.63092	-14.65	-31.079	10.671
60	39.972	5741.5	-19.75	-10.084	-5.0763	21.973	-13.401	10.692	-8.5038	12.369	22.031	6.3951	26.504	-14.873	16.33	1.1527	-1.8652	-1.8563	0.35895	-15.983	-32.828	12.716
61	45.654	5725.1	-22.039	-8.9628	-4.916	22.409	-17.329	13.198	-8.4978	14.042	25.577	5.9011	29.072	-15.091	18.165	2.1261	-2.5768	-1.4602	1.2357	-17.566	-34.221	15.39
62	52.398	5706.2	-24.418	-8.1343	-4.202	23.106	-21.822	16.107	-8.8714	16.64	29.427	5.0217	31.604	-15.288	20.516	3.4001	-3.4025	-1.5508	2.9554	-19.92	-36.037	18.321
63	60.145	5684.5	-26.557	-7.5436	-3.726	23.055	-27.011	19.338	-9.553	19.926	33.641	3.8296	34.506	-16.205	23.187	5.1656	-3.4354	-1.4424	5.8011	-22.562	-38.512	21.898
64	68.797	5659.7	-29.496	-7.0137	-3.0094	23.477	-32.872	22.513	-9.9476	23.208	37.664	2.3591	38.199	-16.941	26.358	7.6437	-3.1646	-1.2331	9.507	-25.026	-41.401	25.674
65	78.499	5631.7	-33.749	-5.4545	-1.5724	24.223	-39.882	25.718	-10.166	26.234	41.713	1.0618	41.738	-17.432	30.242	10.58	-3.9748	-2.125	14.313	-27.884	-44.809	29.514
66	89.346	5600.2	-39.16	-4.1984	-0.06203	24.244	-47.032	29.113	-9.8315	29.379	45.751	-0.42688	45.474	-17.92	35.692	13.194	-4.3371	-4.1743	19.27	-30.424	-48.669	33.747
67	101.42	5564.7	-44.828	-3.3529	0.67161	24.205	-56.16	33.136	-10.247	32.523	50.245	-1.9934	48.682	-17.541	41.329	16.198	-4.307	-5.5339	23.614	-32.664	-52.591	37.853
68	114.82	5525.1	-50.382	-2.6448	0.33252	24.398	-66.063	36.687	-11.674	35.368	55.469	-2.5623	53.327	-17.059	47.552	19.421	-5.2677	-6.5739	28.091	-34.895	-55.649	41.99
69	129.41	5480.9	-56.831	-1.7937	-0.66817	22.555	-77.782	39.689	-14.021	37.7	61.436	-1.7038	59.037	-17.113	54.174	23.146	-6.3828	-7.9991	32.63	-37.317	-57.475	46.475
70	145.11	5431.9	-64.063	-2.2251	-1.4155	18.973	-90.64	42.463	-16.42	39.942	68.281	-0.53305	65.34	-17.78	60.865	27.224	-6.5828	-9.7129	35.618	-39.493	-58.128	51.811
71	161.98	5377.8	-71.68	-4.3334	-1.1031	15.094	-103.23	45.601	-18.062	43.019	75.858	0.11705	71.096	-17.936	68.421	30.917	-5.9377	-12.961	37.528	-41.587	-60.478	58.12
72	179.99	5318.5	-78.565	-7.3403	-0.62765	12.206	-116.74	49.15	-19.197	45.757	83.619	0.88329	77.791	-16.524	77.117	34.557	-5.2898	-17.075	40.049	-43.842	-64.882	64.817
73	199.15	5253.8	-85.773	-10.597	-0.82657	8.7467	-130.29	53.677	-20.239	48.051	91.889	2.586	85.804	-14.218	86.528	38.049	-3.9629	-21.402	43.162	-47.509	-70.848	71.756
74	219.49	5183.5	-94.289	-12.91	-2.1439	6.7638	-145.62	60.272	-21.165	51.504	101.08	3.6055	94.626	-11.833	96.972	40.508	-3.6074	-27.424	45.72	-53.947	-79.202	79.305
75	240.64	5107.3	-103.13	-14.588	-4.4945	3.9775	-161.36	68.551	-21.921	53.841	109.52	3.7732	102.69	-8.8853	107.71	43.236	-1.8803	-34.719	48.192	-60.827	-87.877	87.524
76	261.95	5025.3	-111.74	-15.106	-5.4864	1.4959	-177.05	78.324	-23.317	56.006	116.73	3.1941	109.73	-4.9545	118.18	46.577	1.5639	-40.311	51.26	-66.994	-96.009	97.166
77	283.03	4937.5	-119.88	-13.652	-4.889	-0.24876	-192.82	88.517	-26.05	58.044	123.36	1.8749	116.27	-1.3442	128.77	49.992	4.9229	-45.222	55.238	-72.942	-104.49	106.83
78	303.46	4844.1	-126.22	-11.04	-3.6079	-1.8415	-207.54	97.703	-29.671	60.389	129.54	0.50777	123.55	0.42456	138.82	53.254	9.2564	-51.445	60.387	-78.872	-114.44	114.39
79	322.27	4745.5	-130.68	-11.317	-2.6801	-3.0129	-220.77	107.5	-33.082	64.242	136.11	-0.82447	131.86	-0.31366	148.32	55.745	15.418	-57.146	64.577	-83.935	-123.86	120.86
80	338.6	4642.2	-133.13	-12.125	-2.8178	-3.3217	-231.8	118.34	-35.059	65.806	143.46	-3.0777	140.49	-2.9779	157.3	57.229	19.934	-60.508	67.678	-86.26	-131.26	127.43
81	352.05	4535.4	-134.27	-12.281	-4.04	-3.4619	-240.11	129.26	-36.163	65.657	150.35	-5.7154	147.93	-6.1229	164.44	57.422	24.54	-63.535	69.519	-86.814	-137.18	132.15
82	363.04	4426.2	-134.86	-10.431	-6.3315	-3.5707	-246.1	139.48	-36.31	65.086	155.54	-8.5028	154.03	-9.9721	168.61	57.671	29.327	-66.973	71.249	-86.636	-142.67	136.17
83	371.84	4314.9	-134.84	-7.9878	-9.4085	-3.4909	-249.98	147.06	-35.236	64.362	159.35	-11.264	159.18	-14.031	170.26	57.489	32.728	-70.651	72.894	-87.391	-147.53	140.11
84	378.34	4202.3	-133.5	-5.0619	-12.648	-3.3932	-252.11	152.42	-33.316	63.401	163.03	-13.854	164.32	-16.794	170.78	57.015	34.996	-72.613	74.507	-89.356	-151.51	144.12
85	382.47	4088.8	-130.66	-0.96648	-15.672	-3.9408	-252.72	156.66	-30.47	62.116	166.64	-16.354	169.13	-19.252	169.42	57.352	36.382	-72.796	76.643	-91.561	-154.07	147.67
86	384.32	3975.1	-126.09	4.1759	-17.931	-4.8038	-251.43	159.99	-25.932	60.342	169.98	-19.453	173.17	-22.743	166.39	58.036	37.394	-71.682	78.909	-93.733	-155.06	150.42
87	383.95	3861.6	-120.19	10.199	-19.616	-5.4339	-248.08	162.38	-20.39	57.904	172.28	-22.826	175.23	-27.115	163.61	58.388	38.349	-69.797	80.597	-95.56	-154.8	151.82
88	381.33	3748.9	-113.58	15.907	-21.039	-6.2989	-242.88	163.63	-15.705	53.951	173.68	-25.143	175.21	-32.18	160.84	58.073	40.239	-68.094	81.551	-96.904	-153.45	151.79
89	376.4	3637.6	-106.29	20.291	-22.119	-8.0831	-236.09	163.97	-11.879	48.568	174.62	-26.464	173.73	-37.172	157.14	56.726	42.904	-66.535	81.576	-96.984	-151.42	150.16
90	369.38	3528.3	-97.546	23.51	-22.798	-10.74	-228.28	163.85	-8.4193	42.023	174.66	-27.586	170.81	-41.083	152.47	54.349	44.97	-64.964	81.37	-95.987	-149.51	146.88
91	360.66	3421.4	-87.47	26.304	-23.179	-13.338	-219.7	163.16	-5.2532	34.549	173.61	-28.683	167.28	-44.063	147.46	51.45	46.183	-63.399	82.506	-94.266	-147.76	142.6
92	350.66	3317.3	-76.624	28.705	-23.405	-15.766	-210.31	161.62	-2.2988	26.633	171.83	-29.668	163.39	-46.241	142.17	48.178	47.101	-61.817	84.602	-92.482	-145.62	137.51
93	339.66	3216.1	-66.126	30.583	-23.525	-17.695	-200.24	159.28	0.5639	18.684	170.22	-30.426	159.38	-47.717	136.5	45.133	48.423	-60.186	86.101	-90.652	-142.71	131.58
94	327.83	3118.1	-56.134	31.902	-23.511	-18.846	-189.67	155.89	3.3103	10.794	168.72	-30.976	155.36	-48.605	130.46	42.497	50.045	-58.519	86.701	-88.73	-139.18	124.86
95	315.3	3023.3	-46.692	32.699	-23.157	-19.357	-178.82	151.34	5.9089	3.6913	166.68	-31.403	151.2	-48.926	124.2	40.186	51.714	-56.835	86.493	-86.368	-135.12	117.6
96	302.21	2932	-37.796	33.06	-22.118	-19.355	-168.09	145.81	8.316	-2.2103	163.8	-31.939	146.1	-48.645	118	37.957	53.057	-55.184	85.606	-83.258	-130.56	110.65
97	288.78	2844.2	-29.444	33.064	-20.549	-18.943	-157.63	139.35	10.522	-7.0922	160.21	-32.552	140	-47.887	111.9	35.636	54.092	-53.577	84.159	-79.593	-125.59	104.11
98	275.21	2759.9	-21.651	32.774	-18.599	-18.216	-147.54	132.1	12.526	-11.106	155.89	-33.196	133.18	-46.755	105.93	33.272	54.853	-52.016	82.27	-75.543	-120.39	97.929
99	261.71	2679.1	-14.416	32.257	-16.394	-17.254	-137.85	124.35	14.332	-14.494	150.89	-33.837	125.91	-45.329	99.876	30.913	55.371	-50.503	80.051	-71.247	-115.05	91.898
100	248.42	2601.8	-7.7229	31.582	-14.059	-16.121	-128.6	116.32	15.938	-17.583	145.43	-34.433	118.61	-43.7	93.67	28.598	55.684	-49.034	77.615	-66.808	-109.66	85.591
101	235.45	2527.7	-1.5483	30.86	-11.868	-14.876	-119.78	108.39	17.308	-20.39	139.66	-34.833	111.38	-42.035	87.438	26.296	55.824	-47.544	75.024	-62.318	-104.27	79.149
102	222.87	2457	4.0167	30.116	-9.8662	-13.577	-111.39	100.89	18.468	-22.925	133.7	-35.042	104.31	-40.362	81.256	23.988	55.811	-45.955	72.326	-57.969	-98.949	72.69
103	210.72	2389.3	8.9585	29.356	-8.0422	-12.335	-103.43	93.823	19.443	-25.201	127.68	-35.095	97.427	-38.693	75.176	21.711	55.665	-44.301	69.557	-53.813	-93.775	66.305
104	199.04	2324.7	13.341	28.585	-6.3855	-11.169	-95.883	87.154	20.259	-27.234	121.66	-35.022	90.77	-37.037	69.24	19.492	55.403	-42.612	66.752	-49.849	-88.812	60.063
105	187.85	2262.9	17.224	27.808	-4.8846	-10.083	-88.733	80.868	20.936	-29.041	115.67	-34.848	84.364	-35.401	63.55	17.351	55.043	-40.91	63.938	-46.076	-84.061	54.016
106	177.18	2203.9	20.66	27.027	-3.5277	-9.0755	-81.955	74.944	21.493	-30.639	109.76	-34.594	78.333	-33.794	58.208	15.302	54.598	-39.216	61.14	-42.49	-79.522	48.228
107	167.02	2147.5	23.697	26.247	-2.3032	-8.1461	-75.54	69.364	21.945	-32.045	103.96	-34.277	72.723	-32.221	53.196	13.356	54.082	-37.545	58.374	-39.085	-75.191	42.731
108	157.37	2093.7	26.378	25.469	-1.2001	-7.2924	-69.477	64.11	22.307	-33.274	98.291	-33.911	67.498	-30.686	48.493	11.518	53.507	-35.909	55.649	-35.856	-71.064	37.53
109	148.24	2042.2	28.742	24.697	-0.20777	-6.5113	-63.752	59.154	22.59	-34.348	92.769	-33.509	62.628	-29.194	44.08	9.7911	52.883	-34.318	52.979	-32.796	-67.135	32.628
110	139.62	1993	30.823	23.931	0.68362	-5.7994	-58.352	54.463	22.806	-35.28	87.41	-33.081	58.083	-27.746	39.94	8.1763	52.223	-32.777	50.375	-29.897	-63.397	28.019
111	131.5	1945.9	32.653	23.177	1.4833	-5.153	-53.261	50.024	22.964	-36.084	82.196	-32.634	53.837	-26.346	36.055	6.6723	51.537	-31.291	47.844	-27.152	-59.845	23.699
112	123.88	1900.9	34.26	22.445	2.1996	-4.568	-48.464	45.828	23.071	-36.771	77.133	-32.176	49.866	-24.993	32.407	5.277	50.829	-29.865	45.393	-24.554	-56.47	19.656
113	116.72	1857.8	35.667	21.732	2.8405	-4.0405	-43.947	41.862	23.136	-37.352	72.231	-31.712	46.148	-23.688	28.982	3.9869	50.105	-28.5	43.025	-22.095	-53.264	15.881
114	110.03	1816.6	36.898	21.037	3.413	-3.5665	-39.693	38.116	23.163	-37.836	67.5	-31.246	42.662	-22.431	25.765	2.798	49.368	-27.196	40.743	-19.768	-50.22	12.361
115	103.78	1777.1	37.971	20.359	3.9236	-3.1421	-35.689	34.579	23.159	-38.232	62.945	-30.782	39.39	-21.223	22.741	1.7057	48.622	-25.953	38.547	-17.566	-47.329	9.0843
116	97.968	1739.3	38.904	19.695	4.3782	-2.7637	-31.92	31.238	23.127	-38.549	58.568	-30.323	36.316	-20.061	19.898	0.70524	47.871	-24.771	36.438	-15.481	-44.585	6.0369
117	92.568	1703	39.713	19.044	4.7821	-2.4277	-28.373	28.085	23.072	-38.796	54.37	-29.87	33.424	-18.945	17.222	-0.20842	47.116	-23.649	34.414	-13.508	-41.979	3.206
118	87.568	1668.2	40.41	18.407	5.1402	-2.1306	-25.033	25.108	22.997	-38.978	50.349	-29.426	30.701	-17.875	14.704	-1.0403	46.36	-22.585	32.475	-11.64	-39.505	0.5787
119	82.951	1634.8	41.009	17.781	5.4569	-1.8694	-21.889	22.296	22.906	-39.103	46.504	-28.992	28.133	-16.848	12.331	-1.7954	45.605	-21.577	30.618	-9.8704	-37.154	-1.8576
120	78.702	1602.7	41.52	17.168	5.7361	-1.641	-18.929	19.642	22.801	-39.176	42.829	-28.569	25.709	-15.863	10.094	-2.4786	44.854	-20.622	28.841	-8.1939	-34.921	-4.1151
121	74.807	1571.9	41.953	16.565	5.9814	-1.4425	-16.14	17.135	22.684	-39.203	39.321	-28.157	23.419	-14.918	7.9845	-3.0946	44.107	-19.719	27.141	-6.6051	-32.798	-6.2057
122	71.251	1542.3	42.315	15.973	6.1959	-1.2715	-13.514	14.766	22.556	-39.188	35.974	-27.756	21.253	-14.013	5.993	-3.6481	43.366	-18.866	25.516	-5.0987	-30.78	-8.1403
123	68.017	1513.8	42.616	15.392	6.3827	-1.1254	-11.038	12.528	22.421	-39.136	32.783	-27.368	19.202	-13.145	4.1119	-4.1435	42.631	-18.059	23.963	-3.67	-28.86	-9.9298
124	65.093	1486.3	42.861	14.822	6.5443	-1.002	-8.7046	10.412	22.279	-39.052	29.742	-26.992	17.258	-12.314	2.3337	-4.5848	41.905	-17.297	22.478	-2.3144	-27.034	-11.584
125	62.463	1459.9	43.056	14.262	6.683	-0.89931	-6.4994	8.4114	22.131	-38.938	26.844	-26.628	15.414	-11.517	0.65168	-4.9761	41.186	-16.578	21.058	-1.0276	-25.295	-13.113
126	60.112	1434.5	43.206	13.712	6.8011	-0.81528	-4.4134	6.5191	21.979	-38.798	24.084	-26.276	13.663	-10.752	-0.94053	-5.3212	40.477	-15.898	19.702	0.19447	-23.638	-14.525
127	58.026	1410	43.317	13.172	6.9004	-0.74819	-2.439	4.7286	21.823	-38.635	21.455	-25.935	11.999	-10.02	-2.4488	-5.6234	39.778	-15.256	18.405	1.3555	-22.06	-15.828
128	56.188	1386.3	43.393	12.642	6.9828	-0.6964	-0.56948	3.0336	21.664	-38.453	18.952	-25.606	10.417	-9.3168	-3.8785	-5.8862	39.088	-14.649	17.164	2.4591	-20.554	-17.031
129	54.582	1363.5	43.436	12.123	7.0496	-0.6584	1.2017	1.4285	21.503	-38.254	16.567	-25.288	8.9103	-8.6427	-5.2347	-6.1126	38.409	-14.076	15.978	3.5085	-19.119	-18.14
130	53.195	1341.4	43.451	11.613	7.1024	-0.63281	2.8804	-0.092175	21.34	-38.041	14.296	-24.98	7.4754	-7.9959	-6.5221	-6.3055	37.74	-13.535	14.844	4.5068	-17.748	-19.163
131	52.008	1320.1	43.439	11.114	7.1416	-0.61838	4.4724	-1.5334	21.177	-37.815	12.133	-24.683	6.1075	-7.3751	-7.7449	-6.4677	37.082	-13.022	13.757	5.457	-16.439	-20.106
132	51.007	1299.5	43.405	10.624	7.1681	-0.61392	5.9829	-2.9	21.012	-37.579	10.072	-24.395	4.8026	-6.779	-8.9072	-6.6016	36.435	-12.538	12.717	6.361	-15.192	-20.975
133	50.175	1279.6	43.35	10.144	7.1845	-0.61837	7.4158	-4.1963	20.847	-37.333	8.1086	-24.117	3.557	-6.2065	-10.013	-6.7096	35.798	-12.08	11.721	7.2211	-14.01	-21.775
134	49.497	1260.3	43.275	9.6773	7.1943	-0.63076	8.7756	-5.4264	20.682	-37.079	6.2358	-23.848	2.3672	-5.6565	-11.065	-6.7938	35.17	-11.645	10.765	8.0408	-12.891	-22.511
135	48.959	1241.6	43.184	9.2223	7.2009	-0.65018	10.067	-6.5943	20.517	-36.819	4.4491	-23.588	1.2301	-5.1278	-12.067	-6.8564	34.554	-11.234	9.8478	8.8246	-11.83	-23.188
136	48.546	1223.5	43.078	8.779	7.2084	-0.67585	11.298	-7.703	20.353	-36.554	2.7463	-23.335	0.1436	-4.6188	-13.022	-6.8986	33.952	-10.843	8.9683	9.5778	-10.823	-23.811
137	48.247	1206	42.959	8.3472	7.2198	-0.70714	12.474	-8.7561	20.189	-36.283	1.1265	-23.091	-0.89534	-4.1286	-13.933	-6.9221	33.368	-10.472	8.128	10.297	-9.8672	-24.383
138	48.047	1189	42.828	7.9263	7.2348	-0.74345	13.599	-9.7581	20.026	-36.006	-0.41253	-22.854	-1.8908	-3.6575	-14.802	-6.9296	32.803	-10.121	7.3266	10.978	-8.9594	-24.907
139	47.936	1172.5	42.682	7.5162	7.2506	-0.7842	14.677	-10.712	19.864	-35.726	-1.8737	-22.624	-2.8466	-3.2055	-15.632	-6.9231	32.257	-9.7878	6.5633	11.621	-8.0981	-25.388
140	47.901	1156.5	42.522	7.1167	7.2626	-0.82885	15.709	-11.622	19.703	-35.443	-3.261	-22.401	-3.7657	-2.7728	-16.425	-6.9044	31.728	-9.4735	5.8361	12.227	-7.2816	-25.827
141	47.931	1140.9	42.349	6.7276	7.2664	-0.8768	16.692	-12.489	19.544	-35.158	-4.5797	-22.186	-4.6504	-2.359	-17.182	-6.8756	31.212	-9.1773	5.1421	12.792	-6.5083	-26.23
142	48.017	1125.8	42.166	6.3497	7.2598	-0.9265	17.626	-13.316	19.387	-34.872	-5.8354	-21.976	-5.5012	-1.9629	-17.904	-6.8372	30.707	-8.8974	4.4776	13.316	-5.7755	-26.597
143	48.149	1111.2	41.975	5.9822	7.2446	-0.97817	18.512	-14.101	19.23	-34.584	-7.0347	-21.77	-6.3174	-1.5823	-18.59	-6.7882	30.208	-8.6306	3.8385	13.804	-5.0792	-26.931
144	48.318	1096.9	41.779	5.6243	7.2237	-1.0334	19.354	-14.847	19.075	-34.296	-8.1833	-21.567	-7.0984	-1.2155	-19.246	-6.728	29.717	-8.3742	3.221	14.259	-4.4155	-27.234
145	48.521	1083	41.58	5.2753	7.1972	-1.091	20.156	-15.554	18.921	-34.009	-9.2837	-21.368	-7.8465	-0.86016	-19.872	-6.657	29.234	-8.1281	2.6237	14.686	-3.782	-27.506
146	48.75	1069.5	41.376	4.9346	7.1642	-1.1496	20.921	-16.226	18.768	-33.721	-10.337	-21.174	-8.5642	-0.51426	-20.473	-6.5768	28.759	-7.8934	2.0464	15.086	-3.1773	-27.748
147	49	1056.4	41.168	4.6026	7.1251	-1.2086	21.652	-16.864	18.616	-33.432	-11.347	-20.984	-9.253	-0.1772	-21.047	-6.4884	28.29	-7.6697	1.4885	15.459	-2.5993	-27.962
148	49.266	1043.6	40.955	4.2792	7.0813	-1.2678	22.348	-17.469	18.466	-33.14	-12.314	-20.797	-9.9139	0.14741	-21.597	-6.3925	27.829	-7.4559	0.94976	15.807	-2.0462	-28.149
149	49.545	1031.1	40.738	3.964	7.0341	-1.3271	23.013	-18.042	18.316	-32.845	-13.241	-20.614	-10.548	0.45944	-22.123	-6.2897	27.375	-7.2508	0.42958	16.132	-1.5162	-28.31
150	49.832	1019	40.516	3.6568	6.9844	-1.3865	23.646	-18.587	18.168	-32.549	-14.13	-20.435	-11.157	0.75966	-22.627	-6.1809	26.93	-7.0533	-0.072523	16.435	-1.0079	-28.445
151	50.125	1007.1	40.29	3.3575	6.933	-1.4457	24.251	-19.105	18.021	-32.252	-14.983	-20.259	-11.741	1.0488	-23.11	-6.0667	26.493	-6.8627	-0.55707	16.72	-0.51992	-28.555
152	50.422	995.54	40.061	3.066	6.8805	-1.5047	24.829	-19.598	17.875	-31.954	-15.801	-20.087	-12.302	1.3274	-23.573	-5.9477	26.065	-6.6781	-1.0246	16.986	-0.051157	-28.644
153	50.722	984.25	39.827	2.7819	6.8272	-1.5632	25.381	-20.067	17.731	-31.657	-16.586	-19.919	-12.84	1.5962	-24.018	-5.8245	25.645	-6.4965	-1.4757	17.235	0.39948	-28.712
154	51.023	973.24	39.59	2.5052	6.7736	-1.6212	25.908	-20.515	17.588	-31.361	-17.34	-19.754	-13.356	1.8556	-24.444	-5.6979	25.234	-6.3172	-1.911	17.47	0.83297	-28.761
155	51.322	962.48	39.35	2.2357	6.7198	-1.6785	26.413	-20.943	17.447	-31.066	-18.063	-19.592	-13.851	2.1062	-24.853	-5.5683	24.832	-6.14	-2.331	17.69	1.2502	-28.793
156	51.62	951.97	39.107	1.9733	6.6662	-1.735	26.896	-21.352	17.307	-30.773	-18.757	-19.434	-14.327	2.3485	-25.245	-5.4363	24.439	-5.9651	-2.7362	17.898	1.6521	-28.809
157	51.915	941.7	38.86	1.7177	6.6128	-1.7907	27.358	-21.743	17.168	-30.481	-19.423	-19.279	-14.782	2.5829	-25.621	-5.3024	24.054	-5.7924	-3.1274	18.093	2.0394	-28.81
158	52.206	931.66	38.612	1.469	6.5597	-1.8453	27.8	-22.116	17.031	-30.192	-20.063	-19.126	-15.219	2.8099	-25.981	-5.167	23.678	-5.622	-3.5048	18.277	2.4128	-28.798
159	52.493	921.84	38.361	1.2268	6.5071	-1.8987	28.223	-22.473	16.896	-29.905	-20.677	-18.976	-15.638	3.0298	-26.326	-5.0305	23.31	-5.4539	-3.8693	18.45	2.7731	-28.773
160	52.774	912.24	38.108	0.99112	6.4551	-1.951	28.628	-22.813	16.761	-29.62	-21.267	-18.828	-16.039	3.2432	-26.657	-4.8935	22.95	-5.2882	-4.2211	18.614	3.121	-28.737
161	53.05	902.84	37.853	0.76179	6.4036	-2.002	29.015	-23.138	16.628	-29.338	-21.834	-18.683	-16.424	3.4503	-26.974	-4.7561	22.598	-5.1249	-4.561	18.77	3.4571	-28.692
162	53.319	893.65	37.596	0.53866	6.3528	-2.0516	29.386	-23.449	16.496	-29.06	-22.378	-18.54	-16.792	3.6516	-27.277	-4.6188	22.254	-4.964	-4.8893	18.916	3.7821	-28.637
163	53.582	884.64	37.337	0.32161	6.3026	-2.0998	29.74	-23.745	16.365	-28.784	-22.901	-18.399	-17.144	3.8474	-27.568	-4.482	21.917	-4.8057	-5.2065	19.056	4.0965	-28.575
164	53.838	875.83	37.078	0.11051	6.2531	-2.1465	30.08	-24.027	16.236	-28.511	-23.403	-18.26	-17.481	4.038	-27.845	-4.3461	21.587	-4.6498	-5.5131	19.188	4.4008	-28.505
165	54.087	867.19	36.816	-0.094765	6.2042	-2.1916	30.404	-24.296	16.107	-28.241	-23.886	-18.123	-17.803	4.2239	-28.11	-4.2116	21.265	-4.4966	-5.8095	19.314	4.6958	-28.428
166	54.328	858.73	36.554	-0.29433	6.1561	-2.2351	30.715	-24.552	15.98	-27.974	-24.35	-17.987	-18.111	4.4052	-28.364	-4.0785	20.95	-4.3458	-6.0961	19.434	4.9817	-28.346
167	54.563	850.44	36.29	-0.48831	6.1086	-2.277	31.012	-24.796	15.853	-27.711	-24.796	-17.853	-18.405	4.5823	-28.605	-3.947	20.641	-4.1977	-6.3734	19.549	5.2593	-28.259
168	54.789	842.3	36.025	-0.67682	6.0618	-2.3172	31.295	-25.027	15.727	-27.45	-25.226	-17.72	-18.686	4.7556	-28.836	-3.8171	20.339	-4.0522	-6.6418	19.659	5.5288	-28.167
169	55.008	834.33	35.759	-0.85996	6.0157	-2.3556	31.566	-25.247	15.603	-27.193	-25.638	-17.588	-18.953	4.9251	-29.055	-3.6889	20.044	-3.9093	-6.9016	19.765	5.7909	-28.072
170	55.219	826.51	35.492	-1.0378	5.9702	-2.3922	31.825	-25.456	15.479	-26.939	-26.035	-17.458	-19.207	5.0914	-29.264	-3.5625	19.755	-3.769	-7.1531	19.866	6.0458	-27.974
171	55.423	818.83	35.223	-1.2106	5.9254	-2.4271	32.072	-25.654	15.355	-26.689	-26.417	-17.328	-19.449	5.2545	-29.463	-3.4379	19.472	-3.6314	-7.3968	19.964	6.2941	-27.873
172	55.619	811.3	34.954	-1.3783	5.8812	-2.4601	32.308	-25.842	15.233	-26.441	-26.785	-17.2	-19.679	5.4148	-29.652	-3.3151	19.194	-3.4964	-7.633	20.059	6.5362	-27.769
173	55.807	803.91	34.684	-1.541	5.8376	-2.4912	32.532	-26.02	15.111	-26.197	-27.139	-17.072	-19.897	5.5724	-29.831	-3.1947	18.923	-3.364	-7.8619	20.151	6.7723	-27.664
174	55.987	796.64	34.412	-1.6989	5.7946	-2.5205	32.746	-26.19	14.99	-25.956	-27.48	-16.944	-20.103	5.7277	-30.001	-3.0769	18.657	-3.2342	-8.084	20.24	7.0029	-27.558
175	56.16	789.51	34.14	-1.852	5.7521	-2.5478	32.95	-26.35	14.869	-25.719	-27.808	-16.818	-20.299	5.8807	-30.161	-2.9618	18.397	-3.1071	-8.2994	20.327	7.2283	-27.451
176	56.325	782.51	33.867	-2.0005	5.7102	-2.5733	33.143	-26.501	14.749	-25.484	-28.125	-16.691	-20.483	6.0318	-30.313	-2.8495	18.142	-2.9826	-8.5084	20.412	7.4489	-27.343
177	56.483	775.62	33.592	-2.1443	5.6688	-2.5967	33.327	-26.644	14.629	-25.253	-28.43	-16.566	-20.656	6.1811	-30.456	-2.74	17.892	-2.8607	-8.7114	20.496	7.665	-27.235
178	56.634	768.86	33.317	-2.2837	5.6279	-2.6183	33.502	-26.778	14.51	-25.025	-28.723	-16.44	-20.819	6.3289	-30.59	-2.6336	17.647	-2.7414	-8.9086	20.579	7.8768	-27.128
179	56.777	762.2	33.04	-2.4187	5.5874	-2.6378	33.667	-26.905	14.391	-24.799	-29.007	-16.315	-20.972	6.4752	-30.716	-2.5303	17.407	-2.6247	-9.1002	20.66	8.0847	-27.021
180	56.913	755.66	32.762	-2.5493	5.5474	-2.6553	33.824	-27.023	14.272	-24.577	-29.28	-16.19	-21.114	6.6204	-30.833	-2.4301	17.172	-2.5105	-9.2865	20.74	8.289	-26.914
181	57.041	749.23	32.483	-2.6756	5.5079	-2.6709	33.971	-27.135	14.154	-24.358	-29.543	-16.065	-21.247	6.7645	-30.943	-2.3332	16.941	-2.399	-9.4677	20.821	8.4899	-26.809
182	57.163	742.9	32.203	-2.7977	5.4687	-2.6844	34.111	-27.239	14.036	-24.142	-29.798	-15.94	-21.37	6.9077	-31.045	-2.2396	16.715	-2.2887	-9.644	20.9	8.6877	-26.705
183	57.277	736.67	31.922	-2.9158	5.4299	-2.6959	34.242	-27.336	13.918	-23.928	-30.043	-15.814	-21.483	7.0501	-31.14	-2.1493	16.493	-2.1783	-9.8156	20.98	8.8825	-26.602
184	57.384	730.54	31.639	-3.0297	5.3915	-2.7054	34.366	-27.426	13.8	-23.718	-30.28	-15.689	-21.588	7.192	-31.227	-2.0624	16.276	-2.0677	-9.9827	21.059	9.0748	-26.501
185	57.484	724.5	31.355	-3.1397	5.3534	-2.7128	34.481	-27.509	13.682	-23.51	-30.509	-15.564	-21.683	7.3335	-31.306	-1.9791	16.062	-1.9569	-10.146	21.139	9.2646	-26.401
186	57.577	718.56	31.069	-3.2456	5.3156	-2.7182	34.589	-27.586	13.564	-23.305	-30.73	-15.438	-21.769	7.4746	-31.379	-1.8992	15.853	-1.8457	-10.304	21.22	9.4523	-26.302
187	57.663	712.71	30.782	-3.3464	5.2781	-2.7216	34.69	-27.657	13.447	-23.103	-30.944	-15.312	-21.846	7.6156	-31.445	-1.8229	15.648	-1.7341	-10.459	21.301	9.6379	-26.205
188	57.742	706.94	30.494	-3.4417	5.2409	-2.7228	34.783	-27.721	13.329	-22.903	-31.15	-15.185	-21.914	7.7565	-31.503	-1.7502	15.447	-1.6219	-10.61	21.383	9.8218	-26.108
189	57.813	701.26	30.204	-3.5315	5.2039	-2.7221	34.87	-27.779	13.212	-22.707	-31.35	-15.058	-21.974	7.8969	-31.555	-1.6812	15.25	-1.5091	-10.757	21.466	10.004	-26.013
190	57.878	695.67	29.913	-3.616	5.1672	-2.7192	34.949	-27.832	13.094	-22.512	-31.543	-14.931	-22.025	8.0344	-31.601	-1.6159	15.057	-1.3957	-10.901	21.55	10.185	-25.92
191	57.935	690.15	29.62	-3.6952	5.1306	-2.7143	35.021	-27.879	12.976	-22.321	-31.73	-14.803	-22.068	8.1689	-31.64	-1.5542	14.869	-1.2815	-11.042	21.635	10.364	-25.828
192	57.986	684.71	29.325	-3.7691	5.0942	-2.7073	35.087	-27.92	12.858	-22.131	-31.911	-14.674	-22.103	8.3003	-31.677	-1.4963	14.685	-1.1666	-11.179	21.722	10.543	-25.737
193	58.03	679.35	29.028	-3.8378	5.058	-2.6982	35.147	-27.955	12.74	-21.945	-32.086	-14.545	-22.13	8.4287	-31.713	-1.4422	14.504	-1.0507	-11.314	21.81	10.721	-25.649
194	58.067	674.06	28.73	-3.9012	5.0219	-2.687	35.2	-27.986	12.621	-21.76	-32.256	-14.415	-22.149	8.5543	-31.747	-1.3919	14.328	-0.93392	-11.445	21.9	10.897	-25.563
195	58.098	668.84	28.43	-3.9595	4.9859	-2.6738	35.246	-28.011	12.503	-21.578	-32.418	-14.284	-22.159	8.677	-31.78	-1.3455	14.155	-0.81613	-11.574	21.991	11.074	-25.479
196	58.121	663.7	28.13	-4.0127	4.95	-2.6584	35.287	-28.03	12.382	-21.399	-32.572	-14.152	-22.162	8.7969	-31.811	-1.3029	13.987	-0.69728	-11.7	22.084	11.249	-25.397
197	58.138	658.62	27.828	-4.0608	4.9154	-2.641	35.321	-28.045	12.258	-21.221	-32.716	-14.02	-22.162	8.9141	-31.841	-1.2641	13.821	-0.57732	-11.823	22.172	11.425	-25.317
198	58.149	653.61	27.525	-4.1038	4.8832	-2.6215	35.35	-28.055	12.133	-21.047	-32.851	-13.886	-22.162	9.0287	-31.87	-1.2293	13.66	-0.45616	-11.944	22.255	11.6	-25.239
199	58.152	648.66	27.222	-4.1417	4.8535	-2.5996	35.372	-28.06	12.005	-20.876	-32.977	-13.752	-22.163	9.1407	-31.898	-1.1982	13.502	-0.33369	-12.062	22.333	11.774	-25.164
200	58.149	643.78	26.917	-4.1745	4.8263	-2.5729	35.389	-28.06	11.874	-20.707	-33.095	-13.617	-22.165	9.2501	-31.924	-1.1711	13.348	-0.20986	-12.178	22.407	11.943	-25.091
201	58.139	638.95	26.611	-4.2022	4.8016	-2.5398	35.4	-28.057	11.741	-20.541	-33.203	-13.48	-22.168	9.3572	-31.95	-1.1478	13.197	-0.084624	-12.289	22.475	12.106	-25.021
202	58.122	634.19	26.304	-4.2249	4.7794	-2.5006	35.406	-28.052	11.605	-20.378	-33.304	-13.342	-22.171	9.4618	-31.974	-1.1284	13.049	0.042068	-12.397	22.54	12.265	-24.953
203	58.099	629.49	25.996	-4.2427	4.7596	-2.455	35.407	-28.045	11.467	-20.218	-33.396	-13.204	-22.176	9.564	-31.998	-1.1124	12.905	0.17026	-12.502	22.599	12.419	-24.888
204	58.069	624.84	25.687	-4.2554	4.7423	-2.4033	35.404	-28.037	11.327	-20.06	-33.48	-13.064	-22.182	9.664	-32.02	-1.0981	12.764	0.3	-12.603	22.654	12.567	-24.826
205	58.032	620.25	25.376	-4.2633	4.7274	-2.3453	35.399	-28.028	11.184	-19.906	-33.556	-12.922	-22.189	9.7616	-32.042	-1.0855	12.627	0.43055	-12.7	22.705	12.711	-24.766
206	57.988	615.71	25.064	-4.2664	4.715	-2.281	35.391	-28.017	11.038	-19.753	-33.625	-12.78	-22.197	9.8569	-32.063	-1.0746	12.492	0.55718	-12.795	22.751	12.851	-24.707
207	57.938	611.22	24.751	-4.2669	4.7049	-2.2106	35.381	-28.005	10.89	-19.604	-33.685	-12.636	-22.207	9.9501	-32.083	-1.0654	12.361	0.67916	-12.886	22.792	12.985	-24.648
208	57.88	606.79	24.436	-4.2651	4.6972	-2.134	35.368	-27.991	10.739	-19.456	-33.739	-12.491	-22.217	10.041	-32.103	-1.0579	12.228	0.79654	-12.974	22.83	13.115	-24.586
209	57.817	602.4	24.119	-4.2612	4.6918	-2.0512	35.352	-27.977	10.585	-19.312	-33.785	-12.344	-22.229	10.128	-32.123	-1.0522	12.092	0.90938	-13.059	22.862	13.241	-24.524
210	57.746	598.06	23.802	-4.2551	4.6889	-1.9622	35.334	-27.961	10.429	-19.17	-33.824	-12.197	-22.242	10.209	-32.143	-1.0482	11.952	1.0177	-13.141	22.891	13.362	-24.46
211	57.669	593.77	23.483	-4.2467	4.6882	-1.867	35.313	-27.944	10.27	-19.03	-33.856	-12.047	-22.256	10.284	-32.163	-1.0459	11.81	1.1216	-13.221	22.915	13.479	-24.395
212	57.585	589.53	23.171	-4.2362	4.69	-1.7656	35.29	-27.926	10.111	-18.892	-33.882	-11.897	-22.27	10.353	-32.184	-1.0454	11.664	1.221	-13.297	22.935	13.592	-24.329
213	57.494	585.33	22.865	-4.2237	4.691	-1.6583	35.265	-27.908	9.9519	-18.75	-33.903	-11.745	-22.275	10.416	-32.206	-1.0469	11.514	1.3159	-13.371	22.95	13.7	-24.262
214	57.398	581.18	22.565	-4.2106	4.6836	-1.5464	35.236	-27.889	9.7924	-18.603	-33.92	-11.593	-22.274	10.471	-32.229	-1.0518	11.36	1.4049	-13.444	22.954	13.805	-24.195
215	57.295	577.07	22.27	-4.1972	4.6672	-1.4295	35.202	-27.871	9.6318	-18.451	-33.934	-11.443	-22.265	10.517	-32.256	-1.0604	11.2	1.4876	-13.516	22.947	13.909	-24.129
216	57.186	573.01	21.98	-4.1835	4.642	-1.3075	35.165	-27.846	9.4701	-18.295	-33.945	-11.294	-22.248	10.556	-32.284	-1.0726	11.036	1.5643	-13.589	22.93	14.015	-24.064
217	57.071	568.99	21.696	-4.1695	4.6078	-1.1802	35.124	-27.816	9.3072	-18.134	-33.952	-11.146	-22.225	10.587	-32.315	-1.0861	10.866	1.6349	-13.662	22.901	14.121	-24
218	56.95	565.01	21.416	-4.1552	4.5649	-1.0477	35.084	-27.78	9.1432	-17.968	-33.956	-11.001	-22.194	10.611	-32.349	-1.0969	10.69	1.6993	-13.735	22.862	14.228	-23.937
219	56.823	561.07	21.141	-4.1422	4.513	-0.91007	35.049	-27.738	8.9781	-17.798	-33.957	-10.856	-22.157	10.626	-32.385	-1.105	10.51	1.7573	-13.809	22.812	14.336	-23.875
220	56.691	557.18	20.87	-4.136	4.4524	-0.76722	35.019	-27.691	8.8118	-17.623	-33.955	-10.713	-22.113	10.634	-32.423	-1.1104	10.325	1.8086	-13.882	22.752	14.445	-23.814
221	56.554	553.32	20.605	-4.1367	4.3831	-0.61919	34.992	-27.638	8.6442	-17.443	-33.95	-10.572	-22.062	10.634	-32.466	-1.1131	10.138	1.8532	-13.956	22.681	14.555	-23.755
222	56.413	549.5	20.344	-4.1443	4.305	-0.46599	34.971	-27.58	8.4755	-17.259	-33.943	-10.432	-22.004	10.634	-32.514	-1.1132	9.9513	1.8912	-14.03	22.599	14.665	-23.696
223	56.267	545.71	20.087	-4.1589	4.2181	-0.30761	34.953	-27.516	8.3056	-17.071	-33.931	-10.293	-21.94	10.635	-32.567	-1.1108	9.7637	1.9227	-14.104	22.506	14.777	-23.639
224	56.117	541.97	19.835	-4.1802	4.1226	-0.14407	34.94	-27.447	8.1354	-16.878	-33.911	-10.156	-21.875	10.636	-32.626	-1.1057	9.5755	1.9477	-14.179	22.403	14.89	-23.584
225	55.964	538.25	19.586	-4.2084	4.0219	0.024587	34.931	-27.372	7.9649	-16.681	-33.882	-10.02	-21.812	10.639	-32.69	-1.0982	9.3866	1.9661	-14.254	22.298	15.004	-23.529
226	55.806	534.58	19.341	-4.2434	3.9181	0.19199	34.927	-27.291	7.7942	-16.48	-33.844	-9.8826	-21.75	10.643	-32.759	-1.0881	9.197	1.9781	-14.328	22.203	15.117	-23.477
227	55.644	530.93	19.1	-4.2851	3.8111	0.35334	34.927	-27.198	7.6233	-16.275	-33.797	-9.7433	-21.691	10.648	-32.834	-1.0755	9.0068	1.9837	-14.4	22.117	15.23	-23.425
228	55.479	527.32	18.863	-4.3335	3.701	0.50867	34.932	-27.095	7.4522	-16.066	-33.741	-9.6018	-21.633	10.654	-32.914	-1.0552	8.8158	1.9828	-14.469	22.042	15.342	-23.375
229	55.311	523.74	18.629	-4.3877	3.5878	0.65804	34.946	-26.98	7.2807	-15.853	-33.676	-9.4581	-21.577	10.662	-33	-1.025	8.6241	1.9814	-14.536	21.977	15.454	-23.325
230	55.14	520.2	18.399	-4.4428	3.4715	0.80147	34.97	-26.854	7.109	-15.637	-33.604	-9.3123	-21.523	10.67	-33.09	-0.98507	8.4318	1.987	-14.601	21.921	15.566	-23.27
231	54.965	516.68	18.173	-4.4979	3.352	0.93902	35.005	-26.717	6.9369	-15.416	-33.522	-9.1643	-21.471	10.679	-33.171	-0.93538	8.2445	1.9997	-14.663	21.875	15.677	-23.209
232	54.787	513.2	17.95	-4.553	3.2295	1.0707	35.05	-26.569	6.7646	-15.191	-33.433	-9.0142	-21.421	10.69	-33.232	-0.87605	8.0651	2.0194	-14.724	21.839	15.788	-23.142
233	54.606	509.74	17.729	-4.6081	3.104	1.1966	35.105	-26.411	6.594	-14.967	-33.334	-8.862	-21.37	10.702	-33.274	-0.80717	7.8937	2.0461	-14.782	21.812	15.899	-23.07
234	54.423	506.31	17.506	-4.6632	2.9759	1.3168	35.17	-26.242	6.4298	-14.75	-33.223	-8.7076	-21.31	10.715	-33.298	-0.72879	7.7302	2.0798	-14.838	21.795	16.008	-22.993
235	54.237	502.92	17.281	-4.7181	2.849	1.4325	35.245	-26.062	6.2724	-14.543	-33.101	-8.5535	-21.24	10.731	-33.302	-0.64093	7.5746	2.1204	-14.893	21.784	16.109	-22.91
236	54.049	499.54	17.053	-4.7729	2.7239	1.5465	35.331	-25.87	6.1216	-14.343	-32.967	-8.4033	-21.161	10.748	-33.288	-0.54373	7.4269	2.1679	-14.948	21.775	16.199	-22.822


==> data/mc/mc_ap1_xrng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.48968	0.56688	0.92654	0.64619	0.6778	0.2677	0.45595	0.53803	0.65512	0.55439	0.83001	0.56355	0.33135	0.79659	0.76699	0.5011	0.51736	0.45766	0.35033	0.66249	0.18436	0.55645
1	0.48998	0.56689	0.9268	0.64624	0.67791	0.26753	0.45592	0.53801	0.65518	0.55442	0.83022	0.56363	0.33125	0.79673	0.76709	0.50107	0.51735	0.4576	0.35025	0.66255	0.18414	0.55649
2	0.49028	0.56692	0.92705	0.64629	0.67802	0.26736	0.45588	0.538	0.65524	0.55444	0.83042	0.56371	0.33115	0.79688	0.7672	0.50103	0.51734	0.45754	0.35017	0.6626	0.18391	0.55652
3	0.49057	0.56694	0.92731	0.64634	0.67813	0.2672	0.45585	0.538	0.65531	0.55447	0.83063	0.56379	0.33105	0.79703	0.76731	0.50101	0.51733	0.45748	0.35009	0.66266	0.18369	0.55656
4	0.49086	0.56696	0.92757	0.6464	0.67825	0.26703	0.45582	0.53799	0.65537	0.55449	0.83084	0.56387	0.33096	0.79718	0.76742	0.50098	0.51732	0.45742	0.35001	0.66271	0.18347	0.5566
5	0.49115	0.56699	0.92782	0.64645	0.67836	0.26688	0.4558	0.53798	0.65544	0.55452	0.83104	0.56396	0.33087	0.79733	0.76753	0.50096	0.51731	0.45736	0.34993	0.66277	0.18326	0.55663
6	0.49143	0.56701	0.92808	0.6465	0.67847	0.26672	0.45577	0.53797	0.65551	0.55455	0.83124	0.56403	0.33077	0.79749	0.76764	0.50093	0.5173	0.4573	0.34986	0.66282	0.18305	0.55667
7	0.49172	0.56703	0.92833	0.64656	0.67858	0.26656	0.45574	0.53796	0.65557	0.55459	0.83143	0.56411	0.33067	0.79764	0.76775	0.50091	0.5173	0.45724	0.34979	0.66288	0.18284	0.55671
8	0.492	0.56706	0.92858	0.6466	0.6787	0.26641	0.45572	0.53795	0.65564	0.55462	0.83162	0.56418	0.33057	0.7978	0.76786	0.50087	0.51729	0.45718	0.34973	0.66293	0.18264	0.55674
9	0.49228	0.56708	0.92882	0.64663	0.6788	0.26625	0.45569	0.53795	0.6557	0.55464	0.8318	0.56426	0.33047	0.79795	0.76797	0.50084	0.51728	0.45712	0.34966	0.66297	0.18242	0.55678
10	0.49256	0.5671	0.92905	0.64666	0.6789	0.2661	0.45566	0.53794	0.65576	0.55466	0.83198	0.56434	0.33036	0.7981	0.76808	0.50081	0.51728	0.45705	0.34959	0.663	0.1822	0.55681
11	0.49284	0.56711	0.92929	0.64667	0.679	0.26595	0.45563	0.53793	0.65581	0.55469	0.83216	0.56441	0.33025	0.79825	0.76819	0.50076	0.51728	0.45698	0.34952	0.66303	0.18197	0.55684
12	0.49311	0.56712	0.9295	0.64668	0.67908	0.2658	0.45559	0.53792	0.65585	0.5547	0.83232	0.56447	0.33012	0.79841	0.76828	0.50069	0.51727	0.45689	0.34944	0.66305	0.18173	0.55685
13	0.49338	0.56712	0.9297	0.64668	0.67914	0.26563	0.45554	0.53791	0.65586	0.5547	0.83247	0.56452	0.32998	0.79855	0.76839	0.50063	0.51724	0.45679	0.34934	0.66306	0.18148	0.55687
14	0.49365	0.5671	0.92988	0.64668	0.67919	0.26546	0.45546	0.53789	0.65586	0.55468	0.83262	0.56457	0.32982	0.79869	0.76848	0.50054	0.51721	0.45667	0.34921	0.66307	0.18123	0.55687
15	0.49392	0.56708	0.93003	0.64665	0.67922	0.26527	0.45537	0.53787	0.65586	0.55465	0.83274	0.56459	0.32963	0.79881	0.76856	0.50044	0.51717	0.45652	0.34908	0.66306	0.18098	0.55686
16	0.49418	0.56703	0.93014	0.64662	0.67923	0.26507	0.45525	0.53781	0.65585	0.55462	0.83284	0.56458	0.32946	0.79891	0.76862	0.50031	0.51711	0.45636	0.34894	0.66304	0.18073	0.55682
17	0.49444	0.56696	0.93021	0.64655	0.67918	0.26485	0.45508	0.53772	0.65579	0.55458	0.83291	0.56454	0.32924	0.79902	0.76866	0.50016	0.51701	0.4562	0.34877	0.66299	0.18046	0.55676
18	0.49469	0.56687	0.93026	0.64644	0.67908	0.26459	0.45491	0.53761	0.65573	0.55451	0.83295	0.56448	0.329	0.79912	0.76866	0.49998	0.51692	0.45599	0.34859	0.66292	0.18017	0.55664
19	0.49494	0.56673	0.93023	0.64632	0.67896	0.26428	0.45471	0.53747	0.65565	0.55439	0.83297	0.56438	0.32875	0.79921	0.76863	0.49976	0.51676	0.45571	0.34835	0.66277	0.17983	0.55645
20	0.49519	0.56656	0.93014	0.64617	0.67878	0.26394	0.45446	0.53727	0.65558	0.55416	0.83296	0.56423	0.32842	0.79926	0.76854	0.49949	0.51656	0.45537	0.34804	0.66255	0.17946	0.55624
21	0.49543	0.56632	0.92998	0.64592	0.67857	0.2635	0.45413	0.537	0.6555	0.55389	0.83289	0.56395	0.32807	0.79928	0.76843	0.49914	0.51629	0.45495	0.34771	0.66228	0.17902	0.55599
22	0.49567	0.56602	0.9297	0.64559	0.67833	0.26298	0.45375	0.5366	0.65533	0.55358	0.83269	0.56358	0.32765	0.79927	0.76829	0.49873	0.51591	0.45445	0.34738	0.66198	0.17844	0.55565
23	0.49592	0.56563	0.92934	0.64514	0.67801	0.2624	0.45332	0.53601	0.65505	0.55323	0.83241	0.56316	0.32714	0.79914	0.76804	0.49825	0.51537	0.45387	0.34697	0.66151	0.17771	0.55522
24	0.49615	0.56513	0.92887	0.64449	0.67761	0.26175	0.45277	0.53531	0.65462	0.55278	0.83199	0.56262	0.32655	0.79888	0.76768	0.49771	0.51471	0.45328	0.34651	0.66088	0.17684	0.55472
25	0.49638	0.5645	0.92839	0.6436	0.6771	0.26102	0.45216	0.53451	0.65404	0.55219	0.83141	0.56196	0.3259	0.79844	0.76728	0.4971	0.51394	0.45257	0.34605	0.66011	0.17593	0.5541
26	0.4966	0.56369	0.92774	0.64238	0.67639	0.25999	0.4514	0.53358	0.65328	0.55136	0.8306	0.56116	0.32501	0.79782	0.76679	0.49626	0.51299	0.45165	0.34548	0.65914	0.17487	0.55337
27	0.49682	0.56267	0.92691	0.64076	0.67552	0.25871	0.45034	0.53245	0.65225	0.5503	0.82966	0.56035	0.32381	0.79711	0.76621	0.49521	0.51195	0.45058	0.34465	0.65802	0.17364	0.55245
28	0.49703	0.56137	0.92556	0.63892	0.67436	0.25714	0.44895	0.53103	0.651	0.54906	0.82854	0.55928	0.32223	0.79606	0.76552	0.49404	0.51071	0.44934	0.34339	0.65652	0.172	0.55122
29	0.49723	0.55973	0.92366	0.63673	0.67286	0.25506	0.44718	0.52929	0.64928	0.54779	0.82723	0.55772	0.32033	0.79463	0.76461	0.49255	0.50914	0.4479	0.34154	0.65455	0.16984	0.54975
30	0.49742	0.55769	0.92097	0.63404	0.67115	0.25273	0.445	0.52727	0.64721	0.54624	0.82559	0.55547	0.31801	0.79288	0.76341	0.49051	0.50715	0.44605	0.33944	0.65194	0.16736	0.54822
31	0.49761	0.55516	0.91761	0.63105	0.66941	0.25017	0.44209	0.52483	0.64444	0.54433	0.82364	0.55258	0.31527	0.79077	0.762	0.48812	0.50453	0.44343	0.33724	0.64856	0.16417	0.54654
32	0.49782	0.55202	0.91365	0.62768	0.66719	0.24695	0.43833	0.52201	0.64119	0.54203	0.82132	0.54941	0.31215	0.78826	0.75997	0.48515	0.50155	0.43973	0.3344	0.64478	0.1603	0.54449
33	0.49802	0.54811	0.90869	0.62378	0.66391	0.24323	0.43382	0.51829	0.63731	0.53925	0.81829	0.54562	0.3087	0.78503	0.75717	0.48165	0.49816	0.43481	0.33045	0.64057	0.15628	0.54185
34	0.49817	0.54325	0.9023	0.61899	0.6594	0.23859	0.42834	0.5137	0.63254	0.5356	0.81452	0.5405	0.30446	0.78058	0.75346	0.47721	0.49418	0.42855	0.32633	0.6351	0.15137	0.53812
35	0.49828	0.53723	0.89449	0.61299	0.65379	0.23292	0.42188	0.50773	0.6264	0.53103	0.80982	0.53395	0.29893	0.77427	0.74902	0.47144	0.48935	0.42093	0.32111	0.62823	0.14442	0.53289
36	0.49842	0.52995	0.88488	0.60571	0.64665	0.22657	0.41481	0.50069	0.61838	0.52515	0.80352	0.52551	0.29192	0.76651	0.74313	0.46422	0.48313	0.41224	0.31423	0.61936	0.13594	0.52635
37	0.4986	0.52132	0.87388	0.59706	0.63852	0.21961	0.40606	0.49193	0.60839	0.51744	0.79525	0.51573	0.28386	0.75702	0.73624	0.45528	0.47556	0.40233	0.30584	0.60915	0.1257	0.51833
38	0.49882	0.5111	0.86117	0.58684	0.62905	0.21054	0.39486	0.48129	0.59664	0.50766	0.78582	0.50468	0.27444	0.74634	0.7277	0.44517	0.46667	0.39173	0.29659	0.59771	0.11295	0.50927
39	0.49915	0.49905	0.84742	0.57412	0.61753	0.19985	0.38021	0.46858	0.58282	0.49642	0.77467	0.49245	0.26294	0.73429	0.71783	0.4335	0.45651	0.37963	0.28607	0.58403	0.097685	0.49813
40	0.49959	0.48508	0.83214	0.55949	0.60311	0.18845	0.36243	0.45416	0.56618	0.48325	0.76074	0.47878	0.24939	0.71995	0.70615	0.41926	0.44554	0.36613	0.27431	0.56744	0.079229	0.48578
41	0.50014	0.46912	0.81598	0.54286	0.58569	0.17514	0.34228	0.43732	0.54739	0.46826	0.74422	0.46323	0.23445	0.70379	0.69273	0.40398	0.43206	0.34942	0.26169	0.54824	0.058452	0.47179
42	0.50062	0.4509	0.79686	0.5242	0.56554	0.15941	0.31831	0.4192	0.52659	0.45143	0.72476	0.44567	0.21757	0.68501	0.67783	0.38681	0.41572	0.3297	0.2469	0.52656	0.035249	0.45601
43	0.50127	0.43017	0.77414	0.50272	0.54366	0.13884	0.2898	0.39943	0.50428	0.43247	0.70249	0.42448	0.19989	0.66284	0.66105	0.36789	0.39718	0.30942	0.22749	0.50217	0.0090556	0.43834
44	0.50215	0.40681	0.74784	0.47843	0.51872	0.11444	0.26036	0.37719	0.4803	0.41086	0.67887	0.39997	0.18073	0.63664	0.64213	0.34758	0.37579	0.28714	0.20481	0.47353	-0.020088	0.41913
45	0.50335	0.3806	0.71685	0.45292	0.49193	0.086281	0.23062	0.3528	0.45224	0.38599	0.65421	0.37237	0.15997	0.60795	0.62083	0.3236	0.35179	0.26105	0.17899	0.44165	-0.051803	0.398
46	0.50472	0.35122	0.68299	0.42483	0.46302	0.054052	0.19806	0.32659	0.42048	0.3577	0.62918	0.34164	0.13784	0.57571	0.59514	0.29678	0.32253	0.23024	0.14944	0.4075	-0.08797	0.37411
47	0.50646	0.31813	0.64435	0.39243	0.42932	0.018468	0.16319	0.29845	0.38505	0.32571	0.60003	0.30875	0.11404	0.54084	0.56605	0.2659	0.28875	0.19662	0.11587	0.37028	-0.12822	0.34643
48	0.5088	0.28023	0.59957	0.35376	0.38824	-0.021574	0.12373	0.26691	0.34463	0.28754	0.56652	0.27025	0.085526	0.50145	0.53345	0.2287	0.25101	0.15897	0.076987	0.32934	-0.17411	0.31454
49	0.51182	0.23678	0.54801	0.30845	0.33897	-0.067033	0.077738	0.23145	0.29843	0.24323	0.5271	0.22382	0.050522	0.45429	0.49503	0.18837	0.20665	0.11512	0.03418	0.28165	-0.2247	0.27489
50	0.51589	0.18701	0.48771	0.25549	0.28357	-0.11842	0.024418	0.19072	0.24778	0.19525	0.48233	0.17213	0.0091782	0.39825	0.4497	0.1417	0.15594	0.065477	-0.015859	0.22662	-0.28162	0.22971
51	0.52134	0.12999	0.42098	0.19661	0.22082	-0.1757	-0.039063	0.14392	0.18812	0.1451	0.43292	0.11558	-0.038493	0.33519	0.39888	0.088586	0.097057	0.0098476	-0.07266	0.16247	-0.34932	0.1797
52	0.52887	0.064294	0.34289	0.12757	0.15005	-0.23611	-0.11497	0.090422	0.11711	0.089793	0.38033	0.048448	-0.092796	0.26464	0.34059	0.029393	0.02968	-0.054587	-0.14105	0.087721	-0.42986	0.12591
53	0.53933	-0.011332	0.25475	0.048245	0.065719	-0.30625	-0.20123	0.028887	0.035301	0.024822	0.32129	-0.025175	-0.15741	0.18508	0.27642	-0.03964	-0.04964	-0.12967	-0.2201	-0.0021506	-0.51772	0.064125
54	0.5535	-0.098278	0.15863	-0.043804	-0.03273	-0.39138	-0.30228	-0.044135	-0.055882	-0.052632	0.25176	-0.11245	-0.23301	0.092017	0.203	-0.11963	-0.13766	-0.21559	-0.30621	-0.10637	-0.61593	-0.0035762
55	0.57205	-0.19808	0.049536	-0.14767	-0.13949	-0.48917	-0.41738	-0.13059	-0.15903	-0.14076	0.17268	-0.2132	-0.3225	-0.011439	0.11642	-0.21551	-0.23712	-0.31141	-0.40125	-0.22603	-0.72626	-0.080136
56	0.59657	-0.3124	-0.075976	-0.25949	-0.25961	-0.60545	-0.55603	-0.22783	-0.27631	-0.24191	0.081945	-0.32726	-0.42445	-0.13146	0.018869	-0.32431	-0.35166	-0.41831	-0.5123	-0.3593	-0.85437	-0.16799
57	0.62838	-0.44313	-0.22313	-0.38669	-0.39626	-0.73489	-0.72403	-0.33704	-0.41259	-0.35859	-0.025711	-0.45718	-0.53794	-0.27239	-0.0894	-0.44911	-0.48694	-0.53978	-0.6388	-0.51319	-1.0025	-0.27115
58	0.66877	-0.59238	-0.39164	-0.53199	-0.55273	-0.87526	-0.91064	-0.45792	-0.56823	-0.49238	-0.14786	-0.60565	-0.66548	-0.43211	-0.21611	-0.58688	-0.63847	-0.68058	-0.77921	-0.68298	-1.1716	-0.39147
59	0.71942	-0.76246	-0.58848	-0.69301	-0.72862	-1.0368	-1.1176	-0.5972	-0.74109	-0.64258	-0.28694	-0.77644	-0.81454	-0.61291	-0.36174	-0.74387	-0.80954	-0.84392	-0.93491	-0.87909	-1.3605	-0.5323
60	0.78123	-0.95543	-0.81578	-0.86963	-0.92748	-1.2216	-1.3621	-0.76137	-0.9352	-0.81551	-0.43886	-0.97328	-0.9801	-0.81835	-0.52765	-0.92552	-1.0092	-1.0294	-1.1159	-1.0964	-1.5719	-0.69292
61	0.8552	-1.1736	-1.0647	-1.0723	-1.1486	-1.4378	-1.6397	-0.94897	-1.1507	-1.0052	-0.61503	-1.2015	-1.1621	-1.0399	-0.72239	-1.1279	-1.2381	-1.2406	-1.3238	-1.3429	-1.8033	-0.87039
62	0.93135	-1.4196	-1.3425	-1.3064	-1.3911	-1.6792	-1.953	-1.1599	-1.3985	-1.2107	-0.81628	-1.4629	-1.3723	-1.2891	-0.93876	-1.3541	-1.4963	-1.4855	-1.5492	-1.628	-2.0447	-1.072
63	0.99151	-1.6966	-1.629	-1.5819	-1.6684	-1.9615	-2.2613	-1.3984	-1.6748	-1.4381	-1.045	-1.7595	-1.6087	-1.5685	-1.1824	-1.6051	-1.7757	-1.7586	-1.7918	-1.9074	-2.321	-1.2961
64	1.0487	-2.0071	-1.9566	-1.8922	-1.9742	-2.272	-2.5574	-1.6718	-1.9801	-1.6982	-1.3108	-2.0983	-1.8688	-1.8783	-1.4537	-1.8869	-2.0835	-2.0569	-2.0702	-2.2164	-2.6321	-1.5505
65	1.1093	-2.3524	-2.3327	-2.225	-2.3066	-2.6228	-2.8987	-1.9987	-2.3172	-2.0046	-1.6302	-2.4709	-2.1829	-2.2191	-1.7694	-2.1981	-2.4393	-2.402	-2.3711	-2.5633	-2.9805	-1.8547
66	1.1798	-2.7354	-2.7586	-2.5994	-2.6762	-3.022	-3.2797	-2.3648	-2.6843	-2.347	-1.9907	-2.8845	-2.5337	-2.5965	-2.1058	-2.5508	-2.8274	-2.7971	-2.7095	-2.9433	-3.3684	-2.1924
67	1.2641	-3.1588	-3.2273	-3.0195	-3.0962	-3.464	-3.7219	-2.7664	-3.0994	-2.7293	-2.3898	-3.3406	-2.9329	-3.0036	-2.483	-2.9394	-3.2516	-3.2242	-3.0975	-3.36	-3.7947	-2.5727
68	1.3259	-3.6257	-3.7376	-3.4849	-3.573	-3.9484	-4.0809	-3.2202	-3.5683	-3.1578	-2.8274	-3.8296	-3.3597	-3.4522	-2.8988	-3.3688	-3.7311	-3.6903	-3.5289	-3.8199	-4.1681	-2.9966
69	1.3033	-4.073	-4.2088	-3.9949	-4.0323	-4.4466	-4.3127	-3.7298	-4.017	-3.6372	-3.3063	-4.289	-3.8213	-3.9508	-3.3582	-3.8383	-4.1889	-4.1323	-4.007	-4.2249	-4.4495	-3.4626
70	1.2262	-4.4571	-4.5883	-4.5052	-4.4194	-4.9038	-4.3648	-4.2641	-4.3912	-4.1112	-3.827	-4.6899	-4.2926	-4.4185	-3.8671	-4.2937	-4.5714	-4.504	-4.5034	-4.5257	-4.6059	-3.9672
71	1.2024	-4.7324	-4.8228	-4.9678	-4.6848	-5.2542	-4.2012	-4.7736	-4.6413	-4.5284	-4.3781	-4.9921	-4.7456	-4.7973	-4.3836	-4.6985	-4.8377	-4.7639	-4.9646	-4.6797	-4.6082	-4.4713
72	1.4059	-4.8553	-4.8665	-5.3202	-4.7927	-5.4443	-3.7984	-5.2097	-4.7297	-4.8526	-4.9236	-5.1458	-5.1213	-5.0373	-4.863	-5.0021	-4.9508	-4.8597	-5.3262	-4.6483	-4.4172	-4.9384
73	1.886	-4.789	-4.6886	-5.507	-4.7064	-5.4388	-3.1568	-5.5207	-4.6243	-5.0371	-5.4108	-5.1134	-5.3753	-5.1051	-5.2634	-5.1593	-4.875	-4.7521	-5.5429	-4.3979	-4.0085	-5.3226
74	2.5262	-4.5085	-4.2636	-5.486	-4.3957	-5.2109	-2.3906	-5.6623	-4.3036	-5.0399	-5.7868	-4.867	-5.4724	-4.9703	-5.5376	-5.1301	-4.5828	-4.411	-5.5765	-3.8977	-3.3685	-5.5754
75	3.1978	-4.0024	-3.59	-5.2324	-3.8447	-4.7396	-1.5823	-5.6074	-3.7602	-4.8317	-6.0117	-4.3873	-5.3797	-4.6134	-5.6475	-4.8844	-4.074	-3.823	-5.3922	-3.1576	-2.5763	-5.6566
76	3.7951	-3.2787	-2.6921	-4.7394	-3.0816	-4.0337	-0.7015	-5.3376	-2.9995	-4.3966	-6.0358	-3.6762	-5.068	-4.0358	-5.5562	-4.4127	-3.3668	-3.0234	-4.9748	-2.3191	-1.7536	-5.536
77	4.2603	-2.3671	-1.7067	-4.0268	-2.1495	-3.1247	0.26031	-4.8443	-2.085	-3.7383	-5.8209	-2.758	-4.5294	-3.2453	-5.2403	-3.7201	-2.4814	-2.0659	-4.3314	-1.4264	-0.87195	-5.1949
78	4.5704	-1.3951	-0.68539	-3.1226	-1.1745	-2.0552	1.2902	-4.127	-1.1121	-2.8855	-5.3502	-1.7291	-3.7868	-2.3435	-4.6914	-2.8324	-1.5581	-1.0449	-3.491	-0.47017	0.080461	-4.6171
79	4.7451	-0.37611	0.3679	-2.0565	-0.14727	-0.94161	2.3791	-3.2301	-0.093056	-1.9149	-4.6357	-0.65272	-2.8809	-1.3679	-3.9233	-1.8405	-0.60731	0.019465	-2.4777	0.5398	1.084	-3.8215
80	4.8306	0.68533	1.4475	-0.94376	0.93538	0.20521	3.5142	-2.2128	0.95574	-0.88271	-3.7146	0.47651	-1.8664	-0.3268	-2.9737	-0.79821	0.40181	1.104	-1.3906	1.5803	2.1204	-2.8582
81	4.8671	1.7749	2.5458	0.18748	2.0595	1.3768	4.6739	-1.1486	2.0256	0.19094	-2.639	1.638	-0.81387	0.75271	-1.8977	0.28303	1.438	2.2145	-0.2645	2.6451	3.1805	-1.8
82	4.8898	2.8846	3.6628	1.3141	3.2172	2.5656	5.8509	-0.057852	3.1076	1.2847	-1.4702	2.8211	0.26853	1.8651	-0.77259	1.3813	2.4923	3.3505	0.87898	3.7354	4.2662	-0.71923
83	4.9165	4.0093	4.7927	2.4452	4.4007	3.7641	7.0395	1.0729	4.1938	2.3906	-0.26188	4.0185	1.3701	3.0007	0.38985	2.4962	3.5755	4.5055	2.0337	4.8622	5.3697	0.37113
84	4.9492	5.1439	5.9228	3.5763	5.5985	4.9686	8.2359	2.2314	5.2824	3.5041	0.96301	5.2235	2.4746	4.139	1.5681	3.621	4.6803	5.6546	3.1932	6.0232	6.483	1.4634
85	4.9876	6.283	7.0455	4.695	6.8012	6.1806	9.4349	3.3984	6.3672	4.6209	2.1919	6.4315	3.5791	5.2838	2.7635	4.7396	5.7994	6.7912	4.346	7.2031	7.5946	2.5567
86	5.0327	7.4214	8.1525	5.7972	7.9976	7.3913	10.625	4.5655	7.4353	5.7374	3.4171	7.6445	4.6825	6.4429	3.9682	5.851	6.9228	7.9146	5.4908	8.3932	8.6971	3.6489
87	5.0845	8.5542	9.2424	6.8794	9.1843	8.5899	11.798	5.7267	8.488	6.8508	4.6381	8.8542	5.7915	7.6097	5.1568	6.9572	8.0422	9.0246	6.6299	9.5839	9.7873	4.7404
88	5.1412	9.6768	10.317	7.9495	10.36	9.777	12.949	6.8795	9.5391	7.965	5.8466	10.042	6.9032	8.7779	6.3274	8.057	9.1432	10.126	7.7607	10.768	10.861	5.8277
89	5.2002	10.785	11.371	9.0132	11.518	10.955	14.075	8.0169	10.584	9.0754	7.0316	11.205	8.0069	9.9346	7.485	9.1497	10.222	11.215	8.881	11.931	11.918	6.9082
90	5.2606	11.87	12.388	10.063	12.651	12.117	15.172	9.1274	11.612	10.173	8.1899	12.342	9.0962	11.062	8.6232	10.229	11.286	12.281	9.9769	13.067	12.957	7.976
91	5.3134	12.93	13.367	11.087	13.755	13.25	15.998	10.209	12.617	11.251	9.3197	13.451	10.16	12.156	9.7326	11.285	12.332	13.321	11.029	14.172	13.974	9.0219
92	5.227	13.962	14.309	12.085	14.609	14.349	16.506	11.263	13.596	12.305	10.416	14.531	11.193	13.216	10.811	12.316	13.354	14.333	12.04	15.015	14.725	10.043
93	4.8901	14.746	15.014	13.056	15.164	15.193	16.678	12.288	14.333	13.327	11.469	15.36	12.194	14.219	11.859	13.313	14.131	15.094	13.024	15.545	15.165	11.037
94	4.3725	15.239	15.442	13.794	15.391	15.731	16.521	13.286	14.784	14.099	12.48	15.891	13.16	14.952	12.875	14.059	14.619	15.561	13.786	15.736	15.28	12.004
95	3.8092	15.417	15.576	14.254	15.291	15.945	16.063	14.065	14.932	14.574	13.274	16.101	13.898	15.38	13.662	14.513	14.801	15.714	14.279	15.59	15.078	12.908
96	3.3503	15.284	15.419	14.416	14.889	15.836	15.352	14.574	14.779	14.732	13.809	15.99	14.373	15.488	14.173	14.661	14.679	15.557	14.479	15.138	14.594	13.566
97	3.1016	14.865	14.997	14.283	14.231	15.434	14.476	14.787	14.353	14.585	14.056	15.583	14.559	15.29	14.388	14.506	14.277	15.118	14.382	14.431	13.876	13.944
98	3.0506	14.204	14.354	13.877	13.381	14.783	13.639	14.701	13.696	14.163	14.011	14.923	14.456	14.818	14.308	14.075	13.636	14.441	14.011	13.539	13.196	14.034
99	3.0593	13.409	13.664	13.242	12.505	13.944	12.839	14.332	12.974	13.513	13.691	14.068	14.081	14.122	13.954	13.414	12.819	13.7	13.405	12.695	12.534	13.846
100	3.0242	12.649	12.99	12.52	11.679	13.125	12.073	13.72	12.282	12.838	13.129	13.231	13.475	13.432	13.366	12.728	12.061	12.985	12.618	11.895	11.893	13.408
101	2.9451	11.922	12.334	11.824	10.896	12.35	11.338	12.921	11.613	12.186	12.378	12.44	12.745	12.761	12.595	12.061	11.332	12.298	11.865	11.134	11.273	12.805
102	2.8523	11.227	11.697	11.153	10.153	11.617	10.628	12.144	10.966	11.558	11.568	11.69	12.044	12.11	11.841	11.416	10.634	11.637	11.144	10.405	10.667	12.206
103	2.7662	10.559	11.074	10.508	9.4412	10.914	9.9419	11.408	10.341	10.946	10.803	10.971	11.372	11.472	11.122	10.791	9.964	10.997	10.456	9.7021	10.077	11.617
104	2.6908	9.9131	10.466	9.8809	8.7576	10.239	9.2797	10.709	9.7323	10.351	10.079	10.282	10.727	10.852	10.435	10.182	9.3162	10.377	9.793	9.0248	9.5038	11.036
105	2.6253	9.2899	9.8718	9.2729	8.1003	9.5905	8.6407	10.039	9.1407	9.7747	9.3879	9.6209	10.102	10.248	9.7727	9.5899	8.689	9.7784	9.1528	8.372	8.9474	10.464
106	2.5684	8.6884	9.2935	8.684	7.4681	8.9664	8.0244	9.3954	8.5667	9.2167	8.7254	8.9862	9.498	9.6636	9.1366	9.0153	8.0822	9.1998	8.5343	7.7428	8.4086	9.9043
107	2.5194	8.1081	8.7312	8.1142	6.8595	8.3659	7.43	8.7772	8.0104	8.6776	8.0896	8.3764	8.9157	9.0975	8.5249	8.459	7.4952	8.6414	7.9369	7.1365	7.8875	9.3588
108	2.4778	7.5483	8.185	7.5631	6.2735	7.7878	6.8566	8.183	7.4719	8.1572	7.4788	7.7902	8.3542	8.5501	7.9366	7.9211	6.9277	8.1027	7.3599	6.5521	7.3841	8.8287
109	2.443	7.0085	7.6552	7.0306	5.7089	7.2311	6.3036	7.6116	6.9508	7.6554	6.8915	7.2265	7.8129	8.0212	7.3704	7.4017	6.3792	7.5831	6.8028	5.9889	6.8981	8.3148
110	2.4148	6.488	7.1415	6.5161	5.1649	6.6949	5.7702	7.0615	6.4471	7.1716	6.3263	6.6843	7.2911	7.5107	6.8254	6.9005	5.8492	7.082	6.265	5.4461	6.4292	7.8175
111	2.3928	5.9862	6.6438	6.0191	4.6405	6.1782	5.2556	6.5319	5.9601	6.7056	5.7818	6.1625	6.7879	7.018	6.3005	6.4171	5.3373	6.5989	5.7458	4.923	5.977	7.3367
112	2.3765	5.5023	6.1619	5.5394	4.1351	5.6803	4.7593	6.0219	5.4897	6.2567	5.2569	5.6603	6.3027	6.5427	5.7949	5.9512	4.8429	6.1331	5.2446	4.4187	5.541	6.8725
113	2.3656	5.0357	5.6955	5.0763	3.6477	5.2003	4.2804	5.5307	5.0352	5.8245	4.7509	5.1768	5.8349	6.0843	5.3076	5.5024	4.3653	5.6841	4.7609	3.9326	5.1207	6.4246
114	2.3596	4.5859	5.2442	4.6293	3.1777	4.7376	3.8184	5.0576	4.5963	5.4083	4.263	4.7112	5.3837	5.6423	4.838	5.0699	3.9039	5.2511	4.2941	3.4639	4.7156	5.9927
115	2.3582	4.1521	4.8077	4.1977	2.7243	4.2914	3.3725	4.6018	4.1724	5.0076	3.7924	4.2627	4.9486	5.2161	4.3853	4.6534	3.4581	4.8336	3.8435	3.012	4.3252	5.5762
116	2.361	3.7337	4.3854	3.781	2.2868	3.8611	2.9425	4.1626	3.763	4.6218	3.3385	3.8305	4.5288	4.805	3.9487	4.2522	3.0275	4.431	3.4086	2.5762	3.9488	5.1748
117	2.3676	3.3302	3.9771	3.3786	1.8646	3.4459	2.5276	3.7393	3.3676	4.2504	2.9007	3.4141	4.1238	4.4086	3.5277	3.8658	2.6114	4.0428	2.9888	2.1559	3.586	4.7879
118	2.3775	2.9409	3.5825	2.99	1.4571	3.0454	2.1272	3.3311	2.9857	3.8928	2.4782	3.0127	3.733	4.0262	3.1215	3.4935	2.2093	3.6682	2.5835	1.7503	3.2363	4.415
119	2.3904	2.5652	3.2008	2.6147	1.0637	2.6588	1.7407	2.9375	2.6169	3.5483	2.0706	2.6257	3.3557	3.6573	2.7296	3.135	1.8207	3.3068	2.1921	1.359	2.8991	4.0556
120	2.406	2.2027	2.8318	2.2521	0.68379	2.2857	1.3674	2.5578	2.2606	3.2164	1.6772	2.2524	2.9915	3.3015	2.3513	2.7894	1.445	2.9581	1.8142	0.98138	2.5739	3.7091
121	2.4239	1.8528	2.4749	1.9018	0.31688	1.9254	1.0069	2.1915	1.9163	2.8965	1.2974	1.8923	2.6398	2.958	1.9862	2.4564	1.0819	2.6215	1.4491	0.61683	2.2602	3.3752
122	2.4437	1.5149	2.1297	1.5633	-0.037568	1.5775	0.65856	1.8379	1.5836	2.5881	0.93077	1.5449	2.3001	2.6265	1.6336	2.1354	0.73074	2.2966	1.0964	0.26484	1.9576	3.0531
123	2.4653	1.1886	1.7957	1.236	-0.38006	1.2414	0.32195	1.4965	1.2621	2.2906	0.57671	1.2095	1.9718	2.3065	1.293	1.8258	0.39118	1.9829	0.75564	-0.075094	1.6656	2.7424
124	2.4884	0.87341	1.4724	0.91965	-0.71106	0.91671	-0.0034128	1.1669	0.95125	2.0035	0.23474	0.8857	1.6545	1.9974	0.96393	1.5271	0.062751	1.6799	0.42625	-0.40346	1.3838	2.4426
125	2.5126	0.56887	1.1596	0.61372	-1.031	0.60293	-0.31791	0.84852	0.6507	1.7265	-0.095636	0.57303	1.3478	1.6989	0.64597	1.2388	-0.25497	1.3871	0.10781	-0.72074	1.1117	2.1531
126	2.5379	0.27454	0.85686	0.31781	-1.3405	0.2996	-0.62197	0.54089	0.36004	1.459	-0.41488	0.27099	1.0511	1.4105	0.33862	0.96058	-0.56239	1.1043	-0.20011	-1.0274	0.84896	1.8736
127	2.564	-0.0099937	0.56372	0.031541	-1.6397	0.0063217	-0.91602	0.24358	0.078878	1.2007	-0.72353	-0.020872	0.76426	1.1317	0.041398	0.69188	-0.8599	0.83087	-0.49795	-1.3238	0.5953	1.6036
128	2.5907	-0.28513	0.27987	-0.24548	-1.9292	-0.27733	-1.2005	-0.043834	-0.19316	0.95108	-1.022	-0.30299	0.4867	0.86226	-0.24615	0.43232	-1.1479	0.56657	-0.78611	-1.6102	0.35029	1.3426
129	2.618	-0.55126	0.0049745	-0.5136	-2.2093	-0.55173	-1.4757	-0.32177	-0.45642	0.70984	-1.3108	-0.57578	0.21809	0.60171	-0.52441	0.18149	-1.4267	0.31098	-1.065	-1.8872	0.11355	1.0904
130	2.6455	-0.80874	-0.26131	-0.77319	-2.4804	-0.81726	-1.7419	-0.59062	-0.71126	0.47659	-1.5902	-0.83963	-0.041921	0.3497	-0.79376	-0.060978	-1.6967	0.06377	-1.3349	-2.1552	-0.11526	0.84641
131	2.6662	-1.0579	-0.51928	-1.0246	-2.6717	-1.0743	-1.9993	-0.85076	-0.958	0.25098	-1.8607	-1.0949	-0.29368	0.10588	-1.0545	-0.29545	-1.9581	-0.17541	-1.5963	-2.4144	-0.3365	0.61041
132	2.6668	-1.2991	-0.76926	-1.2681	-2.7753	-1.3231	-2.2485	-1.1027	-1.197	0.032709	-2.1225	-1.342	-0.53751	-0.13006	-1.3071	-0.52226	-2.2114	-0.40687	-1.8494	-2.5932	-0.55049	0.38202
133	2.6263	-1.5327	-1.0115	-1.504	-2.7899	-1.5641	-2.4197	-1.3468	-1.4284	-0.17859	-2.3761	-1.5812	-0.77373	-0.35846	-1.5518	-0.74175	-2.3917	-0.63094	-2.0947	-2.6845	-0.75764	0.16082
134	2.5293	-1.759	-1.2464	-1.7326	-2.72	-1.7975	-2.5061	-1.5833	-1.6527	-0.38287	-2.5565	-1.8128	-1.0026	-0.57959	-1.7889	-0.95421	-2.4913	-0.84787	-2.2699	-2.6877	-0.958	-0.05357
135	2.3708	-1.9782	-1.4742	-1.9541	-2.5755	-2.0237	-2.5069	-1.8123	-1.8701	-0.52805	-2.6563	-2.0271	-1.2245	-0.79388	-2.018	-1.16	-2.5087	-1.0582	-2.3676	-2.6077	-1.1528	-0.25237
136	2.1757	-2.1283	-1.6951	-2.1087	-2.3707	-2.1798	-2.4272	-2.0205	-2.0199	-0.5987	-2.6741	-2.1696	-1.4386	-0.99199	-2.1828	-1.3445	-2.4477	-1.2375	-2.3864	-2.455	-1.3144	-0.38246
137	1.9858	-2.2037	-1.9095	-2.1898	-2.1228	-2.2594	-2.2769	-2.1599	-2.0962	-0.59862	-2.6139	-2.2352	-1.6051	-1.135	-2.2763	-1.4596	-2.3172	-1.3453	-2.3298	-2.244	-1.4035	-0.43953
138	1.8226	-2.2036	-2.061	-2.1967	-1.8634	-2.2619	-2.0703	-2.2254	-2.0983	-0.59855	-2.4846	-2.2351	-1.7036	-1.2049	-2.2967	-1.5005	-2.1302	-1.3785	-2.2064	-1.9921	-1.4182	-0.43946
139	1.6712	-2.1326	-2.1433	-2.1333	-1.6119	-2.1916	-1.8242	-2.2254	-2.0304	-0.59848	-2.2992	-2.235	-1.7317	-1.2048	-2.2471	-1.5004	-1.9025	-1.3784	-2.0285	-1.7335	-1.4182	-0.43939
140	1.513	-1.9997	-2.1548	-2.0079	-1.3879	-2.0575	-1.5727	-2.2253	-1.9014	-0.66427	-2.0738	-2.165	-1.7317	-1.2047	-2.1353	-1.5003	-1.6623	-1.3783	-1.8113	-1.5103	-1.4181	-0.43933
141	1.3169	-1.8174	-2.099	-1.8327	-1.2149	-1.8722	-1.3654	-2.1583	-1.7233	-0.78758	-1.8359	-2.0337	-1.6671	-1.2046	-1.9725	-1.5003	-1.4293	-1.3115	-1.5812	-1.3416	-1.418	-0.50283
142	1.0835	-1.6404	-1.9834	-1.6223	-1.1015	-1.6531	-1.2137	-2.0328	-1.5248	-0.95673	-1.6054	-1.8536	-1.5464	-1.2697	-1.7727	-1.4359	-1.2342	-1.1863	-1.3582	-1.2358	-1.3535	-0.62172
143	0.86446	-1.4687	-1.8192	-1.4574	-0.93842	-1.4812	-1.1247	-1.8607	-1.3752	-1.0728	-1.4159	-1.6394	-1.3807	-1.2696	-1.5594	-1.3153	-1.0899	-1.0144	-1.1747	-1.1058	-1.2324	-0.68133
144	0.72972	-1.3019	-1.6201	-1.2718	-0.73946	-1.3651	-1.0173	-1.6939	-1.2016	-1.131	-1.2776	-1.4696	-1.184	-1.2081	-1.384	-1.1499	-0.92676	-0.80977	-1.0407	-0.92888	-1.0659	-0.68127
145	0.69885	-1.1399	-1.4283	-1.1329	-0.58566	-1.2029	-0.86051	-1.532	-1.067	-1.1309	-1.1144	-1.3047	-1.0282	-1.0928	-1.2281	-0.99637	-0.74264	-0.64744	-0.89888	-0.71948	-0.92712	-0.62516
146	0.71394	-0.98692	-1.2799	-0.97878	-0.48475	-1.0413	-0.66748	-1.375	-0.89526	-1.0759	-0.95611	-1.1445	-0.88273	-0.94841	-1.0769	-0.86253	-0.60341	-0.53584	-0.76821	-0.55209	-0.80614	-0.53435
147	0.72337	-0.85331	-1.1124	-0.84427	-0.41371	-0.89764	-0.51907	-1.2226	-0.76824	-0.97279	-0.81271	-0.98917	-0.75671	-0.82258	-0.93014	-0.74649	-0.51585	-0.46053	-0.65615	-0.43567	-0.70111	-0.45729
148	0.70802	-0.73739	-0.96942	-0.72766	-0.35363	-0.77301	-0.42284	-1.0747	-0.66489	-0.84604	-0.68976	-0.85354	-0.64829	-0.71338	-0.79735	-0.64626	-0.44229	-0.39636	-0.5605	-0.37504	-0.61013	-0.39193
149	0.66671	-0.63724	-0.84386	-0.62707	-0.30279	-0.66549	-0.36633	-0.93112	-0.57572	-0.73542	-0.58508	-0.73591	-0.55544	-0.6189	-0.68262	-0.55991	-0.37973	-0.34168	-0.4791	-0.32337	-0.53143	-0.33649
150	0.60833	-0.55098	-0.73418	-0.54058	-0.25972	-0.57309	-0.31788	-0.80203	-0.49891	-0.6393	-0.49637	-0.63439	-0.47616	-0.53733	-0.58411	-0.48559	-0.32651	-0.29503	-0.40994	-0.27928	-0.46341	-0.28943
151	0.54657	-0.47679	-0.63875	-0.46638	-0.22319	-0.49385	-0.2763	-0.69005	-0.43281	-0.556	-0.42142	-0.54707	-0.40859	-0.46698	-0.49988	-0.42168	-0.2812	-0.2552	-0.35122	-0.24162	-0.40459	-0.24943
152	0.48642	-0.41304	-0.55593	-0.40277	-0.19216	-0.42599	-0.24055	-0.59347	-0.37592	-0.48394	-0.35819	-0.47211	-0.35104	-0.40632	-0.42806	-0.36669	-0.24259	-0.22113	-0.30136	-0.20941	-0.35373	-0.21539
153	0.43152	-0.35827	-0.48418	-0.34827	-0.16574	-0.3679	-0.20978	-0.51049	-0.32696	-0.42165	-0.30486	-0.40784	-0.30202	-0.35401	-0.36692	-0.31936	-0.20964	-0.19195	-0.25898	-0.1818	-0.3097	-0.18635
154	0.38199	-0.31119	-0.42206	-0.30155	-0.14322	-0.31815	-0.18325	-0.43938	-0.28478	-0.36781	-0.25988	-0.35275	-0.26024	-0.30887	-0.31488	-0.27857	-0.18148	-0.16692	-0.22294	-0.1581	-0.27154	-0.16154
155	0.33741	-0.27069	-0.36829	-0.26147	-0.12399	-0.27553	-0.16034	-0.37851	-0.24841	-0.32127	-0.22191	-0.30551	-0.2246	-0.26987	-0.2706	-0.24338	-0.15737	-0.14541	-0.19224	-0.13773	-0.23844	-0.14031
156	0.29788	-0.23581	-0.32175	-0.22706	-0.10753	-0.23898	-0.14051	-0.32645	-0.21701	-0.28101	-0.18982	-0.26498	-0.19415	-0.23615	-0.23289	-0.21297	-0.1367	-0.1269	-0.16605	-0.12017	-0.20968	-0.12209
157	0.26309	-0.20574	-0.28143	-0.19748	-0.093415	-0.2076	-0.12333	-0.28191	-0.18987	-0.24614	-0.16265	-0.23016	-0.16811	-0.20695	-0.20074	-0.18666	-0.11894	-0.11092	-0.14368	-0.10503	-0.18466	-0.10643
158	0.23251	-0.17977	-0.24647	-0.17201	-0.081291	-0.18061	-0.10841	-0.24378	-0.16637	-0.21591	-0.13962	-0.20022	-0.14581	-0.18163	-0.17331	-0.16386	-0.10366	-0.097116	-0.12453	-0.091936	-0.16286	-0.092947
159	0.20566	-0.15732	-0.21614	-0.15006	-0.070856	-0.15737	-0.095441	-0.21111	-0.14599	-0.18966	-0.12007	-0.17443	-0.12667	-0.15964	-0.14986	-0.14406	-0.090487	-0.085165	-0.10811	-0.080599	-0.14384	-0.08131
160	0.1821	-0.13788	-0.18978	-0.1311	-0.06186	-0.13733	-0.084142	-0.1831	-0.12829	-0.16684	-0.10343	-0.1522	-0.11022	-0.14052	-0.12979	-0.12685	-0.07911	-0.0748	-0.094007	-0.070767	-0.12721	-0.071249
161	0.16141	-0.12101	-0.16685	-0.11471	-0.054089	-0.12003	-0.074284	-0.15904	-0.1129	-0.14698	-0.089249	-0.133	-0.096059	-0.12386	-0.11259	-0.11186	-0.069269	-0.065794	-0.081875	-0.062224	-0.11266	-0.062534
162	0.14323	-0.10636	-0.14688	-0.10051	-0.047365	-0.10505	-0.06567	-0.13834	-0.099491	-0.12966	-0.077142	-0.11639	-0.083846	-0.10933	-0.097818	-0.098781	-0.060742	-0.057956	-0.071419	-0.054789	-0.099904	-0.05497
163	0.12726	-0.093609	-0.12946	-0.088194	-0.041537	-0.092079	-0.05813	-0.12052	-0.087794	-0.11453	-0.066786	-0.102	-0.073297	-0.096636	-0.085114	-0.087352	-0.053341	-0.051124	-0.062392	-0.048309	-0.088707	-0.048393
164	0.1132	-0.082499	-0.11425	-0.077494	-0.036478	-0.080819	-0.051521	-0.10515	-0.077572	-0.1013	-0.057911	-0.089509	-0.06417	-0.085527	-0.074169	-0.077349	-0.046906	-0.045157	-0.054585	-0.042651	-0.078863	-0.042664
165	0.10082	-0.072803	-0.10095	-0.068182	-0.032078	-0.071033	-0.045718	-0.091866	-0.068628	-0.089719	-0.050293	-0.078657	-0.056259	-0.075791	-0.064725	-0.068579	-0.041303	-0.039939	-0.047822	-0.037705	-0.070196	-0.037666
166	0.089894	-0.064328	-0.089293	-0.060068	-0.028245	-0.062513	-0.040617	-0.080374	-0.060789	-0.079558	-0.043741	-0.069213	-0.049393	-0.067247	-0.056563	-0.06088	-0.036416	-0.035368	-0.041955	-0.033373	-0.062555	-0.033298
167	0.080249	-0.056909	-0.079076	-0.052986	-0.024902	-0.055086	-0.036125	-0.070416	-0.05391	-0.070632	-0.038098	-0.06098	-0.043422	-0.059738	-0.049498	-0.05411	-0.032148	-0.031358	-0.036856	-0.029575	-0.055809	-0.029475
168	0.071721	-0.050406	-0.070104	-0.046796	-0.021981	-0.048601	-0.032165	-0.061773	-0.047864	-0.062781	-0.03323	-0.053793	-0.038224	-0.053129	-0.043373	-0.048149	-0.028415	-0.027835	-0.032418	-0.026239	-0.049845	-0.026122
169	0.064171	-0.044698	-0.062216	-0.041378	-0.019426	-0.042931	-0.02867	-0.054261	-0.042543	-0.055865	-0.029022	-0.04751	-0.03369	-0.047305	-0.038055	-0.042893	-0.025145	-0.024736	-0.02855	-0.023306	-0.044566	-0.023179
170	0.057478	-0.039679	-0.055272	-0.036629	-0.017187	-0.037967	-0.02558	-0.047722	-0.037854	-0.049765	-0.02538	-0.04201	-0.029731	-0.042166	-0.033431	-0.038252	-0.022276	-0.022005	-0.025173	-0.020723	-0.039887	-0.02059
171	0.051537	-0.035262	-0.049152	-0.032461	-0.015223	-0.033614	-0.022845	-0.042021	-0.033717	-0.044378	-0.022223	-0.037188	-0.026269	-0.037624	-0.029404	-0.034149	-0.019756	-0.019596	-0.022222	-0.018446	-0.035735	-0.018311
172	0.046256	-0.031369	-0.043751	-0.028798	-0.013498	-0.029792	-0.020421	-0.037044	-0.030061	-0.039614	-0.019482	-0.032956	-0.023236	-0.033606	-0.025892	-0.030517	-0.01754	-0.017469	-0.019638	-0.016436	-0.032045	-0.016301
173	0.041557	-0.027934	-0.03898	-0.025575	-0.01198	-0.026433	-0.018271	-0.032694	-0.026828	-0.035396	-0.0171	-0.029236	-0.020577	-0.030047	-0.022826	-0.027297	-0.015588	-0.015587	-0.017373	-0.014659	-0.028764	-0.014527
174	0.037371	-0.024899	-0.034759	-0.022735	-0.010643	-0.023476	-0.016362	-0.028886	-0.023965	-0.031656	-0.015025	-0.025962	-0.018241	-0.026891	-0.020145	-0.02444	-0.013868	-0.013921	-0.015385	-0.013087	-0.025842	-0.012958
175	0.033636	-0.022214	-0.031022	-0.020231	-0.0094649	-0.02087	-0.014664	-0.025548	-0.021427	-0.028338	-0.013217	-0.023078	-0.016188	-0.024088	-0.017797	-0.021901	-0.012349	-0.012444	-0.013639	-0.011694	-0.023237	-0.01157
176	0.030301	-0.019837	-0.027709	-0.018019	-0.0084247	-0.018571	-0.013153	-0.022619	-0.019173	-0.025389	-0.011638	-0.020533	-0.014381	-0.021597	-0.01574	-0.019642	-0.011006	-0.011134	-0.012102	-0.010459	-0.020912	-0.010339
177	0.027319	-0.017729	-0.02477	-0.016063	-0.0075054	-0.016541	-0.011807	-0.020046	-0.017171	-0.022767	-0.010259	-0.018286	-0.012788	-0.01938	-0.013934	-0.017631	-0.0098183	-0.0099697	-0.010749	-0.0093626	-0.018835	-0.0092478
178	0.02465	-0.015859	-0.022159	-0.014332	-0.0066922	-0.014745	-0.010606	-0.017782	-0.015391	-0.020432	-0.0090516	-0.016299	-0.011383	-0.017405	-0.012347	-0.015839	-0.0087664	-0.0089346	-0.0095551	-0.0083881	-0.016978	-0.0082785
179	0.022258	-0.014197	-0.019838	-0.012799	-0.0059721	-0.013156	-0.0095342	-0.015788	-0.013806	-0.01835	-0.0079941	-0.014541	-0.010141	-0.015645	-0.010952	-0.014239	-0.0078337	-0.0080132	-0.0085015	-0.0075211	-0.015315	-0.0074169
180	0.020113	-0.01272	-0.017773	-0.011439	-0.0053339	-0.011748	-0.0085767	-0.014031	-0.012393	-0.016494	-0.0070666	-0.012983	-0.0090436	-0.014073	-0.0097227	-0.01281	-0.0070059	-0.0071924	-0.0075706	-0.0067492	-0.013826	-0.0066502
181	0.018188	-0.011404	-0.015933	-0.010232	-0.0047676	-0.010499	-0.0077204	-0.012479	-0.011133	-0.014835	-0.0062523	-0.011601	-0.008072	-0.01267	-0.0086393	-0.011533	-0.0062707	-0.0064605	-0.0067471	-0.0060612	-0.01249	-0.0059674
182	0.016457	-0.010233	-0.014293	-0.0091588	-0.0042648	-0.0093899	-0.0069542	-0.011109	-0.010008	-0.013353	-0.0055367	-0.010375	-0.0072111	-0.011414	-0.0076833	-0.01039	-0.0056169	-0.0058074	-0.006018	-0.0054476	-0.011292	-0.0053588
183	0.0149	-0.009188	-0.01283	-0.0082047	-0.003818	-0.0084046	-0.0062679	-0.0098972	-0.0090024	-0.012028	-0.0049071	-0.009285	-0.0064477	-0.010291	-0.0068389	-0.0093664	-0.0050352	-0.0052244	-0.005372	-0.0048997	-0.010215	-0.0048158
184	0.013499	-0.0082556	-0.011523	-0.0073554	-0.0034206	-0.0075282	-0.0056528	-0.0088245	-0.0081035	-0.010841	-0.0043527	-0.008316	-0.00577	-0.0092845	-0.0060924	-0.008449	-0.004517	-0.0047035	-0.0047989	-0.0044102	-0.0092474	-0.004331
185	0.012236	-0.0074228	-0.010356	-0.0065988	-0.0030668	-0.0067482	-0.0051011	-0.0078741	-0.0072991	-0.0097771	-0.0038642	-0.0074535	-0.0051678	-0.0083825	-0.0054318	-0.0076261	-0.0040552	-0.0042378	-0.0042902	-0.0039726	-0.0083767	-0.0038979
186	0.011097	-0.0066785	-0.0093118	-0.0059242	-0.0027518	-0.0060533	-0.004606	-0.0070314	-0.0065786	-0.0088234	-0.0034332	-0.0066853	-0.0046325	-0.0075733	-0.0048468	-0.0068876	-0.0036433	-0.0038211	-0.0038383	-0.0035809	-0.0075929	-0.0035108
187	0.01007	-0.0060127	-0.0083778	-0.0053224	-0.0024709	-0.0054339	-0.0041613	-0.0062835	-0.0059329	-0.0079676	-0.0030527	-0.0060005	-0.004156	-0.0068468	-0.0043282	-0.0062241	-0.0032756	-0.0034481	-0.0034366	-0.0032303	-0.0068867	-0.0031645
188	0.0091416	-0.0054167	-0.0075414	-0.0047852	-0.0022205	-0.0048812	-0.0037618	-0.0056193	-0.0053539	-0.0071992	-0.0027166	-0.0053897	-0.0037317	-0.0061941	-0.0038682	-0.0056278	-0.0029471	-0.0031139	-0.0030791	-0.0029161	-0.0062502	-0.0028546
189	0.0083028	-0.0048829	-0.006792	-0.0043052	-0.001997	-0.0043878	-0.0034026	-0.0050289	-0.0048342	-0.0065087	-0.0024194	-0.0048444	-0.0033535	-0.0056074	-0.0034599	-0.0050915	-0.0026536	-0.0028144	-0.0027609	-0.0026345	-0.0056759	-0.0025771
190	0.0075441	-0.0044045	-0.0061203	-0.0038762	-0.0017975	-0.003947	-0.0030795	-0.0045037	-0.0043676	-0.0058879	-0.0021565	-0.0043573	-0.0030163	-0.0050792	-0.0030972	-0.0046088	-0.0023911	-0.0025458	-0.0024774	-0.0023819	-0.0051576	-0.0023284
191	0.0068575	-0.0039755	-0.0055177	-0.0034925	-0.0016192	-0.003553	-0.0027888	-0.0040362	-0.0039484	-0.0053295	-0.0019237	-0.0039219	-0.0027153	-0.0046036	-0.0027747	-0.0041743	-0.0021563	-0.0023048	-0.0022247	-0.0021551	-0.0046895	-0.0021055
192	0.0062357	-0.0035905	-0.004977	-0.003149	-0.0014599	-0.0032006	-0.0025271	-0.0036198	-0.0035715	-0.0048268	-0.0017175	-0.0035325	-0.0024465	-0.004175	-0.0024876	-0.0037828	-0.001946	-0.0020885	-0.0019993	-0.0019516	-0.0042665	-0.0019056
193	0.0056724	-0.003245	-0.0044915	-0.0028413	-0.0013175	-0.0028852	-0.0022914	-0.0032488	-0.0032326	-0.0043741	-0.0015348	-0.0031841	-0.0022064	-0.0037886	-0.0022319	-0.0034299	-0.0017577	-0.0018943	-0.0017982	-0.0017687	-0.0038841	-0.0017262
194	0.0051616	-0.0029346	-0.0040553	-0.0025657	-0.0011901	-0.0026029	-0.002079	-0.0029178	-0.0029276	-0.0039662	-0.0013727	-0.0028722	-0.0019917	-0.0034402	-0.002004	-0.0031118	-0.0015889	-0.0017199	-0.0016186	-0.0016043	-0.0035382	-0.0015653
195	0.0046983	-0.0026557	-0.0036634	-0.0023185	-0.0010762	-0.0023499	-0.0018876	-0.0026225	-0.0026531	-0.0035986	-0.0012289	-0.0025928	-0.0017996	-0.0031257	-0.0018008	-0.0028248	-0.0014376	-0.0015632	-0.0014582	-0.0014566	-0.0032253	-0.0014208
196	0.0042779	-0.0024049	-0.0033112	-0.0020968	-0.00097418	-0.0021232	-0.0017151	-0.0023589	-0.0024058	-0.003267	-0.0011014	-0.0023424	-0.0016277	-0.0028419	-0.0016195	-0.0025658	-0.0013019	-0.0014223	-0.0013149	-0.0013237	-0.0029419	-0.0012911
197	0.0038962	-0.0021795	-0.0029944	-0.0018979	-0.00088291	-0.00192	-0.0015596	-0.0021235	-0.002183	-0.0029679	-0.00098831	-0.002118	-0.0014737	-0.0025856	-0.0014578	-0.002332	-0.0011801	-0.0012957	-0.0011868	-0.001204	-0.0026854	-0.0011745
198	0.0035495	-0.0019766	-0.0027095	-0.0017193	-0.00080124	-0.0017377	-0.0014194	-0.0019131	-0.0019821	-0.0026979	-0.00088788	-0.0019167	-0.0013355	-0.0023541	-0.0013134	-0.0021209	-0.0010708	-0.0011819	-0.0010722	-0.0010962	-0.0024529	-0.0010699
199	0.0032345	-0.0017941	-0.0024531	-0.0015589	-0.00072815	-0.0015742	-0.0012929	-0.001725	-0.0018009	-0.0024542	-0.00079869	-0.0017361	-0.0012115	-0.0021449	-0.0011844	-0.0019302	-0.00097271	-0.0010796	-0.0009697	-0.00099908	-0.0022422	-0.00097581
200	0.0029482	-0.0016297	-0.0022224	-0.0014147	-0.00066271	-0.0014275	-0.0011788	-0.0015568	-0.0016375	-0.002234	-0.00071945	-0.0015741	-0.0011002	-0.0019558	-0.0010692	-0.001758	-0.00088461	-0.00098759	-0.000878	-0.00091155	-0.002051	-0.0008913
201	0.0026879	-0.0014818	-0.0020146	-0.0012852	-0.00060413	-0.0012959	-0.0010759	-0.0014062	-0.0014901	-0.0020351	-0.00064902	-0.0014286	-0.0010003	-0.0017849	-0.00096628	-0.0016023	-0.00080548	-0.00090485	-0.00079595	-0.00083267	-0.0018775	-0.00081535
202	0.0024511	-0.0013485	-0.0018276	-0.0011687	-0.00055168	-0.0011778	-0.00098311	-0.0012714	-0.001357	-0.0018554	-0.00058641	-0.001298	-0.00091049	-0.0016304	-0.00087425	-0.0014617	-0.00073438	-0.00083046	-0.0007225	-0.00076159	-0.00172	-0.00074709
203	0.0022357	-0.0012285	-0.0016591	-0.0010639	-0.00050472	-0.0010719	-0.0008994	-0.0011507	-0.001237	-0.001693	-0.00053072	-0.0011807	-0.00082984	-0.0014906	-0.00079196	-0.0013345	-0.00067048	-0.00076356	-0.00065674	-0.00069755	-0.001577	-0.00068574
204	0.0020396	-0.0011203	-0.0015073	-0.0009697	-0.00046266	-0.00097674	-0.00082395	-0.0010425	-0.0011286	-0.0015462	-0.00048118	-0.0010754	-0.00075737	-0.0013642	-0.00071836	-0.0012197	-0.00061305	-0.00070341	-0.00059785	-0.00063984	-0.0014471	-0.0006306
205	0.0018612	-0.0010228	-0.0013705	-0.00088488	-0.00042501	-0.00089131	-0.00075593	-0.00094548	-0.0010308	-0.0014135	-0.00043709	-0.00098076	-0.00069224	-0.0012499	-0.00065252	-0.0011158	-0.00056143	-0.00064932	-0.0005451	-0.00058786	-0.0013291	-0.00058102
206	0.0016988	-0.00093499	-0.0012473	-0.00080853	-0.00039129	-0.00081459	-0.00069464	-0.00085854	-0.00094241	-0.0012934	-0.00039785	-0.00089572	-0.00063369	-0.0011465	-0.00059359	-0.001022	-0.00051501	-0.00060064	-0.00049783	-0.00054103	-0.001222	-0.00053648
207	0.0015509	-0.0008558	-0.0011362	-0.00073976	-0.0003611	-0.00074567	-0.0006394	-0.00078058	-0.00086264	-0.0011849	-0.0003629	-0.00081931	-0.00058105	-0.0010529	-0.00054085	-0.00093718	-0.00047326	-0.00055681	-0.00045547	-0.00049886	-0.0011248	-0.00049647
208	0.0014162	-0.00078442	-0.0010361	-0.00067778	-0.00033406	-0.00068374	-0.00058964	-0.00071066	-0.0007906	-0.0010867	-0.00033177	-0.00075063	-0.0005337	-0.0009682	-0.00049361	-0.00086052	-0.00043566	-0.00051737	-0.00041748	-0.00046088	-0.0010364	-0.00046054
209	0.0012936	-0.00072005	-0.00094581	-0.00062191	-0.00030985	-0.00062809	-0.00054481	-0.00064794	-0.00072553	-0.00099787	-0.00030402	-0.0006889	-0.0004911	-0.00089155	-0.0004513	-0.00079121	-0.00040179	-0.00048187	-0.00038342	-0.0004267	-0.00095618	-0.00042825
210	0.0011819	-0.00066202	-0.00086444	-0.00057155	-0.00028817	-0.00057808	-0.00050444	-0.00059166	-0.00066676	-0.00091752	-0.00027929	-0.00063341	-0.00045277	-0.00082212	-0.00041337	-0.00072855	-0.00037126	-0.00044994	-0.00035286	-0.00039593	-0.00088331	-0.00039925
211	0.0010802	-0.00060967	-0.00079107	-0.00052613	-0.00026876	-0.00053312	-0.00046808	-0.00054114	-0.00061366	-0.00084482	-0.00025723	-0.00058352	-0.00041826	-0.00075924	-0.00037936	-0.0006719	-0.00034374	-0.00042121	-0.00032544	-0.00036825	-0.00081712	-0.00037318
212	0.00098762	-0.00056246	-0.00072502	-0.00048516	-0.00025136	-0.00049269	-0.00043536	-0.00049579	-0.00056571	-0.00077904	-0.00023753	-0.00053867	-0.00038719	-0.00070227	-0.00034885	-0.00062068	-0.00031893	-0.00039537	-0.00030081	-0.00034334	-0.00075702	-0.00034973
213	0.0009033	-0.00051988	-0.00066556	-0.00044819	-0.00023576	-0.00045634	-0.00040591	-0.00045507	-0.00052243	-0.00071961	-0.00021992	-0.00049833	-0.00035926	-0.00065068	-0.00032146	-0.00057437	-0.00029655	-0.00037214	-0.00027868	-0.00032093	-0.00070243	-0.00032864
214	0.00082653	-0.00048147	-0.00061203	-0.00041482	-0.00022174	-0.00042363	-0.00037941	-0.00041848	-0.00048333	-0.00066595	-0.00020418	-0.00046205	-0.00033416	-0.00060394	-0.00029685	-0.00053249	-0.00027635	-0.00035123	-0.00025878	-0.00030075	-0.00065288	-0.00030965
215	0.00075665	-0.00044683	-0.0005638	-0.00038468	-0.00020912	-0.00039421	-0.00035556	-0.0003856	-0.00044802	-0.00061747	-0.00019009	-0.0004294	-0.00031156	-0.0005616	-0.00027473	-0.00049461	-0.00025811	-0.00033243	-0.00024087	-0.00028258	-0.00060797	-0.00029254
216	0.00069305	-0.00041556	-0.00052035	-0.00035745	-0.00019775	-0.00036774	-0.00033412	-0.00035609	-0.00041611	-0.00057366	-0.00017745	-0.0004	-0.0002912	-0.00052324	-0.00025482	-0.00046034	-0.00024163	-0.00031551	-0.00022474	-0.00026621	-0.00056725	-0.0002771
217	0.00063519	-0.00038735	-0.00048117	-0.00033283	-0.0001875	-0.00034391	-0.00031483	-0.00032959	-0.00038726	-0.00053406	-0.00016611	-0.00037353	-0.00027283	-0.00048848	-0.00023687	-0.00042936	-0.00022672	-0.00030028	-0.00021018	-0.00025147	-0.00053035	-0.00026315
218	0.00058256	-0.00036186	-0.00044584	-0.00031055	-0.00017825	-0.00032244	-0.00029752	-0.00030577	-0.00036117	-0.00049824	-0.00015591	-0.00034968	-0.00025624	-0.00045698	-0.00022068	-0.00040137	-0.00021323	-0.00028656	-0.00019703	-0.00023819	-0.00049688	-0.00025052
219	0.00053473	-0.00033883	-0.00041396	-0.00029037	-0.00016989	-0.00030309	-0.00028201	-0.00028433	-0.00033755	-0.00046582	-0.00014671	-0.00032817	-0.00024123	-0.00042842	-0.00020605	-0.00037608	-0.00020099	-0.00027419	-0.00018513	-0.00022623	-0.00046654	-0.00023907
220	0.00049126	-0.00031801	-0.00038517	-0.00027203	-0.00016231	-0.00028563	-0.00026809	-0.00026502	-0.00031616	-0.00043647	-0.00013841	-0.00030877	-0.00022761	-0.00040252	-0.0001928	-0.00035322	-0.00018987	-0.00026301	-0.00017434	-0.00021545	-0.00043902	-0.00022866
221	0.0004518	-0.00029916	-0.00035916	-0.00025535	-0.00015543	-0.00026987	-0.00025561	-0.00024761	-0.00029677	-0.00040987	-0.00013088	-0.00029125	-0.00021524	-0.00037901	-0.00018077	-0.00033254	-0.00017977	-0.0002529	-0.00016454	-0.00020571	-0.00041405	-0.00021917
222	0.00041598	-0.00028208	-0.00033562	-0.00024015	-0.00014916	-0.00025562	-0.0002444	-0.00023187	-0.00027917	-0.00038574	-0.00012404	-0.00027541	-0.00020396	-0.00035772	-0.0001698	-0.00031381	-0.00017058	-0.00024374	-0.0001556	-0.00019692	-0.00039139	-0.00021048
223	0.00038352	-0.00026659	-0.0003143	-0.00022628	-0.00014342	-0.00024271	-0.00023434	-0.00021763	-0.00026318	-0.00036382	-0.0001178	-0.00026107	-0.00019365	-0.00033844	-0.00015979	-0.00029683	-0.00016219	-0.00023541	-0.00014744	-0.00018897	-0.00037081	-0.0002025
224	0.00035411	-0.00025252	-0.00029497	-0.0002136	-0.00013816	-0.00023101	-0.0002253	-0.00020472	-0.00024863	-0.0003439	-0.00011209	-0.00024806	-0.00018417	-0.00032096	-0.00015061	-0.00028143	-0.00015451	-0.00022782	-0.00013995	-0.00018176	-0.00035211	-0.00019514
225	0.0003275	-0.00023971	-0.00027741	-0.00020199	-0.00013331	-0.00022037	-0.00021716	-0.00019298	-0.00023537	-0.00032575	-0.00010685	-0.00023625	-0.00017541	-0.00030508	-0.00014217	-0.00026743	-0.00014746	-0.00022088	-0.00013305	-0.00017525	-0.0003351	-0.00018831
226	0.00030345	-0.00022802	-0.00026143	-0.00019133	-0.00012884	-0.00021064	-0.00020983	-0.00018228	-0.00022326	-0.0003092	-0.00010202	-0.0002255	-0.00016727	-0.00029064	-0.00013438	-0.00025469	-0.00014095	-0.0002145	-0.00012668	-0.0001694	-0.00031961	-0.00018195
227	0.00028175	-0.00021734	-0.00024686	-0.00018151	-0.00012468	-0.0002017	-0.0002032	-0.00017253	-0.00021217	-0.00029407	-9.7528e-05	-0.0002157	-0.00015968	-0.00027749	-0.00012715	-0.00024307	-0.00013493	-0.00020861	-0.00012077	-0.00016412	-0.00030548	-0.00017598
228	0.00026218	-0.00020754	-0.00023354	-0.00017244	-0.0001208	-0.00019346	-0.00019719	-0.00016361	-0.00020199	-0.0002802	-9.3334e-05	-0.00020674	-0.00015258	-0.00026548	-0.00012041	-0.00023248	-0.00012932	-0.00020314	-0.00011526	-0.00015935	-0.00029257	-0.00017034
229	0.00024458	-0.00019854	-0.00022134	-0.00016404	-0.00011714	-0.00018583	-0.00019175	-0.00015541	-0.00019262	-0.00026747	-8.9389e-05	-0.00019852	-0.00014588	-0.00025449	-0.0001141	-0.0002228	-0.00012408	-0.00019806	-0.00011009	-0.00015503	-0.00028076	-0.00016499
230	0.00022875	-0.00019022	-0.00021012	-0.00015625	-0.00011367	-0.00017875	-0.00018681	-0.00014784	-0.00018396	-0.00025573	-8.5652e-05	-0.00019095	-0.00013955	-0.0002444	-0.00010817	-0.00021395	-0.00011915	-0.00019335	-0.00010522	-0.00015108	-0.00026993	-0.00015991
231	0.00021446	-0.00018252	-0.00019977	-0.000149	-0.00011036	-0.00017213	-0.0001823	-0.00014082	-0.00017592	-0.00024489	-8.2089e-05	-0.00018394	-0.00013351	-0.00023511	-0.00010259	-0.00020581	-0.00011451	-0.00018894	-0.0001006	-0.00014746	-0.00025997	-0.00015503
232	0.0002017	-0.00017535	-0.0001902	-0.00014222	-0.00010718	-0.00016593	-0.00017816	-0.00013428	-0.00016844	-0.00023483	-7.8666e-05	-0.00017742	-0.00012774	-0.00022652	-9.7345e-05	-0.0001983	-0.00011011	-0.00018479	-9.6189e-05	-0.00014411	-0.0002508	-0.00015032
233	0.00019026	-0.00016865	-0.00018129	-0.00013585	-0.0001041	-0.00016008	-0.00017435	-0.00012816	-0.00016145	-0.00022543	-7.5359e-05	-0.00017132	-0.00012219	-0.00021856	-9.2378e-05	-0.00019134	-0.00010592	-0.00018084	-9.1956e-05	-0.00014101	-0.00024232	-0.00014575
234	0.00018003	-0.00016235	-0.00017296	-0.00012984	-0.00010109	-0.00015454	-0.00017081	-0.00012238	-0.0001549	-0.00021658	-7.2146e-05	-0.00016559	-0.00011685	-0.00021113	-8.7644e-05	-0.00018486	-0.0001019	-0.00017706	-8.7868e-05	-0.0001381	-0.00023445	-0.00014127
235	0.00017093	-0.0001564	-0.00016512	-0.00012413	-9.8141e-05	-0.00014927	-0.00016749	-0.00011691	-0.00014873	-0.00020821	-6.9005e-05	-0.00016016	-0.00011168	-0.00020417	-8.3101e-05	-0.0001788	-9.8027e-05	-0.00017341	-8.3896e-05	-0.00013533	-0.00022707	-0.00013686
236	0.00016285	-0.00015075	-0.00015772	-0.00011869	-9.524e-05	-0.00014423	-0.00016436	-0.00011169	-0.00014289	-0.00020025	-6.5915e-05	-0.00015497	-0.00010665	-0.00019762	-7.8714e-05	-0.0001731	-9.4262e-05	-0.00016986	-8.0013e-05	-0.00013268	-0.00022012	-0.00013249


==> data/mc/mc_ap2_drng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	5.1841	653.62	-3.5158	-0.27657	1.0772	0.51916	-2.9541	1.9939	0.25371	1.3077	2.6773	-1.0911	-1.0459	-1.2653	-1.3866	0.81229	-0.57588	2.4122	3.6065	0.28789	-2.4902	2.4242
1	5.1845	648.23	-3.5226	-0.28131	1.0851	0.51819	-2.9459	2.0111	0.25775	1.3089	2.682	-1.0861	-1.0416	-1.2687	-1.3933	0.81346	-0.59312	2.4106	3.6176	0.29162	-2.4962	2.4262
2	5.1849	642.83	-3.5294	-0.28608	1.0929	0.51721	-2.9375	2.0282	0.26173	1.31	2.6868	-1.0812	-1.0373	-1.2721	-1.3999	0.8147	-0.61039	2.409	3.6286	0.29538	-2.5023	2.4281
3	5.1855	637.43	-3.536	-0.29087	1.1007	0.51622	-2.9292	2.0454	0.26567	1.3111	2.6915	-1.0762	-1.033	-1.2755	-1.4064	0.81601	-0.6277	2.4075	3.6395	0.29918	-2.5083	2.4301
4	5.1862	632.02	-3.5426	-0.29568	1.1084	0.51523	-2.9209	2.0625	0.26954	1.3121	2.6963	-1.0713	-1.0287	-1.2788	-1.4129	0.81739	-0.64504	2.406	3.6504	0.30302	-2.5143	2.4321
5	5.187	626.6	-3.5491	-0.30052	1.1162	0.51422	-2.9125	2.0797	0.27337	1.313	2.701	-1.0665	-1.0245	-1.2822	-1.4194	0.81884	-0.66242	2.4045	3.6611	0.30688	-2.5203	2.434
6	5.1878	621.19	-3.5555	-0.30538	1.1238	0.51321	-2.9041	2.0968	0.27714	1.3138	2.7058	-1.0617	-1.0202	-1.2855	-1.4258	0.82036	-0.67983	2.4031	3.6718	0.31078	-2.5264	2.4359
7	5.1888	615.76	-3.5619	-0.31026	1.1315	0.51219	-2.8956	2.1139	0.28086	1.3146	2.7105	-1.0569	-1.016	-1.2889	-1.4322	0.82195	-0.69727	2.4017	3.6824	0.31472	-2.5324	2.4378
8	5.1899	610.34	-3.5681	-0.31517	1.1391	0.51116	-2.8872	2.131	0.28452	1.3153	2.7153	-1.0522	-1.0118	-1.2922	-1.4385	0.82361	-0.71475	2.4003	3.6929	0.31869	-2.5384	2.4397
9	5.191	604.9	-3.5743	-0.3201	1.1467	0.51012	-2.8787	2.1481	0.28813	1.3159	2.7201	-1.0475	-1.0075	-1.2955	-1.4447	0.82534	-0.73225	2.399	3.7033	0.3227	-2.5444	2.4416
10	5.1923	599.47	-3.5804	-0.32505	1.1543	0.50907	-2.8702	2.1652	0.29169	1.3164	2.7248	-1.0428	-1.0033	-1.2988	-1.451	0.82714	-0.7498	2.3977	3.7136	0.32674	-2.5504	2.4434
11	5.1937	594.03	-3.5864	-0.33003	1.1618	0.50801	-2.8616	2.1823	0.29519	1.3168	2.7296	-1.0382	-0.99915	-1.3021	-1.4571	0.82901	-0.76737	2.3964	3.7239	0.33081	-2.5564	2.4452
12	5.1951	588.58	-3.5924	-0.33503	1.1693	0.50695	-2.8531	2.1993	0.29864	1.3172	2.7343	-1.0337	-0.99497	-1.3054	-1.4632	0.83096	-0.78498	2.3951	3.7341	0.33492	-2.5624	2.4471
13	5.1966	583.13	-3.5983	-0.34005	1.1768	0.50587	-2.8445	2.2164	0.30203	1.3175	2.7391	-1.0291	-0.9908	-1.3087	-1.4693	0.83297	-0.80262	2.3939	3.7441	0.33907	-2.5684	2.4489
14	5.1983	577.67	-3.604	-0.34509	1.1842	0.50478	-2.8359	2.2334	0.30537	1.3177	2.7439	-1.0246	-0.98665	-1.3119	-1.4753	0.83506	-0.8203	2.3928	3.7541	0.34325	-2.5743	2.4506
15	5.2	572.21	-3.6098	-0.35015	1.1916	0.50369	-2.8272	2.2504	0.30865	1.3178	2.7487	-1.0202	-0.9825	-1.3152	-1.4813	0.83722	-0.838	2.3916	3.764	0.34746	-2.5803	2.4524
16	5.2018	566.74	-3.6154	-0.35524	1.199	0.50258	-2.8186	2.2674	0.31188	1.3178	2.7534	-1.0158	-0.97836	-1.3184	-1.4872	0.83945	-0.85574	2.3906	3.7738	0.35171	-2.5863	2.4541
17	5.2038	561.27	-3.6209	-0.36035	1.2063	0.50147	-2.8099	2.2844	0.31506	1.3178	2.7582	-1.0114	-0.97424	-1.3217	-1.493	0.84176	-0.87351	2.3895	3.7836	0.356	-2.5922	2.4559
18	5.2058	555.8	-3.6264	-0.36548	1.2136	0.50034	-2.8012	2.3013	0.31818	1.3176	2.763	-1.0071	-0.97012	-1.3249	-1.4989	0.84414	-0.89131	2.3885	3.7932	0.36032	-2.5982	2.4576
19	5.2078	550.32	-3.6317	-0.37063	1.2209	0.49921	-2.7924	2.3183	0.32124	1.3174	2.7678	-1.0028	-0.96602	-1.3281	-1.5046	0.84659	-0.90915	2.3875	3.8027	0.36467	-2.6042	2.4593
20	5.21	544.83	-3.637	-0.37581	1.2282	0.49807	-2.7836	2.3352	0.32425	1.3172	2.7725	-0.99857	-0.96193	-1.3313	-1.5103	0.84912	-0.92701	2.3865	3.8122	0.36906	-2.6101	2.461
21	5.2123	539.34	-3.6422	-0.38101	1.2354	0.49692	-2.7748	2.3521	0.32719	1.3168	2.7773	-0.99436	-0.95785	-1.3346	-1.516	0.85172	-0.94491	2.3856	3.8216	0.37349	-2.616	2.4626
22	5.2146	533.85	-3.6473	-0.38622	1.2426	0.49577	-2.766	2.369	0.33008	1.3163	2.7821	-0.9902	-0.95378	-1.3378	-1.5216	0.85439	-0.96283	2.3848	3.8309	0.37795	-2.622	2.4643
23	5.2171	528.35	-3.6524	-0.39146	1.2497	0.4946	-2.7572	2.3859	0.3329	1.3158	2.7869	-0.98607	-0.94972	-1.341	-1.5272	0.85714	-0.98078	2.3839	3.8401	0.38244	-2.6279	2.4659
24	5.2196	522.85	-3.6573	-0.39671	1.2568	0.49343	-2.7483	2.4028	0.33567	1.3152	2.7917	-0.98198	-0.94567	-1.3442	-1.5327	0.85997	-0.99876	2.3831	3.8492	0.38698	-2.6338	2.4676
25	5.2222	517.34	-3.6621	-0.40197	1.2639	0.49225	-2.7394	2.4196	0.33838	1.3145	2.7965	-0.97793	-0.94164	-1.3473	-1.5381	0.86286	-1.0168	2.3824	3.8582	0.39155	-2.6397	2.4692
26	5.2249	511.83	-3.6669	-0.40724	1.271	0.49106	-2.7305	2.4365	0.34104	1.3138	2.8013	-0.97392	-0.93762	-1.3505	-1.5435	0.86583	-1.0348	2.3817	3.8671	0.39616	-2.6456	2.4708
27	5.2277	506.31	-3.6716	-0.4125	1.278	0.48987	-2.7216	2.4534	0.34365	1.3129	2.8061	-0.96996	-0.9336	-1.3537	-1.5489	0.86886	-1.0528	2.381	3.8759	0.40081	-2.6515	2.4723
28	5.2305	500.79	-3.6762	-0.41775	1.2849	0.48867	-2.7127	2.4702	0.3462	1.312	2.8109	-0.96604	-0.92958	-1.3569	-1.5543	0.87197	-1.0709	2.3803	3.8846	0.40549	-2.6574	2.4739
29	5.2335	495.26	-3.6807	-0.42299	1.2919	0.48748	-2.7037	2.487	0.3487	1.311	2.8158	-0.96217	-0.92557	-1.3601	-1.5596	0.87513	-1.089	2.3797	3.8932	0.4102	-2.6632	2.4755
30	5.2365	489.73	-3.6852	-0.42821	1.2988	0.48628	-2.6948	2.5039	0.35116	1.3099	2.8206	-0.95834	-0.92154	-1.3632	-1.5649	0.87836	-1.1071	2.3791	3.9018	0.41496	-2.6691	2.477
31	5.2396	484.2	-3.6895	-0.43343	1.3056	0.48508	-2.6858	2.5207	0.35358	1.3088	2.8254	-0.95452	-0.91752	-1.3664	-1.5702	0.88165	-1.1253	2.3785	3.9103	0.41977	-2.6749	2.4785
32	5.2428	478.66	-3.6937	-0.43864	1.3123	0.48387	-2.6768	2.5375	0.35597	1.3075	2.8302	-0.95073	-0.91349	-1.3696	-1.5755	0.88501	-1.1435	2.3779	3.9187	0.42462	-2.6807	2.4799
33	5.246	473.12	-3.6978	-0.44386	1.319	0.48264	-2.6678	2.5543	0.35831	1.3061	2.835	-0.94698	-0.90948	-1.3728	-1.5807	0.88841	-1.1617	2.3774	3.927	0.42952	-2.6865	2.4813
34	5.2494	467.57	-3.7019	-0.44909	1.3257	0.48138	-2.6588	2.5711	0.36061	1.3046	2.8398	-0.94325	-0.9055	-1.376	-1.586	0.89185	-1.18	2.3769	3.9352	0.43444	-2.6923	2.4826
35	5.2528	462.02	-3.7058	-0.45432	1.3323	0.4801	-2.6498	2.588	0.3629	1.303	2.8446	-0.93952	-0.90152	-1.3792	-1.5913	0.89533	-1.1984	2.3766	3.9434	0.43938	-2.6981	2.4839
36	5.2563	456.46	-3.7096	-0.45955	1.3388	0.47878	-2.6408	2.6048	0.36519	1.3013	2.8494	-0.93577	-0.89753	-1.3824	-1.5966	0.89885	-1.2168	2.3763	3.9516	0.44435	-2.7039	2.4852
37	5.2599	450.9	-3.7132	-0.46477	1.3454	0.47736	-2.6319	2.6217	0.36753	1.2995	2.8543	-0.93198	-0.89354	-1.3856	-1.602	0.90242	-1.2353	2.3761	3.9596	0.44937	-2.7096	2.4866
38	5.2636	445.34	-3.7167	-0.46998	1.3518	0.47587	-2.623	2.6387	0.36994	1.2978	2.8592	-0.92815	-0.88956	-1.3887	-1.6073	0.90606	-1.2539	2.376	3.9677	0.45443	-2.7153	2.4879
39	5.2674	439.77	-3.7201	-0.47515	1.3582	0.4743	-2.6142	2.6558	0.37244	1.296	2.8641	-0.92433	-0.88555	-1.3919	-1.6127	0.90974	-1.2726	2.3758	3.9756	0.45952	-2.7208	2.4893
40	5.2713	434.2	-3.7234	-0.48025	1.3646	0.47261	-2.6054	2.673	0.37509	1.2942	2.8692	-0.92053	-0.88151	-1.395	-1.6182	0.91344	-1.2914	2.3757	3.9834	0.46462	-2.7263	2.4906
41	5.2753	428.63	-3.7267	-0.48529	1.3711	0.47077	-2.5965	2.6904	0.37791	1.2924	2.8744	-0.91676	-0.87745	-1.3981	-1.6237	0.91718	-1.3104	2.3755	3.9911	0.46977	-2.7314	2.4919
42	5.2795	423.05	-3.7299	-0.49026	1.3776	0.46877	-2.5875	2.7078	0.38089	1.2906	2.8799	-0.91303	-0.87341	-1.4012	-1.6294	0.92092	-1.3295	2.3753	3.9987	0.475	-2.7364	2.4932
43	5.2837	417.47	-3.7333	-0.49514	1.3842	0.46672	-2.5785	2.7252	0.384	1.2888	2.8856	-0.90927	-0.86945	-1.4042	-1.6352	0.92463	-1.3487	2.3752	4.0064	0.4803	-2.7411	2.4945
44	5.288	411.88	-3.7366	-0.49993	1.3909	0.46471	-2.5692	2.7428	0.3872	1.287	2.8914	-0.90543	-0.86563	-1.4072	-1.6411	0.92824	-1.3681	2.375	4.0142	0.48567	-2.7456	2.4956
45	5.2925	406.3	-3.7399	-0.50467	1.3976	0.46279	-2.5598	2.7603	0.39057	1.2853	2.8973	-0.9015	-0.86203	-1.4101	-1.6473	0.93169	-1.3875	2.3747	4.0222	0.49115	-2.7498	2.4966
46	5.297	400.71	-3.7432	-0.50942	1.4043	0.46102	-2.5503	2.7778	0.39416	1.2837	2.9031	-0.89746	-0.85873	-1.4128	-1.6537	0.93502	-1.407	2.3743	4.0304	0.49678	-2.7537	2.4975
47	5.3016	395.12	-3.7464	-0.5141	1.411	0.45942	-2.5408	2.7952	0.39801	1.2824	2.909	-0.89337	-0.8558	-1.4154	-1.6602	0.93818	-1.4264	2.3739	4.039	0.50247	-2.7573	2.4983
48	5.3064	389.52	-3.7496	-0.51861	1.4179	0.45798	-2.5316	2.8126	0.40218	1.2815	2.9151	-0.88915	-0.85314	-1.418	-1.667	0.94117	-1.4458	2.3734	4.048	0.50815	-2.7606	2.4992
49	5.3112	383.93	-3.7529	-0.52285	1.4252	0.45669	-2.5227	2.8298	0.40671	1.2811	2.9213	-0.88464	-0.85068	-1.4206	-1.674	0.94403	-1.465	2.3727	4.0575	0.51367	-2.7635	2.5002
50	5.3162	378.33	-3.7562	-0.5267	1.4329	0.45555	-2.5143	2.847	0.41156	1.2808	2.9278	-0.87988	-0.84835	-1.423	-1.6813	0.94661	-1.4842	2.3718	4.0677	0.51898	-2.7662	2.5014
51	5.3214	372.73	-3.7595	-0.53016	1.4411	0.45452	-2.5063	2.8641	0.41693	1.2807	2.9341	-0.87493	-0.84618	-1.4251	-1.6888	0.94885	-1.5031	2.3707	4.0789	0.52405	-2.7686	2.5027
52	5.3267	367.13	-3.763	-0.53311	1.4497	0.45333	-2.4989	2.8812	0.42305	1.2807	2.9403	-0.86966	-0.84414	-1.427	-1.6967	0.95065	-1.5218	2.3691	4.0914	0.52888	-2.7707	2.5038
53	5.3323	361.54	-3.7667	-0.53545	1.459	0.45187	-2.4921	2.8983	0.43007	1.2811	2.9464	-0.8642	-0.84208	-1.4288	-1.7051	0.9518	-1.5401	2.3671	4.1049	0.53342	-2.7721	2.5047
54	5.3381	355.94	-3.7707	-0.53701	1.4692	0.45035	-2.4857	2.9158	0.43794	1.2821	2.9524	-0.85833	-0.83987	-1.4306	-1.7143	0.95219	-1.5582	2.3645	4.1198	0.53777	-2.7731	2.5053
55	5.3442	350.35	-3.7752	-0.53779	1.4802	0.44888	-2.4801	2.9335	0.44675	1.2836	2.9583	-0.85195	-0.83735	-1.4323	-1.7243	0.95175	-1.576	2.3613	4.1362	0.54201	-2.7739	2.5054
56	5.3507	344.76	-3.7806	-0.5381	1.4919	0.44764	-2.4751	2.9515	0.45664	1.2861	2.9643	-0.84503	-0.8346	-1.434	-1.7353	0.95055	-1.5936	2.3572	4.1544	0.54617	-2.7745	2.505
57	5.3577	339.17	-3.7872	-0.53794	1.5043	0.44663	-2.4709	2.9695	0.46796	1.2895	2.9705	-0.83751	-0.83176	-1.4358	-1.7476	0.94844	-1.6106	2.3518	4.1744	0.55009	-2.7749	2.5044
58	5.3652	333.59	-3.7954	-0.53722	1.5177	0.44538	-2.4675	2.9877	0.48087	1.2942	2.9768	-0.82922	-0.82871	-1.4374	-1.7614	0.94523	-1.627	2.3448	4.1965	0.55359	-2.775	2.5039
59	5.3735	328.02	-3.8051	-0.5362	1.532	0.44386	-2.4641	3.0067	0.49535	1.3003	2.983	-0.81991	-0.82533	-1.4388	-1.7768	0.94047	-1.6429	2.3361	4.2214	0.55645	-2.7746	2.5034
60	5.3827	322.46	-3.8166	-0.53522	1.5473	0.44212	-2.4612	3.0265	0.51143	1.3077	2.9894	-0.80914	-0.82204	-1.4402	-1.794	0.93382	-1.6581	2.3255	4.2494	0.5584	-2.7741	2.503
61	5.3931	316.91	-3.8299	-0.53406	1.5635	0.44058	-2.4592	3.0475	0.52923	1.316	2.9961	-0.79629	-0.81873	-1.4415	-1.8129	0.92524	-1.6719	2.3128	4.2799	0.55934	-2.7734	2.5025
62	5.4048	311.37	-3.8449	-0.53227	1.5802	0.43936	-2.4578	3.0699	0.54946	1.325	3.0036	-0.78073	-0.81514	-1.4435	-1.8337	0.91428	-1.6841	2.2979	4.3128	0.55876	-2.7733	2.5018
63	5.4181	305.85	-3.8623	-0.5294	1.5979	0.43896	-2.4568	3.0944	0.57229	1.3353	3.0127	-0.76197	-0.81159	-1.4464	-1.8568	0.9004	-1.6953	2.2807	4.3474	0.55661	-2.7737	2.5012
64	5.4333	300.34	-3.8827	-0.52537	1.6161	0.4394	-2.4563	3.1212	0.59771	1.3473	3.0238	-0.73975	-0.80783	-1.4495	-1.8825	0.88306	-1.7057	2.2611	4.3838	0.55316	-2.7745	2.5007
65	5.4506	294.86	-3.9067	-0.52088	1.6345	0.44034	-2.4562	3.1505	0.62543	1.3612	3.0376	-0.71393	-0.80369	-1.4532	-1.9112	0.86153	-1.7145	2.2385	4.4231	0.54821	-2.7752	2.5005
66	5.4706	289.41	-3.9347	-0.5154	1.6532	0.44248	-2.4563	3.183	0.65577	1.3778	3.0543	-0.68398	-0.79819	-1.4578	-1.944	0.83511	-1.7217	2.2133	4.4664	0.54131	-2.7758	2.501
67	5.4937	283.99	-3.9661	-0.50831	1.6731	0.44618	-2.4564	3.22	0.68993	1.3982	3.0739	-0.64973	-0.79193	-1.4636	-1.9816	0.80357	-1.7275	2.1866	4.5143	0.5322	-2.7761	2.5027
68	5.5208	278.59	-4.0007	-0.49931	1.6955	0.45142	-2.4567	3.2626	0.72921	1.4233	3.0964	-0.61212	-0.78547	-1.4713	-2.0244	0.76656	-1.7311	2.1578	4.5691	0.52004	-2.7763	2.506
69	5.5525	273.24	-4.0381	-0.48809	1.7211	0.46003	-2.4566	3.3114	0.77457	1.4537	3.1218	-0.57185	-0.779	-1.4815	-2.0727	0.72363	-1.732	2.1263	4.6328	0.5042	-2.777	2.5108
70	5.5898	267.93	-4.0786	-0.47315	1.7499	0.47389	-2.4554	3.3667	0.82599	1.4898	3.1502	-0.52868	-0.77166	-1.4936	-2.1262	0.67462	-1.7306	2.0919	4.7061	0.48439	-2.7797	2.5168
71	5.6338	262.66	-4.1228	-0.45285	1.7811	0.49357	-2.4526	3.4283	0.88315	1.5327	3.1822	-0.48175	-0.76377	-1.5075	-2.1849	0.61905	-1.728	2.0547	4.7891	0.46019	-2.7861	2.524
72	5.6857	257.44	-4.1706	-0.42624	1.815	0.51846	-2.4473	3.4953	0.94618	1.5824	3.2172	-0.43146	-0.75621	-1.5236	-2.2501	0.55672	-1.7239	2.0149	4.8831	0.43082	-2.7961	2.5323
73	5.7473	252.28	-4.2224	-0.39316	1.8524	0.54902	-2.44	3.5666	1.0154	1.6393	3.256	-0.37768	-0.74932	-1.5435	-2.3229	0.4874	-1.7188	1.9734	4.9891	0.39562	-2.8083	2.5417
74	5.8201	247.18	-4.2788	-0.35421	1.8949	0.5844	-2.4311	3.6415	1.0913	1.7051	3.3003	-0.31916	-0.74185	-1.5684	-2.4045	0.41064	-1.712	1.9301	5.1075	0.35416	-2.8213	2.5516
75	5.9063	242.15	-4.3416	-0.3098	1.9435	0.62528	-2.4208	3.7196	1.1746	1.7802	3.3513	-0.25467	-0.73254	-1.5988	-2.4961	0.32632	-1.704	1.885	5.2377	0.30688	-2.8338	2.5612
76	6.0078	237.19	-4.4119	-0.26109	1.997	0.67171	-2.4095	3.8018	1.2664	1.8647	3.4096	-0.18329	-0.72084	-1.6354	-2.5982	0.23406	-1.6965	1.8393	5.3787	0.25537	-2.8446	2.5702
77	6.1263	232.31	-4.4896	-0.21003	2.0535	0.7231	-2.3964	3.8875	1.3672	1.9567	3.4749	-0.10479	-0.70764	-1.6793	-2.7114	0.13259	-1.6897	1.7922	5.5309	0.19981	-2.854	2.5803
78	6.2635	227.52	-4.5748	-0.15699	2.1123	0.77928	-2.3813	3.9748	1.4772	2.0563	3.5461	-0.019718	-0.69417	-1.7302	-2.8358	0.021573	-1.6843	1.7425	5.6941	0.13981	-2.8623	2.5922
79	6.4202	222.81	-4.6673	-0.099637	2.1736	0.83974	-2.3635	4.0622	1.595	2.1646	3.6222	0.072258	-0.68106	-1.7864	-2.9704	-0.0985	-1.6821	1.691	5.8675	0.075713	-2.8679	2.6057
80	6.5963	218.2	-4.7669	-0.038031	2.238	0.90351	-2.3424	4.148	1.7188	2.2802	3.7025	0.17112	-0.66866	-1.8454	-3.1144	-0.22636	-1.6822	1.6393	6.0486	0.008146	-2.8701	2.6209
81	6.791	213.7	-4.8736	0.025937	2.3059	0.96966	-2.3181	4.2326	1.8464	2.4018	3.787	0.27598	-0.65718	-1.9044	-3.2658	-0.3598	-1.6847	1.5865	6.2352	-0.062647	-2.8688	2.6368
82	7.003	209.29	-4.9863	0.090184	2.3777	1.0378	-2.29	4.3171	1.9764	2.5282	3.8746	0.38634	-0.64679	-1.9622	-3.4221	-0.4964	-1.6901	1.5322	6.4257	-0.13703	-2.8646	2.6528
83	7.2307	204.99	-5.1043	0.15385	2.4537	1.1075	-2.2584	4.4011	2.107	2.6586	3.964	0.50153	-0.63836	-2.0176	-3.5806	-0.63549	-1.6974	1.4771	6.6179	-0.21573	-2.8578	2.6679
84	7.4725	200.8	-5.2274	0.21589	2.5338	1.1783	-2.2243	4.4841	2.2369	2.792	4.054	0.62077	-0.63245	-2.0699	-3.7396	-0.77661	-1.7057	1.422	6.81	-0.29861	-2.848	2.6815
85	7.7264	196.72	-5.3551	0.27473	2.6171	1.2505	-2.1885	4.5655	2.3641	2.9276	4.144	0.74356	-0.62915	-2.1198	-3.898	-0.9189	-1.714	1.3672	7.0006	-0.38413	-2.8352	2.6934
86	7.9905	192.75	-5.4866	0.32896	2.7026	1.324	-2.1517	4.6449	2.4866	3.065	4.2332	0.86983	-0.62749	-2.1673	-4.0541	-1.0623	-1.7223	1.3116	7.1887	-0.46993	-2.8195	2.7038
87	8.2624	188.89	-5.6216	0.37739	2.7892	1.3981	-2.114	4.7217	2.6036	3.2043	4.3207	0.9987	-0.62655	-2.2108	-4.2072	-1.2071	-1.7306	1.2543	7.3733	-0.55444	-2.8016	2.7132
88	8.5399	185.14	-5.7602	0.4201	2.8762	1.4727	-2.0755	4.795	2.7155	3.3457	4.4054	1.1285	-0.62597	-2.2491	-4.3577	-1.3525	-1.74	1.1948	7.5535	-0.63653	-2.7822	2.7219
89	8.8206	181.5	-5.9025	0.45791	2.963	1.5483	-2.0371	4.8636	2.8223	3.4885	4.4866	1.2578	-0.62565	-2.2809	-4.5054	-1.4976	-1.7512	1.1334	7.7267	-0.7154	-2.7616	2.7303
90	9.102	177.97	-6.0481	0.4913	3.0487	1.6251	-1.9993	4.927	2.9234	3.6325	4.5638	1.3857	-0.62601	-2.306	-4.6492	-1.6406	-1.7644	1.0711	7.8907	-0.79035	-2.7399	2.7384
91	9.3817	174.54	-6.1961	0.52041	3.1326	1.7029	-1.9624	4.985	3.0188	3.7774	4.6362	1.5118	-0.6273	-2.3249	-4.7887	-1.7801	-1.7787	1.0088	8.044	-0.86134	-2.7163	2.7463
92	9.6579	171.22	-6.3459	0.54541	3.214	1.7813	-1.9265	5.0375	3.1082	3.9222	4.703	1.6356	-0.62984	-2.3385	-4.9237	-1.9149	-1.794	0.94708	8.1865	-0.92864	-2.6901	2.7542
93	9.9283	168	-6.4977	0.56661	3.2923	1.8598	-1.8916	5.0843	3.1917	4.066	4.7635	1.7566	-0.63402	-2.3472	-5.0534	-2.0441	-1.8103	0.88675	8.3182	-0.99181	-2.6613	2.7627
94	10.191	164.87	-6.6514	0.5844	3.3674	1.9375	-1.8578	5.126	3.2691	4.2084	4.8177	1.8745	-0.64013	-2.3517	-5.1769	-2.1666	-1.8278	0.82847	8.4396	-1.05	-2.6303	2.7725
95	10.445	161.84	-6.8057	0.5991	3.4391	2.0137	-1.8252	5.163	3.3405	4.3484	4.866	1.9889	-0.64792	-2.3525	-5.2932	-2.2821	-1.8466	0.77244	8.5509	-1.103	-2.5976	2.7835
96	10.689	158.9	-6.9594	0.61101	3.507	2.0879	-1.7941	5.1959	3.4061	4.4849	4.9086	2.0999	-0.65673	-2.3503	-5.4023	-2.3907	-1.8663	0.71877	8.6526	-1.1507	-2.5636	2.795
97	10.923	156.05	-7.1116	0.62039	3.5708	2.1596	-1.7642	5.2251	3.466	4.6173	4.9461	2.2075	-0.66602	-2.3456	-5.5044	-2.4924	-1.8869	0.66755	8.7451	-1.1942	-2.5289	2.8067
98	11.146	153.28	-7.2619	0.62746	3.6301	2.2286	-1.7353	5.2512	3.5204	4.7451	4.9788	2.3117	-0.67533	-2.339	-5.6	-2.5873	-1.9082	0.6188	8.8287	-1.234	-2.4939	2.818
99	11.357	150.59	-7.4098	0.63244	3.6849	2.2948	-1.7071	5.2747	3.5696	4.8678	5.0073	2.4127	-0.68435	-2.3308	-5.6894	-2.6756	-1.93	0.57244	8.9039	-1.2709	-2.4589	2.8286
100	11.559	147.98	-7.555	0.63551	3.7351	2.358	-1.6794	5.2959	3.6138	4.9854	5.0322	2.5105	-0.69298	-2.3215	-5.7728	-2.7575	-1.9525	0.52835	8.9711	-1.3054	-2.4242	2.8383
101	11.749	145.44	-7.6974	0.63683	3.7808	2.4181	-1.6522	5.3151	3.6533	5.0976	5.0538	2.6052	-0.70116	-2.3111	-5.8503	-2.8335	-1.9754	0.48646	9.0306	-1.3379	-2.3901	2.8474
102	11.929	142.97	-7.8363	0.63652	3.8219	2.475	-1.6254	5.3325	3.6884	5.2044	5.0724	2.6967	-0.70887	-2.2998	-5.9221	-2.9035	-1.9987	0.4467	9.083	-1.3685	-2.3565	2.8561
103	12.099	140.57	-7.9712	0.63467	3.8588	2.5289	-1.5989	5.3483	3.7193	5.306	5.0883	2.785	-0.7161	-2.2875	-5.9882	-2.9676	-2.0222	0.40891	9.1284	-1.397	-2.3234	2.8643
104	12.259	138.23	-8.1017	0.63137	3.8918	2.5798	-1.5728	5.3625	3.7462	5.4025	5.1018	2.8701	-0.72284	-2.2746	-6.0488	-3.0261	-2.0459	0.37294	9.1674	-1.4236	-2.2908	2.8721
105	12.408	135.96	-8.2275	0.62673	3.9209	2.6278	-1.547	5.3751	3.7694	5.494	5.1129	2.9519	-0.72912	-2.2609	-6.1039	-3.0791	-2.0698	0.33866	9.2003	-1.4483	-2.2587	2.8797
106	12.549	133.74	-8.3484	0.62086	3.9465	2.6731	-1.5215	5.3861	3.7892	5.5806	5.1221	3.0306	-0.73493	-2.2465	-6.1539	-3.1269	-2.0937	0.30594	9.2273	-1.4712	-2.2271	2.8871
107	12.68	131.58	-8.4641	0.61384	3.9689	2.7157	-1.4964	5.3956	3.8056	5.6625	5.1292	3.1061	-0.74031	-2.2316	-6.1992	-3.1696	-2.1177	0.2747	9.2489	-1.4923	-2.1958	2.8942
108	12.802	129.47	-8.5748	0.60577	3.9881	2.7557	-1.4715	5.4037	3.819	5.7398	5.1347	3.1785	-0.74528	-2.2163	-6.2399	-3.2076	-2.1417	0.24483	9.2654	-1.5117	-2.165	2.901
109	12.915	127.42	-8.6802	0.59675	4.0044	2.7934	-1.447	5.4103	3.8295	5.8128	5.1385	3.2479	-0.74986	-2.2004	-6.2766	-3.241	-2.1657	0.21626	9.277	-1.5294	-2.1346	2.9076
110	13.021	125.42	-8.7805	0.58686	4.018	2.8288	-1.4227	5.4155	3.8374	5.8816	5.1408	3.3144	-0.75411	-2.1842	-6.3094	-3.2703	-2.1896	0.18892	9.2841	-1.5456	-2.1046	2.9139
111	13.118	123.46	-8.8758	0.57617	4.0291	2.8621	-1.3988	5.4194	3.8426	5.9463	5.1417	3.3781	-0.7581	-2.1677	-6.3385	-3.2955	-2.2135	0.16275	9.287	-1.5603	-2.075	2.92
112	13.208	121.55	-8.966	0.56477	4.0378	2.8933	-1.3751	5.4221	3.8456	6.0072	5.1413	3.439	-0.76189	-2.1508	-6.3643	-3.3171	-2.2372	0.13769	9.2859	-1.5736	-2.0457	2.9258
113	13.291	119.68	-9.0515	0.55273	4.0443	2.9226	-1.3517	5.4237	3.8463	6.0644	5.1398	3.4973	-0.76551	-2.1337	-6.387	-3.3352	-2.2608	0.11369	9.281	-1.5856	-2.0168	2.9313
114	13.367	117.85	-9.1322	0.54012	4.0487	2.95	-1.3286	5.4241	3.845	6.1181	5.1372	3.5531	-0.76899	-2.1163	-6.4068	-3.35	-2.2843	0.090697	9.2726	-1.5962	-1.9882	2.9364
115	13.436	116.06	-9.2083	0.527	4.0512	2.9758	-1.3058	5.4235	3.8417	6.1683	5.1335	3.6064	-0.77237	-2.0987	-6.4238	-3.3619	-2.3076	0.068679	9.261	-1.6056	-1.96	2.9412
116	13.5	114.32	-9.2799	0.51343	4.052	2.9999	-1.2832	5.4219	3.8366	6.2154	5.1289	3.6574	-0.77567	-2.081	-6.4383	-3.3709	-2.3308	0.047592	9.2463	-1.6139	-1.9321	2.9456
117	13.558	112.6	-9.3473	0.49946	4.051	3.0224	-1.2609	5.4194	3.8298	6.2594	5.1235	3.7061	-0.77889	-2.0631	-6.4504	-3.3774	-2.3537	0.027402	9.2287	-1.621	-1.9045	2.9496
118	13.61	110.93	-9.4105	0.48514	4.0486	3.0436	-1.2388	5.416	3.8214	6.3005	5.1172	3.7527	-0.78205	-2.045	-6.4603	-3.3815	-2.3765	0.0080753	9.2084	-1.6271	-1.8772	2.9532
119	13.656	109.28	-9.4697	0.47052	4.0446	3.0633	-1.217	5.4119	3.8116	6.3387	5.1102	3.7972	-0.78515	-2.0269	-6.4682	-3.3833	-2.3991	-0.010419	9.1856	-1.6323	-1.8502	2.9564
120	13.698	107.67	-9.5251	0.45565	4.0393	3.0818	-1.1955	5.407	3.8004	6.3743	5.1025	3.8397	-0.7882	-2.0086	-6.4741	-3.383	-2.4214	-0.028109	9.1605	-1.6365	-1.8235	2.9592
121	13.736	106.09	-9.5768	0.44057	4.0328	3.099	-1.1742	5.4014	3.7879	6.4074	5.0941	3.8803	-0.79119	-1.9903	-6.4782	-3.3808	-2.4435	-0.045023	9.1331	-1.6398	-1.7971	2.9615
122	13.768	104.54	-9.625	0.4253	4.0251	3.1151	-1.1532	5.3952	3.7741	6.438	5.0852	3.9191	-0.79413	-1.972	-6.4806	-3.3768	-2.4654	-0.061185	9.1037	-1.6424	-1.7709	2.9633
123	13.797	103.02	-9.6698	0.40989	4.0163	3.1301	-1.1323	5.3884	3.7593	6.4663	5.0756	3.9562	-0.79702	-1.9537	-6.4814	-3.3712	-2.487	-0.07662	9.0724	-1.6441	-1.7451	2.9647
124	13.821	101.53	-9.7113	0.39436	4.0065	3.1441	-1.1118	5.381	3.7434	6.4924	5.0655	3.9916	-0.79984	-1.9353	-6.4807	-3.364	-2.5084	-0.09135	9.0393	-1.6452	-1.7195	2.9656
125	13.842	100.06	-9.7497	0.37875	3.9957	3.1571	-1.0914	5.3731	3.7264	6.5163	5.055	4.0254	-0.8026	-1.917	-6.4786	-3.3555	-2.5295	-0.1054	9.0045	-1.6457	-1.6942	2.966
126	13.859	98.624	-9.7851	0.36309	3.9841	3.1692	-1.0713	5.3648	3.7086	6.5383	5.0439	4.0576	-0.8053	-1.8988	-6.4752	-3.3456	-2.5504	-0.11878	8.9681	-1.6455	-1.6691	2.9659
127	13.872	97.209	-9.8177	0.34739	3.9717	3.1803	-1.0515	5.356	3.6899	6.5584	5.0324	4.0884	-0.80792	-1.8805	-6.4706	-3.3345	-2.5709	-0.13152	8.9303	-1.6447	-1.6443	2.9653
128	13.883	95.818	-9.8475	0.33167	3.9585	3.1907	-1.0318	5.3468	3.6704	6.5766	5.0205	4.1178	-0.81047	-1.8623	-6.4648	-3.3223	-2.5913	-0.14364	8.8911	-1.6435	-1.6198	2.9642
129	13.89	94.45	-9.8747	0.31597	3.9446	3.2003	-1.0124	5.3373	3.6501	6.5931	5.0082	4.1458	-0.81296	-1.8442	-6.458	-3.3091	-2.6113	-0.15515	8.8506	-1.6417	-1.5955	2.9626
130	13.894	93.104	-9.8993	0.30029	3.93	3.2091	-0.99319	5.3274	3.6292	6.6079	4.9955	4.1725	-0.81539	-1.8262	-6.4501	-3.295	-2.631	-0.16608	8.8089	-1.6395	-1.5714	2.9605
131	13.896	91.78	-9.9216	0.28466	3.9148	3.2173	-0.97422	5.3172	3.6075	6.6211	4.9824	4.198	-0.81777	-1.8082	-6.4412	-3.28	-2.6505	-0.17643	8.7662	-1.6369	-1.5476	2.9579
132	13.895	90.477	-9.9415	0.26909	3.8991	3.2247	-0.95547	5.3067	3.5853	6.6328	4.969	4.2222	-0.82011	-1.7903	-6.4315	-3.2642	-2.6697	-0.18623	8.7223	-1.6338	-1.5241	2.9548
133	13.891	89.194	-9.9592	0.25359	3.8828	3.2315	-0.93694	5.2957	3.5625	6.6431	4.9553	4.2453	-0.82241	-1.7724	-6.4209	-3.2477	-2.6886	-0.19549	8.6776	-1.6304	-1.5008	2.9512
134	13.885	87.93	-9.9748	0.23818	3.866	3.2377	-0.91863	5.2844	3.5391	6.652	4.9413	4.2673	-0.82468	-1.7547	-6.4094	-3.2305	-2.7072	-0.20423	8.6319	-1.6266	-1.4777	2.9471
135	13.876	86.686	-9.9883	0.22286	3.8486	3.2433	-0.90054	5.2726	3.5152	6.6596	4.9269	4.2882	-0.82692	-1.7371	-6.3973	-3.2127	-2.7255	-0.21246	8.5854	-1.6225	-1.4548	2.9424
136	13.866	85.46	-9.9998	0.20764	3.8307	3.2484	-0.88266	5.2604	3.4909	6.6659	4.9123	4.3081	-0.82915	-1.7195	-6.3843	-3.1944	-2.7435	-0.22021	8.5381	-1.6181	-1.4322	2.9373
137	13.853	84.252	-10.009	0.19252	3.8122	3.2529	-0.86498	5.2477	3.4662	6.6708	4.8974	4.3269	-0.83139	-1.7021	-6.3707	-3.1755	-2.7612	-0.22752	8.49	-1.6134	-1.4098	2.9317
138	13.839	83.061	-10.017	0.17748	3.7932	3.2569	-0.84747	5.2346	3.441	6.6746	4.8824	4.3448	-0.83364	-1.6847	-6.3564	-3.1561	-2.7786	-0.23439	8.4413	-1.6084	-1.3876	2.9257
139	13.822	81.886	-10.023	0.16254	3.7736	3.2605	-0.83013	5.2211	3.4156	6.6771	4.8671	4.3618	-0.83593	-1.6675	-6.3415	-3.1362	-2.7956	-0.24086	8.3919	-1.6031	-1.3656	2.9193
140	13.804	80.728	-10.028	0.1477	3.7536	3.2638	-0.8129	5.2073	3.3899	6.6786	4.8517	4.378	-0.83824	-1.6503	-6.3258	-3.1159	-2.8122	-0.24695	8.3419	-1.5976	-1.3438	2.9125
141	13.784	79.585	-10.03	0.13296	3.7332	3.2667	-0.79576	5.1933	3.364	6.6792	4.8362	4.3934	-0.84059	-1.6331	-6.3095	-3.0951	-2.8284	-0.25265	8.2913	-1.5919	-1.3221	2.9054
142	13.762	78.458	-10.031	0.11833	3.7125	3.2693	-0.77869	5.1791	3.3379	6.6789	4.8206	4.408	-0.84298	-1.616	-6.2925	-3.0738	-2.8442	-0.25798	8.2402	-1.586	-1.3005	2.8979
143	13.739	77.345	-10.031	0.10381	3.6915	3.2716	-0.7617	5.1646	3.3115	6.6778	4.8049	4.4218	-0.84541	-1.599	-6.2749	-3.0522	-2.8596	-0.26294	8.1885	-1.5799	-1.2791	2.8901
144	13.714	76.247	-10.029	0.08943	3.6703	3.2736	-0.74478	5.15	3.2849	6.676	4.7891	4.435	-0.84784	-1.582	-6.2567	-3.0302	-2.8746	-0.26751	8.1364	-1.5736	-1.2579	2.8819
145	13.688	75.163	-10.026	0.075193	3.6488	3.2754	-0.72795	5.1352	3.2581	6.6734	4.7732	4.4474	-0.85027	-1.5652	-6.238	-3.0079	-2.8894	-0.27171	8.0839	-1.5671	-1.2369	2.8734
146	13.661	74.092	-10.022	0.061103	3.6271	3.277	-0.71123	5.1202	3.2311	6.6701	4.7572	4.4591	-0.85271	-1.5486	-6.2187	-2.9853	-2.9038	-0.27556	8.0309	-1.5605	-1.216	2.8644
147	13.632	73.035	-10.016	0.047175	3.6051	3.2783	-0.69463	5.105	3.2039	6.6662	4.7411	4.47	-0.85516	-1.532	-6.1989	-2.9625	-2.9179	-0.27905	7.9777	-1.5537	-1.1954	2.8551
148	13.602	71.99	-10.01	0.033414	3.5829	3.2794	-0.67818	5.0895	3.1765	6.6615	4.7248	4.4803	-0.85761	-1.5156	-6.1787	-2.9395	-2.9316	-0.28221	7.9241	-1.5468	-1.1748	2.8455
149	13.571	70.958	-10.002	0.019819	3.5606	3.2801	-0.66189	5.0738	3.149	6.6563	4.7084	4.4898	-0.86007	-1.4993	-6.1581	-2.9163	-2.9451	-0.28505	7.8702	-1.5398	-1.1545	2.8356
150	13.539	69.938	-9.9927	0.0063907	3.5381	3.2806	-0.64575	5.0579	3.1213	6.6504	4.6919	4.4986	-0.86253	-1.4831	-6.1372	-2.893	-2.9582	-0.28758	7.816	-1.5326	-1.1344	2.8253
151	13.506	68.93	-9.9825	-0.006871	3.5156	3.2809	-0.62978	5.0417	3.0936	6.644	4.6753	4.5067	-0.865	-1.467	-6.1159	-2.8696	-2.971	-0.28982	7.7617	-1.5253	-1.1144	2.8147
152	13.471	67.934	-9.9714	-0.019966	3.4929	3.2808	-0.61397	5.0254	3.0657	6.637	4.6585	4.5141	-0.86748	-1.4511	-6.0943	-2.8461	-2.9834	-0.29177	7.7071	-1.5179	-1.0946	2.8037
153	13.436	66.949	-9.9592	-0.032896	3.4701	3.2806	-0.59833	5.0088	3.0378	6.6294	4.6416	4.5208	-0.86996	-1.4352	-6.0724	-2.8225	-2.9956	-0.29345	7.6524	-1.5105	-1.075	2.7925
154	13.4	65.975	-9.946	-0.045661	3.4472	3.2801	-0.58285	4.9919	3.0098	6.6214	4.6246	4.527	-0.87245	-1.4195	-6.0502	-2.7989	-3.0075	-0.29486	7.5974	-1.5029	-1.0556	2.781
155	13.363	65.012	-9.9319	-0.058262	3.4242	3.2794	-0.56753	4.9749	2.9817	6.6129	4.6075	4.5324	-0.87494	-1.4039	-6.0278	-2.7753	-3.0191	-0.29603	7.5424	-1.4952	-1.0363	2.7691
156	13.325	64.06	-9.9169	-0.070699	3.4013	3.2785	-0.55238	4.9576	2.9536	6.6039	4.5903	4.5373	-0.87744	-1.3884	-6.0051	-2.7517	-3.0303	-0.29696	7.4872	-1.4875	-1.0173	2.7571
157	13.287	63.118	-9.901	-0.082975	3.3782	3.2774	-0.53739	4.9401	2.9255	6.5944	4.5729	4.5415	-0.87994	-1.3731	-5.9822	-2.7281	-3.0413	-0.29765	7.4319	-1.4797	-0.99837	2.7447
158	13.247	62.186	-9.8843	-0.09509	3.3551	3.2761	-0.52256	4.9224	2.8973	6.5846	4.5555	4.5451	-0.88244	-1.3578	-5.959	-2.7045	-3.052	-0.29813	7.3766	-1.4719	-0.97967	2.7321
159	13.207	61.263	-9.8667	-0.10705	3.332	3.2746	-0.5079	4.9045	2.8691	6.5743	4.5379	4.5482	-0.88495	-1.3427	-5.9357	-2.6809	-3.0625	-0.2984	7.3211	-1.464	-0.96115	2.7193
160	13.166	60.351	-9.8483	-0.11885	3.3089	3.2729	-0.4934	4.8864	2.8409	6.5636	4.5202	4.5506	-0.88745	-1.3276	-5.9121	-2.6575	-3.0726	-0.29846	7.2656	-1.456	-0.94281	2.7063
161	13.124	59.448	-9.8292	-0.13049	3.2858	3.2711	-0.47907	4.868	2.8127	6.5525	4.5025	4.5526	-0.88996	-1.3127	-5.8883	-2.634	-3.0825	-0.29834	7.2101	-1.448	-0.92465	2.693
162	13.082	58.554	-9.8092	-0.14198	3.2626	3.2691	-0.46489	4.8495	2.7845	6.5411	4.4846	4.5539	-0.89247	-1.2978	-5.8644	-2.6107	-3.0921	-0.29803	7.1545	-1.44	-0.90666	2.6796
163	13.039	57.669	-9.7886	-0.15332	3.2395	3.2669	-0.45087	4.8307	2.7563	6.5293	4.4667	4.5548	-0.89497	-1.2831	-5.8403	-2.5874	-3.1015	-0.29755	7.0989	-1.4319	-0.88885	2.6659
164	12.996	56.793	-9.7672	-0.16451	3.2164	3.2646	-0.43702	4.8117	2.7282	6.5171	4.4487	4.5551	-0.89748	-1.2684	-5.8161	-2.5643	-3.1106	-0.2969	7.0433	-1.4238	-0.87122	2.6521
165	12.952	55.926	-9.7452	-0.17555	3.1933	3.2621	-0.42331	4.7926	2.7001	6.5046	4.4305	4.5549	-0.89998	-1.2539	-5.7917	-2.5412	-3.1194	-0.2961	6.9877	-1.4156	-0.85375	2.638
166	12.907	55.067	-9.7224	-0.18644	3.1702	3.2595	-0.40977	4.7732	2.672	6.4918	4.4123	4.5543	-0.90248	-1.2395	-5.7672	-2.5182	-3.1281	-0.29514	6.9321	-1.4075	-0.83646	2.6238
167	12.862	54.217	-9.6991	-0.1972	3.1471	3.2568	-0.39637	4.7536	2.6439	6.4787	4.3941	4.5531	-0.90497	-1.2251	-5.7425	-2.4954	-3.1364	-0.29405	6.8765	-1.3993	-0.81934	2.6095
168	12.817	53.375	-9.6751	-0.20781	3.1241	3.2539	-0.38313	4.7339	2.616	6.4652	4.3757	4.5515	-0.90746	-1.2108	-5.7178	-2.4727	-3.1445	-0.29282	6.8209	-1.3911	-0.80238	2.5949
169	12.771	52.541	-9.6504	-0.21829	3.101	3.2508	-0.37004	4.714	2.588	6.4515	4.3573	4.5494	-0.90994	-1.1967	-5.6929	-2.4501	-3.1524	-0.29146	6.7654	-1.3829	-0.78559	2.5803
170	12.724	51.714	-9.6252	-0.22863	3.078	3.2477	-0.3571	4.6939	2.5601	6.4374	4.3388	4.5468	-0.91241	-1.1826	-5.6679	-2.4276	-3.1601	-0.28998	6.71	-1.3747	-0.76896	2.5654
171	12.677	50.896	-9.5994	-0.23883	3.0551	3.2444	-0.34431	4.6736	2.5323	6.4231	4.3202	4.5439	-0.91488	-1.1686	-5.6429	-2.4052	-3.1675	-0.2884	6.6545	-1.3665	-0.7525	2.5504
172	12.63	50.085	-9.5731	-0.24891	3.0321	3.241	-0.33166	4.6532	2.5046	6.4085	4.3016	4.5405	-0.91733	-1.1547	-5.6177	-2.383	-3.1747	-0.28671	6.5992	-1.3582	-0.7362	2.5353
173	12.582	49.281	-9.5462	-0.25886	3.0092	3.2374	-0.31916	4.6326	2.4769	6.3936	4.2829	4.5366	-0.91977	-1.1409	-5.5925	-2.3609	-3.1817	-0.28492	6.5439	-1.35	-0.72005	2.5201
174	12.534	48.485	-9.5187	-0.26869	2.9863	3.2338	-0.30679	4.6118	2.4493	6.3785	4.2642	4.5324	-0.9222	-1.1271	-5.5672	-2.3389	-3.1885	-0.28304	6.4887	-1.3418	-0.70407	2.5047
175	12.486	47.696	-9.4908	-0.27839	2.9635	3.23	-0.29457	4.5909	2.4218	6.3631	4.2454	4.5278	-0.92462	-1.1135	-5.5418	-2.3171	-3.1951	-0.28107	6.4336	-1.3335	-0.68823	2.4892
176	12.437	46.914	-9.4624	-0.28797	2.9407	3.2261	-0.28249	4.5698	2.3943	6.3474	4.2266	4.5228	-0.92702	-1.0999	-5.5164	-2.2954	-3.2014	-0.27903	6.3785	-1.3253	-0.67256	2.4735
177	12.388	46.139	-9.4335	-0.29743	2.9179	3.2221	-0.27054	4.5486	2.367	6.3315	4.2077	4.5174	-0.9294	-1.0864	-5.4909	-2.2739	-3.2076	-0.27691	6.3236	-1.3171	-0.65703	2.4578
178	12.338	45.371	-9.4041	-0.30678	2.8951	3.2179	-0.25873	4.5273	2.3397	6.3154	4.1888	4.5117	-0.93177	-1.073	-5.4654	-2.2525	-3.2135	-0.27473	6.2687	-1.3089	-0.64165	2.4419
179	12.289	44.609	-9.3743	-0.31602	2.8724	3.2137	-0.24705	4.5058	2.3125	6.2989	4.1699	4.5056	-0.93412	-1.0596	-5.4398	-2.2312	-3.2193	-0.27249	6.214	-1.3007	-0.62642	2.4259
180	12.239	43.854	-9.344	-0.32515	2.8497	3.2093	-0.2355	4.4842	2.2855	6.2823	4.1509	4.4992	-0.93644	-1.0464	-5.4142	-2.2101	-3.2249	-0.2702	6.1593	-1.2925	-0.61134	2.4098
181	12.188	43.106	-9.3134	-0.33417	2.827	3.2049	-0.22408	4.4625	2.2585	6.2654	4.1319	4.4924	-0.93875	-1.0332	-5.3886	-2.1891	-3.2303	-0.26785	6.1048	-1.2843	-0.5964	2.3935
182	12.138	42.364	-9.2823	-0.34309	2.8044	3.2003	-0.21279	4.4406	2.2316	6.2483	4.1129	4.4853	-0.94103	-1.02	-5.3629	-2.1682	-3.2354	-0.26547	6.0504	-1.2762	-0.58161	2.3772
183	12.087	41.628	-9.2509	-0.35191	2.7818	3.1956	-0.20162	4.4186	2.2048	6.231	4.0938	4.4779	-0.94329	-1.007	-5.3373	-2.1475	-3.2405	-0.26305	5.9961	-1.268	-0.56695	2.3608
184	12.036	40.899	-9.2191	-0.36063	2.7592	3.1908	-0.19058	4.3966	2.1782	6.2134	4.0747	4.4701	-0.94552	-0.99399	-5.3116	-2.1269	-3.2453	-0.2606	5.9419	-1.2599	-0.55243	2.3442
185	11.985	40.175	-9.187	-0.36925	2.7366	3.1858	-0.17966	4.3744	2.1516	6.1956	4.0556	4.4621	-0.94773	-0.98107	-5.2859	-2.1065	-3.25	-0.25812	5.8879	-1.2518	-0.53806	2.3276
186	11.933	39.458	-9.1545	-0.37778	2.7141	3.1808	-0.16887	4.3521	2.1252	6.1776	4.0366	4.4538	-0.94991	-0.96822	-5.2601	-2.0862	-3.2545	-0.25563	5.834	-1.2437	-0.52381	2.3108
187	11.882	38.746	-9.1217	-0.38622	2.6916	3.1756	-0.15819	4.3298	2.0988	6.1593	4.0174	4.4452	-0.95205	-0.95544	-5.2344	-2.066	-3.2588	-0.25312	5.7802	-1.2356	-0.5097	2.294
188	11.83	38.041	-9.0885	-0.39457	2.6691	3.1704	-0.14763	4.3073	2.0726	6.1408	3.9983	4.4363	-0.95417	-0.94272	-5.2087	-2.046	-3.2629	-0.2506	5.7266	-1.2275	-0.49573	2.2771
189	11.778	37.341	-9.0551	-0.40284	2.6467	3.165	-0.13718	4.2848	2.0465	6.1221	3.9792	4.4272	-0.95625	-0.93006	-5.183	-2.0261	-3.267	-0.24808	5.6731	-1.2195	-0.48188	2.2602
190	11.726	36.647	-9.0214	-0.41102	2.6243	3.1595	-0.12685	4.2622	2.0205	6.1032	3.9601	4.4178	-0.9583	-0.91746	-5.1573	-2.0063	-3.2708	-0.24556	5.6197	-1.2114	-0.46816	2.2432
191	11.673	35.958	-8.9874	-0.41912	2.602	3.1539	-0.11663	4.2395	1.9947	6.0841	3.941	4.4082	-0.96031	-0.90493	-5.1317	-1.9866	-3.2745	-0.24304	5.5665	-1.2034	-0.45457	2.2261
192	11.621	35.276	-8.9531	-0.42715	2.5797	3.1481	-0.10653	4.2168	1.9689	6.0647	3.9219	4.3983	-0.96228	-0.89246	-5.106	-1.9671	-3.2781	-0.24054	5.5135	-1.1954	-0.44111	2.209
193	11.568	34.598	-8.9186	-0.4351	2.5574	3.1423	-0.096528	4.194	1.9433	6.0451	3.9028	4.3882	-0.96422	-0.88004	-5.0804	-1.9477	-3.2815	-0.23805	5.4606	-1.1875	-0.42777	2.1919
194	11.515	33.926	-8.8839	-0.44298	2.5352	3.1364	-0.086638	4.1711	1.9179	6.0253	3.8838	4.3779	-0.96611	-0.86769	-5.0548	-1.9284	-3.2847	-0.23559	5.4078	-1.1795	-0.41455	2.1747
195	11.463	33.259	-8.8489	-0.45079	2.5131	3.1303	-0.076855	4.1483	1.8925	6.0053	3.8647	4.3673	-0.96797	-0.85539	-5.0292	-1.9092	-3.2878	-0.23314	5.3553	-1.1716	-0.40145	2.1575
196	11.41	32.598	-8.8137	-0.45853	2.491	3.1241	-0.067177	4.1253	1.8673	5.985	3.8457	4.3566	-0.9698	-0.84315	-5.0036	-1.8901	-3.2908	-0.23073	5.3029	-1.1637	-0.38847	2.1404
197	11.357	31.942	-8.7782	-0.46621	2.4689	3.1178	-0.057602	4.1024	1.8422	5.9645	3.8266	4.3456	-0.9716	-0.83095	-4.9781	-1.8711	-3.2937	-0.22836	5.2506	-1.1558	-0.37561	2.1232
198	11.304	31.291	-8.7426	-0.47384	2.4469	3.1115	-0.048129	4.0794	1.8172	5.9438	3.8076	4.3345	-0.97338	-0.81881	-4.9527	-1.8523	-3.2964	-0.22602	5.1985	-1.1479	-0.36287	2.106
199	11.25	30.645	-8.7068	-0.48141	2.425	3.105	-0.038758	4.0564	1.7924	5.9229	3.7886	4.3231	-0.97514	-0.8067	-4.9272	-1.8336	-3.299	-0.22373	5.1466	-1.1401	-0.35024	2.0888
200	11.197	30.004	-8.6708	-0.48893	2.4031	3.0984	-0.029485	4.0333	1.7677	5.9018	3.7697	4.3116	-0.9769	-0.79463	-4.9019	-1.8149	-3.3015	-0.22149	5.0949	-1.1322	-0.33773	2.0716
201	11.144	29.368	-8.6346	-0.49641	2.3812	3.0917	-0.020313	4.0102	1.7432	5.8804	3.7508	4.2999	-0.97864	-0.7826	-4.8765	-1.7964	-3.3038	-0.21929	5.0433	-1.1244	-0.32533	2.0545
202	11.09	28.737	-8.5983	-0.50385	2.3595	3.0849	-0.011243	3.9871	1.7188	5.8588	3.7319	4.2881	-0.98039	-0.7706	-4.8513	-1.778	-3.3061	-0.21713	4.9919	-1.1165	-0.31305	2.0374
203	11.037	28.111	-8.5618	-0.51126	2.3377	3.078	-0.0022823	3.9639	1.6945	5.8369	3.713	4.276	-0.98215	-0.75863	-4.826	-1.7597	-3.3082	-0.21502	4.9407	-1.1086	-0.30089	2.0203
204	10.984	27.49	-8.5252	-0.51864	2.3161	3.0711	0.0065651	3.9407	1.6704	5.8149	3.6941	4.2638	-0.98391	-0.74667	-4.8008	-1.7414	-3.3102	-0.21296	4.8897	-1.1008	-0.28886	2.0033
205	10.93	26.874	-8.4884	-0.52599	2.2945	3.064	0.015294	3.9175	1.6464	5.7926	3.6753	4.2515	-0.98569	-0.73474	-4.7757	-1.7233	-3.312	-0.21094	4.8388	-1.0929	-0.27696	1.9863
206	10.877	26.262	-8.4516	-0.53331	2.2729	3.0568	0.0239	3.8942	1.6226	5.77	3.6566	4.2389	-0.98749	-0.72282	-4.7506	-1.7053	-3.3138	-0.20895	4.7881	-1.085	-0.26519	1.9694
207	10.823	25.655	-8.4145	-0.54063	2.2515	3.0495	0.032377	3.8708	1.599	5.7473	3.6378	4.2263	-0.98931	-0.71092	-4.7255	-1.6874	-3.3154	-0.20702	4.7376	-1.0771	-0.25356	1.9526
208	10.769	25.053	-8.3774	-0.54792	2.23	3.0421	0.040721	3.8474	1.5755	5.7243	3.6191	4.2134	-0.99116	-0.69902	-4.7004	-1.6696	-3.3169	-0.20512	4.6873	-1.0692	-0.24207	1.9358
209	10.716	24.455	-8.3402	-0.55521	2.2087	3.0347	0.048927	3.824	1.5521	5.7011	3.6005	4.2004	-0.99305	-0.68712	-4.6754	-1.6519	-3.3183	-0.20326	4.6372	-1.0612	-0.23072	1.9191
210	10.662	23.862	-8.3029	-0.5625	2.1874	3.0271	0.056991	3.8004	1.529	5.6777	3.5819	4.1872	-0.99498	-0.67523	-4.6504	-1.6342	-3.3195	-0.20144	4.5873	-1.0533	-0.21953	1.9025
211	10.609	23.274	-8.2655	-0.56979	2.1661	3.0195	0.064906	3.7769	1.506	5.6541	3.5633	4.1739	-0.99695	-0.66333	-4.6254	-1.6167	-3.3206	-0.19965	4.5375	-1.0452	-0.20848	1.886
212	10.555	22.69	-8.228	-0.57708	2.1449	3.0117	0.072669	3.7532	1.4832	5.6303	3.5448	4.1604	-0.99896	-0.65143	-4.6005	-1.5993	-3.3215	-0.1979	4.488	-1.0372	-0.19759	1.8695
213	10.502	22.11	-8.1904	-0.58437	2.1237	3.0038	0.080274	3.7295	1.4606	5.6063	3.5263	4.1468	-1.001	-0.63954	-4.5756	-1.5819	-3.3223	-0.19619	4.4386	-1.0291	-0.18686	1.8532
214	10.449	21.535	-8.1528	-0.59168	2.1026	2.9958	0.087717	3.7057	1.4381	5.5821	3.508	4.133	-1.0031	-0.62764	-4.5507	-1.5646	-3.323	-0.19451	4.3894	-1.021	-0.17629	1.8369
215	10.395	20.964	-8.1151	-0.59898	2.0816	2.9877	0.094996	3.6819	1.4158	5.5577	3.4896	4.1191	-1.0052	-0.61576	-4.5258	-1.5475	-3.3235	-0.19287	4.3405	-1.0129	-0.16588	1.8208
216	NaN	20.398	-8.0773	-0.6063	2.0605	2.9795	0.1021	3.658	1.3938	5.5332	3.4714	4.105	-1.0073	-0.60388	-4.5009	-1.5304	-3.3238	-0.19125	4.2917	-1.0048	-0.15564	1.8048
217	NaN	19.835	-8.0395	-0.61362	2.0396	2.9711	0.10903	3.634	1.3719	5.5085	3.4532	4.0908	-1.0094	-0.59202	-4.476	-1.5134	-3.324	-0.18965	4.2432	-0.9967	-0.14556	1.7889
218	NaN	19.278	-8.0016	-0.62095	2.0187	2.9627	0.11577	3.61	1.3502	5.4837	3.4352	4.0764	-1.0115	-0.58016	-4.4511	-1.4966	-3.3241	-0.18807	4.1948	-0.98863	-0.13564	1.7732
219	NaN	18.724	-7.9636	-0.62828	1.9978	2.9541	0.12232	3.586	1.3287	5.4587	3.4172	4.0619	-1.0136	-0.56833	-4.4263	-1.4798	-3.3239	-0.18651	4.1467	-0.98059	-0.12589	1.7575
220	NaN	18.174	-7.9256	-0.63561	1.977	2.9453	0.12866	3.5618	1.3074	5.4335	3.3994	4.0473	-1.0157	-0.55651	-4.4014	-1.4631	-3.3236	-0.18497	4.0988	-0.97259	-0.11631	1.742
221	NaN	17.629	-7.8875	-0.64295	1.9562	2.9365	0.13479	3.5376	1.2863	5.4082	3.3816	4.0325	-1.0178	-0.54471	-4.3765	-1.4466	-3.3232	-0.18343	4.0512	-0.96464	-0.10689	1.7267
222	NaN	17.088	-7.8494	-0.6503	1.9355	2.9275	0.14071	3.5134	1.2654	5.3828	3.364	4.0176	-1.0198	-0.53293	-4.3515	-1.4301	-3.3226	-0.18191	4.0037	-0.95676	-0.097645	1.7115
223	NaN	16.551	-7.8111	-0.65765	1.915	2.9184	0.1464	3.4891	1.2448	5.3572	3.3465	4.0026	-1.0218	-0.52118	-4.3266	-1.4138	-3.3218	-0.18038	3.9565	-0.94894	-0.088563	1.6964
224	NaN	16.018	-7.7729	-0.665	1.8945	2.9091	0.15185	3.4648	1.2243	5.3316	3.3291	3.9874	-1.0238	-0.50945	-4.3016	-1.3976	-3.3209	-0.17886	3.9095	-0.94121	-0.07965	1.6815
225	NaN	15.49	-7.7346	-0.67235	1.8741	2.8997	0.15707	3.4404	1.204	5.3058	3.3118	3.9721	-1.0258	-0.49775	-4.2766	-1.3815	-3.3198	-0.17733	3.8628	-0.93357	-0.070905	1.6667
226	NaN	14.965	NaN	-0.67968	1.8538	2.8901	0.16204	3.416	1.1839	5.2799	3.2947	3.9567	-1.0278	-0.48608	-4.2515	-1.3655	-3.3185	-0.17579	3.8163	-0.92601	-0.062328	1.6521
227	NaN	14.444	NaN	-0.687	1.8337	2.8804	0.16676	3.3915	1.164	5.254	3.2777	3.9412	-1.0297	-0.47444	-4.2264	-1.3497	-3.3171	-0.17425	3.77	-0.91855	-0.053913	1.6376
228	NaN	13.927	NaN	-0.69429	1.8137	2.8706	0.17125	3.3671	1.1443	5.2279	3.2608	3.9256	-1.0317	-0.46284	-4.2012	-1.3339	-3.3155	-0.17272	3.724	-0.9112	-0.04565	1.6233
229	NaN	13.415	NaN	-0.70154	1.7938	2.8606	0.17549	3.3425	1.1249	5.2018	3.244	3.9098	-1.0336	-0.45127	NaN	-1.3184	-3.3138	-0.17119	3.6782	-0.90394	-0.037531	1.6091
230	NaN	12.906	NaN	-0.70875	1.7741	2.8504	0.1795	3.318	1.1056	5.1756	3.2273	3.8939	-1.0355	-0.43975	NaN	-1.303	-3.312	-0.16968	3.6327	-0.8968	-0.02955	1.5951
231	NaN	12.401	NaN	-0.71592	1.7545	2.8401	0.18328	3.2935	1.0865	5.1493	3.2108	3.878	-1.0375	-0.42827	NaN	-1.2877	-3.31	-0.1682	3.5874	-0.88976	-0.021697	1.5812
232	NaN	11.9	NaN	-0.72303	1.7351	2.8296	0.18683	3.2689	1.0677	5.1229	3.1944	3.8619	-1.0394	-0.41683	NaN	NaN	-3.3078	-0.16676	3.5424	-0.88284	-0.013966	1.5675
233	NaN	11.403	NaN	-0.73008	1.7158	2.8189	0.19015	3.2443	1.049	5.0964	3.1781	3.8458	-1.0414	NaN	NaN	NaN	-3.3056	-0.16536	3.4976	-0.87604	-0.0063478	1.554
234	NaN	10.909	NaN	-0.73706	1.6968	2.8082	0.19325	3.2198	1.0306	5.0699	3.1619	3.8295	-1.0434	NaN	NaN	NaN	-3.3033	-0.16401	3.453	NaN	NaN	1.5406
235	NaN	10.42	NaN	-0.74398	1.6778	2.7972	0.19614	3.1952	1.0124	5.0432	3.1458	3.8132	-1.0454	NaN	NaN	NaN	-3.3008	-0.16271	3.4088	NaN	NaN	1.5274
236	NaN	9.9344	NaN	-0.75084	1.6591	2.7862	NaN	3.1707	0.99433	5.0165	3.1299	3.7967	-1.0474	NaN	NaN	NaN	NaN	NaN	3.3647	NaN	NaN	1.5143


==> data/mc/mc_ap2_fpa.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.50516	-15.5	0.2642	-0.045048	-0.13113	-0.020715	0.034984	-0.12481	-0.17846	-0.23685	-0.019725	-0.14195	-0.056046	0.047702	0.17724	0.19997	-0.010552	0.10649	-0.3042	0.081326	0.04391	-0.059383
1	0.50532	-15.434	0.26427	-0.044926	-0.13127	-0.020686	0.034783	-0.12517	-0.17849	-0.2368	-0.019828	-0.14202	-0.056127	0.047764	0.17733	0.19988	-0.010154	0.10649	-0.30436	0.081215	0.044034	-0.059411
2	0.50548	-15.367	0.26435	-0.044802	-0.1314	-0.020657	0.034582	-0.12552	-0.17853	-0.23675	-0.01993	-0.14209	-0.056208	0.047827	0.17743	0.19979	-0.0097553	0.1065	-0.30452	0.081103	0.044159	-0.059438
3	0.50563	-15.301	0.26442	-0.044679	-0.13154	-0.020628	0.03438	-0.12588	-0.17856	-0.2367	-0.020033	-0.14216	-0.056288	0.04789	0.17752	0.1997	-0.009356	0.1065	-0.30467	0.080991	0.044284	-0.059464
4	0.50579	-15.234	0.26449	-0.044555	-0.13168	-0.020599	0.034178	-0.12623	-0.1786	-0.23665	-0.020136	-0.14223	-0.056369	0.047952	0.17762	0.19961	-0.0089562	0.1065	-0.30483	0.080879	0.044408	-0.059491
5	0.50595	-15.168	0.26456	-0.044431	-0.13182	-0.02057	0.033976	-0.12659	-0.17863	-0.2366	-0.020238	-0.1423	-0.05645	0.048015	0.17772	0.19952	-0.0085559	0.10651	-0.30498	0.080767	0.044533	-0.059518
6	0.5061	-15.101	0.26463	-0.044306	-0.13195	-0.020541	0.033773	-0.12694	-0.17867	-0.23655	-0.020341	-0.14237	-0.05653	0.048077	0.17781	0.19942	-0.0081552	0.10651	-0.30514	0.080654	0.044657	-0.059544
7	0.50625	-15.034	0.2647	-0.044182	-0.13209	-0.020512	0.03357	-0.1273	-0.1787	-0.2365	-0.020444	-0.14244	-0.056611	0.048139	0.1779	0.19933	-0.0077539	0.10651	-0.30529	0.080541	0.044782	-0.05957
8	0.50641	-14.968	0.26477	-0.044056	-0.13223	-0.020483	0.033367	-0.12765	-0.17873	-0.23645	-0.020546	-0.1425	-0.056691	0.048201	0.178	0.19924	-0.0073523	0.10651	-0.30544	0.080428	0.044907	-0.059596
9	0.50656	-14.901	0.26484	-0.04393	-0.13236	-0.020453	0.033163	-0.12801	-0.17876	-0.23639	-0.020649	-0.14257	-0.056771	0.048263	0.17809	0.19914	-0.0069503	0.10651	-0.30559	0.080314	0.045031	-0.059622
10	0.50671	-14.834	0.2649	-0.043804	-0.1325	-0.020424	0.032959	-0.12836	-0.17879	-0.23634	-0.020752	-0.14264	-0.056851	0.048325	0.17818	0.19905	-0.0065479	0.10651	-0.30574	0.0802	0.045156	-0.059648
11	0.50685	-14.767	0.26497	-0.043677	-0.13264	-0.020395	0.032754	-0.12872	-0.17882	-0.23628	-0.020854	-0.1427	-0.05693	0.048386	0.17828	0.19895	-0.0061452	0.10651	-0.30589	0.080086	0.045282	-0.059673
12	0.507	-14.7	0.26504	-0.04355	-0.13277	-0.020366	0.032549	-0.12907	-0.17885	-0.23623	-0.020957	-0.14277	-0.05701	0.048448	0.17837	0.19885	-0.005742	0.10651	-0.30604	0.079971	0.045407	-0.059698
13	0.50715	-14.633	0.2651	-0.043423	-0.1329	-0.020336	0.032344	-0.12943	-0.17888	-0.23617	-0.02106	-0.14283	-0.057089	0.048509	0.17846	0.19875	-0.005338	0.10651	-0.30619	0.079856	0.045532	-0.059724
14	0.50729	-14.566	0.26516	-0.043296	-0.13304	-0.020306	0.032139	-0.12978	-0.17891	-0.23611	-0.021163	-0.1429	-0.057167	0.048569	0.17855	0.19866	-0.0049338	0.10651	-0.30634	0.07974	0.045657	-0.059749
15	0.50744	-14.499	0.26523	-0.043168	-0.13317	-0.020277	0.031933	-0.13014	-0.17894	-0.23605	-0.021266	-0.14296	-0.057245	0.04863	0.17864	0.19856	-0.0045293	0.10651	-0.30648	0.079624	0.045782	-0.059773
16	0.50758	-14.432	0.26529	-0.04304	-0.13331	-0.020247	0.031728	-0.13049	-0.17897	-0.23599	-0.021368	-0.14303	-0.057324	0.048691	0.17873	0.19846	-0.0041239	0.10651	-0.30663	0.079507	0.045906	-0.059798
17	0.50772	-14.365	0.26535	-0.042911	-0.13344	-0.020217	0.031522	-0.13085	-0.17899	-0.23593	-0.021471	-0.14309	-0.057402	0.04875	0.17882	0.19836	-0.0037181	0.10651	-0.30677	0.07939	0.04603	-0.059822
18	0.50786	-14.298	0.26542	-0.042782	-0.13357	-0.020187	0.031316	-0.1312	-0.17902	-0.23587	-0.021573	-0.14315	-0.05748	0.048809	0.1789	0.19825	-0.0033125	0.10651	-0.30691	0.079272	0.046154	-0.059844
19	0.508	-14.231	0.26548	-0.042653	-0.1337	-0.020156	0.031109	-0.13156	-0.17905	-0.23581	-0.021677	-0.14321	-0.057559	0.048866	0.17899	0.19815	-0.0029056	0.10651	-0.30705	0.079155	0.046278	-0.059865
20	0.50814	-14.163	0.26554	-0.042525	-0.13383	-0.020126	0.030901	-0.13191	-0.17907	-0.23574	-0.021781	-0.14328	-0.057636	0.048923	0.17908	0.19805	-0.0024984	0.10651	-0.30719	0.079038	0.046401	-0.059888
21	0.50827	-14.096	0.2656	-0.042393	-0.13396	-0.020093	0.030693	-0.13226	-0.1791	-0.23568	-0.021883	-0.14333	-0.057715	0.04898	0.17916	0.19795	-0.0020897	0.10651	-0.30734	0.078921	0.046525	-0.05991
22	0.50841	-14.029	0.26566	-0.042262	-0.13409	-0.020061	0.030485	-0.13261	-0.17913	-0.23561	-0.021984	-0.14339	-0.057793	0.049034	0.17925	0.19784	-0.0016793	0.10651	-0.30748	0.078802	0.046652	-0.059931
23	0.50854	-13.961	0.26572	-0.042129	-0.13423	-0.020029	0.030275	-0.13295	-0.17916	-0.23554	-0.022085	-0.14345	-0.05787	0.04909	0.17933	0.19774	-0.0012655	0.10651	-0.30762	0.078684	0.04678	-0.059951
24	0.50867	-13.894	0.26578	-0.04199	-0.13436	-0.019999	0.030062	-0.1333	-0.17918	-0.23548	-0.022184	-0.14351	-0.05795	0.049146	0.17942	0.19763	-0.00085138	0.10651	-0.30776	0.078568	0.046911	-0.059973
25	0.5088	-13.826	0.26584	-0.041847	-0.13449	-0.01997	0.029849	-0.13364	-0.1792	-0.2354	-0.022282	-0.14357	-0.058029	0.049203	0.1795	0.19752	-0.00043695	0.1065	-0.30791	0.078451	0.047038	-0.059994
26	0.50892	-13.758	0.26588	-0.041697	-0.13462	-0.019936	0.02963	-0.13399	-0.17922	-0.23533	-0.022379	-0.14363	-0.058103	0.049261	0.17957	0.19741	-2.2589e-05	0.10649	-0.30805	0.078334	0.047163	-0.060017
27	0.50904	-13.691	0.26593	-0.04154	-0.13476	-0.019902	0.029412	-0.13434	-0.17924	-0.23525	-0.022478	-0.14369	-0.058174	0.049314	0.17964	0.19729	0.00038701	0.10649	-0.30818	0.078214	0.047285	-0.06004
28	0.50916	-13.623	0.26598	-0.041385	-0.13489	-0.019866	0.029192	-0.13468	-0.17925	-0.23518	-0.022583	-0.14376	-0.05824	0.049367	0.1797	0.19718	0.00079489	0.10647	-0.3083	0.078092	0.04741	-0.060059
29	0.50928	-13.555	0.26603	-0.041227	-0.13502	-0.019824	0.028973	-0.13502	-0.17926	-0.23512	-0.022689	-0.14381	-0.058305	0.049423	0.17976	0.19705	0.0012034	0.10646	-0.30842	0.077975	0.047544	-0.060087
30	0.50939	-13.488	0.26609	-0.041066	-0.13516	-0.019789	0.028751	-0.13536	-0.17927	-0.23505	-0.0228	-0.14385	-0.058368	0.049474	0.17982	0.19693	0.0016143	0.10643	-0.30855	0.077861	0.047674	-0.060127
31	0.50949	-13.42	0.26615	-0.040914	-0.13532	-0.019764	0.028527	-0.13571	-0.17927	-0.23499	-0.022916	-0.14389	-0.058433	0.04952	0.17986	0.19681	0.0020306	0.10642	-0.30867	0.077756	0.047809	-0.060176
32	0.50958	-13.352	0.26622	-0.040769	-0.13548	-0.019737	0.028307	-0.13605	-0.17927	-0.23494	-0.023033	-0.14395	-0.058515	0.049556	0.1799	0.19668	0.0024358	0.10642	-0.30877	0.077652	0.04795	-0.060232
33	0.50967	-13.284	0.26628	-0.040629	-0.13561	-0.019721	0.028089	-0.13638	-0.17928	-0.23488	-0.023151	-0.144	-0.058599	0.049587	0.17994	0.19654	0.0028276	0.10644	-0.3089	0.077525	0.04807	-0.06028
34	0.50974	-13.216	0.26634	-0.040488	-0.13574	-0.019704	0.027856	-0.1367	-0.17928	-0.23481	-0.023273	-0.14402	-0.058683	0.049623	0.17998	0.19639	0.0032057	0.10648	-0.30901	0.077391	0.04817	-0.060306
35	0.5098	-13.147	0.26641	-0.040338	-0.13587	-0.019697	0.027618	-0.13702	-0.17926	-0.23474	-0.023383	-0.14404	-0.058746	0.049686	0.18	0.19624	0.003574	0.10652	-0.3091	0.077262	0.048295	-0.06033
36	0.50986	-13.079	0.26648	-0.040187	-0.13599	-0.019717	0.027357	-0.13731	-0.1792	-0.23464	-0.023461	-0.14403	-0.058813	0.049757	0.18002	0.1961	0.0039511	0.10656	-0.30917	0.077149	0.048445	-0.060327
37	0.50989	-13.011	0.26656	-0.040033	-0.13612	-0.019761	0.027066	-0.13758	-0.17913	-0.23451	-0.023544	-0.14402	-0.058886	0.049845	0.18003	0.19597	0.0043277	0.10659	-0.30927	0.077054	0.048601	-0.060345
38	0.5099	-12.942	0.26663	-0.039862	-0.13625	-0.019782	0.026774	-0.13782	-0.17904	-0.23436	-0.023628	-0.14403	-0.058945	0.049916	0.18005	0.19583	0.004694	0.10659	-0.30937	0.076939	0.048789	-0.060347
39	0.50989	-12.874	0.2667	-0.039658	-0.13637	-0.019821	0.026506	-0.13807	-0.17892	-0.23421	-0.023671	-0.14407	-0.058986	0.049958	0.18003	0.19565	0.0050322	0.10656	-0.30949	0.076805	0.049003	-0.060358
40	0.50987	-12.805	0.26671	-0.039463	-0.13643	-0.019909	0.026295	-0.13828	-0.17876	-0.23406	-0.023683	-0.14412	-0.059041	0.050012	0.18002	0.1955	0.0053229	0.1065	-0.30966	0.076694	0.049265	-0.060397
41	0.50983	-12.736	0.2667	-0.039248	-0.13644	-0.02	0.026124	-0.13853	-0.1786	-0.2339	-0.023654	-0.14418	-0.059102	0.050058	0.17999	0.19533	0.0056613	0.10646	-0.30977	0.076621	0.049566	-0.060439
42	0.50976	-12.667	0.26662	-0.039053	-0.13645	-0.020066	0.025947	-0.1388	-0.17847	-0.23374	-0.023603	-0.14422	-0.059209	0.050105	0.17992	0.19512	0.0060131	0.10648	-0.30977	0.076557	0.049851	-0.060488
43	0.50968	-12.598	0.26654	-0.038811	-0.13648	-0.02002	0.025807	-0.13906	-0.17838	-0.23356	-0.023609	-0.14419	-0.059388	0.050181	0.17982	0.19487	0.00636	0.10646	-0.30973	0.076483	0.050164	-0.060588
44	0.50957	-12.528	0.2665	-0.038601	-0.1365	-0.019928	0.025749	-0.13934	-0.1783	-0.23334	-0.023708	-0.14415	-0.059598	0.050318	0.1797	0.19457	0.0067145	0.10635	-0.30963	0.076421	0.050475	-0.060716
45	0.50944	-12.459	0.26648	-0.03845	-0.13658	-0.019794	0.025606	-0.13967	-0.17812	-0.23307	-0.0239	-0.14409	-0.059881	0.050458	0.17956	0.19425	0.0070723	0.10626	-0.3095	0.076424	0.050778	-0.060857
46	0.50925	-12.389	0.26651	-0.038291	-0.13667	-0.019624	0.025303	-0.14005	-0.17793	-0.23276	-0.024038	-0.14406	-0.06023	0.050587	0.17947	0.19395	0.0075515	0.10624	-0.30925	0.076401	0.051095	-0.060959
47	0.50897	-12.319	0.26651	-0.038045	-0.13665	-0.019473	0.024929	-0.14041	-0.17772	-0.23227	-0.024131	-0.14406	-0.060575	0.050681	0.17937	0.19359	0.0080447	0.10623	-0.30896	0.076314	0.051439	-0.061037
48	0.50862	-12.249	0.26645	-0.037709	-0.13647	-0.019344	0.02442	-0.14079	-0.17744	-0.23171	-0.024162	-0.1439	-0.060799	0.050683	0.1792	0.19329	0.0085302	0.10611	-0.30861	0.076124	0.051766	-0.060968
49	0.50818	-12.179	0.26639	-0.037271	-0.13618	-0.019202	0.023794	-0.14114	-0.17721	-0.23125	-0.024216	-0.14369	-0.060974	0.05077	0.17904	0.19293	0.0090649	0.10599	-0.30813	0.075844	0.052071	-0.060867
50	0.50764	-12.108	0.2663	-0.036785	-0.13588	-0.019104	0.023141	-0.14147	-0.17694	-0.23099	-0.024373	-0.14361	-0.061125	0.050969	0.1789	0.19246	0.0096168	0.10587	-0.3075	0.075576	0.052348	-0.060831
51	0.50695	-12.037	0.26623	-0.036297	-0.1356	-0.019111	0.022435	-0.14179	-0.17644	-0.23075	-0.024731	-0.1434	-0.061302	0.051178	0.17867	0.19197	0.010209	0.10565	-0.30654	0.075302	0.052555	-0.060975
52	0.50608	-11.965	0.26608	-0.035677	-0.13522	-0.019389	0.0217	-0.14203	-0.17582	-0.23033	-0.025097	-0.14328	-0.061376	0.051277	0.17837	0.19131	0.010861	0.10535	-0.3056	0.075032	0.053033	-0.061143
53	0.50502	-11.893	0.26576	-0.034971	-0.13458	-0.019575	0.021017	-0.14206	-0.17517	-0.22972	-0.025429	-0.14315	-0.061359	0.051288	0.17784	0.19051	0.011562	0.10505	-0.30478	0.074769	0.053531	-0.06151
54	0.50373	-11.82	0.26547	-0.034136	-0.13391	-0.019577	0.020264	-0.14196	-0.17455	-0.22907	-0.025826	-0.1428	-0.061164	0.051306	0.17719	0.18964	0.012132	0.10473	-0.30366	0.074686	0.053817	-0.061984
55	0.50218	-11.746	0.26489	-0.03348	-0.13343	-0.01959	0.019445	-0.14192	-0.17389	-0.22825	-0.026144	-0.14246	-0.060955	0.051229	0.17655	0.18877	0.012658	0.10427	-0.30232	0.074636	0.053976	-0.062497
56	0.50031	-11.672	0.26394	-0.033045	-0.13293	-0.01936	0.018464	-0.14199	-0.17301	-0.22722	-0.026271	-0.14209	-0.060883	0.051105	0.1757	0.18796	0.013309	0.10359	-0.30092	0.074612	0.054052	-0.062911
57	0.49809	-11.597	0.26286	-0.032468	-0.13229	-0.019481	0.017517	-0.14207	-0.17189	-0.22611	-0.026523	-0.14167	-0.06088	0.051066	0.17451	0.18687	0.014159	0.10259	-0.29954	0.07436	0.054268	-0.06318
58	0.49545	-11.52	0.26158	-0.03192	-0.13156	-0.019878	0.016876	-0.14173	-0.17081	-0.22476	-0.026923	-0.14105	-0.060603	0.051229	0.1733	0.18565	0.014888	0.10155	-0.29763	0.074166	0.054568	-0.063272
59	0.49235	-11.443	0.26033	-0.031765	-0.13084	-0.020239	0.016458	-0.14102	-0.16974	-0.22325	-0.027419	-0.14022	-0.060593	0.051097	0.17197	0.18393	0.015612	0.1004	-0.2952	0.073569	0.05481	-0.063366
60	0.4888	-11.364	0.25889	-0.031636	-0.13004	-0.020481	0.01545	-0.14021	-0.16874	-0.22221	-0.02767	-0.13891	-0.060818	0.05109	0.17047	0.18216	0.016809	0.099321	-0.29305	0.073081	0.054959	-0.063746
61	0.48433	-11.283	0.25757	-0.031131	-0.12955	-0.020308	0.014401	-0.13913	-0.16739	-0.22132	-0.02785	-0.1371	-0.060683	0.050646	0.16918	0.18022	0.018192	0.098045	-0.29114	0.07232	0.05472	-0.064056
62	0.47496	-11.201	0.25623	-0.030211	-0.12895	-0.020322	0.013616	-0.1375	-0.16546	-0.22022	-0.027428	-0.13485	-0.06064	0.049662	0.16748	0.17779	0.019592	0.096785	-0.27693	0.071308	0.054152	-0.064553
63	0.45303	-11.117	0.25414	-0.028936	-0.11633	-0.019614	0.012757	-0.12243	-0.14955	-0.20457	-0.022693	-0.12041	-0.06073	0.049007	0.16552	0.17495	0.020314	0.095682	-0.24986	0.070581	0.053651	-0.064825
64	0.42062	-11.031	0.25157	-0.024485	-0.10306	-0.016978	0.0064514	-0.10556	-0.13046	-0.17702	-0.017059	-0.10511	-0.056126	0.042909	0.16316	0.15869	0.021475	0.094219	-0.21599	0.062978	0.046484	-0.056745
65	0.37662	-10.943	0.23344	-0.019918	-0.088853	-0.01394	-0.00027221	-0.08733	-0.1106	-0.14648	-0.01085	-0.08847	-0.050241	0.035875	0.14518	0.13957	0.0232	0.085699	-0.17534	0.054504	0.038738	-0.04759
66	0.32355	-10.852	0.20016	-0.014252	-0.072285	-0.009993	-0.0074866	-0.066268	-0.087879	-0.11244	-0.004373	-0.070435	-0.043867	0.028282	0.1239	0.11866	0.024092	0.077097	-0.13004	0.045357	0.030393	-0.037013
67	0.26521	-10.758	0.16369	-0.0078097	-0.052857	-0.0061447	-0.015035	-0.042363	-0.061943	-0.074653	0.0023918	-0.052051	-0.037786	0.019749	0.10076	0.09606	0.025046	0.068085	-0.079614	0.035278	0.021384	-0.025311
68	0.20401	-10.662	0.12411	-0.0011438	-0.03071	-0.0013795	-0.023554	-0.016348	-0.033123	-0.033906	0.0092446	-0.034407	-0.032081	0.010079	0.075658	0.071521	0.026505	0.057585	-0.021407	0.024116	0.011478	-0.013047
69	0.14588	-10.537	0.055776	0.0085239	-0.0065089	0.0075535	-0.057642	0.013949	-0.0014028	-0.016436	0.016789	-0.015982	-0.025347	-0.0011775	0.022815	0.019354	0.029351	0.02022	0.018706	-0.013833	-3.4946e-05	-0.026454
70	0.14831	-10.381	-0.042161	0.023441	0.015941	0.020659	-0.090185	0.046133	0.028716	0.0053498	0.02523	0.0031844	-0.018564	-0.012716	-0.05872	-0.061626	0.031166	-0.016513	0.060118	-0.052126	-0.014086	-0.039142
71	0.21479	-10.196	-0.13839	0.042787	0.033446	0.033745	-0.1159	0.07544	0.054142	0.031004	0.032624	0.02107	-0.014818	-0.023582	-0.13946	-0.14234	0.033474	-0.048803	0.1008	-0.087805	-0.030771	-0.048996
72	0.28841	-9.9873	-0.22282	0.063987	0.047259	0.04645	-0.13133	0.095673	0.072533	0.054583	0.037472	0.031935	-0.015725	-0.036103	-0.21236	-0.21391	0.03483	-0.069458	0.139	-0.11689	-0.042408	-0.055535
73	0.34167	-9.7623	-0.2847	0.082528	0.055176	0.057525	-0.13607	0.10595	0.080823	0.080249	0.043554	0.038149	-0.017854	-0.050319	-0.26841	-0.26766	0.037179	-0.075239	0.16759	-0.13493	-0.045722	-0.056801
74	0.36611	-9.5328	-0.3155	0.096481	0.057107	0.064453	-0.12429	0.10365	0.076573	0.10276	0.05008	0.038772	-0.019503	-0.061995	-0.29981	-0.2942	0.0409	-0.064151	0.18092	-0.1362	-0.040937	-0.053519
75	0.3645	-9.3124	-0.3063	0.1042	0.044823	0.070487	-0.096449	0.090335	0.058341	0.11816	0.052919	0.030521	-0.023078	-0.068916	-0.29674	-0.28369	0.041079	-0.030321	0.2109	-0.11349	-0.026268	-0.044508
76	0.35472	-9.1176	-0.24627	0.10346	0.039428	0.070573	-0.047453	0.081102	0.072937	0.15765	0.050395	0.026201	-0.031249	-0.070673	-0.25102	-0.23311	0.039212	0.027143	0.27479	-0.0657	-0.0059035	-0.025271
77	0.36634	-8.9659	-0.13001	0.10052	0.08539	0.06928	0.020852	0.12133	0.13883	0.24234	0.061057	0.073738	-0.015829	-0.064543	-0.15998	-0.13878	0.038983	0.10054	0.38751	0.002369	0.017921	0.0077947
78	0.42059	-8.8111	-0.022858	0.10659	0.13527	0.074206	0.042011	0.16345	0.20687	0.33234	0.076341	0.12489	0.0040123	-0.086583	-0.084584	-0.06228	0.033425	0.1279	0.49971	0.02552	-0.012498	0.045034
79	0.51393	-8.6473	0.050334	0.115	0.18434	0.079039	0.0080339	0.20142	0.26889	0.41642	0.090889	0.17505	0.022318	-0.1056	-0.049236	-0.027431	0.027496	0.087474	0.60135	-0.012131	-0.039693	0.080663
80	0.63043	-8.4739	0.067923	0.12248	0.23076	0.083221	-0.023237	0.23637	0.32402	0.49149	0.10586	0.22136	0.038868	-0.12125	-0.07304	-0.052388	0.023298	0.038323	0.69137	-0.048276	-0.064699	0.11345
81	0.75909	-8.2919	0.012703	0.12701	0.27444	0.08759	-0.050402	0.2713	0.37253	0.55808	0.12029	0.26384	0.053984	-0.13402	-0.15717	-0.13842	0.017856	-0.0079519	0.77096	-0.082162	-0.087254	0.14203
82	0.89281	-8.1016	-0.12833	0.13005	0.31524	0.092299	-0.073035	0.30359	0.41443	0.61687	0.13334	0.30268	0.066339	-0.14493	-0.23452	-0.21763	0.01313	-0.049775	0.83961	-0.11495	-0.10757	0.16626
83	1.0252	-7.9029	-0.28577	0.13256	0.3523	0.097083	-0.092794	0.33215	0.45044	0.66823	0.14466	0.33776	0.075657	-0.15361	-0.30436	-0.29036	0.010217	-0.08651	0.89757	-0.14593	-0.12445	0.18644
84	1.1514	-7.6959	-0.42708	0.13306	0.38521	0.10282	-0.10998	0.35657	0.48032	0.71282	0.15486	0.36929	0.082544	-0.16148	-0.36734	-0.35588	0.0085528	-0.11781	0.94684	-0.17414	-0.13789	0.20328
85	1.2686	-7.4808	-0.55227	0.13117	0.41318	0.10984	-0.12438	0.37712	0.50263	0.7513	0.16471	0.39876	0.088516	-0.16962	-0.4225	-0.41441	0.007645	-0.14613	0.98826	-0.19707	-0.14823	0.21758
86	1.3751	-7.2579	-0.66194	0.12676	0.43635	0.11691	-0.1357	0.3943	0.51862	0.78588	0.17336	0.42625	0.094837	-0.17499	-0.46976	-0.46729	0.006791	-0.17253	1.0228	-0.21504	-0.1564	0.22996
87	1.4699	-7.0277	-0.75737	0.12059	0.45579	0.12383	-0.14376	0.40756	0.53209	0.81728	0.18021	0.44947	0.10066	-0.17666	-0.5117	-0.51407	0.004805	-0.19684	1.051	-0.22916	-0.16307	0.24089
88	1.5526	-6.7906	-0.84024	0.11532	0.47196	0.1322	-0.14981	0.4158	0.5432	0.8452	0.18542	0.46817	0.10552	-0.17462	-0.54855	-0.55439	0.00030774	-0.219	1.0712	-0.23986	-0.16814	0.25065
89	1.6228	-6.5473	-0.91206	0.11086	0.48453	0.14245	-0.15475	0.4195	0.5505	0.86974	0.18923	0.48335	0.10851	-0.16909	-0.57915	-0.58766	-0.0056236	-0.23747	1.0811	-0.24753	-0.17161	0.2588
90	1.6809	-6.2992	-0.9726	0.10597	0.494	0.15372	-0.15819	0.42035	0.55454	0.89196	0.19184	0.49631	0.1095	-0.16252	-0.60347	-0.61301	-0.010538	-0.25165	1.0822	-0.25248	-0.17214	0.26549
91	1.733	-6.0472	-1.0226	0.1004	0.50092	0.16495	-0.16027	0.41891	0.55587	0.91175	0.19173	0.50739	0.10881	-0.15568	-0.62294	-0.63143	-0.014451	-0.26268	1.0771	-0.25636	-0.16902	0.27118
92	1.818	-5.7922	-1.0661	0.094293	0.58251	0.17569	-0.16141	0.49127	0.55441	1.0092	0.18845	0.52131	0.10607	-0.14854	-0.63812	-0.6441	-0.019534	-0.27124	1.0782	-0.25926	-0.16283	0.27653
93	1.9549	-5.4604	-1.1799	0.087252	0.64128	0.1823	-0.22995	0.54207	0.54621	1.0851	0.17379	0.53044	0.10014	-0.13957	-0.72367	-0.72642	-0.10055	-0.35221	1.0698	-0.33426	-0.15418	0.20989
94	2.0939	-5.0754	-1.3414	0.079932	0.67248	0.18281	-0.28356	0.56757	0.5313	1.1318	0.15004	0.53332	0.091513	-0.1297	-0.85702	-0.85758	-0.16361	-0.40527	1.0517	-0.37827	-0.14452	0.16142
95	2.1858	-4.6649	-1.5145	0.07288	0.67296	0.17677	-0.31873	0.56579	0.51058	1.1431	0.11894	0.52972	0.083893	-0.12013	-0.99527	-0.99508	-0.20288	-0.42612	1.0249	-0.38747	-0.13479	0.1325
96	2.1996	-4.2588	-1.611	0.066409	0.64151	0.16467	-0.33223	0.53719	0.48552	1.1191	0.082717	0.52044	0.078292	-0.11227	-1.0596	-1.0596	-0.21514	-0.41319	0.99102	-0.3642	-0.12647	0.12376
97	2.1274	-3.8864	-1.6238	0.060859	0.58172	0.14776	-0.32219	0.48422	0.45795	1.0633	0.044313	0.50591	0.074633	-0.10633	-1.0459	-1.0456	-0.19986	-0.36757	0.95244	-0.31164	-0.12028	0.13569
98	1.997	-3.5742	-1.5529	0.056483	0.49988	0.12783	-0.2901	0.41058	0.42995	0.995	0.012245	0.48702	0.072508	-0.10215	-0.95629	-0.95513	-0.15873	-0.29319	0.91196	-0.23361	-0.11612	0.16744
99	1.8722	-3.3222	-1.4264	0.048416	0.48099	0.15002	-0.24554	0.38426	0.44334	0.98361	0.038945	0.51066	0.077162	-0.096506	-0.81931	-0.81782	-0.11707	-0.21779	0.90566	-0.1572	-0.11531	0.21329
100	1.788	-3.0736	-1.3284	0.040497	0.46238	0.16561	-0.21059	0.36341	0.44908	0.97158	0.057958	0.52821	0.082135	-0.090991	-0.71872	-0.71857	-0.097235	-0.22086	0.89349	-0.16082	-0.11413	0.2474
101	1.7381	-2.8291	-1.2824	0.03251	0.44382	0.17608	-0.18304	0.34683	0.44906	0.95823	0.071059	0.54101	0.08561	-0.085291	-0.6646	-0.66222	-0.084086	-0.23768	0.87692	-0.17805	-0.11253	0.2729
102	1.7055	-2.5891	-1.2664	0.024373	0.42484	0.18115	-0.16126	0.33357	0.44413	0.94125	0.079699	0.54649	0.087965	-0.079465	-0.62006	-0.61508	-0.076037	-0.24866	0.85553	-0.18927	-0.11053	0.29188
103	1.676	-2.3561	-1.2502	0.016273	0.40518	0.18231	-0.1452	0.32136	0.43475	0.92306	0.084235	0.54791	0.089803	-0.074245	-0.58061	-0.5727	-0.070677	-0.25363	0.83068	-0.19451	-0.10949	0.30555
104	1.6454	-2.1313	-1.232	0.0082578	0.38623	0.18179	-0.13222	0.31059	0.42322	0.90498	0.086668	0.54729	0.090925	-0.069024	-0.54536	-0.53422	-0.068371	-0.25614	0.80434	-0.19684	-0.10792	0.31566
105	1.6133	-1.915	-1.2135	0.00033077	0.3679	0.18009	-0.12152	0.30092	0.41013	0.88701	0.087566	0.54519	0.09152	-0.063842	-0.5144	-0.49966	-0.068269	-0.25663	0.77699	-0.19682	-0.10591	0.32311
106	1.581	-1.7071	-1.1957	-0.0075092	0.35013	0.1776	-0.11247	0.29208	0.39594	0.86918	0.087428	0.54203	0.091688	-0.058728	-0.48721	-0.46806	-0.069873	-0.25569	0.74896	-0.19508	-0.10355	0.32858
107	1.5477	-1.5076	-1.1784	-0.015261	0.33289	0.1746	-0.10465	0.28391	0.38098	0.85151	0.086631	0.53811	0.091502	-0.053702	-0.46309	-0.43872	-0.072815	-0.25372	0.72055	-0.1921	-0.10088	0.33258
108	1.5139	-1.3166	-1.1615	-0.02292	0.31615	0.17132	-0.097689	0.27629	0.36553	0.83404	0.08546	0.5337	0.091015	-0.048781	-0.44144	-0.41111	-0.07684	-0.25105	0.69197	-0.18821	-0.097961	0.33549
109	1.48	-1.1339	-1.1449	-0.030484	0.29989	0.16791	-0.091357	0.26913	0.34977	0.8168	0.084124	0.52897	0.090217	-0.043975	-0.42182	-0.38495	-0.081728	-0.24788	0.66338	-0.1837	-0.094816	0.33756
110	1.4464	-0.95955	-1.1286	-0.037946	0.28408	0.16451	-0.085465	0.26238	0.33386	0.79984	0.08278	0.52409	0.088964	-0.03929	-0.40393	-0.36001	-0.087312	-0.24437	0.63493	-0.17874	-0.091478	0.33902
111	1.4133	-0.7934	-1.1126	-0.045302	0.26873	0.16121	-0.07988	0.25602	0.31792	0.78316	0.081541	0.51916	0.087279	-0.034731	-0.3875	-0.33609	-0.093465	-0.24063	0.6067	-0.17349	-0.087973	0.33999
112	1.381	-0.63537	-1.0969	-0.052546	0.25383	0.15809	-0.074504	0.25003	0.30203	0.76682	0.080505	0.51429	0.085206	-0.030275	-0.37237	-0.31305	-0.10009	-0.23673	0.57879	-0.16804	-0.084319	0.34058
113	1.3496	-0.48536	-1.0815	-0.059675	0.23936	0.15519	-0.069266	0.2444	0.28626	0.75082	0.079799	0.50954	0.082783	-0.025882	-0.35839	-0.29079	-0.10711	-0.23274	0.55152	-0.1624	-0.080532	0.34087
114	1.3193	-0.34325	-1.0664	-0.066683	0.22533	0.15256	-0.064117	0.23913	0.2707	0.7352	0.07943	0.50497	0.080053	-0.021561	-0.34546	-0.26925	-0.11448	-0.22868	0.52492	-0.15665	-0.076628	0.34089
115	1.2902	-0.20893	-1.0518	-0.073567	0.21172	0.15022	-0.05902	0.23423	0.25549	0.71998	0.079397	0.50064	0.077051	-0.017319	-0.3335	-0.24837	-0.12214	-0.22457	0.49895	-0.15084	-0.072617	0.34069
116	1.2623	-0.082277	-1.0376	-0.080323	0.19854	0.14821	-0.053951	0.22975	0.24058	0.70516	0.079702	0.49659	0.073815	-0.013168	-0.32244	-0.22812	-0.13007	-0.22044	0.47357	-0.14503	-0.068509	0.34028
117	1.2358	0.03685	-1.024	-0.08695	0.18578	0.14654	-0.04889	0.22573	0.22597	0.69078	0.080338	0.49284	0.070378	-0.0091162	-0.31223	-0.20846	-0.13824	-0.21629	0.44874	-0.13925	-0.064315	0.33968
118	1.2106	0.14858	-1.0109	-0.093444	0.17355	0.14522	-0.043826	0.22214	0.21163	0.67684	0.081301	0.48943	0.066772	-0.0051755	-0.30283	-0.18938	-0.14663	-0.21211	0.42446	-0.13356	-0.06004	0.33888
119	1.1869	0.25304	-0.99845	-0.099804	0.16183	0.14426	-0.038751	0.21899	0.19756	0.66335	0.082586	0.48638	0.063024	-0.0013554	-0.2942	-0.17087	-0.15522	-0.20792	0.40072	-0.12796	-0.055691	0.33791
120	1.1646	0.35037	-0.98666	-0.10603	0.15056	0.14367	-0.033659	0.21625	0.18375	0.65032	0.084184	0.48371	0.059163	0.002335	-0.28631	-0.1529	-0.16401	-0.20371	0.3775	-0.12251	-0.051275	0.33674
121	1.1438	0.44069	-0.97559	-0.11212	0.13971	0.14345	-0.028545	0.21394	0.1702	0.63776	0.08609	0.48143	0.055213	0.0058871	-0.27914	-0.13543	-0.17298	-0.19948	0.35481	-0.11722	-0.046795	0.3354
122	1.1246	0.52416	-0.96527	-0.11808	0.12927	0.14361	-0.023407	0.21205	0.1569	0.62568	0.088297	0.47957	0.051195	0.0092933	-0.27266	-0.11842	-0.18214	-0.19521	0.33264	-0.11211	-0.042256	0.33386
123	1.1069	0.60089	-0.95574	-0.1239	0.11921	0.14415	-0.018244	0.21058	0.14384	0.61408	0.090799	0.47814	0.04713	0.012547	-0.26686	-0.10188	-0.19147	-0.19092	0.31112	-0.1072	-0.037661	0.33213
124	1.0908	0.67101	-0.94702	-0.12959	0.10951	0.14508	-0.013053	0.20955	0.13103	0.60305	0.093589	0.47714	0.043036	0.015643	-0.2617	-0.085844	-0.20098	-0.18659	0.29042	-0.10251	-0.033012	0.33021
125	1.0762	0.73466	-0.93916	-0.13515	0.10018	0.1464	-0.0078332	0.20896	0.11846	0.59267	0.096662	0.4766	0.038929	0.018603	-0.25719	-0.070312	-0.21067	-0.18222	0.27042	-0.098049	-0.028311	0.3281
126	1.0632	0.79197	-0.93218	-0.14059	0.091198	0.1481	-0.0025837	0.20881	0.10613	0.58289	0.10001	0.47652	0.034824	0.021449	-0.25332	-0.055288	-0.22053	-0.17781	0.25106	-0.093834	-0.023561	0.3258
127	1.0518	0.84304	-0.92611	-0.14589	0.082561	0.1502	0.0026971	0.20911	0.09404	0.57367	0.10364	0.47691	0.030729	0.024191	-0.2501	-0.040767	-0.23058	-0.17335	0.23227	-0.08985	-0.018733	0.32335
128	1.0419	0.88801	-0.92096	-0.15108	0.074265	0.15269	0.0080108	0.20988	0.082187	0.565	0.10754	0.47779	0.02659	0.026839	-0.24752	-0.026741	-0.24082	-0.16884	0.21403	-0.086083	-0.013833	0.32072
129	1.0337	0.927	-0.91676	-0.15615	0.066307	0.15558	0.013359	0.21111	0.07057	0.55687	0.1117	0.47917	0.022356	0.029401	-0.24559	-0.013203	-0.25125	-0.16428	0.19632	-0.082529	-0.0088748	0.31791
130	1.027	0.96012	-0.91353	-0.1611	0.058683	0.15886	0.018744	0.24785	0.059187	0.54933	0.11614	0.48104	0.017991	0.031883	-0.2443	-0.00013868	-0.26188	-0.15965	0.17911	-0.079182	-0.003868	0.3149
131	1.0222	0.98747	-0.91127	-0.16594	0.051392	0.16255	0.024168	0.30591	0.048035	0.5425	0.12083	0.48344	0.013476	0.034291	-0.24364	0.012463	-0.27272	-0.15497	0.1624	-0.076041	0.0011839	0.3117
132	1.019	1.0092	-0.91021	-0.17069	0.079195	0.16665	0.029635	0.37038	0.037188	0.56794	0.12579	0.48636	0.0087939	0.036628	-0.24361	0.024614	-0.28378	-0.15022	0.14626	-0.073103	0.0062806	0.30831
133	1.0168	1.0254	-0.91053	-0.17533	0.129	0.17116	0.035145	0.42665	0.026654	0.61256	0.13102	0.48983	0.0039332	0.038903	-0.2442	0.03634	-0.29508	-0.1454	0.13095	-0.070368	0.011424	0.30471
134	1.0165	1.0361	-0.91218	-0.17988	0.18687	0.1761	0.040706	0.46136	0.016382	0.66267	0.13651	0.4938	-0.0011082	0.041102	-0.24547	0.047601	-0.30663	-0.14052	0.11633	-0.067835	0.01662	0.30092
135	1.0184	1.0415	-0.91511	-0.14959	0.239	0.18134	0.046297	0.46325	0.0063295	0.70482	0.14227	0.50075	0.027529	0.043374	-0.24681	0.058867	-0.31844	-0.10065	0.13594	-0.065478	0.027846	0.29695
136	1.0186	1.0734	-0.95071	-0.12893	0.24081	0.16113	0.045564	0.39201	-0.035291	0.69492	0.11642	0.49868	0.045349	0.038835	-0.2599	0.066338	-0.36235	-0.071012	0.14638	-0.06059	0.034578	0.26082
137	1.0077	1.1193	-0.96607	-0.11881	0.19405	0.14524	0.041664	0.2855	-0.096038	0.63532	0.074989	0.49132	0.051525	0.034669	-0.26545	0.070616	-0.42433	-0.05318	0.14776	-0.053651	0.036261	0.221
138	0.98331	1.1659	-0.9607	-0.1194	0.10369	0.13534	0.035078	0.17429	-0.13066	0.53159	0.049147	0.47997	0.046046	0.030948	-0.26351	0.07168	-0.46704	-0.04789	0.14079	-0.045262	0.033691	0.19854
139	0.95865	1.2001	-0.93558	-0.13015	-3.3962e-06	0.1336	0.034974	0.10376	-0.13737	0.43778	0.04495	0.47519	0.029694	0.033652	-0.25327	0.078773	-0.47567	-0.055021	0.12674	-0.036094	0.037499	0.19444
140	0.95074	1.2099	-0.89299	-0.14988	-0.083083	0.15069	0.053468	0.088694	-0.11631	0.40172	0.062692	0.4891	0.0039619	0.054885	-0.22473	0.10403	-0.4505	-0.073627	0.10732	-0.026848	0.059804	0.21032
141	0.96871	1.185	-0.83635	-0.17683	-0.10406	0.19688	0.10083	0.12846	-0.069486	0.42405	0.10957	0.53198	-0.029078	0.098674	-0.1741	0.15773	-0.39412	-0.10204	0.084551	-0.018198	0.10457	0.25523
142	1.0014	1.1554	-0.80749	-0.22672	-0.090911	0.24244	0.14127	0.18127	-0.038134	0.46391	0.15583	0.56821	-0.079165	0.1236	-0.14326	0.20386	-0.3487	-0.12799	0.035945	-0.048322	0.13025	0.29361
143	1.0334	1.1211	-0.81614	-0.25261	-0.053886	0.28156	0.16344	0.23562	-0.032198	0.50952	0.20148	0.5868	-0.089573	0.11975	-0.1425	0.23069	-0.32542	-0.11575	-0.01144	-0.061858	0.12685	0.31457
144	1.0557	1.0822	-0.86074	-0.24262	-0.040585	0.30331	0.20236	0.2832	-0.059485	0.54874	0.24086	0.62175	-0.069248	0.11582	-0.11313	0.27455	-0.33351	-0.075713	-0.057629	-0.041361	0.12599	0.30892
145	1.069	1.0388	-0.86258	-0.26748	-0.05931	0.34146	0.24634	0.31289	-0.10806	0.57079	0.26336	0.66171	-0.069431	0.11181	-0.066587	0.3233	-0.3797	-0.063861	-0.08437	-0.037033	0.136	0.26961
146	1.0752	0.99418	-0.85441	-0.26071	-0.10979	0.38151	0.28058	0.33646	-0.1226	0.5709	0.26899	0.69224	-0.063615	0.10449	-0.018245	0.36184	-0.39059	-0.038748	-0.086367	-0.024175	0.15102	0.26099
147	1.0728	0.95527	-0.85676	-0.24046	-0.13291	0.40538	0.28754	0.35542	-0.13284	0.56981	0.27189	0.69614	-0.059102	0.086991	0.013021	0.39067	-0.38152	-0.016599	-0.12434	-0.012361	0.16204	0.26754
148	1.063	0.91981	-0.86729	-0.22348	-0.13435	0.40508	0.27939	0.37061	-0.14138	0.56788	0.2727	0.6822	-0.055659	0.068494	0.018468	0.41176	-0.37019	0.0029346	-0.13756	-0.0016092	0.16974	0.27866
149	1.0493	0.88595	-0.88226	-0.20912	-0.12185	0.37368	0.27127	0.3828	-0.14835	0.56537	0.27193	0.6687	-0.053068	0.052755	-0.0026356	0.42674	-0.36049	0.020236	-0.13267	0.0081367	0.17476	0.28539
150	1.0341	0.85225	-0.89046	-0.19683	-0.10455	0.3466	0.2632	0.39264	-0.15386	0.56251	0.27001	0.65568	-0.051143	0.039292	-0.019298	0.43693	-0.35206	0.035672	-0.11885	0.016967	0.17763	0.28878
151	1.0188	0.81761	-0.89341	-0.18614	-0.090355	0.32377	0.25519	0.40066	-0.1581	0.55947	0.2673	0.64313	-0.049726	0.027662	-0.032457	0.44337	-0.34464	0.049568	-0.10716	0.024986	0.1788	0.28967
152	1.0039	0.78116	-0.89244	-0.17668	-0.078667	0.30448	0.24724	0.4073	-0.16121	0.55637	0.26403	0.63102	-0.048695	0.017485	-0.042919	0.44689	-0.33797	0.062199	-0.096973	0.032295	0.17865	0.28875
153	0.98922	0.7423	-0.8886	-0.16816	-0.068824	0.2881	0.23933	0.41288	-0.16334	0.55331	0.26041	0.61933	-0.047951	0.0084438	-0.051348	0.4481	-0.33189	0.073794	-0.087817	0.038988	0.17744	0.28658
154	0.97482	0.70056	-0.88273	-0.16035	-0.060326	0.27406	0.23146	0.41767	-0.16463	0.55034	0.25659	0.60802	-0.04742	0.0002822	-0.058274	0.44748	-0.32626	0.084535	-0.079326	0.045148	0.17541	0.28353
155	0.96059	0.6556	-0.87545	-0.15309	-0.052795	0.26194	0.22363	0.42188	-0.16517	0.54751	0.25266	0.59706	-0.047042	-0.0072031	-0.064114	0.44542	-0.32096	0.094568	-0.071228	0.050842	0.17272	0.27987
156	0.94654	0.60719	-0.86725	-0.14624	-0.045951	0.25135	0.21582	0.42566	-0.16506	0.54485	0.24871	0.58643	-0.046775	-0.014172	-0.069188	0.44218	-0.31591	0.10401	-0.06332	0.056131	0.16951	0.27582
157	0.93263	0.55516	-0.85848	-0.1397	-0.03958	0.24199	0.20803	0.42913	-0.16438	0.54237	0.2448	0.5761	-0.046585	-0.020748	-0.073744	0.43799	-0.31106	0.11295	-0.05545	0.061063	0.16588	0.27153
158	0.91892	0.49939	-0.84941	-0.13339	-0.033526	0.23364	0.20025	0.43239	-0.16318	0.5401	0.24096	0.56606	-0.046445	-0.027029	-0.077967	0.43302	-0.30636	0.12145	-0.047505	0.065676	0.16191	0.2671
159	0.90546	0.43983	-0.84023	-0.12727	-0.027672	0.2261	0.19248	0.43551	-0.16153	0.53803	0.23723	0.55628	-0.046338	-0.033088	-0.081999	0.42739	-0.30177	0.12958	-0.039401	0.070005	0.15765	0.26264
160	0.89232	0.37643	-0.83108	-0.12127	-0.021929	0.21922	0.18471	0.43855	-0.15945	0.53617	0.23364	0.54676	-0.046248	-0.038983	-0.085948	0.4212	-0.29728	0.13738	-0.031076	0.074076	0.15316	0.2582
161	0.87952	0.30916	-0.82208	-0.11539	-0.016234	0.21289	0.17693	0.44154	-0.15698	0.53452	0.23019	0.53748	-0.046163	-0.044759	-0.089895	0.41453	-0.29285	0.14487	-0.022487	0.077912	0.14847	0.25383
162	0.86712	0.23802	-0.81329	-0.10957	-0.010538	0.20702	0.16915	0.44454	-0.15416	0.53307	0.2269	0.52843	-0.046076	-0.050449	-0.093899	0.40745	-0.28848	0.1521	-0.013598	0.081531	0.14361	0.24956
163	0.85515	0.16303	-0.80479	-0.10382	-0.0048074	0.20152	0.16137	0.44756	-0.151	0.53184	0.22377	0.51962	-0.045979	-0.056079	-0.098008	0.40001	-0.28415	0.15907	-0.0043872	0.084948	0.13861	0.24541
164	0.84364	0.084202	-0.7966	-0.098117	0.00098344	0.19634	0.15358	0.45064	-0.14753	0.5308	0.22083	0.51103	-0.045866	-0.061671	-0.10226	0.39225	-0.27986	0.16581	0.0051637	0.088177	0.13347	0.24141
165	0.83263	0.0015601	-0.78876	-0.092446	0.0068522	0.19143	0.14578	0.45378	-0.14375	0.52997	0.21806	0.50267	-0.045734	-0.06724	-0.10667	0.38419	-0.27561	0.17233	0.015066	0.09123	0.12822	0.23757
166	0.82214	-0.084866	-0.78129	-0.086804	0.012811	0.18676	0.13797	0.45702	-0.1397	0.52933	0.21548	0.49453	-0.045579	-0.072799	-0.11127	0.37587	-0.27138	0.17864	0.025329	0.094114	0.12287	0.2339
167	0.8122	-0.17504	-0.77421	-0.081185	0.018869	0.1823	0.13015	0.46036	-0.13538	0.52888	0.21308	0.4866	-0.045399	-0.078356	-0.11606	0.36732	-0.26719	0.18474	0.035957	0.09684	0.11741	0.23039
168	0.80283	-0.26894	-0.76753	-0.075584	0.025029	0.17801	0.12232	0.46381	-0.13079	0.52862	0.21087	0.4789	-0.045191	-0.08392	-0.12107	0.35855	-0.26302	0.19065	0.046953	0.099414	0.11188	0.22706
169	0.79407	-0.36651	-0.76125	-0.069999	0.031296	0.17388	0.11448	0.46738	-0.12595	0.52854	0.20886	0.47142	-0.044954	-0.089497	-0.1263	0.34957	-0.25887	0.19638	0.058318	0.10184	0.10626	0.22391
170	0.78592	-0.46772	-0.7554	-0.064429	0.037671	0.16989	0.10663	0.47109	-0.12086	0.52864	0.20703	0.46415	-0.044686	-0.09509	-0.13175	0.34041	-0.25475	0.20191	0.070054	0.10413	0.10056	0.22093
171	0.77841	-0.57254	-0.74996	-0.058871	0.044151	0.16603	0.098774	0.47495	-0.11554	0.52891	0.2054	0.45711	-0.044385	-0.1007	-0.13743	0.33107	-0.25065	0.20727	0.082159	0.10629	0.094797	0.21813
172	0.77158	-0.68092	-0.74494	-0.053326	0.050738	0.16229	0.090906	0.47895	-0.10997	0.52935	0.20396	0.45029	-0.044051	-0.10634	-0.14334	0.32157	-0.24659	0.21245	0.094632	0.10832	0.088964	0.2155
173	0.76543	-0.79283	-0.74035	-0.047792	0.057427	0.15865	0.083031	0.48311	-0.10418	0.52996	0.20271	0.44369	-0.043682	-0.11201	-0.14949	0.31191	-0.24254	0.21746	0.10747	0.11022	0.083068	0.21304
174	0.75999	-0.90823	-0.73624	-0.042271	0.064217	0.15511	0.075146	0.48744	-0.098164	0.53074	0.20166	0.43732	-0.043278	-0.1177	-0.15587	0.30211	-0.23853	0.2223	0.12067	0.112	0.077112	0.21076
175	0.75528	-1.0271	-0.73263	-0.036762	0.071105	0.15166	0.067254	0.49193	-0.091927	0.53167	0.2008	0.43117	-0.042839	-0.12342	-0.16249	0.29218	-0.23454	0.22697	0.13424	0.11367	0.071097	0.20864
176	0.75133	-1.1493	-0.72951	-0.031266	0.078088	0.14829	0.059355	0.4966	-0.085475	0.53276	0.20013	0.42525	-0.042363	-0.12917	-0.16935	0.28212	-0.23058	0.23147	0.14816	0.11522	0.065028	0.20669
177	0.74815	-1.275	-0.72688	-0.025783	0.085161	0.14501	0.051449	0.50145	-0.078811	0.534	0.19966	0.41956	-0.04185	-0.13495	-0.17645	0.27194	-0.22666	0.23581	0.16244	0.11666	0.058905	0.2049
178	0.74576	-1.404	-0.72475	-0.020313	0.092323	0.14179	0.043536	0.50648	-0.071938	0.53539	0.19938	0.4141	-0.041299	-0.14076	-0.18378	0.26165	-0.22276	0.23999	0.17707	0.118	0.052732	0.20327
179	0.74417	-1.5362	-0.72312	-0.014859	0.099569	0.13865	0.035618	0.5117	-0.064861	0.53692	0.19929	0.40887	-0.040711	-0.14661	-0.19135	0.25125	-0.21891	0.24401	0.19206	0.11923	0.04651	0.2018
180	0.74342	-1.6718	-0.72199	-0.0094191	0.1069	0.13556	0.027694	0.51711	-0.057582	0.5386	0.19939	0.40387	-0.040084	-0.15249	-0.19915	0.24075	-0.2151	0.24787	0.20738	0.12037	0.040241	0.20048
181	0.7435	-1.8106	-0.72134	-0.0039955	0.1143	0.13254	0.019765	0.52272	-0.050105	0.54043	0.19969	0.39911	-0.039419	-0.1584	-0.20719	0.23015	-0.21134	0.25157	0.22306	0.12141	0.033926	0.19931
182	0.74443	-1.9526	-0.7212	0.0014115	0.1218	0.12958	0.011831	0.52853	-0.042432	0.54239	0.20018	0.39458	-0.038715	-0.16435	-0.21546	0.21946	-0.20762	0.25511	0.23907	0.12235	0.027567	0.19829
183	0.74622	-2.0977	-0.72155	0.0068011	0.12945	0.12668	0.0038939	0.53454	-0.034567	0.54448	0.20086	0.39028	-0.037972	-0.17033	-0.22397	0.20869	-0.20395	0.2585	0.25543	0.12321	0.021167	0.19743
184	0.74889	-2.246	-0.72239	0.012173	0.13725	0.12382	-0.0040469	0.54077	-0.026513	0.54671	0.20174	0.38623	-0.037189	-0.17634	-0.23271	0.19784	-0.20033	0.26174	0.27211	0.12397	0.014725	0.19681
185	0.75244	-2.3974	-0.72372	0.017525	0.1452	0.12102	-0.011991	0.5472	-0.018272	0.54907	0.2028	0.38241	-0.036368	-0.18239	-0.24168	0.18691	-0.19675	0.26483	0.28913	0.12465	0.0082445	0.19645
186	0.75686	-2.5519	-0.72554	0.022859	0.15331	0.11826	-0.019937	0.55384	-0.0098471	0.55156	0.20405	0.37883	-0.035507	-0.18847	-0.25088	0.17591	-0.19323	0.26776	0.30648	0.12524	0.001726	0.19635
187	0.76218	-2.7094	-0.72786	0.028172	0.16156	0.11555	-0.027885	0.5607	-0.0012409	0.55418	0.2055	0.3755	-0.034607	-0.19459	-0.26031	0.16484	-0.18976	0.27055	0.32416	0.12575	-0.0048291	0.19651
188	0.76839	-2.8699	-0.73067	0.033465	0.16996	0.11289	-0.035835	0.56778	0.0075438	0.55692	0.20713	0.3724	-0.033667	-0.20074	-0.26997	0.15371	-0.18634	0.2732	0.34216	0.12619	-0.011419	0.19692
189	0.77548	-3.0334	-0.73396	0.038736	0.17851	0.11027	-0.043786	0.57508	0.016504	0.55978	0.20895	0.36955	-0.032688	-0.20692	-0.27985	0.14252	-0.18297	0.27569	0.36047	0.12654	-0.018043	0.1976
190	0.78347	-3.1999	-0.73774	0.043985	0.18721	0.10768	-0.051737	0.5826	0.025638	0.56277	0.21095	0.36694	-0.03167	-0.21314	-0.28996	0.13127	-0.17966	0.27805	0.37911	0.12683	-0.0247	0.19854
191	0.79233	-3.3693	-0.742	0.049212	0.19605	0.10518	-0.059689	0.59034	0.034943	0.56588	0.21314	0.36458	-0.030613	-0.21939	-0.30029	0.11997	-0.17641	0.28026	0.39805	0.12703	-0.031387	0.19974
192	0.80206	-3.5415	-0.74675	0.054416	0.20504	0.10278	-0.067639	0.59831	0.044416	0.56911	0.2155	0.36245	-0.029517	-0.22567	-0.31084	0.10862	-0.17322	0.28233	0.41731	0.12717	-0.038105	0.20119
193	0.81266	-3.7167	-0.75198	0.059596	0.21417	0.10046	-0.075589	0.60651	0.054054	0.57246	0.21801	0.36058	-0.028382	-0.23199	-0.32161	0.097223	-0.17008	0.28427	0.43688	0.12724	-0.044852	0.2029
194	0.82411	-3.8946	-0.75769	0.064752	0.22344	0.098237	-0.083537	0.61494	0.063856	0.57593	0.22068	0.35895	-0.02726	-0.23834	-0.3326	0.085785	-0.167	0.28607	0.45674	0.12725	-0.051626	0.20488
195	0.8364	-4.0754	-0.76388	0.069879	0.23284	0.096105	-0.091483	0.6236	0.073818	0.57952	0.22351	0.35756	-0.026237	-0.24471	-0.3438	0.074306	-0.16399	0.28773	0.4769	0.12718	-0.058426	0.2071
196	0.84952	-4.259	-0.77055	0.074946	0.24239	0.094064	-0.099427	0.63249	0.083938	0.58322	0.22649	0.35642	-0.025314	-0.25106	-0.35522	0.062787	-0.16103	0.28926	0.49735	0.12711	-0.065251	0.20959
197	0.86345	-4.4453	-0.77769	0.079945	0.25207	0.092113	-0.10737	0.64161	0.094212	0.58703	0.22962	0.35553	-0.024491	-0.25737	-0.36685	0.051202	-0.15814	0.29065	0.51809	0.12705	-0.0721	0.21233
198	0.8782	-4.6344	-0.7853	0.084877	0.26189	0.090251	-0.1153	0.65084	0.10464	0.59096	0.23291	0.35488	-0.02377	-0.26364	-0.37869	0.039547	-0.15531	0.29192	0.53912	0.127	-0.078972	0.21532
199	0.89375	-4.8261	-0.79338	0.089739	0.27184	0.088476	-0.12324	0.66012	0.11521	0.59501	0.23634	0.35448	-0.023151	-0.26988	-0.39074	0.027822	-0.15255	0.29307	0.56042	0.12697	-0.085867	0.21856
200	0.91007	-5.0206	-0.80192	0.094533	0.28192	0.086788	-0.13117	0.66947	0.12594	0.59916	0.23992	0.35433	-0.022634	-0.27609	-0.40297	0.016031	-0.14986	0.29419	0.582	0.12695	-0.092806	0.22206
201	0.92717	-5.2177	-0.81092	0.099257	0.29213	0.085186	-0.13917	0.67887	0.13681	0.60343	0.24365	0.35435	-0.022218	-0.28226	-0.4153	0.0041759	-0.14723	0.2953	0.60386	0.12694	-0.09987	0.2258
202	0.94502	-5.4174	-0.82037	0.10391	0.30247	0.083669	-0.14731	0.68833	0.14787	0.60781	0.24752	0.3545	-0.021903	-0.28841	-0.42772	-0.0077406	-0.14467	0.2964	0.62598	0.12696	-0.10706	0.22979
203	0.96361	-5.6197	-0.83028	0.1085	0.31294	0.082238	-0.15557	0.69786	0.15913	0.6123	0.25153	0.35479	-0.021689	-0.29452	-0.44021	-0.019716	-0.14209	0.29749	0.64837	0.12699	-0.11438	0.23402
204	0.98293	-5.8246	-0.84063	0.11302	0.32352	0.080892	-0.16396	0.70744	0.17056	0.61691	0.25569	0.35521	-0.021573	-0.30059	-0.45279	-0.031748	-0.13946	0.29858	0.67102	0.12704	-0.12182	0.2385
205	1.003	-6.0321	-0.85143	0.11747	0.33423	0.079631	-0.17247	0.71708	0.18218	0.62166	0.25998	0.35576	-0.021557	-0.30664	-0.46544	-0.043835	-0.13677	0.29967	0.69394	0.12711	-0.12939	0.24321
206	1.0237	-6.2421	-0.86267	0.12185	0.34501	0.078455	-0.1811	0.72679	0.19397	0.62669	0.26441	0.35645	-0.021638	-0.31265	-0.47818	-0.055973	-0.13402	0.30075	0.7171	0.12721	-0.13708	0.24815
207	1.0451	-6.4546	-0.87435	0.12616	0.35584	0.077362	-0.18986	0.73656	0.20594	0.632	0.26898	0.35727	-0.021816	-0.31864	-0.49099	-0.068161	-0.13123	0.30183	0.74052	0.12732	-0.14488	0.25327
208	1.0672	-6.6696	-0.88647	0.1304	0.36673	0.076354	-0.19873	0.74638	0.21807	0.6376	0.27368	0.35823	-0.02209	-0.32459	-0.50388	-0.080396	-0.12839	0.30292	0.76418	0.12746	-0.1528	0.25859
209	1.09	-6.887	-0.89901	0.13458	0.37767	0.075398	-0.20772	0.75627	0.23038	0.64349	0.27852	0.35932	-0.022458	-0.33051	-0.51684	-0.092676	-0.1255	0.30401	0.78809	0.12762	-0.16083	0.26409
210	1.1134	-7.1069	-0.91199	0.1387	0.38867	0.07442	-0.21681	0.76622	0.24285	0.64966	0.28353	0.36054	-0.022918	-0.3364	-0.52988	-0.105	-0.12256	0.3051	0.81224	0.1278	-0.16896	0.26977
211	1.1374	-7.3292	-0.9254	0.14274	0.39971	0.073421	-0.22602	0.77624	0.25548	0.65611	0.28875	0.3619	-0.023336	-0.3423	-0.54299	-0.11736	-0.11958	0.30619	0.83663	0.12801	-0.17721	0.27563
212	1.1621	-7.5539	-0.93922	0.14676	0.41081	0.072401	-0.23533	0.78631	0.26826	0.66285	0.29418	0.3634	-0.023601	-0.34834	-0.55617	-0.12977	-0.11656	0.30729	0.86126	0.12819	-0.18556	0.28168
213	1.1873	-7.7809	-0.95344	0.15078	0.42196	0.071366	-0.24474	0.79646	0.28121	0.66987	0.29982	0.36503	-0.02371	-0.35453	-0.56942	-0.14229	-0.1135	0.3084	0.88614	0.12805	-0.194	0.28789
214	1.2131	-8.0104	-0.96794	0.15484	0.4332	0.07035	-0.25421	0.80671	0.29433	0.67722	0.30569	0.36684	-0.023631	-0.36083	-0.58269	-0.15494	-0.11036	0.30956	0.91129	0.12755	-0.2025	0.29432
215	1.2395	-8.2422	-0.98269	0.15895	0.44453	0.069361	-0.26377	0.81712	0.30764	0.68489	0.3118	0.36883	-0.02336	-0.36723	-0.59598	-0.16771	-0.10715	0.31077	0.93672	0.12671	-0.21103	0.30096
216	NaN	-8.4763	-0.99769	0.16309	0.45595	0.068399	-0.2735	0.8277	0.32106	0.69288	0.31815	0.37099	-0.0229	-0.37375	-0.60926	-0.1806	-0.10388	0.31205	0.96242	0.12554	-0.21958	0.30781
217	NaN	-8.7128	-1.0129	0.16729	0.46745	0.067467	-0.28338	0.83844	0.33457	0.70119	0.32473	0.37334	-0.022252	-0.38036	-0.62254	-0.19361	-0.10064	0.3134	0.98839	0.12404	-0.22813	0.31486
218	NaN	-8.9515	-1.0284	0.17152	0.47904	0.066565	-0.29343	0.84934	0.34817	0.70982	0.33154	0.37586	-0.021418	-0.38708	-0.63582	-0.20672	-0.097433	0.31481	1.0146	0.12222	-0.2367	0.32211
219	NaN	-9.1926	-1.0441	0.1758	0.49083	0.065695	-0.30362	0.86041	0.36186	0.71878	0.33857	0.37855	-0.020402	-0.39389	-0.64909	-0.21994	-0.094271	0.31629	1.0411	0.12008	-0.24527	0.32953
220	NaN	-9.4358	-1.0601	0.18012	0.50295	0.064858	-0.31397	0.87164	0.37562	0.72808	0.34582	0.38143	-0.019205	-0.40081	-0.66237	-0.23327	-0.091155	0.31784	1.0678	0.11763	-0.25385	0.33701
221	NaN	-9.6813	-1.0763	0.18448	0.5154	0.064051	-0.32445	0.88303	0.38946	0.73772	0.35329	0.38448	-0.017831	-0.40782	-0.67564	-0.2467	-0.088085	0.31946	1.0948	0.11487	-0.26242	0.34456
222	NaN	-9.9291	-1.0928	0.18888	0.52816	0.063259	-0.33506	0.89457	0.40337	0.74769	0.36091	0.38771	-0.016292	-0.41492	-0.68892	-0.26022	-0.085066	0.32114	1.122	0.11182	-0.27099	0.35218
223	NaN	-10.179	-1.1094	0.19333	0.54123	0.062481	-0.3458	0.90628	0.41734	0.758	0.36857	0.39111	-0.014794	-0.42212	-0.70219	-0.27383	-0.082098	0.32289	1.1494	0.10847	-0.27956	0.35985
224	NaN	-10.431	-1.1264	0.19796	0.55461	0.06172	-0.35665	0.91814	0.43138	0.76864	0.37627	0.39469	-0.013423	-0.42943	-0.71546	-0.28756	-0.079184	0.32471	1.177	0.10486	-0.28812	0.36758
225	NaN	-10.685	-1.1438	0.20282	0.56829	0.060977	-0.36762	0.93016	0.44547	0.77961	0.38401	0.39845	-0.012178	-0.43684	-0.72873	-0.30153	-0.076327	0.32659	1.2048	0.1011	-0.29666	0.37536
226	NaN	-10.941	NaN	0.2079	0.58227	0.060256	-0.37856	0.94237	0.45962	0.79091	0.39178	0.40238	-0.011055	-0.44434	-0.74193	-0.31576	-0.073529	0.3285	1.2328	0.097204	-0.30505	0.38319
227	NaN	-11.2	NaN	0.2132	0.59653	0.059559	-0.38931	0.95483	0.47379	0.80252	0.39959	0.4065	-0.010054	-0.45194	-0.75505	-0.33023	-0.070863	0.33021	1.2609	0.093172	-0.31318	0.39106
228	NaN	-11.46	NaN	0.21872	0.61108	0.058889	-0.39987	0.96755	0.48797	0.81446	0.40744	0.41084	-0.0091719	-0.45963	-0.7681	-0.34493	-0.068475	0.33164	1.2891	0.08901	-0.32105	0.39898
229	NaN	-11.723	NaN	0.22445	0.62588	0.058248	-0.41024	0.98052	0.50217	0.82671	0.4153	0.41538	-0.0084073	-0.46741	NaN	-0.35986	-0.066368	0.33282	1.3175	0.084723	-0.32865	0.40693
230	NaN	-11.987	NaN	0.2304	0.64082	0.057639	-0.42042	0.99374	0.51638	0.8391	0.4232	0.42013	-0.007758	-0.47528	NaN	-0.37501	-0.064541	0.33375	1.346	0.080314	-0.336	0.41493
231	NaN	-12.254	NaN	0.23654	0.65588	0.057149	-0.4304	1.0072	0.53058	0.85152	0.43111	0.42509	-0.0072217	-0.48323	NaN	-0.39037	-0.062991	0.33442	1.3747	0.07579	-0.34309	0.42296
232	NaN	-12.522	NaN	0.24289	0.67104	0.056991	-0.44019	1.0209	0.54479	0.86399	0.43907	0.43024	-0.0067615	-0.49121	NaN	NaN	-0.061717	0.33486	1.4035	0.071155	-0.34992	0.43102
233	NaN	-12.793	NaN	0.24939	0.6863	0.057174	-0.44977	1.0349	0.55899	0.8765	0.44709	0.43561	-0.0061941	NaN	NaN	NaN	-0.060715	0.33505	1.4324	0.066414	-0.35649	0.43912
234	NaN	-13.065	NaN	0.25592	0.70166	0.057695	-0.45916	1.049	0.57317	0.88905	0.45516	0.44117	-0.0054948	NaN	NaN	NaN	-0.059985	0.33501	1.4614	NaN	NaN	0.44724
235	NaN	-13.339	NaN	0.26246	0.71711	0.05855	-0.46825	1.0634	0.58733	0.90164	0.46329	0.44693	-0.0046679	NaN	NaN	NaN	-0.059526	0.33474	1.4905	NaN	NaN	0.45537
236	NaN	-13.615	NaN	0.269	0.73263	0.059735	NaN	1.0779	0.60135	0.91427	0.47146	0.45284	-0.003716	NaN	NaN	NaN	NaN	NaN	1.5198	NaN	NaN	0.46352


==> data/mc/mc_ap2_h.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0	125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.049366	123.45	0.025796	-0.0060898	-0.011518	-0.0024518	0.0060307	-0.0081639	-0.017588	-0.024543	-0.00071453	-0.013472	-0.0046525	0.0040411	0.016718	0.021307	-0.0060341	0.010721	-0.028757	0.0095943	0.0028898	-0.0056643
2	0.098772	121.91	0.051615	-0.012163	-0.023063	-0.0049003	0.012033	-0.016387	-0.03519	-0.049091	-0.0014454	-0.026962	-0.0093198	0.0080938	0.03346	0.042611	-0.012009	0.021447	-0.057553	0.019176	0.0058004	-0.011336
3	0.14822	120.38	0.077458	-0.01822	-0.034635	-0.0073454	0.018007	-0.024669	-0.052805	-0.073642	-0.0021926	-0.040469	-0.014002	0.012158	0.050224	0.06391	-0.017924	0.032178	-0.086386	0.028744	0.0087318	-0.017014
4	0.19771	118.85	0.10332	-0.024261	-0.046234	-0.0097872	0.023952	-0.03301	-0.070435	-0.098197	-0.0029561	-0.053992	-0.018699	0.016234	0.06701	0.085204	-0.023779	0.042915	-0.11526	0.0383	0.011684	-0.022699
5	0.24723	117.33	0.12921	-0.030285	-0.057859	-0.012226	0.029868	-0.04141	-0.088077	-0.12276	-0.0037359	-0.067533	-0.02341	0.020322	0.08382	0.10649	-0.029575	0.053657	-0.14417	0.047843	0.014657	-0.02839
6	0.2968	115.81	0.15513	-0.036292	-0.069512	-0.014661	0.035756	-0.049869	-0.10573	-0.14732	-0.0045321	-0.081091	-0.028137	0.024421	0.10065	0.12778	-0.035311	0.064405	-0.17311	0.057373	0.017651	-0.034089
7	0.34641	114.3	0.18106	-0.042283	-0.081191	-0.017092	0.041614	-0.058387	-0.1234	-0.17188	-0.0053445	-0.094665	-0.032878	0.028532	0.11751	0.14906	-0.040987	0.075158	-0.2021	0.066889	0.020665	-0.039794
8	0.39605	112.8	0.20702	-0.048257	-0.092897	-0.019521	0.047444	-0.066965	-0.14109	-0.19645	-0.0061731	-0.10826	-0.037633	0.032655	0.13438	0.17034	-0.046603	0.085916	-0.23112	0.076392	0.0237	-0.045506
9	0.44574	111.3	0.233	-0.054214	-0.10463	-0.021946	0.053244	-0.075601	-0.15878	-0.22103	-0.007018	-0.12186	-0.042404	0.036788	0.15128	0.19161	-0.052158	0.09668	-0.26018	0.085882	0.026757	-0.051225
10	0.49546	109.81	0.259	-0.060154	-0.11639	-0.024367	0.059016	-0.084297	-0.17649	-0.2456	-0.007879	-0.13549	-0.047188	0.040934	0.1682	0.21287	-0.057654	0.10745	-0.28927	0.095359	0.029834	-0.05695
11	0.54523	108.33	0.28502	-0.066076	-0.12818	-0.026785	0.064758	-0.093052	-0.19421	-0.27018	-0.0087565	-0.14913	-0.051988	0.04509	0.18515	0.23413	-0.063089	0.11822	-0.3184	0.10482	0.032932	-0.062682
12	0.59503	106.85	0.31107	-0.071981	-0.13999	-0.0292	0.070471	-0.10187	-0.21195	-0.29476	-0.0096501	-0.16279	-0.056801	0.049258	0.20211	0.25539	-0.068463	0.129	-0.34757	0.11427	0.036051	-0.06842
13	0.64487	105.38	0.33714	-0.077869	-0.15183	-0.031611	0.076155	-0.11074	-0.2297	-0.31934	-0.01056	-0.17646	-0.061629	0.053437	0.2191	0.27664	-0.073777	0.13978	-0.37678	0.12371	0.039191	-0.074165
14	0.69475	103.91	0.36323	-0.083739	-0.16369	-0.034019	0.081809	-0.11967	-0.24746	-0.34393	-0.011486	-0.19015	-0.066472	0.057627	0.23611	0.29788	-0.079031	0.15057	-0.40602	0.13313	0.042353	-0.079917
15	0.74467	102.46	0.38934	-0.089592	-0.17558	-0.036424	0.087433	-0.12867	-0.26523	-0.36852	-0.012429	-0.20386	-0.071328	0.061829	0.25314	0.31912	-0.084224	0.16137	-0.4353	0.14254	0.045535	-0.085675
16	0.79462	101	0.41548	-0.095428	-0.1875	-0.038825	0.093029	-0.13772	-0.28301	-0.39311	-0.013388	-0.21758	-0.076198	0.066041	0.27019	0.34036	-0.089356	0.17217	-0.46461	0.15194	0.048738	-0.09144
17	0.84462	99.558	0.44163	-0.10125	-0.19944	-0.041223	0.098595	-0.14683	-0.30081	-0.4177	-0.014362	-0.23132	-0.081082	0.070264	0.28726	0.36158	-0.094426	0.18297	-0.49396	0.16132	0.051962	-0.097211
18	0.89465	98.119	0.46781	-0.10704	-0.21141	-0.043617	0.10413	-0.156	-0.31862	-0.44229	-0.015353	-0.24508	-0.08598	0.074498	0.30435	0.38281	-0.099436	0.19378	-0.52335	0.17069	0.055207	-0.10299
19	0.94471	96.685	0.49401	-0.11283	-0.2234	-0.046008	0.10964	-0.16523	-0.33644	-0.46689	-0.016361	-0.25885	-0.090893	0.078742	0.32147	0.40402	-0.10438	0.2046	-0.55277	0.18004	0.058472	-0.10877
20	0.99482	95.259	0.52024	-0.11859	-0.23542	-0.048395	0.11512	-0.17452	-0.35427	-0.49148	-0.017384	-0.27264	-0.095819	0.082996	0.3386	0.42523	-0.10927	0.21542	-0.58222	0.18938	0.061758	-0.11456
21	1.045	93.838	0.54648	-0.12434	-0.24747	-0.050777	0.12056	-0.18387	-0.37212	-0.51608	-0.018424	-0.28644	-0.10076	0.087259	0.35576	0.44644	-0.1141	0.22624	-0.61172	0.19871	0.065064	-0.12035
22	1.0951	92.425	0.57275	-0.13006	-0.25954	-0.053155	0.12598	-0.19328	-0.38998	-0.54067	-0.01948	-0.30025	-0.10571	0.091531	0.37294	0.46763	-0.11886	0.23707	-0.64124	0.20802	0.068391	-0.12615
23	1.1453	91.017	0.59904	-0.13577	-0.27163	-0.055529	0.13137	-0.20274	-0.40785	-0.56527	-0.020551	-0.31408	-0.11068	0.095812	0.39014	0.48882	-0.12356	0.24791	-0.6708	0.21732	0.071741	-0.13195
24	1.1956	89.616	0.62535	-0.14146	-0.28375	-0.057899	0.13672	-0.21226	-0.42573	-0.58986	-0.021637	-0.32793	-0.11566	0.1001	0.40735	0.51001	-0.1282	0.25875	-0.7004	0.2266	0.075113	-0.13776
25	1.2459	88.222	0.65168	-0.14713	-0.2959	-0.060266	0.14205	-0.22183	-0.44363	-0.61446	-0.022737	-0.34179	-0.12066	0.1044	0.42459	0.53118	-0.13277	0.2696	-0.73003	0.23587	0.078509	-0.14357
26	1.2962	86.834	0.67803	-0.15277	-0.30807	-0.062629	0.14734	-0.23146	-0.46153	-0.63905	-0.02385	-0.35566	-0.12567	0.10871	0.44184	0.55235	-0.13728	0.28045	-0.7597	0.24513	0.081926	-0.14939
27	1.3465	85.452	0.7044	-0.15838	-0.32027	-0.064986	0.15259	-0.24115	-0.47945	-0.66364	-0.024977	-0.36955	-0.13069	0.11303	0.45911	0.57351	-0.14172	0.2913	-0.78941	0.25437	0.085363	-0.15521
28	1.3969	84.077	0.73078	-0.16397	-0.3325	-0.067338	0.15782	-0.25089	-0.49737	-0.68823	-0.02612	-0.38345	-0.13573	0.11736	0.4764	0.59466	-0.1461	0.30216	-0.81915	0.2636	0.088822	-0.16104
29	1.4473	82.709	0.75718	-0.16953	-0.34475	-0.069682	0.16301	-0.26069	-0.51531	-0.71282	-0.027279	-0.39738	-0.14077	0.12169	0.49369	0.61579	-0.15042	0.31301	-0.84891	0.27281	0.092303	-0.16688
30	1.4977	81.347	0.78361	-0.17505	-0.35703	-0.072019	0.16816	-0.27054	-0.53324	-0.73741	-0.028455	-0.41131	-0.14582	0.12604	0.511	0.63691	-0.15468	0.32386	-0.87871	0.28201	0.095808	-0.17272
31	1.5482	79.991	0.81005	-0.18055	-0.36935	-0.074352	0.17328	-0.28045	-0.55119	-0.76201	-0.02965	-0.42525	-0.15088	0.13039	0.52831	0.65803	-0.15888	0.33471	-0.90854	0.2912	0.099337	-0.17858
32	1.5987	78.642	0.83653	-0.18602	-0.3817	-0.076683	0.17837	-0.29041	-0.56913	-0.78661	-0.030866	-0.4392	-0.15595	0.13474	0.54562	0.67912	-0.16301	0.34557	-0.93839	0.30038	0.10289	-0.18445
33	1.6492	77.3	0.86302	-0.19147	-0.39409	-0.079012	0.18342	-0.30043	-0.58708	-0.81121	-0.032103	-0.45317	-0.16103	0.1391	0.56294	0.70021	-0.16708	0.35643	-0.96827	0.30955	0.10647	-0.19035
34	1.6997	75.964	0.88954	-0.1969	-0.4065	-0.081344	0.18843	-0.3105	-0.60504	-0.83582	-0.03336	-0.46714	-0.16613	0.14345	0.58026	0.72127	-0.17111	0.3673	-0.99818	0.3187	0.11007	-0.19625
35	1.7502	74.635	0.91608	-0.2023	-0.41894	-0.083676	0.19341	-0.32061	-0.62299	-0.86044	-0.034638	-0.48111	-0.17125	0.14781	0.59758	0.7423	-0.17508	0.3782	-1.0281	0.32782	0.11368	-0.20216
36	1.8007	73.313	0.94265	-0.20768	-0.4314	-0.086017	0.19834	-0.33076	-0.64093	-0.88505	-0.035925	-0.49507	-0.17637	0.15219	0.6149	0.76332	-0.17901	0.38911	-1.058	0.33693	0.11732	-0.20807
37	1.8513	71.997	0.96925	-0.21303	-0.44389	-0.08838	0.20322	-0.34095	-0.65884	-0.90964	-0.037215	-0.50902	-0.1815	0.15658	0.63221	0.78432	-0.18288	0.40004	-1.088	0.34603	0.12099	-0.21398
38	1.9018	70.688	0.99588	-0.21835	-0.45641	-0.090762	0.20804	-0.35116	-0.67672	-0.93421	-0.038512	-0.52296	-0.18664	0.161	0.64951	0.80531	-0.18671	0.41098	-1.118	0.35512	0.1247	-0.21988
39	1.9523	69.386	1.0225	-0.22363	-0.46895	-0.09316	0.2128	-0.36139	-0.69456	-0.95875	-0.039804	-0.5369	-0.19178	0.16542	0.6668	0.82627	-0.1905	0.42192	-1.148	0.36419	0.12846	-0.22578
40	2.0027	68.09	1.0492	-0.22886	-0.48151	-0.095591	0.21752	-0.37163	-0.71235	-0.98326	-0.041077	-0.55084	-0.19693	0.16985	0.68407	0.8472	-0.19427	0.43284	-1.178	0.37323	0.13228	-0.23169
41	2.0532	66.802	1.0759	-0.23405	-0.49406	-0.098063	0.22222	-0.38189	-0.73007	-1.0077	-0.042315	-0.5648	-0.20207	0.17429	0.70132	0.86811	-0.19801	0.44374	-1.2081	0.38227	0.13619	-0.2376
42	2.1035	65.52	1.1025	-0.23919	-0.50659	-0.10057	0.2269	-0.39218	-0.74773	-1.0322	-0.043503	-0.57876	-0.20723	0.17874	0.71853	0.88898	-0.20172	0.45463	-1.2382	0.39131	0.14018	-0.24351
43	2.1539	64.245	1.1292	-0.24428	-0.51912	-0.1031	0.23158	-0.40249	-0.76534	-1.0566	-0.044647	-0.59272	-0.21243	0.1832	0.73571	0.9098	-0.20538	0.46553	-1.2683	0.40034	0.14427	-0.24945
44	2.2041	62.978	1.1558	-0.24931	-0.53162	-0.1056	0.23628	-0.41283	-0.78292	-1.081	-0.045766	-0.60665	-0.21768	0.18769	0.75282	0.93055	-0.20901	0.4764	-1.2983	0.40937	0.14845	-0.25542
45	2.2543	61.717	1.1823	-0.25431	-0.54412	-0.10806	0.241	-0.42321	-0.80043	-1.1053	-0.046911	-0.62055	-0.22301	0.19223	0.76988	0.95122	-0.2126	0.48723	-1.3282	0.4184	0.15273	-0.26143
46	2.3044	60.463	1.2089	-0.25928	-0.55664	-0.11047	0.24569	-0.43366	-0.81787	-1.1295	-0.048078	-0.63441	-0.22844	0.19681	0.78687	0.97181	-0.21613	0.49802	-1.3581	0.42746	0.1571	-0.26748
47	2.3544	59.217	1.2355	-0.26421	-0.56915	-0.11282	0.25031	-0.44417	-0.83522	-1.1536	-0.049248	-0.64826	-0.23399	0.20143	0.80381	0.99231	-0.21956	0.50881	-1.3878	0.43651	0.16158	-0.27355
48	2.4042	57.978	1.262	-0.26906	-0.58161	-0.11512	0.25483	-0.45475	-0.85246	-1.1775	-0.050395	-0.66206	-0.23962	0.20606	0.82069	1.0127	-0.2229	0.51955	-1.4174	0.44553	0.16617	-0.27961
49	2.4538	56.746	1.2886	-0.27379	-0.59395	-0.11737	0.2592	-0.46541	-0.86958	-1.2013	-0.05151	-0.67577	-0.24532	0.2107	0.83748	1.033	-0.22615	0.53024	-1.4469	0.45447	0.17086	-0.28561
50	2.5031	55.522	1.3151	-0.27839	-0.60617	-0.11956	0.26338	-0.47613	-0.8866	-1.2249	-0.052609	-0.6894	-0.25107	0.21539	0.85421	1.0532	-0.22928	0.54086	-1.4761	0.46333	0.17564	-0.29157
51	2.5522	54.306	1.3415	-0.28284	-0.61825	-0.12172	0.26738	-0.48691	-0.90346	-1.2485	-0.053751	-0.70297	-0.25686	0.22015	0.87085	1.0733	-0.23228	0.5514	-1.5049	0.47209	0.1805	-0.29752
52	2.6009	53.097	1.3679	-0.28711	-0.63021	-0.12394	0.27117	-0.49774	-0.92007	-1.272	-0.054977	-0.71645	-0.26269	0.22498	0.88737	1.0932	-0.23514	0.56181	-1.5334	0.48075	0.18547	-0.3035
53	2.6492	51.896	1.3942	-0.29118	-0.64195	-0.12623	0.27475	-0.50857	-0.93641	-1.2953	-0.056264	-0.72986	-0.26852	0.22983	0.90373	1.1128	-0.23783	0.57208	-1.5615	0.48931	0.19061	-0.30954
54	2.697	50.704	1.4203	-0.29498	-0.65342	-0.12854	0.27815	-0.51933	-0.95249	-1.3184	-0.05762	-0.74314	-0.27429	0.23468	0.91985	1.1322	-0.24035	0.5822	-1.5893	0.49779	0.19588	-0.31571
55	2.7441	49.519	1.4463	-0.29854	-0.66467	-0.13083	0.2813	-0.53002	-0.96829	-1.3413	-0.059042	-0.75626	-0.27997	0.23954	0.93572	1.1512	-0.24276	0.59213	-1.6165	0.50623	0.20123	-0.32202
56	2.7905	48.344	1.472	-0.30194	-0.67571	-0.13306	0.28421	-0.54068	-0.98376	-1.3638	-0.06046	-0.76922	-0.28558	0.24437	0.9513	1.17	-0.24503	0.60179	-1.6432	0.51463	0.20661	-0.32845
57	2.836	47.178	1.4973	-0.30518	-0.68653	-0.13522	0.28683	-0.55133	-0.9988	-1.386	-0.061867	-0.782	-0.29116	0.24918	0.96649	1.1885	-0.24708	0.6111	-1.6693	0.52294	0.21203	-0.33496
58	2.8805	46.021	1.5221	-0.30824	-0.69707	-0.13746	0.28922	-0.56192	-1.0134	-1.4077	-0.063272	-0.79454	-0.29668	0.25403	0.98123	1.2066	-0.24891	0.61994	-1.6947	0.53112	0.21754	-0.34148
59	2.9238	44.874	1.5464	-0.31119	-0.70733	-0.13979	0.29152	-0.57229	-1.0275	-1.4289	-0.064764	-0.80677	-0.3021	0.2589	0.9955	1.2242	-0.25053	0.62831	-1.7193	0.53911	0.22315	-0.34795
60	2.9657	43.737	1.5701	-0.31413	-0.71729	-0.14219	0.29366	-0.58239	-1.0411	-1.4497	-0.066262	-0.81857	-0.30754	0.26376	1.0092	1.2412	-0.25188	0.63618	-1.743	0.54684	0.2288	-0.35443
61	3.006	42.612	1.5933	-0.317	-0.72698	-0.14454	0.29548	-0.59215	-1.0543	-1.4702	-0.067711	-0.82976	-0.31296	0.26861	1.0224	1.2575	-0.25281	0.6435	-1.7659	0.55427	0.23446	-0.36093
62	3.0443	41.497	1.616	-0.31966	-0.73648	-0.14682	0.2971	-0.60147	-1.0668	-1.4903	-0.068985	-0.84016	-0.3183	0.27321	1.0351	1.2732	-0.25327	0.65021	-1.7875	0.56128	0.23995	-0.36748
63	3.0796	40.395	1.6379	-0.32198	-0.74514	-0.14888	0.29854	-0.60952	-1.0778	-1.5093	-0.069696	-0.84906	-0.32364	0.27755	1.0471	1.2879	-0.25339	0.65636	-1.8066	0.56787	0.24525	-0.37404
64	3.1104	39.305	1.659	-0.32377	-0.75233	-0.1506	0.29953	-0.61549	-1.0865	-1.5257	-0.069476	-0.85574	-0.32869	0.28148	1.0583	1.301	-0.25327	0.66187	-1.8222	0.57376	0.25007	-0.38015
65	3.1355	38.229	1.6782	-0.32503	-0.75812	-0.15194	0.29978	-0.61918	-1.0928	-1.5387	-0.068149	-0.8601	-0.33313	0.28463	1.068	1.3114	-0.25268	0.66631	-1.8335	0.57853	0.25413	-0.38533
66	3.1536	37.168	1.694	-0.32558	-0.7623	-0.15269	0.29928	-0.62032	-1.0964	-1.5479	-0.065656	-0.86192	-0.33664	0.28686	1.0748	1.3188	-0.25162	0.66937	-1.8397	0.58202	0.25739	-0.38934
67	3.1638	36.121	1.7056	-0.32522	-0.76445	-0.15274	0.29807	-0.61839	-1.0969	-1.5528	-0.061962	-0.86111	-0.33938	0.28807	1.0785	1.3231	-0.25025	0.67125	-1.8402	0.58412	0.25982	-0.39197
68	3.1651	35.09	1.7129	-0.32386	-0.76407	-0.1521	0.29604	-0.61296	-1.0938	-1.5529	-0.057075	-0.85791	-0.34148	0.28798	1.0788	1.324	-0.24833	0.6718	-1.8342	0.58459	0.26135	-0.39311
69	3.1557	34.078	1.7142	-0.32132	-0.76084	-0.15018	0.29203	-0.6037	-1.0866	-1.5491	-0.051006	-0.85253	-0.34299	0.28642	1.0742	1.32	-0.24571	0.66949	-1.8218	0.58198	0.2617	-0.39398
70	3.1339	33.087	1.7069	-0.31695	-0.75481	-0.14624	0.28504	-0.59036	-1.0754	-1.5425	-0.04369	-0.84491	-0.34364	0.2834	1.0623	1.3086	-0.24245	0.6631	-1.8038	0.57497	0.26047	-0.3959
71	3.0994	32.122	1.6897	-0.31002	-0.74655	-0.13999	0.2756	-0.57314	-1.0607	-1.5325	-0.035045	-0.83492	-0.34367	0.27906	1.0417	1.2882	-0.23884	0.65296	-1.7806	0.56369	0.25708	-0.39867
72	3.0536	31.185	1.6634	-0.30016	-0.73648	-0.13176	0.26475	-0.55292	-1.0431	-1.5192	-0.025481	-0.82319	-0.34365	0.27329	1.0129	1.2596	-0.23478	0.63993	-1.7521	0.54853	0.25168	-0.40198
73	2.9988	30.278	1.6299	-0.28745	-0.72498	-0.12151	0.25342	-0.53092	-1.0236	-1.5026	-0.014937	-0.81031	-0.34393	0.26567	0.97704	1.2242	-0.23052	0.62561	-1.7189	0.53032	0.24529	-0.40549
74	2.9379	29.403	1.5917	-0.27251	-0.71236	-0.10987	0.24281	-0.50836	-1.0031	-1.4825	-0.003055	-0.79657	-0.3443	0.25612	0.93606	1.1843	-0.22568	0.61146	-1.6824	0.5104	0.23893	-0.40874
75	2.8735	28.56	1.5519	-0.25594	-0.6994	-0.096926	0.23435	-0.48645	-0.98284	-1.4597	0.010131	-0.78245	-0.34458	0.24497	0.8927	1.143	-0.22055	0.59925	-1.6428	0.49076	0.23364	-0.41151
76	2.8075	27.749	1.5146	-0.23867	-0.6867	-0.083052	0.22956	-0.46528	-0.96182	-1.4334	0.024248	-0.76807	-0.34498	0.23262	0.85053	1.1039	-0.21569	0.59138	-1.5983	0.474	0.23034	-0.41313
77	2.7403	26.966	1.4847	-0.22154	-0.67204	-0.068704	0.23031	-0.44267	-0.93631	-1.4011	0.039577	-0.75099	-0.34483	0.21948	0.81341	1.0704	-0.21114	0.58924	-1.5454	0.46206	0.22927	-0.41223
78	2.6704	26.21	1.4639	-0.20431	-0.65325	-0.053714	0.23526	-0.41673	-0.90421	-1.3609	0.056647	-0.72902	-0.34314	0.20479	0.78255	1.0436	-0.2071	0.59116	-1.4824	0.45365	0.22816	-0.40801
79	2.5953	25.482	1.4502	-0.18613	-0.63032	-0.037941	0.24006	-0.38798	-0.86618	-1.313	0.075357	-0.70223	-0.33994	0.1878	0.75555	1.0207	-0.20416	0.59225	-1.4105	0.4442	0.22502	-0.40057
80	2.5125	24.783	1.4396	-0.16704	-0.60351	-0.021631	0.24259	-0.35714	-0.82339	-1.2586	0.095524	-0.67106	-0.33547	0.16928	0.72825	0.99762	-0.20202	0.58957	-1.3314	0.43134	0.22034	-0.39018
81	2.4203	24.114	1.4268	-0.14754	-0.57324	-0.0049968	0.2432	-0.32441	-0.77694	-1.199	0.11702	-0.63623	-0.32996	0.15002	0.69599	0.96967	-0.20067	0.5829	-1.2469	0.41541	0.21436	-0.37743
82	2.318	23.475	1.4055	-0.1282	-0.53987	0.01189	0.24243	-0.28987	-0.72785	-1.1355	0.13951	-0.59833	-0.32365	0.13046	0.65719	0.93522	-0.20018	0.57267	-1.1583	0.39668	0.20725	-0.3629
83	2.206	22.867	1.3723	-0.10922	-0.50382	0.028927	0.2406	-0.25398	-0.67703	-1.069	0.16262	-0.55798	-0.31694	0.11097	0.61322	0.89526	-0.20027	0.5595	-1.0672	0.3753	0.19927	-0.34714
84	2.0856	22.289	1.3278	-0.090839	-0.46564	0.046059	0.2378	-0.21724	-0.62526	-1.0004	0.18598	-0.51574	-0.31015	0.09181	0.56518	0.85073	-0.20064	0.54413	-0.9747	0.35163	0.19077	-0.33059
85	1.9586	21.741	1.2738	-0.073443	-0.42593	0.063359	0.23418	-0.18012	-0.57342	-0.93053	0.20941	-0.47209	-0.30344	0.072919	0.51408	0.80262	-0.2011	0.52704	-0.88186	0.32634	0.18205	-0.31357
86	1.8268	21.224	1.2122	-0.057362	-0.38534	0.080817	0.22992	-0.14303	-0.52238	-0.86	0.23271	-0.42733	-0.29668	0.054398	0.46103	0.75165	-0.20159	0.50838	-0.78948	0.30027	0.17331	-0.29625
87	1.6921	20.737	1.1447	-0.042859	-0.34441	0.098299	0.22525	-0.10631	-0.47254	-0.78919	0.25562	-0.38192	-0.28978	0.036686	0.40679	0.69848	-0.20214	0.48829	-0.69822	0.27403	0.16457	-0.27874
88	1.5562	20.279	1.0726	-0.029877	-0.30354	0.11578	0.22035	-0.070431	-0.42402	-0.71848	0.27789	-0.33648	-0.28277	0.020187	0.35181	0.64385	-0.203	0.46696	-0.60872	0.24805	0.15588	-0.26111
89	1.4209	19.85	0.99705	-0.01819	-0.2631	0.13339	0.21525	-0.035833	-0.37703	-0.64826	0.29931	-0.29153	-0.27573	0.0052318	0.29668	0.58852	-0.2044	0.44474	-0.52188	0.22269	0.1473	-0.24345
90	1.2878	19.449	0.91912	-0.0076693	-0.22344	0.15122	0.20996	-0.0027845	-0.33183	-0.57884	0.31979	-0.24738	-0.26886	-0.0080604	0.24202	0.53331	-0.2063	0.42209	-0.43845	0.19822	0.13896	-0.22588
91	1.1585	19.076	0.8399	0.0017216	-0.18479	0.1692	0.20456	0.028617	-0.28854	-0.51047	0.33915	-0.20422	-0.26229	-0.019827	0.18832	0.479	-0.20851	0.39942	-0.35891	0.17473	0.13113	-0.20848
92	1.0338	18.728	0.7602	0.010023	-0.14515	0.18723	0.1991	0.060485	-0.24727	-0.44113	0.35718	-0.16208	-0.25614	-0.030215	0.13588	0.4261	-0.21098	0.377	-0.28311	0.15223	0.12407	-0.19129
93	0.91342	18.408	0.67825	0.017275	-0.10324	0.20506	0.19169	0.094247	-0.20828	-0.36962	0.37343	-0.12113	-0.25058	-0.039305	0.082894	0.3729	-0.21594	0.3529	-0.21106	0.12869	0.11787	-0.17631
94	0.79856	18.117	0.59099	0.023523	-0.0607	0.22219	0.18093	0.1285	-0.17192	-0.29768	0.38737	-0.081811	-0.24576	-0.04716	0.02623	0.31622	-0.22485	0.3261	-0.14321	0.10313	0.11249	-0.16493
95	0.69342	17.857	0.49734	0.028859	-0.019188	0.23821	0.16785	0.16182	-0.13842	-0.2273	0.39872	-0.044515	-0.24166	-0.053901	-0.035192	0.25486	-0.23635	0.29849	-0.07985	0.077565	0.10781	-0.15595
96	0.60454	17.625	0.39969	0.033397	0.019684	0.25276	0.1536	0.1929	-0.10786	-0.16029	0.40734	-0.0094783	-0.23808	-0.059732	-0.099167	0.19093	-0.24889	0.27191	-0.021116	0.053796	0.10371	-0.14826
97	0.53866	17.42	0.30267	0.03726	0.054559	0.26565	0.13944	0.22063	-0.080207	-0.098142	0.41327	0.023176	-0.23484	-0.06487	-0.16159	0.12854	-0.26098	0.24803	0.033047	0.033206	0.099999	-0.14081
98	0.49975	17.237	0.21061	0.040579	0.084489	0.27681	0.12652	0.24417	-0.055288	-0.041563	0.41686	0.053425	-0.2318	-0.069497	-0.21873	0.071492	-0.27132	0.22821	0.082861	0.016879	0.096543	-0.13262
99	0.48706	17.074	0.1267	0.043357	0.11075	0.28729	0.11563	0.26443	-0.031916	0.010853	0.41985	0.082365	-0.22875	-0.073681	-0.26795	0.022426	-0.27935	0.2129	0.12944	0.0050617	0.093203	-0.12294
100	0.49619	16.927	0.051195	0.045568	0.13501	0.29797	0.10676	0.28283	-0.0091872	0.060617	0.42349	0.11092	-0.22552	-0.077444	-0.30947	-0.018946	-0.28569	0.2	0.17367	-0.0044611	0.0899	-0.1118
101	0.52151	16.795	-0.018211	0.047264	0.15739	0.30857	0.099428	0.2997	0.012667	0.10782	0.42749	0.13889	-0.22216	-0.080819	-0.34563	-0.054939	-0.29107	0.18728	0.2155	-0.01396	0.086633	-0.099725
102	0.55794	16.677	-0.083649	0.04848	0.178	0.31888	0.093271	0.31532	0.033493	0.15252	0.43164	0.16602	-0.21871	-0.083833	-0.378	-0.087035	-0.29578	0.17454	0.25491	-0.023607	0.083418	-0.087078
103	0.60141	16.572	-0.14595	0.049254	0.19695	0.32873	0.087984	0.32984	0.053181	0.19475	0.43578	0.19215	-0.21524	-0.086524	-0.40713	-0.11578	-0.30001	0.16204	0.29189	-0.033146	0.080241	-0.074139
104	0.6489	16.48	-0.20519	0.049624	0.21435	0.33806	0.083345	0.34339	0.071683	0.23465	0.4398	0.21721	-0.21176	-0.088932	-0.43342	-0.14156	-0.3039	0.14992	0.32651	-0.042406	0.077095	-0.061104
105	0.69829	16.399	-0.26149	0.049627	0.23033	0.34685	0.079216	0.35606	0.089014	0.27237	0.44366	0.24119	-0.20831	-0.091081	-0.45723	-0.16475	-0.30757	0.13823	0.35889	-0.051306	0.073998	-0.048101
106	0.74816	16.329	-0.31499	0.049296	0.24501	0.35511	0.075496	0.36796	0.10521	0.30804	0.44733	0.26413	-0.2049	-0.092992	-0.47888	-0.18563	-0.3111	0.12702	0.38913	-0.059795	0.070965	-0.035219
107	0.7976	16.268	-0.36586	0.048661	0.25849	0.36286	0.072112	0.37915	0.1203	0.3418	0.45082	0.28604	-0.20156	-0.094686	-0.49866	-0.20448	-0.31456	0.1163	0.41736	-0.067849	0.068008	-0.022517
108	0.84603	16.215	-0.41427	0.047749	0.27089	0.37013	0.06901	0.38971	0.13435	0.37378	0.45412	0.30698	-0.19829	-0.096182	-0.5168	-0.2215	-0.31799	0.10606	0.44371	-0.07546	0.065135	-0.010034
109	0.89308	16.171	-0.46037	0.046585	0.28229	0.37694	0.066152	0.39968	0.14741	0.40409	0.45725	0.327	-0.1951	-0.097499	-0.5335	-0.23688	-0.32143	0.096303	0.46828	-0.082632	0.062352	0.0022067
110	0.93855	16.134	-0.50431	0.045191	0.29276	0.38333	0.063509	0.40913	0.15954	0.43284	0.46022	0.34614	-0.19201	-0.098652	-0.54893	-0.25076	-0.3249	0.087004	0.49118	-0.089378	0.059666	0.014191
111	0.98233	16.104	-0.54621	0.043587	0.30238	0.38934	0.06106	0.41809	0.17079	0.46014	0.46305	0.36446	-0.18904	-0.099656	-0.56321	-0.26331	-0.32843	0.078145	0.51253	-0.095715	0.057078	0.025912
112	1.0244	16.08	-0.58621	0.041791	0.31123	0.395	0.058789	0.42662	0.18121	0.48609	0.46575	0.38202	-0.18618	-0.10052	-0.57649	-0.27462	-0.33203	0.069707	0.53243	-0.10166	0.054593	0.03737
113	1.0647	16.062	-0.62444	0.039819	0.31935	0.40034	0.056685	0.43474	0.19086	0.51078	0.46837	0.39886	-0.18345	-0.10127	-0.58887	-0.28482	-0.33572	0.061669	0.55096	-0.10724	0.052213	0.048564
114	1.1034	16.049	-0.661	0.037687	0.32682	0.4054	0.054736	0.44249	0.19979	0.53429	0.4709	0.41503	-0.18086	-0.10189	-0.60043	-0.29399	-0.33949	0.054008	0.56824	-0.11247	0.049938	0.0595
115	1.1404	16.04	-0.69601	0.035408	0.33367	0.4102	0.052938	0.44991	0.20803	0.55671	0.47337	0.43059	-0.17841	-0.10241	-0.61127	-0.30223	-0.34337	0.046705	0.58434	-0.11736	0.04777	0.070183
116	1.1759	16.035	-0.72958	0.032994	0.33997	0.41478	0.051283	0.45703	0.21565	0.5781	0.47581	0.44558	-0.1761	-0.10283	-0.62146	-0.30961	-0.34736	0.03974	0.59935	-0.12194	0.04571	0.080617
117	1.2099	16.035	-0.76179	0.030455	0.34574	0.41916	0.049766	0.46388	0.22269	0.59854	0.47822	0.46004	-0.17393	-0.10315	-0.63107	-0.3162	-0.35145	0.033095	0.61334	-0.12623	0.043758	0.09081
118	1.2425	16.037	-0.79275	0.027802	0.35104	0.42336	0.048385	0.47049	0.22917	0.6181	0.48062	0.47402	-0.1719	-0.10339	-0.64016	-0.32206	-0.35566	0.026752	0.62637	-0.13025	0.041914	0.10077
119	1.2739	16.043	-0.82254	0.025043	0.35589	0.42741	0.047135	0.47687	0.23514	0.63683	0.48302	0.48755	-0.17002	-0.10355	-0.64878	-0.32725	-0.35999	0.020696	0.63851	-0.13401	0.040179	0.1105
120	1.304	16.052	-0.85125	0.022187	0.36035	0.43134	0.046014	0.48306	0.24063	0.65479	0.48543	0.50067	-0.16827	-0.10363	-0.65698	-0.33182	-0.36444	0.014911	0.64981	-0.13754	0.038553	0.12
121	1.333	16.063	-0.87896	0.019241	0.36443	0.43516	0.045019	0.48908	0.24566	0.67203	0.48786	0.51342	-0.16667	-0.10364	-0.6648	-0.33582	-0.36902	0.0093843	0.66032	-0.14084	0.037035	0.12929
122	1.361	16.076	-0.90574	0.016211	0.36817	0.43889	0.044147	0.49495	0.25026	0.6886	0.49032	0.52584	-0.1652	-0.1036	-0.67229	-0.33929	-0.37373	0.0041023	0.67009	-0.14394	0.035625	0.13836
123	1.388	16.091	-0.93167	0.013104	0.37159	0.44254	0.043397	0.50068	0.25446	0.70455	0.49283	0.53794	-0.16385	-0.10349	-0.67947	-0.34227	-0.37857	-0.00094636	0.67917	-0.14685	0.034324	0.14722
124	1.414	16.108	-0.9568	0.0099237	0.37471	0.44614	0.042766	0.50629	0.25828	0.71992	0.49537	0.54976	-0.16264	-0.10333	-0.6864	-0.34479	-0.38354	-0.0057726	0.68759	-0.14959	0.03313	0.15589
125	1.4393	16.126	-0.98121	0.006676	0.37756	0.4497	0.042254	0.5118	0.26173	0.73476	0.49797	0.56133	-0.16155	-0.10312	-0.69308	-0.34689	-0.38865	-0.010386	0.69541	-0.15216	0.032044	0.16435
126	1.4638	16.145	-1.0049	0.0033652	0.38016	0.45323	0.041857	0.51722	0.26484	0.74909	0.50063	0.57268	-0.16059	-0.10287	-0.69956	-0.34859	-0.39389	-0.014796	0.70265	-0.15459	0.031066	0.17261
127	1.4876	16.165	-1.0281	-5.0804e-06	0.38251	0.45675	0.041576	0.52258	0.26763	0.76297	0.50335	0.58382	-0.15973	-0.10257	-0.70585	-0.34993	-0.39928	-0.019011	0.70936	-0.15687	0.030195	0.18069
128	1.5107	16.186	-1.0506	-0.0034311	0.38465	0.46027	0.041408	0.52787	0.27011	0.77642	0.50613	0.59479	-0.159	-0.10223	-0.71199	-0.35093	-0.40481	-0.023039	0.71556	-0.15904	0.029433	0.18857
129	1.5332	16.208	-1.0727	-0.0069098	0.38658	0.46379	0.041353	0.53313	0.27229	0.78947	0.50899	0.6056	-0.15837	-0.10185	-0.71798	-0.35161	-0.41048	-0.026887	0.72128	-0.16109	0.028779	0.19627
130	1.5553	16.23	-1.0943	-0.010438	0.38832	0.46733	0.041409	0.53876	0.2742	0.80216	0.51191	0.61627	-0.15785	-0.10144	-0.72386	-0.352	-0.4163	-0.03056	0.72654	-0.16303	0.028233	0.20379
131	1.5768	16.253	-1.1154	-0.014014	0.38988	0.47091	0.041575	0.54543	0.27583	0.8145	0.51492	0.62683	-0.15744	-0.10099	-0.72965	-0.35212	-0.42227	-0.034065	0.73137	-0.16488	0.027795	0.21113
132	1.5979	16.276	-1.1362	-0.017635	0.39167	0.47452	0.041851	0.55343	0.27721	0.8269	0.518	0.63729	-0.15715	-0.10051	-0.73535	-0.35198	-0.42839	-0.037408	0.73579	-0.16663	0.027465	0.21829
133	1.6188	16.299	-1.1567	-0.021299	0.39435	0.47818	0.042237	0.56269	0.27835	0.83991	0.52117	0.64767	-0.15696	-0.099986	-0.74099	-0.3516	-0.43467	-0.040594	0.73983	-0.16831	0.027243	0.22527
134	1.6393	16.322	-1.1768	-0.025005	0.39821	0.4819	0.042731	0.57284	0.27926	0.85381	0.52442	0.65799	-0.15689	-0.099434	-0.74658	-0.351	-0.4411	-0.043626	0.7435	-0.1699	0.027129	0.23208
135	1.6595	16.344	-1.1968	-0.028366	0.40325	0.48568	0.043333	0.58326	0.27995	0.86853	0.52776	0.66829	-0.15656	-0.098848	-0.75213	-0.35018	-0.4477	-0.046125	0.74721	-0.17143	0.027186	0.23871
136	1.6794	16.367	-1.2168	-0.031117	0.40883	0.48925	0.043969	0.59278	0.28008	0.88341	0.53085	0.67849	-0.15573	-0.098303	-0.75777	-0.34921	-0.4548	-0.047839	0.75125	-0.17286	0.027423	0.24482
137	1.6987	16.39	-1.2371	-0.033485	0.41387	0.4924	0.044534	0.60029	0.27913	0.89737	0.53318	0.68846	-0.15466	-0.097872	-0.76355	-0.34815	-0.46293	-0.049024	0.75542	-0.17416	0.027725	0.25006
138	1.7173	16.414	-1.2572	-0.035705	0.41741	0.49524	0.044966	0.60541	0.27721	0.90947	0.5348	0.6981	-0.15359	-0.097546	-0.76931	-0.34709	-0.47204	-0.049949	0.75954	-0.17529	0.027994	0.25458
139	1.735	16.439	-1.2767	-0.038	0.4189	0.49792	0.04531	0.60859	0.27492	0.91939	0.53609	0.70745	-0.15276	-0.09725	-0.77489	-0.34599	-0.48154	-0.050882	0.76345	-0.17624	0.028254	0.25878
140	1.7521	16.463	-1.2953	-0.04057	0.41847	0.50073	0.045825	0.61086	0.27283	0.92788	0.53753	0.71677	-0.15237	-0.096728	-0.78002	-0.3446	-0.49074	-0.052069	0.76699	-0.17699	0.028759	0.26306
141	1.7687	16.487	-1.3126	-0.043579	0.41698	0.50415	0.046984	0.61336	0.27147	0.93615	0.5396	0.72655	-0.15258	-0.095571	-0.78431	-0.34247	-0.49899	-0.053721	0.77007	-0.17756	0.029918	0.26791
142	1.7852	16.51	-1.3289	-0.047323	0.41544	0.50843	0.048988	0.61676	0.27092	0.94495	0.54259	0.737	-0.1536	-0.093756	-0.78776	-0.3394	-0.50612	-0.055899	0.77237	-0.17834	0.031752	0.27353
143	1.8018	16.533	-1.3447	-0.051775	0.41442	0.51349	0.051576	0.62117	0.27075	0.95449	0.54644	0.74786	-0.15521	-0.091756	-0.79086	-0.33568	-0.51249	-0.058192	0.77365	-0.17953	0.033785	0.27966
144	1.8185	16.554	-1.3609	-0.056332	0.41391	0.51908	0.054718	0.62652	0.27036	0.96475	0.55107	0.75912	-0.1567	-0.089847	-0.79364	-0.33134	-0.51864	-0.059957	0.77397	-0.18065	0.035764	0.28587
145	1.8352	16.574	-1.3773	-0.060984	0.41334	0.52517	0.058608	0.63255	0.26922	0.97548	0.55624	0.77097	-0.15797	-0.088027	-0.79568	-0.32619	-0.52524	-0.061213	0.77353	-0.18151	0.037816	0.29158
146	1.8515	16.593	-1.3934	-0.065761	0.4121	0.53193	0.063183	0.639	0.26749	0.98631	0.5616	0.78335	-0.15918	-0.086323	-0.79681	-0.3203	-0.53232	-0.062113	0.77279	-0.1822	0.040087	0.29676
147	1.8674	16.611	-1.4093	-0.070234	0.41018	0.53921	0.068088	0.64578	0.26552	0.99701	0.56698	0.79592	-0.16028	-0.084857	-0.79719	-0.31386	-0.53934	-0.062569	0.77166	-0.18265	0.042581	0.30187
148	1.883	16.628	-1.4251	-0.074315	0.40805	0.54662	0.072932	0.65279	0.2634	1.0076	0.57231	0.80827	-0.1613	-0.083725	-0.79725	-0.30705	-0.54609	-0.062643	0.77002	-0.18289	0.045224	0.30708
149	1.8982	16.645	-1.4409	-0.078068	0.40603	0.55366	0.077582	0.65997	0.26114	1.018	0.57759	0.82025	-0.16225	-0.082903	-0.79743	-0.3	-0.55258	-0.062388	0.7683	-0.18295	0.04796	0.3124
150	1.9132	16.66	-1.4568	-0.081543	0.4043	0.56009	0.082042	0.66726	0.25879	1.0282	0.58277	0.83187	-0.16314	-0.082339	-0.79795	-0.2928	-0.55884	-0.061849	0.76676	-0.18284	0.050743	0.31774
151	1.9278	16.675	-1.4725	-0.08478	0.40287	0.56602	0.08632	0.67463	0.25636	1.0383	0.58785	0.84315	-0.164	-0.081992	-0.79871	-0.28555	-0.56489	-0.061061	0.76545	-0.18257	0.05354	0.32307
152	1.9422	16.689	-1.4881	-0.087809	0.40168	0.57152	0.09042	0.68204	0.25388	1.0482	0.59281	0.8541	-0.16483	-0.081828	-0.79966	-0.27828	-0.57076	-0.060055	0.76433	-0.18218	0.056324	0.32833
153	1.9563	16.702	-1.5035	-0.090655	0.40068	0.57664	0.094349	0.68947	0.25137	1.058	0.59764	0.86475	-0.16564	-0.081819	-0.80075	-0.27105	-0.57645	-0.058856	0.76338	-0.18167	0.059077	0.33351
154	1.97	16.714	-1.5186	-0.093336	0.39985	0.58146	0.098111	0.69691	0.24885	1.0676	0.60235	0.8751	-0.16642	-0.081945	-0.80195	-0.26388	-0.58199	-0.057484	0.76257	-0.18105	0.061786	0.33859
155	1.9834	16.726	-1.5334	-0.095869	0.39914	0.586	0.10171	0.70433	0.24631	1.0771	0.60694	0.88516	-0.16719	-0.082188	-0.80323	-0.25681	-0.58739	-0.055955	0.76188	-0.18034	0.064439	0.34355
156	1.9965	16.736	-1.5479	-0.098264	0.39855	0.5903	0.10516	0.71174	0.24378	1.0864	0.6114	0.89495	-0.16795	-0.082535	-0.80457	-0.24984	-0.59265	-0.054285	0.76131	-0.17954	0.06703	0.34838
157	2.0093	16.746	-1.562	-0.10053	0.39806	0.5944	0.10845	0.71911	0.24127	1.0956	0.61573	0.90448	-0.1687	-0.082976	-0.80595	-0.24299	-0.59778	-0.052484	0.76083	-0.17866	0.069554	0.35309
158	2.0218	16.755	-1.5759	-0.10268	0.39767	0.59831	0.1116	0.72646	0.23877	1.1046	0.61994	0.91375	-0.16944	-0.083501	-0.80738	-0.23627	-0.60278	-0.050562	0.76046	-0.17771	0.072007	0.35767
159	2.034	16.762	-1.5894	-0.10472	0.39735	0.60205	0.11461	0.73376	0.2363	1.1135	0.62403	0.92278	-0.17017	-0.084104	-0.80883	-0.22968	-0.60767	-0.048529	0.76017	-0.17668	0.074387	0.36212
160	2.0459	16.769	-1.6027	-0.10665	0.39711	0.60563	0.11747	0.74103	0.23385	1.1223	0.62799	0.93157	-0.1709	-0.084779	-0.81031	-0.22323	-0.61245	-0.046392	0.75997	-0.1756	0.076693	0.36645
161	2.0575	16.774	-1.6156	-0.10848	0.39694	0.60907	0.12021	0.74826	0.23144	1.131	0.63185	0.94013	-0.17162	-0.085522	-0.81181	-0.21693	-0.61711	-0.044158	0.75985	-0.17445	0.078925	0.37064
162	2.0688	16.779	-1.6282	-0.11021	0.39683	0.61238	0.12281	0.75544	0.22906	1.1395	0.63559	0.94847	-0.17233	-0.086327	-0.81333	-0.21076	-0.62167	-0.041832	0.75982	-0.17325	0.081083	0.37471
163	2.0799	16.782	-1.6406	-0.11185	0.39679	0.61557	0.12528	0.76257	0.22671	1.1479	0.63922	0.95659	-0.17304	-0.087191	-0.81486	-0.20474	-0.62613	-0.039421	0.75987	-0.172	0.083166	0.37866
164	2.0907	16.784	-1.6526	-0.11339	0.39681	0.61864	0.12763	0.76967	0.2244	1.1562	0.64275	0.96451	-0.17374	-0.088112	-0.81641	-0.19887	-0.63049	-0.036928	0.75999	-0.1707	0.085176	0.38249
165	2.1012	16.784	-1.6644	-0.11485	0.39689	0.6216	0.12986	0.77671	0.22214	1.1644	0.64617	0.97222	-0.17444	-0.089087	-0.81797	-0.19314	-0.63475	-0.034359	0.7602	-0.16936	0.087113	0.3862
166	2.1115	16.784	-1.6759	-0.11623	0.39703	0.62445	0.13198	0.78371	0.21991	1.1725	0.64949	0.97974	-0.17513	-0.090114	-0.81955	-0.18755	-0.63891	-0.031719	0.76048	-0.16797	0.088978	0.3898
167	2.1216	16.782	-1.6871	-0.11752	0.39722	0.62721	0.13398	0.79067	0.21773	1.1805	0.65271	0.98706	-0.17581	-0.091189	-0.82114	-0.18211	-0.64299	-0.02901	0.76084	-0.16654	0.090773	0.39329
168	2.1314	16.778	-1.698	-0.11873	0.39746	0.62987	0.13586	0.79758	0.21559	1.1884	0.65584	0.9942	-0.17649	-0.092312	-0.82274	-0.1768	-0.64697	-0.026236	0.76128	-0.16507	0.092498	0.39667
169	2.141	16.774	-1.7088	-0.11987	0.39775	0.63243	0.13764	0.80444	0.21349	1.1962	0.65888	1.0012	-0.17717	-0.09348	-0.82436	-0.17164	-0.65087	-0.023402	0.76179	-0.16357	0.094156	0.39995
170	2.1504	16.768	-1.7192	-0.12093	0.3981	0.63491	0.13931	0.81126	0.21144	1.2038	0.66182	1.0079	-0.17784	-0.094691	-0.82598	-0.16661	-0.65468	-0.020509	0.76237	-0.16203	0.095746	0.40312
171	2.1595	16.76	-1.7294	-0.12192	0.39849	0.6373	0.14088	0.81804	0.20943	1.2114	0.66468	1.0146	-0.1785	-0.095945	-0.82763	-0.16171	-0.65841	-0.017563	0.76303	-0.16046	0.09727	0.40619
172	2.1685	16.751	-1.7394	-0.12284	0.39893	0.63961	0.14235	0.82477	0.20746	1.2189	0.66745	1.021	-0.17916	-0.097239	-0.82928	-0.15695	-0.66205	-0.014565	0.76377	-0.15886	0.09873	0.40916
173	2.1772	16.741	-1.7492	-0.12369	0.39942	0.64183	0.14372	0.83145	0.20554	1.2264	0.67014	1.0273	-0.17981	-0.098573	-0.83095	-0.15233	-0.66562	-0.011518	0.76457	-0.15723	0.10013	0.41204
174	2.1858	16.729	-1.7587	-0.12447	0.39995	0.64398	0.14499	0.8381	0.20367	1.2337	0.67275	1.0334	-0.18046	-0.099944	-0.83264	-0.14783	-0.6691	-0.0084261	0.76545	-0.15557	0.10146	0.41483
175	2.1941	16.716	-1.7681	-0.12519	0.40053	0.64604	0.14616	0.8447	0.20184	1.2409	0.67528	1.0394	-0.18109	-0.10135	-0.83434	-0.14346	-0.67251	-0.0052907	0.7664	-0.15388	0.10273	0.41753
176	2.2023	16.701	-1.7772	-0.12585	0.40114	0.64804	0.14725	0.85126	0.20005	1.248	0.67774	1.0452	-0.18172	-0.1028	-0.83605	-0.13921	-0.67585	-0.0021149	0.76742	-0.15217	0.10395	0.42013
177	2.2103	16.684	-1.7861	-0.12644	0.4018	0.64995	0.14825	0.85778	0.19831	1.2551	0.68012	1.0508	-0.18235	-0.10427	-0.83778	-0.13509	-0.67911	0.0010989	0.76851	-0.15043	0.1051	0.42265
178	2.2181	16.666	-1.7948	-0.12697	0.40249	0.65179	0.14915	0.86425	0.19662	1.2621	0.68243	1.0564	-0.18297	-0.10578	-0.83952	-0.13109	-0.6823	0.0043482	0.76967	-0.14868	0.1062	0.42508
179	2.2257	16.647	-1.8033	-0.12745	0.40322	0.65357	0.14997	0.87069	0.19497	1.269	0.68466	1.0617	-0.18358	-0.10732	-0.84128	-0.12721	-0.68542	0.0076306	0.77089	-0.1469	0.10724	0.42743
180	2.2332	16.625	-1.8116	-0.12787	0.40399	0.65527	0.15071	0.87709	0.19337	1.2758	0.68683	1.067	-0.18418	-0.1089	-0.84305	-0.12345	-0.68847	0.010944	0.77219	-0.14509	0.10823	0.4297
181	2.2405	16.603	-1.8198	-0.12823	0.40479	0.6569	0.15137	0.88345	0.19181	1.2825	0.68894	1.0721	-0.18477	-0.1105	-0.84484	-0.1198	-0.69145	0.014286	0.77355	-0.14327	0.10916	0.43188
182	2.2476	16.578	-1.8277	-0.12854	0.40563	0.65846	0.15194	0.88977	0.1903	1.2891	0.69097	1.0771	-0.18535	-0.11213	-0.84664	-0.11626	-0.69436	0.017654	0.77498	-0.14143	0.11005	0.43399
183	2.2546	16.552	-1.8355	-0.1288	0.40649	0.65995	0.15244	0.89605	0.18883	1.2957	0.69295	1.0819	-0.18593	-0.11379	-0.84846	-0.11284	-0.69721	0.021046	0.77647	-0.13957	0.11087	0.43601
184	2.2615	16.524	-1.8432	-0.12901	0.40739	0.66138	0.15285	0.9023	0.1874	1.3022	0.69486	1.0866	-0.1865	-0.11548	-0.8503	-0.10952	-0.7	0.024461	0.77803	-0.1377	0.11165	0.43796
185	2.2681	16.495	-1.8506	-0.12917	0.40832	0.66274	0.1532	0.90851	0.18602	1.3086	0.69672	1.0912	-0.18705	-0.11719	-0.85215	-0.10632	-0.70272	0.027895	0.77966	-0.1358	0.11238	0.43983
186	2.2747	16.464	-1.8579	-0.12928	0.40928	0.66403	0.15347	0.91469	0.18469	1.3149	0.69852	1.0957	-0.1876	-0.11892	-0.85402	-0.10321	-0.70538	0.031348	0.78134	-0.13389	0.11306	0.44164
187	2.281	16.431	-1.865	-0.12934	0.41027	0.66526	0.15366	0.92083	0.1834	1.3211	0.70026	1.1001	-0.18814	-0.12068	-0.85591	-0.10021	-0.70798	0.034816	0.78309	-0.13197	0.11369	0.44337
188	2.2873	16.396	-1.872	-0.12936	0.41128	0.66642	0.15379	0.92694	0.18216	1.3273	0.70194	1.1043	-0.18866	-0.12247	-0.85781	-0.097309	-0.71052	0.038299	0.7849	-0.13003	0.11427	0.44504
189	2.2934	16.36	-1.8788	-0.12934	0.41233	0.66752	0.15385	0.93302	0.18096	1.3334	0.70357	1.1085	-0.18918	-0.12427	-0.85973	-0.094506	-0.71301	0.041793	0.78678	-0.12807	0.11481	0.44664
190	2.2994	16.322	-1.8855	-0.12928	0.4134	0.66856	0.15384	0.93907	0.1798	1.3393	0.70515	1.1125	-0.18968	-0.1261	-0.86166	-0.091799	-0.71544	0.045298	0.78871	-0.1261	0.11531	0.44818
191	2.3052	16.282	-1.8921	-0.12917	0.41451	0.66952	0.15376	0.94509	0.17869	1.3453	0.70668	1.1164	-0.19018	-0.12795	-0.86361	-0.089186	-0.71781	0.048811	0.7907	-0.12412	0.11576	0.44966
192	2.3109	16.241	-1.8985	-0.12903	0.41564	0.67043	0.15362	0.95108	0.17762	1.3511	0.70816	1.1203	-0.19066	-0.12982	-0.86558	-0.086665	-0.72013	0.05233	0.79275	-0.12212	0.11616	0.45109
193	2.3165	16.198	-1.9047	-0.12884	0.4168	0.67127	0.15341	0.95704	0.17659	1.3568	0.7096	1.124	-0.19112	-0.13171	-0.86757	-0.084235	-0.72239	0.055853	0.79486	-0.12011	0.11653	0.45246
194	2.3219	16.153	-1.9109	-0.12862	0.41798	0.67205	0.15314	0.96297	0.17561	1.3625	0.71098	1.1276	-0.19158	-0.13361	-0.86957	-0.081892	-0.72461	0.05938	0.79703	-0.11809	0.11685	0.45378
195	2.3273	16.106	-1.9169	-0.12837	0.41919	0.67277	0.15281	0.96887	0.17467	1.368	0.71232	1.1311	-0.19202	-0.13553	-0.87159	-0.079635	-0.72677	0.062907	0.79925	-0.11606	0.11713	0.45506
196	2.3325	16.058	-1.9227	-0.12808	0.42043	0.67343	0.15242	0.97475	0.17378	1.3735	0.71361	1.1345	-0.19245	-0.13747	-0.87362	-0.077461	-0.72888	0.066433	0.80153	-0.11402	0.11737	0.45628
197	2.3376	16.007	-1.9285	-0.12776	0.4217	0.67402	0.15197	0.98061	0.17293	1.3789	0.71486	1.1379	-0.19288	-0.13943	-0.87568	-0.07537	-0.73094	0.069956	0.80386	-0.11196	0.11757	0.45747
198	2.3425	15.956	-1.9341	-0.12741	0.42298	0.67456	0.15146	0.98644	0.17212	1.3842	0.71607	1.1411	-0.19329	-0.14139	-0.87775	-0.073359	-0.73296	0.073474	0.80625	-0.10989	0.11774	0.45861
199	2.3474	15.902	-1.9396	-0.12703	0.4243	0.67504	0.1509	0.99225	0.17135	1.3894	0.71723	1.1443	-0.1937	-0.14337	-0.87984	-0.071427	-0.73492	0.076985	0.80869	-0.1078	0.11786	0.45971
200	2.3521	15.846	-1.945	-0.12662	0.42564	0.67546	0.15028	0.99803	0.17063	1.3945	0.71836	1.1473	-0.19411	-0.14536	-0.88194	-0.069572	-0.73684	0.080489	0.81118	-0.1057	0.11795	0.46078
201	2.3568	15.789	-1.9502	-0.12619	0.427	0.67583	0.1496	1.0038	0.16995	1.3996	0.71944	1.1503	-0.19452	-0.14735	-0.88407	-0.067793	-0.73872	0.083985	0.81372	-0.10358	0.118	0.46181
202	2.3613	15.73	-1.9554	-0.12574	0.42839	0.67613	0.14887	1.0095	0.16932	1.4045	0.72048	1.1532	-0.19493	-0.14935	-0.8862	-0.066089	-0.74055	0.087474	0.81632	-0.10145	0.11802	0.46281
203	2.3657	15.669	-1.9604	-0.12526	0.4298	0.67638	0.14809	1.0152	0.16872	1.4094	0.72148	1.156	-0.19533	-0.15136	-0.88836	-0.064457	-0.74233	0.090954	0.81896	-0.099296	0.11799	0.46379
204	2.37	15.607	-1.9654	-0.12477	0.43123	0.67657	0.14724	1.0208	0.16818	1.4141	0.72245	1.1588	-0.19575	-0.15336	-0.89052	-0.062897	-0.74408	0.094426	0.82165	-0.097123	0.11793	0.46473
205	2.3742	15.543	-1.9702	-0.12426	0.43268	0.67671	0.14634	1.0265	0.16767	1.4188	0.72337	1.1614	-0.19616	-0.15537	-0.89269	-0.061407	-0.74577	0.097891	0.82439	-0.09493	0.11782	0.46566
206	2.3783	15.477	-1.9749	-0.12374	0.43416	0.67679	0.14537	1.032	0.16722	1.4233	0.72426	1.164	-0.19659	-0.15737	-0.89487	-0.059986	-0.74742	0.10135	0.82718	-0.092715	0.11767	0.46656
207	2.3823	15.409	-1.9796	-0.1232	0.43566	0.67681	0.14435	1.0376	0.16681	1.4278	0.72511	1.1665	-0.19702	-0.15938	-0.89706	-0.058631	-0.74902	0.1048	0.83001	-0.090477	0.11748	0.46744
208	2.3862	15.339	-1.9841	-0.12265	0.43717	0.67677	0.14326	1.0431	0.16645	1.4321	0.72593	1.1689	-0.19747	-0.16137	-0.89925	-0.057343	-0.75057	0.10824	0.83289	-0.088214	0.11724	0.46831
209	2.39	15.268	-1.9885	-0.1221	0.43871	0.67669	0.1421	1.0486	0.16613	1.4364	0.72671	1.1712	-0.19793	-0.16336	-0.90145	-0.056118	-0.75207	0.11167	0.83582	-0.085926	0.11696	0.46916
210	2.3938	15.195	-1.9928	-0.12153	0.44026	0.67654	0.14088	1.054	0.16587	1.4406	0.72746	1.1734	-0.1984	-0.16534	-0.90364	-0.054956	-0.75351	0.11509	0.83879	-0.083611	0.11663	0.46999
211	2.3974	15.12	-1.9971	-0.12096	0.44182	0.67633	0.1396	1.0594	0.16565	1.4446	0.72817	1.1756	-0.19889	-0.16732	-0.90584	-0.053855	-0.75491	0.11851	0.8418	-0.081268	0.11625	0.47082
212	2.4009	15.043	-2.0012	-0.12039	0.4434	0.67607	0.13824	1.0647	0.16549	1.4486	0.72886	1.1776	-0.1994	-0.16928	-0.90803	-0.052814	-0.75625	0.12192	0.84485	-0.078895	0.11582	0.47163
213	2.4043	14.965	-2.0052	-0.11982	0.44499	0.67574	0.13681	1.07	0.16537	1.4525	0.72951	1.1796	-0.19992	-0.17123	-0.91022	-0.051832	-0.75753	0.12532	0.84795	-0.076493	0.11534	0.47244
214	2.4077	14.885	-2.0092	-0.11924	0.44659	0.67535	0.13532	1.0752	0.16531	1.4563	0.73014	1.1815	-0.20044	-0.17317	-0.9124	-0.050909	-0.75875	0.12872	0.85108	-0.074069	0.11481	0.47324
215	2.4109	14.803	-2.0131	-0.11867	0.4482	0.67489	0.13374	1.0804	0.16531	1.46	0.73075	1.1833	-0.20098	-0.1751	-0.91457	-0.050044	-0.75992	0.1321	0.85426	-0.071625	0.11423	0.47404
216	NaN	14.719	-2.0168	-0.11809	0.44982	0.67437	0.1321	1.0855	0.16536	1.4637	0.73134	1.1851	-0.20152	-0.17703	-0.91673	-0.049238	-0.76102	0.13549	0.85748	-0.069166	0.11359	0.47484
217	NaN	14.634	-2.0205	-0.11751	0.45144	0.67378	0.13037	1.0906	0.16546	1.4672	0.7319	1.1867	-0.20207	-0.17895	-0.91887	-0.048491	-0.76206	0.13887	0.86075	-0.066696	0.1129	0.47564
218	NaN	14.547	-2.0241	-0.11693	0.45308	0.67312	0.12856	1.0956	0.16562	1.4706	0.73246	1.1883	-0.20261	-0.18086	-0.921	-0.047802	-0.76304	0.14224	0.86406	-0.064219	0.11216	0.47644
219	NaN	14.458	-2.0276	-0.11636	0.45472	0.6724	0.12667	1.1006	0.16584	1.474	0.733	1.1898	-0.20315	-0.18276	-0.9231	-0.047173	-0.76395	0.14562	0.8674	-0.06174	0.11136	0.47726
220	NaN	14.368	-2.031	-0.11578	0.45637	0.6716	0.12469	1.1055	0.16611	1.4773	0.73353	1.1912	-0.20369	-0.18466	-0.92518	-0.046602	-0.7648	0.14899	0.8708	-0.059263	0.11051	0.47808
221	NaN	14.275	-2.0343	-0.1152	0.45804	0.67073	0.12262	1.1103	0.16644	1.4805	0.73405	1.1925	-0.20422	-0.18655	-0.92723	-0.04609	-0.76558	0.15237	0.87423	-0.056792	0.1096	0.47891
222	NaN	14.181	-2.0375	-0.11463	0.45972	0.66978	0.12046	1.1151	0.16683	1.4836	0.73457	1.1938	-0.20473	-0.18844	-0.92924	-0.045636	-0.7663	0.15575	0.87771	-0.054332	0.10864	0.47975
223	NaN	14.086	-2.0406	-0.11405	0.46142	0.66876	0.11819	1.1199	0.16727	1.4867	0.73508	1.1949	-0.20524	-0.19032	-0.93123	-0.045242	-0.76695	0.15913	0.88124	-0.051886	0.10763	0.48061
224	NaN	13.989	-2.0436	-0.11348	0.46315	0.66766	0.11583	1.1246	0.16777	1.4896	0.73559	1.196	-0.20573	-0.19219	-0.93317	-0.044906	-0.76753	0.16251	0.8848	-0.049459	0.10656	0.48147
225	NaN	13.89	-2.0465	-0.11291	0.4649	0.66647	0.11336	1.1293	0.16833	1.4925	0.7361	1.197	-0.20622	-0.19406	-0.93507	-0.044632	-0.76805	0.1659	0.88841	-0.047054	0.10543	0.48235
226	NaN	13.789	NaN	-0.11233	0.46668	0.66521	0.11078	1.1339	0.16894	1.4954	0.7366	1.198	-0.2067	-0.19593	-0.93693	-0.044421	-0.7685	0.1693	0.89207	-0.044673	0.10425	0.48324
227	NaN	13.687	NaN	-0.11174	0.4685	0.66386	0.1081	1.1384	0.16961	1.4981	0.7371	1.1988	-0.20717	-0.1978	-0.93874	-0.044276	-0.76888	0.17271	0.89576	-0.042317	0.10301	0.48415
228	NaN	13.583	NaN	-0.11114	0.47036	0.66243	0.10531	1.1429	0.17034	1.5008	0.7376	1.1996	-0.20765	-0.19966	-0.94049	-0.044201	-0.7692	0.17612	0.8995	-0.03999	0.10173	0.48507
229	NaN	13.477	NaN	-0.11053	0.47225	0.6609	0.10241	1.1473	0.17113	1.5035	0.73809	1.2003	-0.20812	-0.20152	NaN	-0.044199	-0.76945	0.17952	0.90328	-0.037694	0.1004	0.48601
230	NaN	13.37	NaN	-0.1099	0.47419	0.65929	0.099409	1.1517	0.17198	1.506	0.73858	1.2009	-0.2086	-0.20338	NaN	-0.044273	-0.76964	0.18293	0.9071	-0.035429	0.099033	0.48697
231	NaN	13.261	NaN	-0.10925	0.47618	0.65758	0.096306	1.1561	0.17288	1.5085	0.73907	1.2015	-0.20908	-0.20524	NaN	-0.044426	-0.76977	0.18632	0.91096	-0.033199	0.097625	0.48794
232	NaN	13.151	NaN	-0.10858	0.47821	0.65578	0.093102	1.1604	0.17384	1.5109	0.73955	1.202	-0.20957	-0.2071	NaN	NaN	-0.76985	0.1897	0.91486	-0.031006	0.096183	0.48893
233	NaN	13.039	NaN	-0.10788	0.48028	0.65389	0.089797	1.1646	0.17486	1.5133	0.74003	1.2024	-0.21007	NaN	NaN	NaN	-0.76988	0.19306	0.9188	-0.028852	0.09471	0.48994
234	NaN	12.925	NaN	-0.10716	0.48241	0.65192	0.086392	1.1688	0.17594	1.5155	0.74051	1.2027	-0.21057	NaN	NaN	NaN	-0.76986	0.1964	0.92278	NaN	NaN	0.49097
235	NaN	12.81	NaN	-0.10641	0.48458	0.64986	0.082889	1.173	0.17707	1.5177	0.74099	1.2029	-0.21108	NaN	NaN	NaN	-0.7698	0.19971	0.9268	NaN	NaN	0.49203
236	NaN	12.693	NaN	-0.10564	0.48681	0.64773	NaN	1.1771	0.17826	1.5198	0.74147	1.2031	-0.21159	NaN	NaN	NaN	NaN	NaN	0.93086	NaN	NaN	0.49311


==> data/mc/mc_ap2_rho.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	1.3516e-09	1.2353e-09	5.2451e-10	-4.5395e-10	-2.8731e-10	2.4779e-10	-1.0153e-10	8.7607e-10	8.2766e-10	8.5299e-11	3.3651e-10	6.2679e-10	-2.188e-10	-2.3564e-11	-4.0462e-10	1.2349e-10	-1.29e-10	3.383e-10	2.1205e-10	4.4289e-10	-1.5497e-10	-7.4426e-10
1	1.6102e-09	1.5014e-09	8.0914e-10	-9.9006e-11	8.9504e-12	-1.7252e-10	7.9819e-11	6.7734e-10	7.2349e-10	5.1664e-10	3.0483e-10	8.6669e-10	-4.2959e-11	-2.0754e-10	-4.0007e-10	-7.6555e-11	-3.7942e-10	2.2194e-10	8.8624e-10	5.786e-10	-3.012e-10	-7.478e-10
2	2.0044e-09	1.8432e-09	1.1982e-09	4.9951e-11	2.1479e-11	-3.4024e-10	-3.694e-10	6.844e-10	5.3325e-10	5.1243e-10	-6.275e-11	9.7704e-10	5.8695e-10	-2.1756e-10	-5.2093e-10	-4.5036e-10	-4.8259e-10	-3.5421e-10	1.2125e-09	7.0904e-10	-6.0322e-10	-7.6498e-10
3	2.4168e-09	2.2614e-09	6.1478e-10	1.6425e-10	1.5452e-10	-5.0802e-10	-4.1896e-10	8.2536e-10	5.4407e-10	6.8392e-10	2.5833e-10	9.3839e-10	-7.7178e-11	3.8599e-11	-5.3984e-10	-6.1041e-10	-8.1105e-11	2.7138e-11	1.426e-09	1.2533e-09	-6.8202e-10	-2.0197e-10
4	2.9238e-09	2.7772e-09	2.3959e-10	4.1485e-10	-2.0295e-10	-1.0219e-09	-7.6355e-10	1.0688e-09	2.9057e-10	2.9989e-10	1.3799e-09	1.0191e-09	3.217e-11	-6.2572e-10	-4.3388e-10	-9.0362e-10	5.5032e-10	9.6108e-10	4.7377e-10	1.4455e-09	-1.119e-09	-8.262e-10
5	3.5396e-09	3.4514e-09	4.2852e-10	1.138e-09	-4.7108e-10	-9.8246e-10	-1.1861e-09	2.2681e-09	5.1343e-10	-7.9129e-10	2.2334e-09	1.3107e-09	8.5211e-10	-1.4527e-09	-1.0256e-09	-1.2767e-09	9.2489e-11	2.3587e-09	-3.2966e-10	2.1343e-09	-1.5012e-09	3.7511e-11
6	4.3315e-09	4.2863e-09	3.3259e-10	1.4399e-09	-6.5379e-10	-4.3016e-10	-5.3789e-10	2.6255e-09	1.8167e-10	-9.6468e-10	3.2557e-09	3.0906e-09	2.0626e-09	-2.3366e-09	-1.463e-09	-1.1025e-09	-2.0573e-10	2.7293e-09	-1.539e-09	1.1425e-09	-1.8896e-09	-2.1626e-10
7	5.267e-09	5.3209e-09	1.0451e-09	2.1574e-09	-1.1678e-09	-1.1084e-09	-7.6072e-10	1.7804e-09	-9.2955e-11	-4.6442e-10	4.4615e-09	3.0816e-09	1.8444e-09	-2.541e-09	-1.5946e-09	8.2664e-10	-1.6208e-10	1.1212e-09	-2.2038e-09	1.3411e-09	-1.473e-09	-3.8981e-10
8	6.2222e-09	6.659e-09	1.5777e-09	4.8568e-09	-8.1957e-10	-1.7412e-09	-7.505e-10	3.6315e-10	4.4627e-10	2.925e-10	5.065e-09	6.136e-10	3.906e-09	-3.0684e-09	-1.9768e-09	2.1091e-09	-1.3075e-09	7.1417e-10	-2.6005e-09	4.2109e-09	-5.393e-10	-8.3265e-10
9	7.68e-09	8.3447e-09	2.2876e-09	7.8174e-09	-2.3797e-10	-2.5764e-09	-2.3124e-09	-6.3776e-10	7.8036e-10	2.3135e-10	5.732e-09	-1.4575e-09	4.9016e-09	-3.4067e-09	-2.9842e-09	6.8274e-10	-3.1926e-09	2.7423e-09	-3.4542e-09	6.3098e-09	1.2144e-09	-1.5261e-10
10	9.5892e-09	1.0452e-08	1.0303e-09	1.1088e-08	6.9902e-11	-4.4377e-09	-1.4645e-09	-7.3761e-12	6.7267e-10	-7.6261e-10	3.1532e-09	-1.0384e-09	3.5398e-09	-5.3723e-09	-4.1293e-09	1.5679e-09	-3.6796e-09	4.7142e-09	-3.9016e-09	4.3652e-09	4.7804e-09	-9.3539e-10
11	1.1779e-08	1.3114e-08	3.9535e-10	1.0206e-08	3.367e-11	-5.3057e-09	-3.7026e-09	-7.0071e-10	2.1377e-09	1.1232e-09	5.7807e-09	-8.3304e-10	6.7506e-09	-7.8721e-09	-2.7832e-09	7.7497e-09	-4.9923e-09	4.274e-09	-2.9188e-09	6.3785e-09	5.5725e-09	1.3846e-09
12	1.4492e-08	1.6486e-08	2.1949e-09	8.5831e-09	5.7197e-09	-4.1443e-09	-3.0004e-09	-4.0287e-09	9.4e-09	1.9645e-09	5.9887e-09	-4.7189e-10	9.4673e-09	-1.0843e-08	-6.0775e-09	8.2997e-09	-2.1181e-09	9.359e-09	3.0267e-09	7.2333e-09	5.0944e-09	-4.5808e-11
13	1.7656e-08	2.0711e-08	6.3995e-09	8.0276e-09	8.21e-09	-2.1937e-09	-1.9779e-09	-3.2413e-09	1.3151e-08	4.2658e-09	4.539e-09	-1.7347e-09	1.4158e-08	-9.9436e-09	-8.9547e-09	4.4759e-09	-2.7194e-09	1.09e-08	8.8559e-09	6.2037e-09	6.9755e-09	-1.5214e-09
14	2.176e-08	2.5993e-08	7.5122e-09	1.2696e-08	4.1526e-09	-5.7905e-09	4.7041e-09	-9.0438e-09	7.2104e-09	6.0322e-09	7.737e-09	-1.8327e-09	1.8675e-08	-1.2352e-08	-8.8942e-09	1.1313e-08	-5.6002e-09	1.3242e-08	7.1501e-09	4.217e-09	1.7309e-09	1.5979e-09
15	2.6503e-08	3.2628e-08	1.0175e-08	6.9676e-09	1.1282e-08	-3.6279e-09	2.6322e-09	-3.467e-09	1.8988e-09	-1.7231e-09	9.6853e-09	3.3543e-09	1.1424e-08	-9.3314e-09	-1.0886e-08	9.5012e-09	-4.2814e-09	1.5975e-08	3.5013e-09	3.6154e-09	-2.045e-09	7.8798e-10
16	3.3458e-08	4.0905e-08	1.9135e-08	1.2858e-08	1.1266e-08	-1.1177e-08	6.0942e-09	4.2894e-09	1.0224e-08	-3.3291e-09	6.0447e-09	7.9457e-09	1.2123e-08	-1.3109e-08	-7.2295e-09	1.2358e-08	-2.4803e-10	1.3889e-08	6.532e-09	-8.9763e-11	-6.9411e-09	3.9164e-09
17	3.9796e-08	5.1234e-08	1.8971e-08	1.6985e-08	2.7539e-08	-3.3909e-09	1.0468e-08	-4.0782e-10	1.0647e-08	-5.7658e-09	1.455e-08	8.7824e-09	2.0485e-08	-2.8265e-08	-8.6715e-09	1.2955e-08	-7.6011e-09	6.2405e-09	7.9686e-10	-7.5135e-10	-5.5925e-09	1.3294e-08
18	4.7702e-08	6.4054e-08	1.6428e-08	1.7223e-08	2.8825e-08	6.1333e-09	1.7666e-09	-2.266e-10	-3.5421e-09	1.4112e-09	7.5858e-09	1.6478e-09	3.5124e-09	-3.5911e-08	-8.9677e-09	1.1476e-08	-1.5791e-09	1.534e-08	1.2155e-08	9.8806e-10	-9.1616e-09	3.3633e-08
19	5.8648e-08	7.9947e-08	3.203e-08	3.7892e-10	2.5952e-08	-1.5021e-09	-5.7949e-09	4.6443e-09	-1.2156e-08	3.1249e-08	3.8028e-09	7.0693e-09	1.961e-08	-4.027e-08	-2.907e-09	1.7125e-08	-1.1614e-09	3.0909e-08	2.4223e-08	1.7141e-08	-5.8677e-09	2.5427e-08
20	7.0677e-08	9.9718e-08	3.1611e-08	1.7416e-08	1.9598e-08	1.0294e-08	-2.352e-09	1.7192e-08	-3.6751e-08	2.765e-08	5.7373e-09	2.873e-08	1.4964e-08	-4.7414e-08	-8.9061e-09	1.7429e-08	-4.2621e-10	3.1794e-08	1.1821e-08	1.8773e-08	-1.3381e-08	1.7527e-08
21	8.5043e-08	1.2424e-07	3.3977e-08	2.9486e-08	1.3872e-08	2.0593e-08	8.4593e-09	3.5609e-08	-3.0463e-08	2.1203e-08	2.816e-08	4.5069e-08	8.9766e-09	-6.5114e-08	-3.2664e-08	2.2869e-08	1.6034e-08	4.3123e-08	-4.7629e-09	1.0732e-08	5.776e-09	2.712e-08
22	1.0229e-07	1.5541e-07	5.0009e-08	3.082e-08	1.8131e-10	7.7442e-09	-9.9225e-09	8.8189e-08	-1.8892e-08	6.5205e-09	3.195e-08	2.842e-08	1.9237e-08	-6.9917e-08	-2.6614e-08	1.7109e-08	3.1215e-08	4.6235e-08	-4.7884e-09	-1.7606e-09	2.9038e-08	4.065e-08
23	1.2548e-07	1.9417e-07	4.2089e-08	6.7921e-08	2.5847e-09	2.271e-08	-3.2854e-08	8.624e-08	-3.3814e-09	9.7503e-09	5.4307e-08	4.0305e-08	2.0461e-08	-5.047e-08	-2.3932e-08	1.2052e-08	7.178e-08	2.8628e-08	-2.586e-08	3.0406e-08	5.5246e-08	2.1176e-08
24	1.4716e-07	2.4238e-07	3.6044e-08	1.109e-07	-1.6283e-08	-2.3115e-08	-3.3196e-08	8.6244e-08	1.812e-08	1.7332e-08	6.2117e-08	3.3355e-08	-9.6318e-09	-5.6835e-08	-2.7712e-08	-2.0953e-08	4.6773e-08	-9.1219e-09	-7.0111e-08	3.3446e-08	5.2642e-08	3.1648e-08
25	1.8235e-07	3.0492e-07	-1.352e-08	1.7402e-07	2.3703e-09	1.0549e-09	-6.6875e-08	8.2709e-08	4.7511e-09	5.8353e-08	9.802e-08	4.4208e-08	1.8771e-08	-3.5923e-08	-8.3646e-08	-3.9946e-08	5.1525e-08	-1.2894e-08	-7.1001e-08	3.0813e-08	1.4667e-08	1.0351e-08
26	2.2816e-07	3.8572e-07	-5.0908e-08	2.4417e-07	-1.9187e-08	5.2281e-08	-1.0817e-07	8.7878e-08	5.0491e-08	8.5391e-08	6.9151e-08	-3.4134e-08	7.3595e-08	-5.124e-08	-1.2034e-07	-1.4995e-08	3.2522e-08	1.3496e-08	-3.6389e-08	3.6476e-08	4.8224e-09	1.0714e-08
27	2.7266e-07	4.874e-07	-8.5849e-08	2.7066e-07	-4.3357e-09	2.4749e-08	-8.2137e-08	1.114e-07	2.5117e-08	5.6362e-08	4.1332e-08	-6.0738e-08	1.2143e-07	-1.0783e-07	-1.7454e-07	-2.9925e-08	-1.6137e-08	-4.7278e-08	7.3242e-08	-1.0068e-08	-1.7706e-08	4.6083e-08
28	3.3927e-07	6.1513e-07	-3.2967e-08	2.5345e-07	-2.5859e-08	1.2789e-07	-9.048e-08	1.2462e-07	8.6904e-08	-5.1932e-08	9.4583e-09	-1.3826e-08	1.2416e-07	-4.7957e-08	-2.4281e-07	-1.093e-07	-2.9205e-08	-1.0027e-07	1.6573e-07	1.6156e-08	5.1511e-08	3.2032e-08
29	4.1219e-07	7.6945e-07	3.8146e-08	3.2878e-07	-3.0083e-08	9.6361e-08	-9.1451e-08	1.0397e-07	7.6439e-08	-6.85e-08	-5.5556e-09	1.0979e-07	1.6393e-07	-8.1789e-08	-2.9009e-07	-1.0336e-07	-1.8956e-08	-1.6225e-07	1.042e-07	4.1257e-08	1.1064e-07	-9.8339e-08
30	5.0146e-07	9.6106e-07	1.5206e-07	2.8132e-07	-2.4809e-07	-2.1296e-08	-1.2788e-07	9.9851e-08	2.0611e-07	-9.6705e-08	-5.25e-08	2.1813e-07	1.521e-07	-1.1553e-07	-3.4841e-07	-3.3768e-08	5.2792e-08	-1.5176e-07	-4.574e-10	1.126e-07	6.6901e-08	-2.2063e-07
31	6.1452e-07	1.1987e-06	2.0062e-07	2.1873e-07	-3.047e-07	-3.4515e-08	-9.9382e-08	5.9566e-08	1.8155e-07	-1.298e-07	-1.2973e-07	1.2594e-07	1.2792e-07	-2.2036e-07	-4.7017e-07	-1.3716e-07	9.1187e-09	-3.8999e-08	1.7239e-07	2.047e-07	1.5457e-07	-2.758e-07
32	7.5958e-07	1.4974e-06	1.551e-07	1.3066e-07	-2.5377e-07	-6.0507e-08	-6.9701e-08	1.6919e-07	1.8086e-07	-2.229e-07	-6.8693e-08	3.3271e-08	-4.5378e-08	-2.967e-07	-4.0315e-07	-2.1476e-07	-1.3297e-07	1.4697e-07	2.7508e-07	9.1333e-08	1.4436e-07	-3.076e-07
33	9.2974e-07	1.8768e-06	1.0549e-07	1.2547e-07	2.8537e-08	-1.6413e-07	-9.581e-08	2.489e-07	1.164e-07	-1.4359e-07	-1.1485e-07	1.6963e-07	-8.2361e-08	-3.1294e-07	-4.9016e-07	-2.8593e-07	-2.7037e-07	2.99e-07	1.3568e-09	-1.3618e-07	-1.6946e-07	-1.9286e-07
34	1.1399e-06	2.3512e-06	2.0482e-07	1.5243e-07	-9.9614e-08	-8.1816e-08	-2.7458e-07	4.1524e-07	2.9662e-07	-1.8495e-07	-1.2106e-07	3.7481e-07	6.9907e-08	-1.5136e-07	-5.5929e-07	-3.3947e-07	-4.2154e-07	4.1625e-07	3.7757e-07	-8.1003e-08	-2.0565e-07	8.2962e-08
35	1.3485e-06	2.9181e-06	2.5398e-07	2.1774e-07	6.8031e-08	-3.3105e-07	-2.3103e-07	3.95e-07	5.4135e-07	-2.89e-08	1.7713e-07	6.6651e-07	1.8743e-07	1.2506e-07	-5.7658e-07	-2.3841e-07	-4.3719e-07	5.1172e-07	4.4923e-07	-1.2291e-07	2.213e-07	1.4724e-07
36	1.5897e-06	3.5137e-06	3.8461e-07	2.6918e-07	-2.2379e-08	-7.6193e-07	-6.7228e-07	7.598e-07	9.682e-07	3.4366e-07	4.1677e-07	6.8482e-07	1.0679e-07	1.9491e-07	-7.0023e-07	-2.6672e-07	-3.6031e-07	3.6586e-07	4.1742e-07	2.069e-07	2.8597e-07	1.8677e-07
37	1.8967e-06	4.2057e-06	4.7052e-07	2.5228e-07	-1.7455e-07	-5.5586e-07	-6.8599e-07	9.5385e-07	1.0794e-06	6.0054e-07	1.8914e-07	6.3337e-07	9.5644e-08	2.2728e-07	-7.5553e-07	-4.1494e-08	-4.5683e-07	2.5787e-07	2.9555e-07	1.6831e-07	4.4176e-07	8.4594e-08
38	2.2319e-06	5.0305e-06	2.7316e-07	6.0681e-07	-1.0762e-07	-5.285e-07	-8.8319e-07	1.0213e-06	1.2191e-06	5.2925e-07	5.4244e-07	3.9381e-07	3.4369e-07	-1.1658e-09	-8.6355e-07	-3.8641e-07	-6.0907e-07	-2.6683e-07	1.5334e-07	-1.5806e-07	8.5834e-07	3.376e-07
39	2.5489e-06	5.9638e-06	5.0089e-08	7.1659e-07	2.5564e-07	-1.0647e-06	-2.2222e-07	1.3228e-06	1.7234e-06	6.5751e-07	9.7843e-07	1.4521e-07	4.2581e-07	-1.4838e-07	-1.0114e-06	-4.2492e-07	-1.1037e-06	-3.3558e-07	-2.4363e-07	-1.2925e-07	1.1296e-06	-5.6598e-08
40	2.8562e-06	6.9291e-06	-3.1421e-07	6.4629e-07	8.0947e-07	-1.1495e-06	3.5289e-07	1.3045e-06	1.9082e-06	6.6791e-07	1.3448e-06	1.4544e-07	1.5365e-07	-1.8188e-08	-1.082e-06	-7.5192e-08	-1.3762e-06	-6.3598e-07	-6.4009e-07	2.3066e-07	1.7745e-06	2.2347e-08
41	3.261e-06	8.0108e-06	-6.3411e-07	8.0243e-07	1.1833e-06	-1.2841e-06	5.0224e-07	9.0156e-07	1.9892e-06	6.4671e-07	1.8951e-06	1.8709e-08	1.5121e-07	-1.9536e-07	-1.3356e-06	-7.4862e-07	-6.3858e-07	-1.0617e-07	7.3058e-07	4.4186e-07	1.86e-06	-8.041e-08
42	3.7019e-06	9.2557e-06	-1.3378e-06	8.8131e-07	6.8516e-07	-4.7035e-07	5.2541e-07	9.5723e-07	1.5415e-06	6.9432e-07	1.7057e-06	6.6546e-07	-7.2082e-07	4.9491e-08	-1.8133e-06	-9.7312e-07	-8.7233e-07	3.342e-07	1.4101e-06	4.6679e-07	1.8514e-06	-4.1547e-07
43	4.044e-06	1.0616e-05	-1.0117e-06	1.3124e-06	1.0559e-06	3.487e-07	1.4272e-06	8.216e-07	1.1579e-06	1.1159e-06	1.4424e-06	1.0262e-06	-9.1904e-07	5.2008e-07	-1.88e-06	-1.3413e-06	-6.6487e-07	-8.6073e-07	1.6018e-06	3.2567e-07	2.104e-06	-6.9e-07
44	4.5996e-06	1.2087e-05	-6.6417e-07	4.3793e-07	7.5416e-07	8.1761e-07	1.6682e-06	5.5558e-07	2.0318e-06	1.3923e-06	-5.0261e-07	1.2112e-06	-1.648e-06	1.17e-06	-2.3835e-06	-2.1972e-06	-8.7523e-07	-1.2331e-06	2.4415e-06	7.5482e-07	2.3441e-06	-1.0455e-06
45	5.1077e-06	1.374e-05	-5.3512e-07	1.8881e-07	1.3366e-07	1.29e-06	1.8573e-07	-7.2101e-08	2.3089e-06	1.9139e-06	-6.3214e-08	1.4245e-06	-2.3584e-06	6.1582e-07	-2.1966e-06	-1.7071e-06	-2.6179e-07	-9.208e-07	2.935e-06	1.3025e-06	1.9137e-06	-8.3458e-07
46	5.9622e-06	1.5613e-05	6.6392e-08	5.8446e-07	5.4418e-07	1.3777e-06	-1.0348e-06	-1.4468e-07	2.627e-06	2.9454e-06	4.8223e-07	6.825e-07	-3.2922e-06	9.3855e-07	-1.7929e-06	-2.0653e-06	8.1207e-07	-3.7731e-08	4.3257e-06	2.6077e-07	2.615e-06	-5.4313e-07
47	7.0295e-06	1.8015e-05	-8.0795e-07	1.7703e-06	2.1013e-06	1.3866e-06	-1.7956e-06	-2.7144e-07	3.1928e-06	4.6459e-06	1.2654e-06	1.3545e-06	-1.7413e-06	-8.4178e-08	-2.5256e-06	-2.1975e-06	2.269e-08	-9.872e-07	4.0365e-06	-2.0005e-07	2.4983e-06	-9.5611e-08
48	8.0788e-06	2.0956e-05	-1.0494e-06	2.4631e-06	3.7143e-06	1.0442e-06	-3.4121e-06	-3.4752e-07	3.6899e-06	4.4248e-06	1.6356e-06	2.9251e-06	-1.488e-06	1.1403e-07	-2.8905e-06	-1.2254e-06	9.3767e-07	-1.7387e-06	5.5977e-06	-1.5424e-06	2.922e-06	1.8942e-06
49	9.3457e-06	2.4376e-05	-1.0966e-06	3.5728e-06	3.865e-06	1.3842e-06	-3.9191e-06	-1.1413e-07	2.825e-06	2.745e-06	1.11e-06	2.7574e-06	-9.8735e-07	9.9594e-07	-2.4466e-06	-3.2738e-06	1.0802e-06	-1.6738e-06	6.2578e-06	-1.709e-06	1.8067e-06	1.484e-06
50	1.0949e-05	2.8324e-05	-1.4582e-06	3.1349e-06	4.4903e-06	9.4041e-07	-4.3174e-06	3.747e-08	4.7437e-06	1.3932e-06	-5.2236e-07	1.3614e-06	-1.2449e-06	2.2131e-06	-3.002e-06	-3.5155e-06	1.7573e-06	-2.189e-06	1.0308e-05	-2.1606e-06	2.091e-06	8.8671e-08
51	1.3068e-05	3.3058e-05	-1.182e-06	4.85e-06	4.1562e-06	-1.7797e-06	-4.9401e-06	2.2323e-08	6.822e-06	2.0124e-06	-1.7757e-06	3.3198e-06	-1.1327e-06	1.4842e-06	-3.4133e-06	-4.3609e-06	1.1375e-06	-3.5911e-06	1.1593e-05	-2.0372e-06	2.5792e-06	-1.2776e-06
52	1.5441e-05	3.869e-05	-3.1078e-06	5.2946e-06	6.3658e-06	-2.8866e-06	-4.7757e-06	1.5288e-06	8.2605e-06	4.611e-06	-7.2734e-07	1.8338e-06	4.7998e-07	6.305e-07	-5.225e-06	-6.447e-06	3.5421e-06	-4.1313e-06	1.0575e-05	-2.3804e-06	5.2643e-06	-9.934e-07
53	1.8128e-05	4.5238e-05	-3.294e-06	6.7767e-06	8.9051e-06	-5.0485e-07	-4.2268e-06	3.6138e-06	7.3843e-06	5.369e-06	-1.2721e-06	4.1624e-06	1.3299e-06	-4.5489e-07	-7.4938e-06	-6.7917e-06	2.3335e-06	-4.3677e-06	1.16e-05	-1.3874e-06	3.2504e-06	-3.6466e-06
54	2.117e-05	5.2841e-05	-4.5951e-06	7.0751e-06	6.374e-06	2.2821e-07	-6.528e-06	3.2599e-06	8.3818e-06	6.238e-06	-1.3524e-06	4.7899e-06	2.8832e-06	1.2199e-06	-7.8396e-06	-8.2028e-06	1.4664e-06	-5.163e-06	1.4985e-05	-8.7786e-07	2.2597e-06	-4.2254e-06
55	2.4906e-05	6.1634e-05	-8.6735e-06	3.7331e-06	6.6522e-06	1.8801e-06	-5.8033e-06	3.2517e-06	9.5673e-06	8.1364e-06	9.5753e-07	4.8957e-06	2.2422e-06	-1.5616e-06	-8.4145e-06	-7.1587e-06	1.3679e-06	-7.7225e-06	1.684e-05	3.0741e-08	9.0167e-07	-3.3092e-06
56	2.9239e-05	7.1784e-05	-1.1808e-05	4.4977e-06	7.2333e-06	2.0382e-06	-8.0532e-06	1.201e-06	1.2758e-05	1.0793e-05	7.0488e-07	5.5389e-06	3.939e-07	-5.8868e-07	-1.2259e-05	-8.4844e-06	5.0537e-06	-1.0244e-05	1.6768e-05	-1.4369e-06	1.2417e-06	-3.2215e-06
57	3.4302e-05	8.351e-05	-1.2938e-05	5.3316e-06	8.9302e-06	-3.6198e-06	-5.9305e-06	3.2594e-06	1.4414e-05	1.0522e-05	1.9445e-06	7.0089e-06	1.608e-06	1.7118e-06	-1.4074e-05	-1.013e-05	4.1157e-06	-1.4145e-05	1.915e-05	-3.4936e-06	2.6404e-06	9.7636e-08
58	4.0231e-05	9.7034e-05	-1.4659e-05	3.3345e-06	9.0223e-06	-2.488e-06	-1.4307e-06	7.9131e-06	1.342e-05	1.4348e-05	-3.4411e-06	9.0162e-06	3.8276e-06	1.378e-07	-1.3846e-05	-1.4522e-05	3.6253e-06	-1.411e-05	2.626e-05	-4.5522e-06	3.7838e-06	9.3013e-07
59	4.6503e-05	0.00011257	-1.5863e-05	-2.571e-07	1.0099e-05	-2.5432e-06	-3.9742e-06	9.5061e-06	1.4991e-05	1.2339e-05	9.7203e-07	1.2799e-05	-9.7309e-07	2.6722e-07	-1.7022e-05	-1.7709e-05	5.769e-06	-1.573e-05	2.9539e-05	-7.1319e-06	3.9962e-07	-5.7056e-07
60	5.3364e-05	0.00012993	-1.7203e-05	1.9702e-06	9.7875e-06	1.0013e-06	-1.0919e-05	1.1554e-05	1.5076e-05	9.1034e-06	2.3924e-06	1.8847e-05	4.0602e-07	1.2281e-06	-1.7278e-05	-1.6958e-05	1.0436e-05	-1.6935e-05	2.2085e-05	-7.7109e-06	3.5948e-06	-9.9312e-07
61	6.1644e-05	0.00014973	-1.466e-05	6.1079e-06	5.4849e-06	1.7205e-06	-4.2096e-06	1.4297e-05	2.2194e-05	7.8097e-06	5.9561e-06	2.4205e-05	3.0539e-06	-7.5711e-06	-1.6722e-05	-2.1867e-05	1.2662e-05	-1.9996e-05	2.6121e-05	-1.284e-05	-6.3126e-06	-2.1994e-06
62	7.0593e-05	0.00017231	-2.2004e-05	1.0163e-05	1.0556e-05	7.0021e-06	-5.0749e-06	2.2439e-05	2.5064e-05	1.4611e-05	1.2604e-05	2.9887e-05	-1.3553e-06	-8.6829e-06	-2.2e-05	-2.7309e-05	8.562e-06	-1.797e-05	2.1153e-05	-1.2693e-05	-5.0048e-06	-1.2591e-06
63	8.0586e-05	0.00019807	-2.8236e-05	1.3396e-05	1.0226e-05	6.3227e-06	-5.642e-06	2.6064e-05	2.7899e-05	2.0593e-05	1.7894e-05	3.385e-05	4.181e-06	-3.7963e-06	-2.5589e-05	-3.2846e-05	2.9997e-06	-2.1736e-05	2.3811e-05	-1.0085e-05	-4.0279e-06	2.3416e-06
64	9.0486e-05	0.00022613	-3.3934e-05	2.4853e-06	5.6291e-06	2.5787e-06	-5.8235e-06	2.9918e-05	2.3979e-05	2.4565e-05	2.3336e-05	3.5803e-05	9.7519e-07	-6.5024e-06	-2.9423e-05	-4.1615e-05	1.5357e-05	-2.6377e-05	3.6673e-05	-1.2451e-05	-1.1054e-06	8.8873e-07
65	0.00010253	0.00025707	-4.3023e-05	1.1175e-05	7.6567e-06	1.101e-05	-4.8326e-06	3.4781e-05	2.8733e-05	3.1917e-05	2.4885e-05	4.1688e-05	1.7238e-05	-1.0329e-05	-4.3437e-05	-4.9023e-05	1.5023e-05	-2.5968e-05	4.7187e-05	-1.7996e-05	-2.9205e-07	6.9401e-06
66	0.00011644	0.00029172	-3.8512e-05	1.6838e-05	1.7137e-05	1.4829e-05	-2.1525e-06	4.9699e-05	4.1117e-05	4.2703e-05	2.7071e-05	4.5412e-05	7.1586e-06	-1.219e-05	-5.0018e-05	-5.2258e-05	7.1971e-06	-1.4387e-05	5.5494e-05	-1.9059e-05	8.536e-07	1.1876e-05
67	0.00013167	0.0003305	-3.7373e-05	2.0682e-05	2.98e-05	9.0591e-06	-5.819e-06	6.2469e-05	5.5211e-05	5.4809e-05	2.7171e-05	3.6692e-05	4.1237e-06	-2.1882e-05	-5.4936e-05	-5.7272e-05	1.9616e-05	-1.8729e-05	7.9382e-05	-2.7889e-05	3.5199e-07	1.4352e-05
68	0.00014906	0.00037375	-3.7899e-05	2.2391e-05	3.8501e-05	3.1204e-05	-1.8915e-06	7.0806e-05	6.808e-05	5.9587e-05	2.69e-05	3.1602e-05	-2.9628e-07	-2.558e-05	-6.2915e-05	-6.5508e-05	2.4142e-05	-3.1889e-05	0.00010229	-3.6465e-05	-7.438e-06	1.1926e-05
69	0.00016686	0.0004213	-4.7156e-05	3.9013e-05	3.938e-05	5.1182e-05	2.178e-06	7.687e-05	6.9216e-05	6.3297e-05	2.9167e-05	3.5653e-05	1.1589e-05	-2.3301e-05	-6.5358e-05	-7.3888e-05	2.1009e-05	-3.3233e-05	0.00010901	-4.2504e-05	-1.959e-05	7.2959e-06
70	0.0001855	0.00047368	-5.7418e-05	5.8333e-05	3.276e-05	6.0241e-05	7.4376e-06	8.0177e-05	6.7103e-05	7.7333e-05	3.8987e-05	4.8159e-05	7.599e-06	-2.0426e-05	-7.1518e-05	-8.4187e-05	9.4814e-06	-3.4856e-05	0.0001156	-4.6949e-05	-3.8762e-05	7.423e-06
71	0.00020583	0.00053108	-5.7867e-05	7.0284e-05	3.6792e-05	4.9227e-05	1.7636e-05	7.3544e-05	7.2263e-05	8.3571e-05	2.9008e-05	4.3403e-05	-1.4116e-06	-2.7253e-05	-8.7888e-05	-8.8929e-05	1.6669e-05	-3.4211e-05	0.0001353	-5.6068e-05	-3.9827e-05	9.0422e-06
72	0.00022724	0.00059348	-6.0839e-05	7.6967e-05	4.6994e-05	6.5188e-05	1.5302e-05	6.4539e-05	7.8707e-05	8.9314e-05	4.1036e-05	4.7088e-05	-7.5903e-06	-4.4873e-05	-9.8461e-05	-9.3668e-05	4.2045e-06	-2.1292e-05	0.00015333	-6.3488e-05	-2.4785e-05	6.161e-06
73	0.00025463	0.00066086	-6.6077e-05	7.104e-05	6.5691e-05	5.1518e-05	1.4139e-05	6.2148e-05	8.6283e-05	0.00011663	6.3032e-05	6.3137e-05	7.2009e-06	-5.8692e-05	-0.00011495	-0.00010039	2.2938e-05	-2.4358e-05	0.00016557	-6.9409e-05	-1.1177e-05	6.8956e-06
74	0.0002844	0.00073652	-8.7842e-05	7.3806e-05	8.0908e-05	6.6727e-05	1.4918e-05	5.6577e-05	9.8807e-05	0.00012395	7.8121e-05	7.9774e-05	2.1829e-05	-6.6986e-05	-0.00012919	-0.00010366	1.2614e-05	-2.8104e-05	0.00017075	-6.8064e-05	2.102e-06	-8.2159e-06
75	0.00031278	0.00081932	-9.5448e-05	6.4878e-05	7.1606e-05	7.0498e-05	1.1626e-05	7.8551e-05	0.0001191	0.00014076	8.8869e-05	9.5372e-05	2.8772e-05	-7.7182e-05	-0.00013774	-0.00010786	-4.6446e-06	-3.4152e-06	0.00017131	-4.547e-05	1.8509e-05	-8.056e-06
76	0.00033606	0.00090791	-9.2792e-05	4.6529e-05	5.9115e-05	6.8274e-05	3.1258e-05	7.8199e-05	0.00014374	0.00013008	9.533e-05	0.00011213	2.0921e-05	-9.7028e-05	-0.00014717	-0.00012578	-7.9909e-06	-1.578e-05	0.00020126	-4.6805e-05	1.452e-05	1.525e-05
77	0.00036102	0.0010025	-9.8126e-05	4.3945e-05	5.885e-05	7.3418e-05	2.8507e-05	6.8872e-05	0.00016255	0.00014601	8.9607e-05	0.00011605	1.0185e-05	-0.00010173	-0.00015906	-0.00013711	-1.2064e-05	-3.2423e-05	0.00022211	-5.8174e-05	7.6241e-06	2.5109e-05
78	0.00038315	0.0011032	-0.000108	8.9049e-05	6.9527e-05	7.4985e-05	3.4434e-05	5.3828e-05	0.00015804	0.00017823	8.4668e-05	0.0001317	3.392e-06	-9.0175e-05	-0.00016409	-0.00014774	-4.7489e-05	-3.7047e-05	0.00022863	-6.7514e-05	2.2814e-05	2.1707e-05
79	0.00039256	0.0012098	-0.00011833	8.9914e-05	8.4772e-05	6.8818e-05	3.9704e-05	3.5736e-05	0.00014608	0.00017257	8.733e-05	0.00014489	3.3422e-07	-6.7529e-05	-0.00017548	-0.00015328	-2.8179e-05	-1.854e-05	0.00021564	-6.9013e-05	3.7952e-05	2.9548e-05
80	0.00039267	0.0013165	-0.00014129	7.1386e-05	9.2946e-05	6.2915e-05	4.2526e-05	4.7242e-05	0.00013254	0.00016507	9.4997e-05	0.00014397	-4.2634e-06	-3.4433e-05	-0.00017959	-0.00014977	-3.3862e-05	-3.8919e-05	0.00020411	-7.2307e-05	4.2397e-05	1.6179e-05
81	0.00039369	0.0014154	-0.0001515	4.5559e-05	0.00011017	6.5203e-05	5.7365e-05	6.6578e-05	0.00011923	0.00016556	8.9007e-05	0.00015074	-5.516e-06	-2.4338e-05	-0.0001657	-0.00013144	-4.6933e-05	-4.6244e-05	0.00019815	-8.4071e-05	3.6269e-05	6.9431e-06
82	0.00039767	0.0015168	-0.00016067	4.1038e-05	0.00012547	6.4189e-05	6.1766e-05	6.7143e-05	0.00010605	0.00016604	7.8825e-05	0.00015542	-2.0571e-05	-1.1263e-05	-0.00013894	-0.00013665	-3.3055e-05	-4.3026e-05	0.00018006	-0.00010315	3.7569e-05	-7.0021e-06
83	0.00040132	0.0016202	-0.0001727	2.8509e-05	0.00013129	6.4419e-05	5.1225e-05	6.323e-05	9.4149e-05	0.00016601	6.5491e-05	0.00015698	-3.1179e-05	3.372e-06	-0.00013165	-0.00014079	-2.0929e-05	-3.0578e-05	0.00016493	-0.00011091	4.7662e-05	-1.5273e-05
84	0.0004041	0.0017251	-0.00017692	4.407e-06	0.00013191	7.5815e-05	4.5099e-05	5.6436e-05	6.7485e-05	0.00016639	6.3344e-05	0.00016388	-3.9746e-05	-9.9372e-06	-0.00012477	-0.00013672	-1.0534e-05	-2.6541e-05	0.00015649	-9.667e-05	5.4275e-05	-2.1998e-05
85	0.00040427	0.0018306	-0.00017468	-2.1527e-05	0.00012282	8.1999e-05	4.0237e-05	5.2599e-05	3.1697e-05	0.00017373	6.005e-05	0.00017897	-2.4308e-05	-1.0515e-05	-0.00010308	-0.00014868	-7.8911e-06	-4.9485e-05	0.00014786	-6.5031e-05	5.891e-05	-1.9238e-05
86	0.0004009	0.0019363	-0.00018523	-4.8829e-05	0.00011524	7.8635e-05	4.4707e-05	4.8588e-05	2.2079e-05	0.00019281	4.4418e-05	0.00018005	-9.5901e-06	1.6865e-05	-0.00010055	-0.00016468	-6.7068e-06	-6.9134e-05	0.00014154	-4.5903e-05	5.2243e-05	-1.5728e-05
87	0.00039329	0.0020418	-0.00019732	-5.3178e-05	0.00011174	8.2337e-05	4.7794e-05	2.7831e-05	2.6856e-05	0.00020942	2.7518e-05	0.00016218	-5.3535e-06	4.6146e-05	-0.00011521	-0.00016284	-2.9523e-05	-8.552e-05	0.00013312	-2.7655e-05	4.6037e-05	-7.9707e-06
88	0.00037927	0.0021465	-0.00021718	-4.4607e-05	0.0001062	0.00010017	3.6067e-05	2.4519e-06	2.3414e-05	0.00021664	1.3202e-05	0.0001439	-1.5438e-06	7.7125e-05	-0.00011272	-0.00015747	-5.4361e-05	-8.8681e-05	7.923e-05	-1.411e-05	4.4047e-05	-4.7496e-07
89	0.00035956	0.002246	-0.00022791	-4.1959e-05	9.213e-05	0.00012047	2.7558e-05	-1.6123e-05	9.4869e-06	0.00022583	1.861e-06	0.00013606	-1.4597e-05	9.8292e-05	-9.8908e-05	-0.00013417	-5.4881e-05	-7.5858e-05	2.3188e-05	3.6295e-06	4.5579e-05	-2.8058e-06
90	0.00033951	0.0023368	-0.00022073	-4.7153e-05	8.3634e-05	0.00012186	2.4621e-05	-2.4344e-05	1.372e-06	0.00023603	-1.8084e-05	0.00013367	-2.1555e-05	9.7134e-05	-8.9267e-05	-0.000103	-4.4359e-05	-6.0014e-05	-2.6554e-05	6.052e-06	7.0224e-05	2.8852e-07
91	0.00032248	0.0024248	-0.00022019	-5.221e-05	7.6263e-05	0.00012274	2.1615e-05	-3.2699e-05	-9.7701e-06	0.00023906	-4.7088e-05	0.00012903	-3.2118e-05	9.5694e-05	-8.4248e-05	-8.4274e-05	-4.3658e-05	-5.3141e-05	-4.1394e-05	4.1734e-06	9.5143e-05	5.4943e-06
92	0.00030564	0.00251	-0.00025504	-5.3272e-05	7.0621e-05	0.00011804	1.6518e-05	-3.4194e-05	-2.3048e-05	0.00023947	-7.6218e-05	0.00012093	-4.6438e-05	9.4888e-05	-7.7098e-05	-6.5158e-05	-6.1144e-05	-4.6364e-05	-5.5811e-05	9.1871e-06	0.00010845	1.3702e-05
93	0.00028893	0.0025915	-0.0002879	-5.3068e-05	6.3418e-05	0.00010046	5.8476e-06	-3.3298e-05	-3.6415e-05	0.00023704	-9.0572e-05	0.00011218	-6.0546e-05	9.3983e-05	-6.5243e-05	-5.6893e-05	-7.7808e-05	-3.9492e-05	-7.0625e-05	2.9432e-05	0.00010656	2.1917e-05
94	0.0002716	0.0026677	-0.00028764	-5.273e-05	5.5195e-05	8.3337e-05	-3.5051e-06	-3.3482e-05	-4.9234e-05	0.00021063	-9.8957e-05	0.00010311	-6.1153e-05	9.2928e-05	-5.1418e-05	-5.4761e-05	-8.7107e-05	-3.1741e-05	-8.5546e-05	5.0383e-05	0.00010458	2.6155e-05
95	0.00025308	0.0027379	-0.0002753	-5.2928e-05	3.3288e-05	6.702e-05	-1.1567e-05	-3.4463e-05	-6.0769e-05	0.00018036	-0.00010654	0.00010144	-4.7076e-05	8.5762e-05	-4.0979e-05	-5.0236e-05	-8.5521e-05	-2.3382e-05	-0.0001008	6.395e-05	0.0001014	1.0925e-05
96	0.00023454	0.0028019	-0.00025997	-5.3722e-05	8.462e-06	5.157e-05	-4.1641e-06	-3.0914e-05	-7.1691e-05	0.00015141	-0.00011319	0.00010049	-3.3829e-05	7.707e-05	-3.2999e-05	-3.5779e-05	-8.3366e-05	-1.4294e-05	-0.00011563	5.4954e-05	9.1474e-05	-3.1663e-06
97	0.00022123	0.0028598	-0.00024537	-5.4387e-05	-1.44e-05	3.7205e-05	4.6085e-06	-2.7238e-05	-8.1894e-05	0.00012428	-0.00011324	9.9033e-05	-2.1523e-05	6.9023e-05	-2.412e-05	-1.6251e-05	-8.1052e-05	-4.8217e-06	-0.00012988	4.6542e-05	8.2319e-05	-1.6281e-05
98	0.00021487	0.0029122	-0.00023042	-5.4949e-05	-3.5132e-05	2.406e-05	1.2839e-05	-2.3432e-05	-9.1361e-05	9.9128e-05	-0.00011174	9.724e-05	-1.0152e-05	6.1607e-05	-1.5454e-05	2.3999e-06	-7.9149e-05	3.5336e-06	-0.00014345	3.8339e-05	7.3905e-05	-2.8702e-05
99	0.00021407	0.0029601	-0.00021601	-5.5395e-05	-5.4125e-05	1.1791e-05	2.0273e-05	-1.957e-05	-0.00010039	7.5597e-05	-0.00011025	9.4937e-05	-6.7269e-06	5.4733e-05	6.9747e-06	1.9176e-05	-7.8361e-05	1.0549e-05	-0.00015654	3.0089e-05	6.6157e-05	-3.4636e-05
100	0.00021562	0.0030039	-0.00020094	-5.6439e-05	-7.1805e-05	1.2473e-07	2.6863e-05	-1.6053e-05	-0.00010747	5.4427e-05	-0.00010915	9.1895e-05	-3.9552e-06	5.6508e-05	2.8285e-05	3.6869e-05	-7.7889e-05	1.6773e-05	-0.00016933	2.9265e-05	5.9018e-05	-2.9101e-05
101	0.00021973	0.0030438	-0.00017337	-6.0044e-05	-8.3908e-05	-1.0856e-05	2.9764e-05	-1.2967e-05	-0.00011362	4.0926e-05	-0.00010837	8.4035e-05	-1.5737e-06	5.8128e-05	4.7656e-05	5.5655e-05	-7.755e-05	2.1856e-05	-0.00018175	3.5357e-05	5.9945e-05	-2.4778e-05
102	0.00022689	0.0030798	-0.00014663	-6.3246e-05	-9.0202e-05	-2.0891e-05	3.1457e-05	-1.1205e-05	-0.00011964	2.7816e-05	-0.00010783	7.4088e-05	4.5984e-07	5.9602e-05	6.5507e-05	7.2917e-05	-7.7255e-05	2.0481e-05	-0.00019395	4.1322e-05	6.1817e-05	-2.1519e-05
103	0.00023673	0.0031121	-0.00012063	-6.6056e-05	-9.6096e-05	-2.6338e-05	3.2935e-05	-1.8979e-05	-0.00012546	1.5155e-05	-0.00010747	6.4492e-05	2.1636e-06	6.0938e-05	8.1924e-05	8.874e-05	-7.6962e-05	1.9556e-05	-0.00020563	4.7066e-05	6.3611e-05	-1.9208e-05
104	0.00024877	0.0031408	-9.5458e-05	-6.8487e-05	-0.0001016	-3.1411e-05	3.4253e-05	-2.616e-05	-0.00013104	2.9677e-06	-0.00010876	5.5292e-05	3.5576e-06	6.2146e-05	9.6976e-05	0.00010319	-7.6643e-05	1.9018e-05	-0.0002167	5.2525e-05	6.5331e-05	-1.7743e-05
105	0.00026211	0.0031663	-7.1219e-05	-7.0559e-05	-0.00010672	-3.6108e-05	3.5447e-05	-3.2776e-05	-0.00013635	-8.7369e-06	-0.00011014	4.6513e-05	4.6645e-06	6.3231e-05	0.00010622	0.00011633	-7.6274e-05	1.8823e-05	-0.00022716	5.7667e-05	6.6972e-05	-1.7039e-05
106	0.00027598	0.0031887	-4.7957e-05	-7.229e-05	-0.00011148	-4.043e-05	3.654e-05	-3.8853e-05	-0.00014139	-1.9955e-05	-0.00011146	3.8164e-05	5.5062e-06	6.42e-05	0.0001115	0.00012826	-7.584e-05	1.8932e-05	-0.00023702	6.2472e-05	6.8529e-05	-1.7018e-05
107	0.00028985	0.0032082	-2.6781e-05	-7.3701e-05	-0.00011589	-4.4389e-05	3.755e-05	-4.4421e-05	-0.00014615	-3.0688e-05	-0.0001127	3.025e-05	6.1042e-06	6.5061e-05	0.00011645	0.00013903	-7.58e-05	1.9313e-05	-0.00024627	6.6932e-05	7.0001e-05	-1.7612e-05
108	0.00030354	0.003225	-6.6671e-06	-7.4811e-05	-0.00011998	-4.7996e-05	3.8489e-05	-4.9506e-05	-0.00015062	-4.0941e-05	-0.00011388	2.2765e-05	6.4792e-06	6.5819e-05	0.0001211	0.00014855	-7.577e-05	1.9937e-05	-0.00025495	7.1047e-05	7.1386e-05	-1.8759e-05
109	0.00031692	0.0032392	1.253e-05	-7.5642e-05	-0.00012375	-5.127e-05	3.9366e-05	-5.4138e-05	-0.00015481	-5.0724e-05	-0.00011499	1.5699e-05	4.4975e-06	6.6482e-05	0.0001255	0.00015569	-7.5579e-05	2.0778e-05	-0.00026305	7.4822e-05	7.2685e-05	-2.0402e-05
110	0.00032986	0.0032512	3.0819e-05	-7.6213e-05	-0.00012723	-5.4229e-05	4.0186e-05	-5.8344e-05	-0.00015873	-6.0049e-05	-0.00011603	9.0411e-06	1.4473e-06	6.7056e-05	0.00012965	0.00016209	-7.5233e-05	2.1812e-05	-0.00027061	7.8267e-05	7.3898e-05	-2.2489e-05
111	0.00034235	0.0032609	4.8215e-05	-7.6542e-05	-0.00013044	-5.6893e-05	4.0955e-05	-6.2153e-05	-0.00016239	-6.8928e-05	-0.00011702	2.7735e-06	-1.1801e-06	6.7549e-05	0.00013359	0.0001678	-7.4735e-05	2.3019e-05	-0.00027764	8.1395e-05	7.5026e-05	-2.4971e-05
112	0.00035432	0.0032687	6.4738e-05	-7.6651e-05	-0.00013338	-5.9283e-05	4.1675e-05	-6.559e-05	-0.00016579	-7.7378e-05	-0.00011796	-3.1214e-06	-3.4097e-06	6.8822e-05	0.00013734	0.00017285	-7.4094e-05	2.4377e-05	-0.00028417	8.5237e-05	7.6071e-05	-2.7804e-05
113	0.00036572	0.0032747	8.0417e-05	-7.6555e-05	-0.00013608	-6.1418e-05	4.2348e-05	-6.8684e-05	-0.00016895	-8.5415e-05	-0.00011886	-8.6629e-06	-5.2671e-06	6.9975e-05	0.00014092	0.0001773	-7.3315e-05	2.587e-05	-0.00029022	8.8912e-05	7.7036e-05	-3.0944e-05
114	0.00037652	0.0032791	9.528e-05	-7.6273e-05	-0.00013854	-6.3321e-05	4.2975e-05	-7.1461e-05	-0.00017187	-9.3056e-05	-0.00011972	-1.3871e-05	-6.7775e-06	7.0845e-05	0.00014433	0.0001812	-7.2407e-05	2.7479e-05	-0.00029582	9.2064e-05	7.7921e-05	-3.4354e-05
115	0.00038675	0.0032819	0.00010936	-7.5821e-05	-0.0001408	-6.5011e-05	4.3557e-05	-7.3944e-05	-0.00017457	-0.00010032	-0.00012054	-1.8766e-05	-7.9659e-06	7.1454e-05	0.00014759	0.00018457	-7.1377e-05	2.9188e-05	-0.000301	9.4728e-05	7.873e-05	-3.7997e-05
116	0.0003964	0.0032834	0.0001227	-7.5215e-05	-0.00014285	-6.6507e-05	4.4096e-05	-7.616e-05	-0.00017706	-0.00010723	-0.00012135	-2.3369e-05	-8.8568e-06	7.1825e-05	0.00015072	0.00018747	-7.0232e-05	3.0983e-05	-0.00030577	9.6941e-05	7.9466e-05	-4.1839e-05
117	0.00040553	0.0032836	0.00013533	-7.4469e-05	-0.00014472	-6.7828e-05	4.4592e-05	-7.8132e-05	-0.00017936	-0.00011379	-0.00012213	-2.7699e-05	-9.4739e-06	7.1979e-05	0.00015372	0.00018993	-6.898e-05	3.2851e-05	-0.00031017	9.8739e-05	8.013e-05	-4.5849e-05
118	0.00041415	0.0032827	0.0001473	-7.3598e-05	-0.00014641	-6.8991e-05	4.5045e-05	-7.9882e-05	-0.00018146	-0.00012003	-0.0001229	-3.1777e-05	-9.84e-06	7.1936e-05	0.00015661	0.00019198	-6.7628e-05	3.4777e-05	-0.00031421	0.00010016	8.0726e-05	-4.9999e-05
119	0.00042228	0.0032808	0.00015864	-7.2613e-05	-0.00014794	-7.0014e-05	4.5457e-05	-8.1432e-05	-0.00018339	-0.00012597	-0.00012366	-3.5622e-05	-9.9773e-06	7.1716e-05	0.0001594	0.00019365	-6.6182e-05	3.675e-05	-0.00031792	0.00010123	8.1256e-05	-5.4261e-05
120	0.00042995	0.003278	0.00016939	-7.1527e-05	-0.00014933	-7.0912e-05	4.5826e-05	-8.2803e-05	-0.00018516	-0.00013161	-0.00012442	-3.9253e-05	-9.9066e-06	7.1338e-05	0.00016208	0.00019498	-6.4649e-05	3.8758e-05	-0.00032132	0.00010198	8.1722e-05	-5.8611e-05
121	0.00043719	0.0032744	0.00017959	-7.0351e-05	-0.00015057	-7.17e-05	4.6155e-05	-8.4013e-05	-0.00018676	-0.00013699	-0.00012517	-4.2687e-05	-9.6481e-06	7.0818e-05	0.00016468	0.000196	-6.3035e-05	4.0793e-05	-0.00032442	0.00010246	8.2128e-05	-6.3027e-05
122	0.00044402	0.0032701	0.00018928	-6.9096e-05	-0.00015169	-7.2393e-05	4.6443e-05	-8.5081e-05	-0.00018821	-0.00014211	-0.00012592	-4.5942e-05	-9.2206e-06	7.0173e-05	0.0001672	0.00019673	-6.1345e-05	4.2843e-05	-0.00032725	0.00010267	8.2477e-05	-6.7487e-05
123	0.00045049	0.0032652	0.00019851	-6.7771e-05	-0.0001527	-7.3003e-05	4.6692e-05	-8.6022e-05	-0.00018952	-0.000147	-0.00012667	-4.9034e-05	-8.6421e-06	6.9418e-05	0.00016964	0.0001972	-5.9584e-05	4.49e-05	-0.00032982	0.00010266	8.2769e-05	-7.1973e-05
124	0.00045662	0.0032598	0.0002073	-6.6385e-05	-0.00015359	-7.3543e-05	4.6901e-05	-8.6854e-05	-0.0001907	-0.00015166	-0.00012743	-5.198e-05	-7.9295e-06	6.8745e-05	0.00017202	0.00019744	-5.7757e-05	4.6957e-05	-0.00033215	0.00010245	8.3009e-05	-7.6468e-05
125	0.00046244	0.0032539	0.00021569	-6.4946e-05	-0.00015439	-7.4025e-05	4.7071e-05	-8.759e-05	-0.00019176	-0.00015611	-0.0001282	-5.4793e-05	-7.0988e-06	6.8577e-05	0.00017433	0.00019745	-5.5869e-05	4.9005e-05	-0.00033425	0.00010206	8.3198e-05	-8.0955e-05
126	0.00046797	0.0032477	0.00022371	-6.3462e-05	-0.00015509	-7.4459e-05	4.7203e-05	-8.8245e-05	-0.00019269	-0.00016036	-0.00012897	-5.7488e-05	-6.1648e-06	6.8388e-05	0.00017658	0.00019727	-5.3923e-05	5.1038e-05	-0.00033615	0.00010152	8.3338e-05	-8.5421e-05
127	0.00047327	0.0032411	0.00023141	-6.1939e-05	-0.00015571	-7.4855e-05	4.7298e-05	-8.8832e-05	-0.00019351	-0.00016444	-0.00012976	-6.0079e-05	-5.6343e-06	6.818e-05	0.00017878	0.00019692	-5.1923e-05	5.305e-05	-0.00033786	0.00010124	8.3432e-05	-8.9853e-05
128	0.00047834	0.0032343	0.00023881	-6.0384e-05	-0.00015625	-7.5223e-05	4.7355e-05	-8.9363e-05	-0.00019423	-0.00016835	-0.00013057	-6.2577e-05	-6.484e-06	6.7954e-05	0.00018093	0.00019641	-4.9873e-05	5.5035e-05	-0.00033938	0.00010134	8.3481e-05	-9.424e-05
129	0.00048319	0.0032272	0.00024594	-5.8802e-05	-0.00015672	-7.5571e-05	4.7375e-05	-8.9849e-05	-0.00019484	-0.00017211	-0.00013139	-6.4996e-05	-7.3091e-06	6.7713e-05	0.00018304	0.00019576	-4.7774e-05	5.6987e-05	-0.00034074	0.00010138	8.3487e-05	-9.8571e-05
130	0.00048783	0.0032201	0.00025283	-5.72e-05	-0.00015712	-7.5907e-05	4.736e-05	-9.0417e-05	-0.00019536	-0.00017288	-0.00013222	-6.7347e-05	-8.1055e-06	6.7458e-05	0.0001851	0.00019499	-4.563e-05	5.8902e-05	-0.00034195	0.00010137	8.3452e-05	-0.00010284
131	0.00049229	0.0032128	0.00025952	-5.5581e-05	-0.00015746	-7.6239e-05	4.7309e-05	-9.1253e-05	-0.00019579	-0.00017333	-0.00013307	-6.964e-05	-8.8691e-06	6.719e-05	0.00018714	0.0001941	-4.3443e-05	6.0776e-05	-0.000343	0.00010131	8.3378e-05	-0.00010703
132	0.0004966	0.0032055	0.00026602	-5.395e-05	-0.00015787	-7.6574e-05	4.7223e-05	-9.244e-05	-0.00019613	-0.00017377	-0.00013395	-7.1886e-05	-9.5963e-06	6.691e-05	0.00018914	0.00019311	-4.1214e-05	6.2605e-05	-0.00034397	0.00010121	8.3267e-05	-0.00011114
133	0.00050079	0.0031982	0.00027236	-5.231e-05	-0.00015854	-7.6919e-05	4.7102e-05	-9.3963e-05	-0.0001964	-0.00017433	-0.00013484	-7.4095e-05	-1.0283e-05	6.662e-05	0.00019111	0.00019205	-3.8946e-05	6.4385e-05	-0.00034487	0.00010109	8.3119e-05	-0.00011516
134	0.00050489	0.0031909	0.00027858	-5.0667e-05	-0.00015959	-7.728e-05	4.6947e-05	-9.5725e-05	-0.00019659	-0.00017508	-0.00013575	-7.6275e-05	-1.0927e-05	6.632e-05	0.00019306	0.0001909	-3.664e-05	6.6112e-05	-0.00034565	0.00010093	8.2936e-05	-0.00011909
135	0.00050888	0.0031837	0.0002847	-4.9135e-05	-0.000161	-7.7661e-05	4.6759e-05	-9.7557e-05	-0.00019671	-0.00017603	-0.00013669	-7.9233e-05	-1.1652e-05	6.6011e-05	0.00019499	0.00018969	-3.4296e-05	6.7678e-05	-0.00034644	0.00010076	8.27e-05	-0.00012292
136	0.00051275	0.0031765	0.00029084	-4.7786e-05	-0.00016256	-7.7979e-05	4.6559e-05	-9.9134e-05	-0.00019665	-0.000177	-0.00013754	-8.3417e-05	-1.2546e-05	6.5717e-05	0.00019694	0.00018798	-3.1807e-05	6.9019e-05	-0.00034732	0.00010055	8.2405e-05	-0.00012654
137	0.0005164	0.0031691	0.00029703	-4.6544e-05	-0.00016395	-7.8158e-05	4.6384e-05	-0.00010013	-0.00019626	-0.00017771	-0.00013815	-8.7506e-05	-1.3533e-05	6.5457e-05	0.00019893	0.00018606	-2.901e-05	7.0226e-05	-0.00034823	0.00010028	8.2084e-05	-0.00012983
138	0.00051979	0.0031615	0.00030308	-4.5334e-05	-0.00016486	-7.8228e-05	4.625e-05	-0.00010258	-0.00019556	-0.00017796	-0.00013853	-9.1475e-05	-1.453e-05	6.5229e-05	0.00020091	0.0001841	-2.592e-05	7.138e-05	-0.00034911	9.9937e-05	8.177e-05	-0.00013287
139	0.00052295	0.0031539	0.00030883	-4.4097e-05	-0.00016513	-7.8239e-05	4.6145e-05	-0.00010532	-0.00019475	-0.00017768	-0.00013881	-9.5332e-05	-1.5453e-05	6.5008e-05	0.00020283	0.00018211	-2.2714e-05	7.2549e-05	-0.00034991	9.9513e-05	8.1455e-05	-0.00013581
140	0.00052588	0.0031462	0.00031418	-4.2782e-05	-0.00016481	-7.8281e-05	4.5987e-05	-0.00010771	-0.000194	-0.00017708	-0.00013914	-9.9159e-05	-1.6225e-05	6.4715e-05	0.0002046	0.00018001	-1.9611e-05	7.3787e-05	-0.00035059	9.9021e-05	8.106e-05	-0.00013876
141	0.00052865	0.0031386	0.00031906	-4.1357e-05	-0.00016417	-7.8508e-05	4.5627e-05	-0.00011015	-0.00019348	-0.00017649	-0.00014014	-0.0001031	-1.678e-05	6.4224e-05	0.00020611	0.00017767	-1.6812e-05	7.5129e-05	-0.00035113	9.8483e-05	8.046e-05	-0.00014187
142	0.00053135	0.0031314	0.00032357	-3.9743e-05	-0.00016352	-7.823e-05	4.5005e-05	-0.00011285	-0.00019321	-0.0001761	-0.00014141	-0.00010723	-1.7031e-05	6.353e-05	0.00020734	0.00017505	-1.4411e-05	7.658e-05	-0.00035145	9.8043e-05	7.9654e-05	-0.0001452
143	0.00053408	0.0031244	0.00032799	-3.7953e-05	-0.00016305	-7.7845e-05	4.4203e-05	-0.00011585	-0.00019306	-0.00017595	-0.00014295	-0.00011144	-1.7062e-05	6.2785e-05	0.00020846	0.00017225	-1.2376e-05	7.8022e-05	-0.00035148	9.7776e-05	7.8795e-05	-0.00014865
144	0.00053686	0.0031178	0.0003326	-3.6161e-05	-0.00016273	-7.766e-05	4.3232e-05	-0.00011913	-0.00019286	-0.00017606	-0.00014471	-0.00011574	-1.7106e-05	6.2077e-05	0.00020947	0.0001693	-1.0418e-05	7.9277e-05	-0.00035124	9.7511e-05	7.7967e-05	-0.00015205
145	0.00053962	0.0031116	0.00033738	-3.4371e-05	-0.0001624	-7.7671e-05	4.2033e-05	-0.00012258	-0.00019243	-0.00017637	-0.00014663	-0.00012018	-1.7193e-05	6.1404e-05	0.00021023	0.00016612	-8.3297e-06	8.0349e-05	-0.00035079	9.7194e-05	7.7128e-05	-0.0001552
146	0.00054225	0.0031056	0.00034214	-3.2575e-05	-0.00016143	-7.7918e-05	4.0626e-05	-0.0001261	-0.00019181	-0.0001768	-0.00014859	-0.00012476	-1.7275e-05	6.0776e-05	0.00021072	0.00016274	-6.105e-06	8.1281e-05	-0.00035027	9.6852e-05	7.6232e-05	-0.00015808
147	0.00054482	0.0031	0.00034687	-3.0894e-05	-0.00015929	-7.8358e-05	3.9123e-05	-0.00012967	-0.00019114	-0.0001773	-0.00015053	-0.00012934	-1.7368e-05	6.023e-05	0.00021096	0.00015925	-3.9073e-06	8.2052e-05	-0.00034965	9.6461e-05	7.5277e-05	-0.00016087
148	0.00054737	0.0030947	0.00035164	-2.9349e-05	-0.0001572	-7.8892e-05	3.7643e-05	-0.00013324	-0.00019042	-0.00017786	-0.00015244	-0.00013381	-1.7466e-05	5.9794e-05	0.0002111	0.00015568	-1.7988e-06	8.2683e-05	-0.0003489	9.6027e-05	7.4287e-05	-0.00016363
149	0.00054989	0.0030897	0.00035648	-2.7922e-05	-0.00015521	-7.9396e-05	3.6228e-05	-0.00013682	-0.00018967	-0.00017846	-0.00015431	-0.00013811	-1.7565e-05	5.9461e-05	0.00021128	0.00015209	2.2136e-07	8.3194e-05	-0.00034814	9.5555e-05	7.3277e-05	-0.00016638
150	0.00055239	0.0030849	0.00036139	-2.6595e-05	-0.00015337	-7.9813e-05	3.4875e-05	-0.00014037	-0.00018889	-0.00017911	-0.00015614	-0.00014227	-1.766e-05	5.9213e-05	0.00021154	0.00014852	2.164e-06	8.3596e-05	-0.00034745	9.5052e-05	7.2263e-05	-0.00016908
151	0.00055489	0.0030803	0.00036633	-2.5356e-05	-0.00015167	-8.0163e-05	3.3582e-05	-0.00014389	-0.0001881	-0.00017979	-0.00015792	-0.00014627	-1.7748e-05	5.9036e-05	0.00021187	0.00014497	4.0377e-06	8.3902e-05	-0.00034684	9.4524e-05	7.1254e-05	-0.00017173
152	0.00055736	0.003076	0.00037126	-2.4196e-05	-0.0001501	-8.0466e-05	3.2346e-05	-0.00014737	-0.00018729	-0.00018052	-0.00015964	-0.00015013	-1.7826e-05	5.8921e-05	0.00021226	0.00014149	5.8494e-06	8.412e-05	-0.00034629	9.3976e-05	7.0258e-05	-0.00017217
153	0.00055981	0.003072	0.00037616	-2.3108e-05	-0.00014865	-8.074e-05	3.1165e-05	-0.00015079	-0.00018648	-0.00018129	-0.00016131	-0.00015386	-1.789e-05	5.8858e-05	0.00021267	0.00013808	7.6047e-06	8.4256e-05	-0.00034581	9.3414e-05	6.9282e-05	-0.0001724
154	0.00056223	0.0030682	0.00038103	-2.2087e-05	-0.00014732	-8.0998e-05	3.0037e-05	-0.00015416	-0.00018567	-0.0001821	-0.00016293	-0.00015746	-1.794e-05	5.8841e-05	0.00021312	0.00013475	9.3081e-06	8.4316e-05	-0.00034538	9.2842e-05	6.833e-05	-0.00017268
155	0.00056462	0.0030647	0.00038586	-2.1129e-05	-0.0001461	-8.1253e-05	2.8959e-05	-0.00015746	-0.00018486	-0.00018297	-0.00016449	-0.00016094	-1.7973e-05	5.8864e-05	0.00021358	0.00013152	1.0963e-05	8.4302e-05	-0.00034501	9.2266e-05	6.7404e-05	-0.00017298
156	0.00056697	0.0030615	0.00039064	-2.0229e-05	-0.00014498	-8.1515e-05	2.793e-05	-0.0001607	-0.00018406	-0.00018389	-0.000166	-0.00016431	-1.7987e-05	5.8923e-05	0.00021405	0.00012838	1.2574e-05	8.4219e-05	-0.00034467	9.1687e-05	6.6507e-05	-0.00017333
157	0.00056932	0.0030585	0.00039538	-1.9387e-05	-0.00014398	-8.1795e-05	2.6948e-05	-0.00016386	-0.00018327	-0.00018487	-0.00016745	-0.00016756	-1.798e-05	5.9016e-05	0.00021453	0.00012536	1.4142e-05	8.4067e-05	-0.00034439	9.1111e-05	6.5641e-05	-0.00017371
158	0.00057167	0.0030559	0.00040008	-1.86e-05	-0.0001431	-8.21e-05	2.601e-05	-0.00016695	-0.00018249	-0.00018591	-0.00016886	-0.0001707	-1.7952e-05	5.9139e-05	0.00021501	0.00012244	1.567e-05	8.3849e-05	-0.00034415	9.054e-05	6.4806e-05	-0.00017414
159	0.00057402	0.0030536	0.00040475	-1.7867e-05	-0.00014232	-8.2437e-05	2.5115e-05	-0.00016996	-0.00018171	-0.00018703	-0.00017021	-0.00017373	-1.7901e-05	5.929e-05	0.00021549	0.00011963	1.7161e-05	8.3565e-05	-0.00034394	8.9977e-05	6.4003e-05	-0.00017461
160	0.00057637	0.0030516	0.0004094	-1.7186e-05	-0.00014166	-8.2813e-05	2.4261e-05	-0.0001729	-0.0001809	-0.00018822	-0.00017152	-0.00017666	-1.7826e-05	5.9469e-05	0.00021597	0.00011695	1.8615e-05	8.3216e-05	-0.00034379	8.9424e-05	6.3233e-05	-0.00017513
161	0.00057873	0.0030499	0.00041403	-1.6557e-05	-0.00014112	-8.3233e-05	2.3447e-05	-0.00017576	-0.00018009	-0.00018948	-0.00017277	-0.0001795	-1.7725e-05	5.9673e-05	0.00021645	0.00011437	2.0036e-05	8.2803e-05	-0.00034367	8.8885e-05	6.2496e-05	-0.00017569
162	0.00058109	0.0030486	0.00041864	-1.5979e-05	-0.0001407	-8.3702e-05	2.267e-05	-0.00017853	-0.00017932	-0.00019083	-0.00017398	-0.00018224	-1.7597e-05	5.9902e-05	0.00021693	0.00011192	2.1424e-05	8.2326e-05	-0.00034359	8.8361e-05	6.1791e-05	-0.00017632
163	0.00058347	0.0030477	0.00042325	-1.5451e-05	-0.00014041	-8.4225e-05	2.193e-05	-0.00018123	-0.00017859	-0.00019227	-0.00017514	-0.00018489	-1.7442e-05	6.0154e-05	0.00021741	0.00010959	2.278e-05	8.1786e-05	-0.00034356	8.7854e-05	6.1119e-05	-0.000177
164	0.00058586	0.0030471	0.00042786	-1.4974e-05	-0.00014023	-8.4807e-05	2.1225e-05	-0.00018384	-0.00017789	-0.00019381	-0.00017626	-0.00018744	-1.7259e-05	6.043e-05	0.00021788	0.00010738	2.4107e-05	8.1181e-05	-0.00034357	8.7366e-05	6.0479e-05	-0.00017774
165	0.00058826	0.0030469	0.00043248	-1.4546e-05	-0.00014019	-8.5451e-05	2.0554e-05	-0.00018638	-0.00017724	-0.00019544	-0.00017734	-0.00018992	-1.7046e-05	6.0728e-05	0.00021835	0.00010529	2.5406e-05	8.0513e-05	-0.00034361	8.6899e-05	5.9871e-05	-0.00017855
166	0.00059069	0.0030471	0.00043712	-1.4167e-05	-0.00014028	-8.6161e-05	1.9915e-05	-0.00018882	-0.00017664	-0.00019717	-0.00017837	-0.00019231	-1.6803e-05	6.1048e-05	0.00021882	0.00010332	2.6677e-05	7.9781e-05	-0.00034371	8.6455e-05	5.9294e-05	-0.00017942
167	0.00059315	0.0030477	0.00044179	-1.3837e-05	-0.0001405	-8.694e-05	1.9307e-05	-0.00019119	-0.00017606	-0.00019901	-0.00017936	-0.00019461	-1.6528e-05	6.1389e-05	0.00021928	0.00010148	2.7923e-05	7.8984e-05	-0.00034384	8.6034e-05	5.8749e-05	-0.00018037
168	0.00059564	0.0030487	0.00044648	-1.3557e-05	-0.00014085	-8.7793e-05	1.873e-05	-0.00019347	-0.00017542	-0.00020095	-0.00018031	-0.00019684	-1.6222e-05	6.1752e-05	0.00021974	9.9753e-05	2.9144e-05	7.8123e-05	-0.00034402	8.564e-05	5.8235e-05	-0.00018139
169	0.00059816	0.0030501	0.00045122	-1.3324e-05	-0.00014134	-8.8722e-05	1.8181e-05	-0.00019567	-0.0001748	-0.00020301	-0.00018122	-0.00019899	-1.5882e-05	6.2136e-05	0.00022019	9.8153e-05	3.0341e-05	7.7196e-05	-0.00034424	8.5272e-05	5.7752e-05	-0.00018249
170	0.00060071	0.0030519	0.00045601	-1.3141e-05	-0.00014198	-8.973e-05	1.766e-05	-0.00019779	-0.0001742	-0.00020519	-0.00018209	-0.00020106	-1.5509e-05	6.2541e-05	0.00022064	9.6676e-05	3.1515e-05	7.6204e-05	-0.0003445	8.4932e-05	5.7299e-05	-0.00018367
171	0.00060331	0.0030542	0.00046085	-1.3006e-05	-0.00014275	-9.082e-05	1.7165e-05	-0.00019982	-0.00017361	-0.0002075	-0.00018293	-0.00020307	-1.5101e-05	6.2966e-05	0.00022109	9.5321e-05	3.2669e-05	7.5145e-05	-0.0003448	8.4622e-05	5.6876e-05	-0.00018493
172	0.00060592	0.0030569	0.00046575	-1.2919e-05	-0.00014368	-9.1996e-05	1.6696e-05	-0.00020176	-0.00017304	-0.00020992	-0.00018373	-0.000205	-1.4658e-05	6.3412e-05	0.00022153	9.409e-05	3.3801e-05	7.402e-05	-0.00034516	8.4342e-05	5.6482e-05	-0.00018628
173	0.00060858	0.0030601	0.00047003	-1.2881e-05	-0.00014475	-9.326e-05	1.6253e-05	-0.00020363	-0.00017248	-0.00021248	-0.00018449	-0.00020686	-1.4178e-05	6.3879e-05	0.00022197	9.2982e-05	3.4914e-05	7.2828e-05	-0.00034555	8.4093e-05	5.6118e-05	-0.00018772
174	0.00061128	0.0030637	0.00047328	-1.2891e-05	-0.00014597	-9.4614e-05	1.5833e-05	-0.0002054	-0.00017194	-0.00021517	-0.00018522	-0.00020866	-1.3662e-05	6.4365e-05	0.00022241	9.1998e-05	3.6008e-05	7.1567e-05	-0.00034599	8.3877e-05	5.5782e-05	-0.00018925
175	0.00061405	0.0030678	0.00047649	-1.295e-05	-0.00014734	-9.6062e-05	1.5436e-05	-0.0002071	-0.00017141	-0.00021799	-0.00018591	-0.00021039	-1.3107e-05	6.4872e-05	0.00022284	9.1138e-05	3.7085e-05	7.0237e-05	-0.00034648	8.3695e-05	5.5475e-05	-0.00019088
176	0.00061686	0.0030724	0.00047967	-1.3057e-05	-0.00014887	-9.7607e-05	1.5061e-05	-0.0002087	-0.0001709	-0.00022096	-0.00018657	-0.00021205	-1.2513e-05	6.5399e-05	0.00022327	9.0401e-05	3.8145e-05	6.8837e-05	-0.00034701	8.3548e-05	5.5196e-05	-0.0001926
177	0.00061969	0.0030774	0.00048283	-1.3213e-05	-0.00015056	-9.925e-05	1.4708e-05	-0.00021022	-0.0001704	-0.00022407	-0.00018719	-0.00021365	-1.188e-05	6.5947e-05	0.00022369	8.9789e-05	3.9189e-05	6.7367e-05	-0.00034758	8.3436e-05	5.4946e-05	-0.00019443
178	0.00062257	0.003083	0.00048595	-1.3418e-05	-0.00015241	-0.000101	1.4375e-05	-0.00021166	-0.00016992	-0.00022733	-0.00018779	-0.00021519	-1.1206e-05	6.6515e-05	0.00022411	8.9302e-05	4.0059e-05	6.5825e-05	-0.0003482	8.3361e-05	5.4722e-05	-0.00019636
179	0.00062554	0.003089	0.00048905	-1.3673e-05	-0.00015443	-0.00010284	1.4062e-05	-0.00021301	-0.00016945	-0.00023074	-0.00018835	-0.00021667	-1.049e-05	6.7104e-05	0.00022452	8.894e-05	4.0847e-05	6.4211e-05	-0.00034887	8.3324e-05	5.4527e-05	-0.0001984
180	0.0006286	0.0030956	0.00049212	-1.3976e-05	-0.00015661	-0.0001048	1.3769e-05	-0.00021427	-0.000169	-0.0002343	-0.00018887	-0.00021809	-9.7323e-06	6.7713e-05	0.00022494	8.8704e-05	4.1604e-05	6.2522e-05	-0.00034958	8.3324e-05	5.4358e-05	-0.00020055
181	0.00063172	0.0031027	0.00049518	-1.4329e-05	-0.00015896	-0.00010687	1.3494e-05	-0.00021544	-0.00016856	-0.00023802	-0.00018937	-0.00021945	-8.9307e-06	6.8342e-05	0.00022534	8.8594e-05	4.2333e-05	6.0759e-05	-0.00035034	8.3365e-05	5.4216e-05	-0.00020281
182	0.00063487	0.0031103	0.00049821	-1.4732e-05	-0.00016004	-0.00010905	1.3238e-05	-0.00021653	-0.00016813	-0.00024191	-0.00018983	-0.00022076	-8.0846e-06	6.8993e-05	0.00022575	8.8611e-05	4.3032e-05	5.892e-05	-0.00035115	8.3445e-05	5.4102e-05	-0.00020518
183	0.00063807	0.0031184	0.00050124	-1.5186e-05	-0.00016049	-0.00011134	1.2998e-05	-0.00021753	-0.00016772	-0.00024596	-0.00019027	-0.00022201	-7.193e-06	6.9664e-05	0.00022615	8.8756e-05	4.3703e-05	5.7003e-05	-0.00035201	8.3567e-05	5.4013e-05	-0.00020618
184	0.00064134	0.0031271	0.00050425	-1.569e-05	-0.00016097	-0.00011375	1.2776e-05	-0.00021844	-0.00016732	-0.00025019	-0.00019067	-0.0002232	-6.2548e-06	7.0356e-05	0.00022654	8.9029e-05	4.4345e-05	5.5008e-05	-0.00035291	8.373e-05	5.3952e-05	-0.00020558
185	0.0006447	0.0031363	0.00050725	-1.6245e-05	-0.00016147	-0.00011628	1.257e-05	-0.00021926	-0.00016693	-0.00025458	-0.00019104	-0.00022433	-5.269e-06	7.107e-05	0.00022693	8.9432e-05	4.496e-05	5.2932e-05	-0.00035386	8.3937e-05	5.3916e-05	-0.00020487
186	0.00064814	0.003146	0.00051024	-1.6852e-05	-0.00016199	-0.00011894	1.2379e-05	-0.00021998	-0.00016655	-0.00025916	-0.00019138	-0.00022542	-4.2344e-06	7.1805e-05	0.00022731	8.9965e-05	4.5546e-05	5.0775e-05	-0.00035486	8.4187e-05	5.3907e-05	-0.00020405
187	0.00065161	0.0031564	0.00051322	-1.7511e-05	-0.00016254	-0.00012172	1.2205e-05	-0.00022062	-0.00016619	-0.00026392	-0.00019169	-0.00022644	-3.1499e-06	7.2561e-05	0.00022769	9.063e-05	4.6105e-05	4.8535e-05	-0.00035591	8.4482e-05	5.3924e-05	-0.00020311
188	0.00065509	0.0031673	0.0005162	-1.8223e-05	-0.00016311	-0.00012464	1.2044e-05	-0.00022116	-0.00016584	-0.00026886	-0.00019197	-0.00022742	-2.0143e-06	7.334e-05	0.00022807	9.1428e-05	4.6637e-05	4.621e-05	-0.00035701	8.4823e-05	5.3967e-05	-0.00020206
189	0.00065869	0.0031787	0.00051917	-1.8988e-05	-0.0001637	-0.00012768	1.1899e-05	-0.00022161	-0.0001655	-0.00027399	-0.00019222	-0.00022834	-8.2631e-07	7.4141e-05	0.00022843	9.2361e-05	4.7141e-05	4.3798e-05	-0.00035815	8.521e-05	5.4036e-05	-0.00020089
190	0.00066241	0.0031908	0.00052215	-1.9807e-05	-0.00016432	-0.00013047	1.1767e-05	-0.00022196	-0.00016516	-0.00027932	-0.00019243	-0.0002292	4.1529e-07	7.4964e-05	0.0002288	9.3429e-05	4.7619e-05	4.1299e-05	-0.00035935	8.5645e-05	5.4131e-05	-0.0001996
191	0.00066623	0.0032035	0.00052512	-2.0681e-05	-0.00016496	-0.00013217	1.165e-05	-0.00022221	-0.00016484	-0.00028485	-0.00019282	-0.00023002	1.7118e-06	7.581e-05	0.00022915	9.4634e-05	4.8069e-05	3.8709e-05	-0.00036059	8.6128e-05	5.4252e-05	-0.00019819
192	0.00067016	0.0032168	0.00052809	-2.161e-05	-0.00016563	-0.00013393	1.1545e-05	-0.00022237	-0.00016453	-0.00029059	-0.00019372	-0.00023078	3.0647e-06	7.6679e-05	0.0002295	9.5979e-05	4.8493e-05	3.6027e-05	-0.00036189	8.6661e-05	5.4399e-05	-0.00019665
193	0.00067421	0.0032306	0.00053107	-2.2595e-05	-0.00016632	-0.00013575	1.1453e-05	-0.00022242	-0.00016423	-0.00029653	-0.00019462	-0.00023148	4.4753e-06	7.7571e-05	0.00022984	9.7464e-05	4.8889e-05	3.3252e-05	-0.00036327	8.7245e-05	5.4572e-05	-0.00019499
194	0.00067844	0.0032452	0.00053405	-2.3638e-05	-0.00016703	-0.00013763	1.1374e-05	-0.00022237	-0.00016394	-0.00030268	-0.00019554	-0.00023214	2.4572e-06	7.8487e-05	0.00023018	9.9092e-05	4.9259e-05	3.038e-05	-0.00036483	8.788e-05	5.4771e-05	-0.0001932
195	0.00068282	0.0032603	0.00053704	-2.5313e-05	-0.00016777	-0.00013957	1.1307e-05	-0.00022222	-0.00016365	-0.00030906	-0.00019646	-0.00023273	-2.7326e-07	8.0668e-05	0.00023051	0.00010087	4.9602e-05	2.741e-05	-0.00036645	8.9039e-05	5.4996e-05	-0.00019129
196	0.00068726	0.0032761	0.00054003	-2.7719e-05	-0.00016854	-0.00014158	1.1253e-05	-0.00022196	-0.00016337	-0.00031565	-0.00019739	-0.00023328	-3.138e-06	8.377e-05	0.00023082	0.00010228	4.9919e-05	2.4339e-05	-0.00036813	9.1978e-05	5.5248e-05	-0.00018923
197	0.0006917	0.0032925	0.00054303	-3.024e-05	-0.00016933	-0.00014364	1.121e-05	-0.00022289	-0.00016311	-0.00032248	-0.00019833	-0.00023377	-6.1398e-06	8.6995e-05	0.00023113	0.00010312	5.0208e-05	2.1166e-05	-0.00036987	9.508e-05	5.5526e-05	-0.00018704
198	0.00069622	0.0033097	0.000546	-3.2926e-05	-0.00017019	-0.00014582	1.1132e-05	-0.0002275	-0.00016289	-0.00032958	-0.00019933	-0.00023425	-9.3278e-06	9.03e-05	0.00023139	0.00010401	5.0424e-05	1.784e-05	-0.00037172	9.83e-05	5.5784e-05	-0.00018476
199	0.00070087	0.0033275	0.00054917	-3.5743e-05	-0.00017109	-0.00014808	1.1055e-05	-0.00023226	-0.00016269	-0.00033693	-0.00020035	-0.00023469	-1.2669e-05	9.3724e-05	0.00023162	0.00010497	5.0602e-05	1.5848e-05	-0.00037364	0.00010168	5.6059e-05	-0.00018234
200	0.00070555	0.0033461	0.00055249	-3.8684e-05	-0.00017202	-0.00015042	1.0737e-05	-0.00023716	-0.0001625	-0.00034453	-0.00020138	-0.00023546	-1.6158e-05	9.7278e-05	0.00023425	0.00010603	5.0751e-05	1.588e-05	-0.00037562	0.00010523	5.4136e-05	-0.00017978
201	0.00071041	0.0033653	0.00055584	-4.1753e-05	-0.00017297	-0.00015282	6.3097e-06	-0.0002422	-0.00016127	-0.00035239	-0.00020242	-0.00023921	-1.98e-05	0.00010096	0.00023853	0.00010718	5.0869e-05	1.5956e-05	-0.00037767	0.00010895	5.0866e-05	-0.00017707
202	0.00071539	0.0033852	0.00055921	-4.4953e-05	-0.00017396	-0.00015531	1.7071e-06	-0.00024739	-0.00015954	-0.0003605	-0.00020348	-0.00024307	-2.3596e-05	0.00010479	0.00024295	0.00010842	5.1627e-05	1.6076e-05	-0.00037979	0.00011286	4.747e-05	-0.00017421
203	0.00072045	0.0034059	0.0005626	-4.8286e-05	-0.00017497	-0.00015787	-3.0749e-06	-0.00025272	-0.00015775	-0.00036888	-0.00020455	-0.00024702	-2.7551e-05	0.00010875	0.00024755	0.00010976	5.5761e-05	1.6242e-05	-0.00038197	0.00011695	4.3943e-05	-0.00017119
204	0.00072559	0.0034273	0.00056602	-5.1755e-05	-0.00017601	-0.00016051	-8.041e-06	-0.00025821	-0.00015591	-0.00037752	-0.00020564	-0.00025108	-3.1669e-05	0.00011285	0.0002523	0.0001112	6.0032e-05	1.6454e-05	-0.00038422	0.00012123	4.0282e-05	-0.00016801
205	0.0007307	0.0034494	0.00056946	-5.5364e-05	-0.00017784	-0.00016324	-1.3196e-05	-0.00026386	-0.000154	-0.00038305	-0.00020674	-0.00025525	-3.5953e-05	0.0001171	0.00025723	0.00011273	6.4443e-05	1.6714e-05	-0.00038654	0.0001257	3.6484e-05	-0.00016467
206	0.00073592	0.0034723	0.00057293	-5.9115e-05	-0.00018092	-0.00016605	-1.8544e-05	-0.00026967	-0.00015203	-0.00038681	-0.00020786	-0.00025953	-4.0406e-05	0.00012151	0.00026232	0.00011437	6.8999e-05	1.7021e-05	-0.00038893	0.00013036	3.2544e-05	-0.00016244
207	0.00074127	0.003496	0.00057644	-6.3012e-05	-0.00018411	-0.00016895	-2.409e-05	-0.00027564	-0.00014998	-0.00039064	-0.00020899	-0.00026393	-4.5034e-05	0.00012606	0.0002676	0.0001161	7.3704e-05	1.7379e-05	-0.00039138	0.00013524	2.8461e-05	-0.0001603
208	0.00074673	0.0035204	0.00057997	-6.7057e-05	-0.00018741	-0.00017194	-2.984e-05	-0.00028178	-0.00014787	-0.00039453	-0.00021013	-0.00026845	-4.984e-05	0.00013077	0.00027305	0.00011794	7.8561e-05	1.7786e-05	-0.00039391	0.00014032	2.4228e-05	-0.00015804
209	0.00075238	0.0035457	0.00058353	-7.1256e-05	-0.00019083	-0.00017777	-3.5799e-05	-0.00028809	-0.00014569	-0.00039849	-0.0002111	-0.00027308	-5.4829e-05	0.00013565	0.00027869	0.00011988	8.3577e-05	1.8245e-05	-0.00039651	0.00014562	1.9843e-05	-0.00015566
210	0.00075804	0.0035717	0.00058712	-7.561e-05	-0.00019437	-0.00018461	-4.1971e-05	-0.00029458	-0.00014343	-0.00040252	-0.00020963	-0.00027784	-5.9599e-05	0.00014069	0.00028452	0.00012194	8.8755e-05	1.8757e-05	-0.00039918	0.00015113	1.5301e-05	-0.00015317
211	0.00076377	0.0035986	0.00059075	-8.0091e-05	-0.00019802	-0.00019169	-4.8364e-05	-0.00030125	-0.00014109	-0.00040663	-0.00020808	-0.00028273	-5.6757e-05	0.00014201	0.00029054	0.0001241	9.41e-05	1.9322e-05	-0.00040167	0.00015687	1.0598e-05	-0.00015055
212	0.0007695	0.0036263	0.0005944	-8.2595e-05	-0.0002018	-0.000199	-5.4982e-05	-0.0003081	-0.00013867	-0.00041081	-0.00020643	-0.00028775	-5.3796e-05	0.00014087	0.00029676	0.00012577	9.9617e-05	1.9942e-05	-0.000404	0.0001562	5.7293e-06	-0.0001478
213	0.00077549	0.0036542	0.00060083	-8.4527e-05	-0.00020504	-0.00020591	-6.1173e-05	-0.00031449	-0.00013551	-0.0004144	-0.00020402	-0.00029225	-5.0055e-05	0.00014033	0.00030385	0.00012394	0.00010597	2.1278e-05	-0.00040572	0.00014878	1.3492e-06	-0.00014427
214	0.00078183	0.0036821	0.00061046	-8.5693e-05	-0.00020756	-0.00021221	-6.6745e-05	-0.0003192	-0.00013141	-0.00041723	-0.00020066	-0.00029602	-4.5331e-05	0.00014057	0.00031233	0.0001229	0.00011336	2.3527e-05	-0.00040664	0.00014194	-2.342e-06	-0.00013974
215	0.00078838	0.0037109	0.00062033	-8.6893e-05	-0.00021015	-0.00021871	-7.5742e-05	-0.00032311	-0.00012826	-0.00042007	-0.00019713	-0.00029989	-4.0422e-05	0.00014079	0.00032176	0.00012184	0.000121	2.633e-05	-0.00040756	0.00013485	-5.0176e-06	-0.00013501
216	NaN	0.0037405	0.00063046	-8.8128e-05	-0.00021281	-0.00022542	-8.6089e-05	-0.00032708	-0.0001268	-0.00042294	-0.00019344	-0.00030384	-3.532e-05	0.000141	0.00033151	0.00012077	0.00012705	2.9363e-05	-0.00040848	0.00012751	-7.778e-06	-0.00013009
217	NaN	0.0037709	0.00064085	-8.94e-05	-0.00021555	-0.00023234	-9.6778e-05	-0.00033113	-0.00012529	-0.00042583	-0.00018958	-0.00030788	-3.0022e-05	0.00014119	0.00034159	0.00011967	0.00013134	3.254e-05	-0.00040939	0.00011993	-1.0626e-05	-0.00012495
218	NaN	0.0038022	0.00065152	-9.0709e-05	-0.00021836	-0.00023948	-0.00010782	-0.00033526	-0.00012374	-0.00042875	-0.00018555	-0.00031201	-2.4521e-05	0.00014136	0.00035201	0.00011855	0.00013575	3.5864e-05	-0.0004103	0.00011209	-1.3563e-05	-0.00011961
219	NaN	0.0038344	0.00066245	-9.2055e-05	-0.00021289	-0.00024684	-0.00011922	-0.00033946	-0.00012214	-0.00043105	-0.00018133	-0.00031623	-1.8812e-05	0.00014151	0.00036276	0.0001174	0.00014029	3.9339e-05	-0.0004112	0.00010398	-1.6593e-05	-0.00011721
220	NaN	0.0038675	0.00067368	-9.344e-05	-0.00020718	-0.00025443	-0.00013099	-0.00034375	-0.00012049	-0.00043318	-0.00017693	-0.00032056	-1.2888e-05	0.00014163	0.00037387	0.00011624	0.00014495	4.297e-05	-0.0004121	9.5604e-05	-1.9719e-05	-0.00011588
221	NaN	0.0039016	0.00068519	-9.4864e-05	-0.00020121	-0.00026276	-0.00014313	-0.00034811	-0.00011879	-0.0004353	-0.00017233	-0.00032498	-6.7444e-06	0.00014174	0.00038535	0.00011504	0.00014974	4.6761e-05	-0.00041299	8.695e-05	-2.2943e-05	-0.00011449
222	NaN	0.0039365	0.000697	-9.6329e-05	-0.000195	-0.00027173	-0.00015566	-0.00035256	-0.00011704	-0.00043741	-0.00017279	-0.0003295	-3.0046e-06	0.0001418	0.00039719	0.00011382	0.00015466	5.0716e-05	-0.00041387	7.8011e-05	-2.6268e-05	-0.00011303
223	NaN	0.0039725	0.00070911	-9.5849e-05	-0.00018851	-0.00028097	-0.00016859	-0.00035709	-0.00011523	-0.00043951	-0.00017386	-0.00033412	-7.3958e-06	0.00014139	0.00040942	0.00011258	0.00015972	5.484e-05	-0.00041532	6.878e-05	-2.9696e-05	-0.00011152
224	NaN	0.0040093	0.00071652	-9.0491e-05	-0.00018175	-0.00029049	-0.00018193	-0.0003617	-0.00011336	-0.00044161	-0.00017493	-0.00033885	-1.1946e-05	0.00014095	0.00042204	0.00010736	0.00016492	5.9139e-05	-0.00041784	6.2438e-05	-3.323e-05	-0.00010993
225	NaN	0.0040472	0.00071986	-8.4901e-05	-0.00017469	-0.00030029	-0.00019566	-0.00036639	-0.00011141	-0.00044368	-0.00017602	-0.00034367	-1.6647e-05	0.00014048	0.0004365	9.9068e-05	0.00017028	6.3631e-05	-0.0004204	5.7732e-05	-3.6415e-05	-0.00010825
226	NaN	0.0040861	NaN	-7.9088e-05	-0.00016734	-0.00031038	-0.00019921	-0.0003682	-0.00010981	-0.00044573	-0.00017712	-0.00034843	-2.1517e-05	0.00013997	0.00045321	9.0511e-05	0.00017579	6.3148e-05	-0.00042301	5.288e-05	-3.0888e-05	-0.00010651
227	NaN	0.004126	NaN	-7.3044e-05	-0.00015968	-0.00032078	-0.00020251	-0.00036924	-0.00010872	-0.00044777	-0.00017824	-0.00035216	-2.6559e-05	0.00013942	0.00047048	8.1679e-05	0.00017478	5.5617e-05	-0.00042566	4.7877e-05	-2.5134e-05	-0.00010469
228	NaN	0.0041669	NaN	-6.6762e-05	-0.00015172	-0.00033149	-0.00020589	-0.00037024	-0.00010761	-0.0004498	-0.00017938	-0.00035595	-3.178e-05	0.00013882	0.00048832	7.2564e-05	0.00017199	4.7841e-05	-0.00042837	4.2719e-05	-1.9147e-05	-0.00010279
229	NaN	0.0042089	NaN	-6.0235e-05	-0.00014609	-0.00034253	-0.00020935	-0.00037118	-0.00010646	-0.00045361	-0.00018054	-0.00035982	-3.7182e-05	0.00013817	NaN	6.3158e-05	0.00016906	3.9814e-05	-0.00043111	3.7401e-05	-1.2919e-05	-0.0001007
230	NaN	0.004252	NaN	-5.3456e-05	-0.00014311	-0.00035389	-0.00021289	-0.00037206	-0.00010527	-0.00046542	-0.00018172	-0.00036375	-4.2772e-05	0.00013748	NaN	5.3454e-05	0.00016599	3.153e-05	-0.00043391	3.192e-05	-6.4456e-06	-9.8345e-05
231	NaN	0.0042961	NaN	-4.6417e-05	-0.00014	-0.00035698	-0.00021651	-0.00037289	-0.00010405	-0.00047757	-0.00018291	-0.00036775	-4.8554e-05	0.00013674	NaN	4.3443e-05	0.00016277	2.2981e-05	-0.00043675	2.6269e-05	2.8183e-07	-9.5888e-05
232	NaN	0.0043415	NaN	-3.9111e-05	-0.00013677	-0.00035694	-0.00022022	-0.00037365	-0.0001028	-0.00049006	-0.00018231	-0.00037183	-4.9555e-05	0.00014362	NaN	NaN	0.0001594	1.416e-05	-0.00043964	2.0446e-05	7.27e-06	-9.3331e-05
233	NaN	0.0043879	NaN	-3.5821e-05	-0.00013341	-0.00035683	-0.00022402	-0.00037436	-0.0001015	-0.00050289	-0.00018166	-0.00037598	-4.6081e-05	NaN	NaN	NaN	0.00015588	5.0617e-06	-0.0004422	1.4444e-05	1.4526e-05	-9.0671e-05
234	NaN	0.0044356	NaN	-3.5165e-05	-0.00013	-0.00035673	-0.000228	-0.00037508	-0.00010024	-0.00051617	-0.00018105	-0.0003803	-4.256e-05	NaN	NaN	NaN	0.00015211	-4.4088e-06	-0.00044426	NaN	NaN	-8.7989e-05
235	NaN	0.0044846	NaN	-3.4533e-05	-0.00012651	-0.0003566	-0.00022449	-0.00037707	-9.9829e-05	-0.00052986	-0.00018043	-0.00038474	-3.8948e-05	NaN	NaN	NaN	0.00014813	-1.4221e-05	-0.00044638	NaN	NaN	-8.5245e-05
236	NaN	0.0045347	NaN	-3.3881e-05	-0.00012287	-0.00035639	NaN	-0.00038611	-0.00010588	-0.00054393	-0.00017977	-0.00039279	-3.5199e-05	NaN	NaN	NaN	NaN	NaN	-0.00044852	NaN	NaN	-8.2391e-05


==> data/mc/mc_ap2_v.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	19.883	5800	0.015916	6.3584	-4.7598	1.6178	-9.8707	-14.989	0.66793	5.3487	-4.5508	-1.4047	-3.0624	2.3213	2.2303	-6.7952	18.826	-1.2325	-3.3562	-6.2664	5.2694	-0.48842
1	19.881	5800.9	0.00053325	6.361	-4.7522	1.619	-9.8728	-14.982	0.67814	5.3623	-4.5497	-1.3966	-3.0592	2.3185	2.2201	-6.8067	18.827	-1.2387	-3.3386	-6.2712	5.2669	-0.48489
2	19.88	5801.8	-0.014923	6.3636	-4.7446	1.6202	-9.8748	-14.975	0.68841	5.376	-4.5485	-1.3885	-3.0559	2.3158	2.2098	-6.8183	18.828	-1.2449	-3.3211	-6.276	5.2644	-0.48135
3	19.879	5802.7	-0.030411	6.3662	-4.737	1.6215	-9.8767	-14.968	0.69873	5.3897	-4.5474	-1.3803	-3.0527	2.313	2.1996	-6.8299	18.828	-1.251	-3.3036	-6.2808	5.2619	-0.47785
4	19.878	5803.6	-0.045863	6.3688	-4.7293	1.6228	-9.8787	-14.96	0.70906	5.4034	-4.5463	-1.3722	-3.0494	2.3102	2.1893	-6.8414	18.829	-1.2573	-3.286	-6.2857	5.2594	-0.47433
5	19.877	5804.6	-0.061323	6.3712	-4.7216	1.6241	-9.8805	-14.953	0.71941	5.4172	-4.5454	-1.364	-3.0462	2.3076	2.179	-6.8529	18.829	-1.2637	-3.2682	-6.2906	5.257	-0.47083
6	19.876	5805.5	-0.076874	6.3737	-4.7139	1.6254	-9.8824	-14.946	0.72981	5.4311	-4.5445	-1.356	-3.043	2.305	2.1688	-6.8644	18.83	-1.2703	-3.2503	-6.2955	5.2546	-0.46735
7	19.874	5806.4	-0.092472	6.3761	-4.706	1.6267	-9.8843	-14.939	0.74026	5.4451	-4.5438	-1.348	-3.0401	2.3025	2.1586	-6.8761	18.83	-1.2768	-3.2322	-6.3004	5.2522	-0.46382
8	19.873	5807.2	-0.10819	6.3783	-4.6981	1.6281	-9.8862	-14.932	0.75071	5.459	-4.5432	-1.3399	-3.037	2.3	2.1483	-6.888	18.831	-1.2831	-3.214	-6.3054	5.2497	-0.46025
9	19.872	5808.1	-0.12406	6.38	-4.6903	1.6296	-9.8879	-14.924	0.76118	5.4728	-4.5428	-1.3315	-3.0343	2.2976	2.1381	-6.9	18.831	-1.2895	-3.1957	-6.3108	5.2471	-0.45669
10	19.871	5809	-0.13986	6.3814	-4.6825	1.6312	-9.8897	-14.916	0.77166	5.4868	-4.5421	-1.3229	-3.0315	2.2953	2.1281	-6.9118	18.832	-1.2963	-3.1772	-6.3163	5.244	-0.4531
11	19.87	5809.9	-0.15558	6.3826	-4.6746	1.6331	-9.8913	-14.909	0.78197	5.5008	-4.5414	-1.3144	-3.0287	2.2933	2.118	-6.9242	18.833	-1.3032	-3.1587	-6.3217	5.2407	-0.44964
12	19.869	5810.8	-0.1714	6.3841	-4.6671	1.6349	-9.8928	-14.901	0.7918	5.5146	-4.541	-1.3059	-3.0264	2.2916	2.1079	-6.937	18.834	-1.3102	-3.1406	-6.3273	5.2374	-0.44626
13	19.868	5811.7	-0.18767	6.3855	-4.6601	1.6365	-9.8943	-14.893	0.80104	5.5283	-4.5404	-1.2973	-3.0244	2.2899	2.0983	-6.9495	18.835	-1.3177	-3.1232	-6.3328	5.2338	-0.44256
14	19.867	5812.5	-0.20433	6.3869	-4.6529	1.6381	-9.8964	-14.884	0.81033	5.5415	-4.5399	-1.2885	-3.0232	2.2885	2.0889	-6.9624	18.835	-1.3256	-3.106	-6.3382	5.2305	-0.43902
15	19.866	5813.4	-0.22118	6.3882	-4.6461	1.6399	-9.8987	-14.876	0.8204	5.5553	-4.5397	-1.2802	-3.022	2.2869	2.0795	-6.9756	18.836	-1.3338	-3.0885	-6.3435	5.2277	-0.4357
16	19.865	5814.3	-0.23881	6.3897	-4.6395	1.6419	-9.9012	-14.868	0.8304	5.5698	-4.5396	-1.2724	-3.0197	2.2853	2.07	-6.9887	18.837	-1.3419	-3.0709	-6.3484	5.2256	-0.43236
17	19.864	5815.1	-0.25729	6.3906	-4.634	1.6438	-9.9041	-14.861	0.83953	5.5844	-4.54	-1.2648	-3.0188	2.2851	2.0603	-7.0023	18.837	-1.3494	-3.0531	-6.3532	5.2236	-0.42966
18	19.863	5816	-0.2753	6.3908	-4.6298	1.6451	-9.9072	-14.852	0.84983	5.599	-4.5402	-1.257	-3.017	2.2862	2.0504	-7.016	18.839	-1.3571	-3.0352	-6.3575	5.2218	-0.42915
19	19.862	5816.8	-0.29395	6.3926	-4.6246	1.646	-9.9087	-14.845	0.8611	5.6114	-4.5398	-1.2492	-3.015	2.2881	2.0407	-7.0293	18.839	-1.3662	-3.0196	-6.3634	5.22	-0.42947
20	19.861	5817.7	-0.31411	6.3945	-4.62	1.647	-9.9101	-14.838	0.87503	5.6214	-4.5386	-1.2423	-3.0142	2.2908	2.0304	-7.0432	18.839	-1.3766	-3.0037	-6.3702	5.2181	-0.42851
21	19.86	5818.5	-0.33426	6.3937	-4.6142	1.646	-9.9123	-14.833	0.89002	5.6328	-4.5396	-1.2387	-3.012	2.2947	2.0221	-7.0584	18.838	-1.3872	-2.9851	-6.377	5.2164	-0.42776
22	19.858	5819.4	-0.35529	6.393	-4.6067	1.6447	-9.9137	-14.833	0.90407	5.6452	-4.5424	-1.235	-3.0105	2.3006	2.0153	-7.0728	18.836	-1.399	-2.9659	-6.3819	5.2113	-0.42835
23	19.857	5820.2	-0.37708	6.3896	-4.5989	1.6447	-9.9136	-14.836	0.91645	5.6582	-4.5461	-1.2307	-3.0096	2.3053	2.0076	-7.0865	18.829	-1.411	-2.9457	-6.3874	5.2032	-0.42917
24	19.855	5821	-0.3982	6.3811	-4.5893	1.6466	-9.9112	-14.839	0.92612	5.6712	-4.552	-1.2266	-3.0064	2.3091	1.9997	-7.0989	18.822	-1.4181	-2.921	-6.3966	5.1927	-0.4294
25	19.853	5821.8	-0.41633	6.366	-4.5799	1.65	-9.9076	-14.84	0.93577	5.6806	-4.5609	-1.223	-3.0025	2.3118	1.9963	-7.1064	18.816	-1.4233	-2.8927	-6.4053	5.1863	-0.42901
26	19.85	5822.6	-0.42683	6.3428	-4.5709	1.647	-9.898	-14.842	0.94261	5.6863	-4.5709	-1.2152	-3.0056	2.3135	1.9972	-7.1159	18.809	-1.4283	-2.867	-6.4136	5.1821	-0.427
27	19.847	5823.4	-0.43628	6.3097	-4.5593	1.6432	-9.889	-14.846	0.94777	5.6905	-4.5779	-1.1989	-3.0121	2.3216	2.0048	-7.1254	18.809	-1.4325	-2.8489	-6.4194	5.1809	-0.42576
28	19.844	5824.1	-0.44357	6.2802	-4.5485	1.637	-9.8788	-14.852	0.95233	5.7054	-4.5795	-1.1847	-3.026	2.3296	2.0205	-7.1281	18.811	-1.4299	-2.8488	-6.4224	5.1769	-0.42936
29	19.839	5824.9	-0.46184	6.2456	-4.5393	1.6227	-9.8698	-14.856	0.94937	5.729	-4.5792	-1.1816	-3.0408	2.3331	2.0428	-7.1263	18.813	-1.4189	-2.8475	-6.4311	5.1618	-0.42205
30	19.833	5825.6	-0.48735	6.2072	-4.5146	1.6176	-9.8583	-14.86	0.94382	5.753	-4.5749	-1.1944	-3.0584	2.3424	2.071	-7.1293	18.812	-1.4042	-2.8315	-6.4442	5.1505	-0.39832
31	19.824	5826.3	-0.52736	6.1783	-4.4706	1.6238	-9.8439	-14.858	0.92845	5.7842	-4.5629	-1.2096	-3.0742	2.3583	2.1149	-7.1272	18.805	-1.3959	-2.8194	-6.4677	5.1332	-0.3638
32	19.815	5826.9	-0.56739	6.1596	-4.4233	1.6268	-9.8356	-14.866	0.91832	5.8212	-4.5513	-1.2075	-3.069	2.3882	2.1587	-7.125	18.812	-1.4078	-2.8359	-6.4928	5.1068	-0.32004
33	19.803	5827.5	-0.59901	6.1475	-4.3993	1.6445	-9.8309	-14.879	0.91429	5.8582	-4.5399	-1.2089	-3.0612	2.4236	2.2026	-7.1017	18.836	-1.4399	-2.8245	-6.4891	5.1074	-0.28653
34	19.79	5828.1	-0.63412	6.1339	-4.3798	1.6598	-9.8097	-14.913	0.89284	5.8929	-4.5236	-1.2409	-3.0537	2.4526	2.2498	-7.0758	18.878	-1.4921	-2.822	-6.476	5.1319	-0.28125
35	19.777	5828.5	-0.6809	6.1096	-4.3671	1.6871	-9.7812	-14.947	0.85638	5.9248	-4.5251	-1.2878	-3.0724	2.4473	2.3213	-7.0444	18.933	-1.5523	-2.8491	-6.4664	5.1266	-0.27905
36	19.765	5828.9	-0.73392	6.0844	-4.3629	1.7491	-9.7259	-15.002	0.7631	5.9241	-4.5709	-1.3684	-3.086	2.4297	2.3834	-7.0351	18.979	-1.6078	-2.8933	-6.4752	5.0885	-0.31477
37	19.753	5829.3	-0.80735	6.0561	-4.3358	1.8412	-9.6316	-15.092	0.65468	5.875	-4.6139	-1.4463	-3.0929	2.389	2.4659	-7.0302	19.026	-1.6563	-2.9135	-6.5041	5.0422	-0.32586
38	19.747	5829.5	-0.86682	6.0073	-4.3054	1.9063	-9.5368	-15.212	0.51335	5.8223	-4.6594	-1.5034	-3.1169	2.3678	2.5457	-7.0261	19.087	-1.661	-2.9218	-6.5065	4.9545	-0.35923
39	19.742	5829.6	-0.91452	5.9183	-4.2976	1.9934	-9.4723	-15.33	0.33895	5.7602	-4.7633	-1.526	-3.1656	2.3817	2.6554	-6.9704	19.185	-1.626	-2.8965	-6.483	4.8302	-0.38567
40	19.743	5829.5	-0.90884	5.8393	-4.3552	2.1443	-9.4827	-15.482	0.10522	5.6946	-4.9134	-1.5362	-3.1982	2.3793	2.7727	-6.957	19.345	-1.5493	-2.8106	-6.4841	4.6428	-0.38021
41	19.745	5829.4	-0.86986	5.7339	-4.4655	2.301	-9.5495	-15.597	-0.12444	5.6296	-5.1259	-1.5391	-3.2237	2.3847	2.9067	-6.9104	19.448	-1.4982	-2.7954	-6.5289	4.3995	-0.37232
42	19.754	5829.1	-0.74372	5.6538	-4.5834	2.4279	-9.6131	-15.684	-0.33958	5.5637	-5.3776	-1.5635	-3.1924	2.3867	3.0881	-6.8225	19.536	-1.5148	-2.9203	-6.582	4.1697	-0.35848
43	19.764	5828.6	-0.61062	5.5149	-4.6796	2.412	-9.7311	-15.772	-0.50168	5.4771	-5.5675	-1.6638	-3.0679	2.3493	3.3115	-6.69	19.631	-1.473	-3.0833	-6.621	3.8982	-0.28339
44	19.78	5827.9	-0.52142	5.4137	-4.7901	2.3326	-9.9621	-15.838	-0.6604	5.3364	-5.6476	-1.7955	-2.9032	2.2306	3.566	-6.4812	19.718	-1.3183	-3.3255	-6.669	3.6214	-0.17353
45	19.799	5827.1	-0.4596	5.3858	-4.8242	2.1935	-10.096	-15.841	-0.93986	5.1413	-5.6139	-1.953	-2.6409	2.1015	3.855	-6.2535	19.801	-1.1772	-3.6124	-6.7943	3.3468	-0.049628
46	19.83	5826	-0.47024	5.3504	-4.835	2.0002	-10.033	-15.787	-1.2433	4.884	-5.6574	-2.0753	-2.2889	1.9808	4.0709	-6.0556	19.73	-1.104	-4.0389	-6.8851	3.0472	0.023017
47	19.881	5824.6	-0.43499	5.2092	-4.9855	1.8218	-9.8817	-15.733	-1.5889	4.4216	-5.7677	-2.1653	-1.931	1.8966	4.308	-5.7795	19.637	-1.037	-4.5331	-6.8919	2.7054	0.060134
48	19.972	5822.9	-0.32418	4.9558	-5.3251	1.6607	-9.5603	-15.644	-2.0256	3.86	-5.9721	-2.4509	-1.7179	1.9241	4.6332	-5.5777	19.548	-0.83617	-5.1084	-6.7647	2.3748	-0.099746
49	20.115	5820.8	-0.20598	4.5731	-5.811	1.4726	-9.0893	-15.577	-2.422	3.4184	-6.1654	-2.8169	-1.5624	1.8377	4.9464	-5.3002	19.389	-0.60277	-5.8378	-6.5113	2.0614	-0.31579
50	20.332	5818.2	-0.05258	4.1258	-6.301	1.326	-8.5812	-15.522	-2.8674	3.2188	-6.2449	-3.0314	-1.433	1.6002	5.2216	-4.881	19.201	-0.35264	-6.7679	-6.2549	1.7757	-0.4657
51	20.666	5815.1	0.066698	3.6723	-6.7875	1.3013	-8.0049	-15.463	-3.6251	3.0519	-6.0813	-3.3999	-1.2692	1.3349	5.6204	-4.4499	18.949	0.030691	-8.1229	-5.9686	1.5698	-0.40031
52	21.164	5811.4	0.30084	3.0501	-7.3827	1.6114	-7.3902	-15.488	-4.5465	2.6676	-5.9237	-3.678	-1.2305	1.1942	6.1038	-3.7954	18.61	0.54663	-9.4782	-5.6627	1.0165	-0.31839
53	21.902	5806.8	0.75171	2.3131	-8.316	1.7995	-6.845	-15.731	-5.5385	2.061	-5.8282	-3.9818	-1.3083	1.1503	6.8748	-2.9739	18.191	1.1071	-10.712	-5.3352	0.42101	0.0032951
54	22.961	5801.4	1.1771	1.4084	-9.283	1.7409	-6.2168	-16.13	-6.5181	1.4167	-5.6722	-4.559	-1.6125	1.0864	7.806	-2.0513	17.918	1.7262	-12.308	-5.1953	0.075725	0.44965
55	24.434	5795	1.9738	0.71425	-10.024	1.678	-5.5102	-16.417	-7.5818	0.56488	-5.6462	-5.1372	-1.9458	1.1263	8.7255	-1.1327	17.685	2.5476	-14.219	-5.0652	-0.11941	0.93232
56	26.455	5787.4	3.2549	0.29296	-10.791	1.2811	-4.6072	-16.554	-8.9433	-0.54622	-5.902	-5.7826	-2.1173	1.2108	9.907	-0.29172	17.276	3.7073	-16.208	-4.9303	-0.21521	1.2715
57	29.069	5778.4	4.7283	-0.29874	-11.722	1.2968	-3.7563	-16.649	-10.635	-1.7526	-6.0428	-6.4893	-2.2083	1.1723	11.528	0.90384	16.589	5.3227	-18.203	-4.4778	-0.49152	1.4006
58	32.339	5767.9	6.4845	-0.85003	-12.757	1.6384	-3.3128	-17.196	-12.335	-3.2354	-6.0469	-7.4783	-2.6468	0.85476	13.176	2.2443	16.025	7.0608	-20.852	-4.0432	-0.87958	1.2662
59	36.373	5755.7	8.2405	-0.90858	-13.776	1.9113	-3.1901	-18.154	-14.053	-4.9125	-5.978	-8.749	-2.7668	0.87927	14.977	4.213	15.434	9.0271	-24.164	-3.0606	-1.2084	1.0871
60	41.232	5741.5	10.281	-0.91001	-14.875	2.0054	-2.3606	-19.191	-15.729	-6.0151	-6.2842	-10.632	-2.6004	0.71921	17.002	6.2559	14.219	11.005	-27.174	-2.1327	-1.4277	1.2171
61	46.992	5725.1	12.198	-1.3439	-15.59	1.5367	-1.5121	-20.509	-17.886	-6.9052	-6.7528	-13.189	-2.8796	1.0723	18.752	8.4942	12.719	13.329	-29.899	-0.79465	-1.1774	1.206
62	53.733	5706.2	14.191	-2.2627	-16.395	1.2509	-1.0439	-22.434	-20.794	-8.0148	-8.0753	-16.341	-3.0581	2.0768	20.995	11.345	11.14	15.752	-32.363	0.94145	-0.51161	1.3683
63	61.522	5684.5	17.129	-3.5952	-17.514	0.0028282	-0.54307	-24.966	-23.668	-9.9357	-9.9802	-20.157	-3.0772	2.6546	23.55	14.704	10.346	18.111	-34.536	2.4492	0.081579	1.179
64	70.296	5659.7	20.702	-4.4667	-18.139	-0.54876	0.061252	-27.909	-26.736	-12.329	-12.565	-24.015	-3.3807	3.0596	26.591	18.968	9.2837	21.03	-37.561	3.9273	0.32228	0.86654
65	80.119	5631.7	25.118	-5.1392	-18.46	-1.3635	0.47798	-30.983	-29.401	-15.314	-15.555	-28.303	-4.5484	4.0822	30.302	24.028	7.2649	24.192	-42.103	5.9326	0.4121	0.2248
66	91.163	5600.2	29.611	-6.612	-19.517	-3.0245	0.80159	-35.293	-33.089	-19.241	-18.636	-33.09	-5.8657	5.1415	35.598	29.726	5.8937	26.428	-47.29	8.1439	0.35083	-1.0842
67	103.45	5564.7	33.649	-8.6279	-21.768	-4.494	0.76527	-40.978	-38.168	-24.385	-21.809	-37.547	-6.5391	6.8417	41.067	35.356	4.1648	28.146	-53.896	10.991	0.23823	-2.849
68	117.03	5525.1	37.406	-10.665	-25.249	-6.8592	1.3685	-47.626	-44.56	-30.431	-24.864	-40.726	-6.4271	9.5558	47.1	41.843	1.4866	31.068	-63.175	14.769	0.49071	-4.6059
69	131.94	5480.9	41.586	-13.719	-29.063	-11.559	0.76806	-54.602	-51.45	-36.257	-27.914	-43.716	-7.1674	11.988	53.531	48.8	-1.2588	34.57	-73.669	19.333	1.9835	-5.8166
70	148.02	5431.9	46.781	-18.708	-32.341	-17.733	0.1523	-61.785	-57.94	-42.887	-31.482	-47.399	-8.1779	14.064	59.999	56.577	-2.8435	38.065	-84.03	24.162	5.0318	-6.7527
71	165.22	5377.8	52.149	-25.066	-34.917	-23.483	-1.5688	-68.4	-64.184	-50.54	-34.965	-51.605	-8.3863	15.974	67.285	64.848	-4.4211	41.641	-94.991	29.663	9.6214	-7.9106
72	183.39	5318.5	57.377	-32.074	-38.298	-29.192	-3.8869	-73.378	-70.59	-57.541	-38.162	-54.906	-7.5926	19.198	75.722	72.913	-5.469	43.986	-107.41	35.758	12.862	-8.8224
73	202.67	5253.8	62.597	-38.608	-42.567	-34.823	-5.4162	-77.512	-77.194	-66.32	-42.943	-59.064	-7.3959	24.105	84.84	81.127	-6.8222	45.792	-120.24	42.317	14.289	-9.7399
74	223.14	5183.5	68.76	-44.55	-48.773	-39.768	-7.3581	-80.616	-84.136	-75.868	-49.458	-64.576	-8.7145	29.613	95.002	89.272	-8.6899	47.701	-132.9	48.69	14.482	-9.8853
75	244.52	5107.3	75.901	-49.714	-54.322	-45.843	-8.6223	-84.063	-91.88	-85.672	-56.578	-71.012	-10.973	35.522	105.47	96.687	-9.0003	48.491	-144.32	53.431	12.809	-9.2435
76	266.1	5025.3	82.671	-53.13	-58.291	-51.003	-10.85	-88.045	-101.02	-94.954	-64.035	-78.276	-13.183	42.474	115.63	104.65	-7.9494	48.082	-155.88	56.613	10.807	-9.5428
77	287.29	4937.5	88.588	-54.415	-61.111	-55.943	-13.712	-90.934	-110.97	-102.64	-70.698	-85.656	-14.093	49.945	125.88	113.01	-7.3342	49.424	-168.25	59.985	9.388	-11.98
78	307.93	4844.1	94.608	-57.727	-63.751	-60.598	-16.381	-92.095	-120.37	-112.17	-76.18	-92.8	-14.178	56.552	135.6	121.3	-4.6547	51.577	-180.22	64.121	7.9462	-13.998
79	327.05	4745.5	100.55	-62.451	-67.198	-64.537	-19.517	-91.382	-127.86	-121.18	-80.721	-100.51	-13.819	60.823	144.71	129.22	-1.4308	52.614	-189.92	68.02	4.7805	-16.154
80	343.54	4642.2	107.16	-66.019	-70.703	-67.25	-22.419	-89.708	-133	-128.23	-85.137	-107.24	-13.034	62.147	153.28	136.06	0.55627	53.383	-196.84	71.733	1.4646	-17.885
81	357.12	4535.4	114	-67.038	-74.652	-69.421	-25.812	-89.361	-136.24	-133.87	-88.884	-113.25	-12.288	61.285	159.97	140.67	3.5713	55.231	-201.84	75.077	-1.6474	-18.634
82	368.08	4426.2	120.46	-66.613	-79.039	-71.186	-29.757	-89.105	-137.65	-138.4	-91.415	-118.6	-10.823	59.364	163.69	143.57	6.1463	56.729	-204.6	79.333	-4.1334	-18.388
83	376.68	4314.9	126.62	-65.487	-83.299	-72.385	-32.803	-88.367	-137.54	-141.84	-92.526	-123.1	-8.5158	56.29	164.83	146.09	7.4766	57.365	-205.01	83.788	-6.8928	-17.311
84	382.97	4202.3	132.29	-62.862	-87.02	-73.598	-34.858	-86.895	-135.8	-144.29	-92.646	-126.74	-5.7851	53.224	164.85	147.61	7.9321	56.903	-203.85	87.573	-9.9099	-15.828
85	386.95	4088.8	136.82	-58.699	-89.602	-75.016	-36.256	-84.811	-131.68	-145.88	-92.272	-130.17	-3.5423	50.945	163.04	148.39	7.839	57.12	-201.36	88.888	-12.954	-14.361
86	388.63	3975.1	140.52	-53.161	-90.958	-75.955	-37.374	-82.322	-125.88	-147.47	-91.001	-133.3	-2.4566	47.586	159.55	149.43	7.6343	58.448	-197.86	88.093	-15.512	-13.186
87	388.03	3861.6	143.84	-46.879	-91.495	-76.347	-38.477	-79.119	-120.28	-149.13	-88.636	-134.86	-1.9741	42.742	156.34	150.07	7.9735	60.387	-193.47	85.998	-17.343	-12.451
88	385.13	3748.9	147.13	-41.369	-91.331	-77.043	-39.061	-74.657	-114.92	-150.46	-85.386	-134.73	-1.7507	36.61	153.23	149.78	9.5205	62.59	-187.33	82.922	-18.698	-12.171
89	379.88	3637.6	150.39	-36.636	-90.24	-78.217	-38.887	-69.198	-109.11	-151.27	-81.502	-133.4	-1.2625	29.505	149.27	148.09	11.622	63.972	-178.47	79.122	-19.748	-11.988
90	372.49	3528.3	152.63	-32.134	-88.439	-79.46	-38.388	-63.545	-103.08	-151.84	-77.233	-131.5	-0.41388	22.791	144.38	144.49	13.06	64.16	-167.7	74.831	-21.248	-11.859
91	363.44	3421.4	153.68	-27.788	-86.133	-80.301	-37.686	-57.914	-96.958	-151.93	-72.026	-129.18	0.68161	16.823	139.18	139.53	13.882	63.659	-156.18	70.838	-23.557	-11.871
92	353.11	3317.3	154.95	-23.681	-83.528	-80.739	-36.804	-52.448	-90.687	-151.49	-66.015	-126.38	2.1909	11.536	133.79	133.74	15.031	62.707	-144.86	67.096	-26.404	-12.166
93	341.78	3216.1	156.95	-19.95	-80.673	-80.358	-35.573	-47.435	-84.317	-150.48	-59.585	-123.14	4.0685	6.8546	128.09	127.43	16.66	61.39	-133.76	62.971	-28.91	-12.709
94	329.6	3118.1	158.97	-16.578	-77.592	-79.144	-34.014	-42.827	-77.93	-148.62	-53.368	-119.54	6.1071	2.7321	122.08	121.28	18.585	59.762	-122.95	58.355	-30.946	-13.449
95	316.7	3023.3	159.88	-13.539	-74.162	-77.269	-32.239	-38.57	-71.625	-145.54	-47.434	-115.77	7.5355	-0.80342	115.86	115.31	20.293	57.857	-112.48	53.397	-32.566	-13.818
96	303.22	2932	159.71	-10.778	-70.123	-74.888	-30.547	-34.698	-65.47	-141.48	-41.815	-112.06	8.3331	-3.6464	109.71	109.37	21.676	55.723	-102.38	48.884	-33.667	-13.643
97	289.35	2844.2	158.57	-8.2708	-65.644	-72.133	-29.229	-31.261	-59.513	-136.71	-36.606	-108.4	8.6249	-5.8995	103.66	103.18	22.765	53.383	-92.696	45.028	-34.256	-13.051
98	275.32	2759.9	156.66	-6.0015	-60.89	-69.122	-28.227	-28.215	-53.79	-131.41	-31.921	-104.82	8.5198	-7.6612	97.729	96.812	23.599	50.907	-83.45	41.736	-34.437	-12.139
99	261.33	2679.1	154.1	-3.952	-55.994	-65.949	-27.479	-25.525	-48.325	-125.78	-27.722	-101.31	8.2013	-9.0152	91.767	90.386	24.238	48.371	-74.661	38.938	-34.295	-11.009
100	247.55	2601.8	151.04	-2.1033	-51.049	-62.682	-26.928	-23.152	-43.137	-119.93	-23.957	-97.884	7.8206	-10.135	85.625	83.999	24.727	45.834	-66.325	36.525	-33.899	-10.037
101	234.1	2527.7	147.37	-0.38485	-46.15	-59.371	-26.499	-21.053	-38.263	-114.07	-20.573	-94.501	7.4005	-11.15	79.439	77.633	25.092	43.329	-58.435	34.193	-33.385	-9.2734
102	221.06	2457	143.08	1.2297	-41.494	-56.061	-26.107	-19.19	-33.691	-108.32	-17.526	-91.076	6.9586	-12.066	73.303	71.357	25.353	40.976	-50.977	31.907	-32.892	-8.6638
103	208.49	2389.3	138.33	2.738	-37.112	-52.833	-25.74	-17.407	-29.406	-102.7	-14.779	-87.635	6.5084	-12.89	67.287	65.233	25.526	38.821	-43.936	29.678	-32.421	-8.1663
104	196.42	2324.7	133.22	4.1395	-32.995	-49.739	-25.392	-15.624	-25.393	-97.234	-12.283	-84.209	6.0606	-13.629	61.442	59.308	25.624	36.837	-37.301	27.517	-31.97	-7.748
105	184.88	2262.9	127.87	5.4357	-29.134	-46.783	-25.06	-13.863	-21.637	-91.936	-9.996	-80.823	5.6231	-14.289	55.831	53.617	25.657	35.003	-31.058	25.43	-31.538	-7.3838
106	173.89	2203.9	122.37	6.629	-25.518	-43.966	-24.741	-12.139	-18.125	-86.818	-7.8993	-77.495	5.2021	-14.876	50.583	48.18	25.635	33.299	-25.19	23.424	-31.122	-7.054
107	163.46	2147.5	116.79	7.723	-22.135	-41.289	-24.433	-10.464	-14.843	-81.889	-5.9763	-74.243	4.8015	-15.397	45.692	43.013	25.568	31.709	-19.682	21.503	-30.722	-6.7439
108	153.59	2093.7	111.21	8.7218	-18.972	-38.75	-24.136	-8.8486	-11.778	-77.151	-4.2119	-71.078	4.4244	-15.857	41.136	38.12	25.469	30.222	-14.517	19.67	-30.337	-6.4425
109	144.29	2042.2	105.68	9.6301	-16.019	-36.346	-23.848	-7.2975	-8.9169	-72.606	-2.5922	-68.008	4.083	-16.261	36.892	33.519	25.341	28.824	-9.6766	17.926	-29.965	-6.1415
110	135.54	1993	100.22	10.453	-13.262	-34.073	-23.568	-5.8151	-6.2469	-68.253	-1.1047	-65.04	3.8121	-16.614	32.94	29.211	25.188	27.507	-5.1445	16.27	-29.606	-5.835
111	127.34	1945.9	94.874	11.195	-10.69	-31.927	-23.296	-4.4036	-3.7562	-64.089	0.26228	-62.177	3.6014	-16.922	29.259	25.185	25.011	26.263	-0.90318	14.702	-29.259	-5.519
112	119.66	1900.9	89.656	11.861	-8.2907	-29.903	-23.031	-3.0641	-1.4332	-60.11	1.5193	-59.421	3.438	-17.193	25.829	21.427	24.813	25.083	3.064	13.215	-28.922	-5.1908
113	112.5	1857.8	84.584	12.458	-6.0539	-27.995	-22.774	-1.7963	0.73297	-56.311	2.6759	-56.773	3.3116	-17.437	22.633	17.923	24.596	23.963	6.7734	11.796	-28.595	-4.8487
114	105.84	1816.6	79.668	12.988	-3.9686	-26.198	-22.523	-0.5993	2.7526	-52.687	3.7411	-54.232	3.2132	-17.653	19.652	14.66	24.362	22.897	10.241	10.447	-28.277	-4.4921
115	99.662	1777.1	74.918	13.457	-2.0248	-24.506	-22.278	0.52863	4.6354	-49.231	4.7228	-51.797	3.136	-17.842	16.871	11.624	24.113	21.879	13.481	9.1703	-27.968	-4.1209
116	93.95	1739.3	70.337	13.87	-0.21296	-22.914	-22.04	1.5895	6.3907	-45.938	5.6283	-49.465	3.074	-18.005	14.275	8.8008	23.85	20.907	16.508	7.965	-27.666	-3.7353
117	88.687	1703	65.928	14.231	1.4758	-21.415	-21.807	2.5859	8.0271	-42.799	6.4645	-47.234	3.0225	-18.14	11.851	6.1777	23.575	19.976	19.336	6.8306	-27.373	-3.3362
118	83.857	1668.2	61.691	14.543	3.05	-20.006	-21.579	3.5204	9.5526	-39.808	7.2372	-45.1	2.9778	-18.251	9.5843	3.7417	23.29	19.084	21.977	5.7657	-27.086	-2.9245
119	79.443	1634.8	57.624	14.812	4.5174	-18.68	-21.357	4.3958	10.975	-36.959	7.9522	-43.06	2.9368	-18.337	7.4644	1.4805	22.995	18.227	24.444	4.7683	-26.807	-2.5013
120	75.427	1602.7	53.725	15.039	5.8855	-17.432	-21.14	5.2151	12.301	-34.245	8.6143	-41.111	2.8972	-18.399	5.48	-0.61742	22.692	17.404	26.748	3.8361	-26.533	-2.0678
121	71.793	1571.9	49.99	15.229	7.1611	-16.258	-20.927	5.9812	13.537	-31.659	9.2281	-39.248	2.8571	-18.44	3.6213	-2.5631	22.383	16.612	28.899	2.9665	-26.265	-1.6254
122	68.523	1542.3	46.415	15.384	8.3506	-15.153	-20.719	6.697	14.69	-29.195	9.7979	-37.469	2.8151	-18.461	1.8788	-4.3669	22.067	15.849	30.908	2.1567	-26.004	-1.1754
123	65.602	1513.8	42.994	15.508	9.4599	-14.112	-20.515	7.3655	15.764	-26.847	10.327	-35.768	2.7702	-18.462	0.24399	-6.0385	21.746	15.114	32.784	1.4038	-25.747	-0.71907
124	63.01	1486.3	39.722	15.604	10.495	-13.131	-20.316	7.9894	16.766	-24.609	10.82	-34.143	2.7217	-18.446	-1.2908	-7.5872	21.42	14.405	34.536	0.70482	-25.495	-0.25768
125	60.729	1459.9	36.594	15.673	11.46	-12.208	-20.12	8.5714	17.7	-22.475	11.278	-32.59	2.669	-18.418	-2.733	-9.0215	21.091	13.721	36.171	0.056819	-25.248	0.20751
126	58.741	1434.5	33.603	15.717	12.361	-11.336	-19.927	9.1142	18.571	-20.439	11.706	-31.105	2.6119	-18.38	-4.089	-10.349	20.759	13.061	37.698	-0.54312	-25.006	0.6753
127	57.025	1410	30.743	15.74	13.201	-10.515	-19.738	9.6202	19.383	-18.497	12.105	-29.685	2.5506	-18.334	-5.3651	-11.578	20.425	12.423	39.123	-1.0985	-24.768	1.1446
128	55.563	1386.3	28.01	15.743	13.985	-9.7388	-19.552	10.092	20.139	-16.644	12.478	-28.326	2.4947	-18.28	-6.5668	-12.715	20.089	11.806	40.452	-1.6168	-24.534	1.6143
129	54.335	1363.5	25.396	15.728	14.717	-9.006	-19.37	10.532	20.844	-14.875	12.828	-27.025	2.4474	-18.219	-7.6993	-13.767	19.752	11.21	41.693	-2.1012	-24.305	2.0834
130	53.319	1341.4	22.896	15.696	15.4	-8.3134	-19.19	10.94	21.501	-13.194	13.155	-25.78	2.4077	-18.153	-8.7674	-14.738	19.413	10.634	42.85	-2.5539	-24.078	2.551
131	52.498	1320.1	20.505	15.65	16.038	-7.6582	-19.013	11.32	22.112	-11.607	13.462	-24.586	2.3747	-18.08	-9.7754	-15.636	19.074	10.076	43.929	-2.977	-23.856	3.0163
132	51.851	1299.5	18.218	15.59	16.632	-7.0379	-18.839	11.674	22.681	-10.109	13.75	-23.442	2.3478	-18.004	-10.727	-16.465	18.735	9.5371	44.936	-3.3724	-23.637	3.4785
133	51.359	1279.6	16.028	15.517	17.185	-6.4502	-18.667	12.006	23.211	-8.695	14.021	-22.345	2.3262	-17.922	-11.627	-17.231	18.397	9.0153	45.874	-3.7419	-23.421	3.9368
134	51.006	1260.3	13.931	15.433	17.701	-5.8929	-18.497	12.32	23.703	-7.3599	14.276	-21.292	2.3093	-17.837	-12.478	-17.936	18.058	8.5104	46.748	-4.0873	-23.208	4.3905
135	50.774	1241.6	11.923	15.339	18.184	-5.364	-18.33	12.62	24.16	-6.0972	14.516	-20.28	2.2957	-17.749	-13.283	-18.587	17.72	8.0209	47.562	-4.4102	-22.998	4.8391
136	50.648	1223.5	9.9983	15.235	18.641	-4.8608	-18.164	12.909	24.585	-4.8997	14.744	-19.299	2.2851	-17.658	-14.045	-19.185	17.384	7.5465	48.319	-4.7121	-22.792	5.2827
137	50.617	1206	8.1531	15.123	19.075	-4.3818	-18.001	13.19	24.981	-3.7608	14.96	-18.344	2.2786	-17.564	-14.767	-19.731	17.05	7.0878	49.025	-4.9944	-22.587	5.7211
138	50.665	1189	6.3818	15.006	19.49	-3.9263	-17.839	13.464	25.348	-2.6756	15.165	-17.415	2.277	-17.467	-15.453	-20.23	16.717	6.6454	49.682	-5.2582	-22.385	6.1524
139	50.781	1172.5	4.6799	14.885	19.886	-3.4937	-17.679	13.74	25.684	-1.6423	15.356	-16.511	2.2804	-17.369	-16.104	-20.685	16.383	6.2191	50.296	-5.5045	-22.185	6.5747
140	50.954	1156.5	3.0441	14.76	20.26	-3.0836	-17.522	14.012	25.991	-0.66176	15.534	-15.633	2.2884	-17.271	-16.723	-21.098	16.046	5.8087	50.869	-5.7342	-21.989	6.9872
141	51.174	1140.9	1.4717	14.632	20.61	-2.6955	-17.37	14.277	26.27	0.26514	15.7	-14.78	2.3004	-17.172	-17.314	-21.475	15.705	5.4135	51.403	-5.9482	-21.796	7.3891
142	51.431	1125.8	-0.038369	14.502	20.933	-2.3294	-17.22	14.533	26.522	1.1398	15.856	-13.951	2.3158	-17.074	-17.875	-21.818	15.362	5.0325	51.901	-6.1463	-21.606	7.781
143	51.718	1111.2	-1.4867	14.369	21.23	-1.9861	-17.072	14.781	26.753	1.9658	16.003	-13.144	2.3323	-16.973	-18.408	-22.126	15.021	4.6634	52.365	-6.3296	-21.417	8.1649
144	52.027	1096.9	-2.8746	14.232	21.504	-1.663	-16.925	15.024	26.966	2.747	16.144	-12.357	2.3473	-16.869	-18.912	-22.402	14.684	4.3041	52.796	-6.5011	-21.228	8.5426
145	52.353	1083	-4.2067	14.09	21.757	-1.358	-16.779	15.263	27.163	3.4876	16.279	-11.591	2.3607	-16.762	-19.392	-22.647	14.354	3.955	53.193	-6.6617	-21.04	8.9154
146	52.691	1069.5	-5.4878	13.944	21.993	-1.0699	-16.633	15.5	27.342	4.1919	16.412	-10.842	2.3732	-16.654	-19.847	-22.864	14.028	3.6167	53.558	-6.8119	-20.853	9.2822
147	53.037	1056.4	-6.7204	13.795	22.207	-0.79625	-16.486	15.735	27.505	4.8631	16.542	-10.11	2.3846	-16.543	-20.278	-23.053	13.707	3.2888	53.891	-6.9524	-20.667	9.6412
148	53.387	1043.6	-7.9065	13.641	22.397	-0.53461	-16.335	15.967	27.652	5.5031	16.67	-9.3919	2.3951	-16.431	-20.684	-23.215	13.388	2.9716	54.196	-7.0835	-20.481	9.9917
149	53.738	1031.1	-9.0482	13.484	22.565	-0.28247	-16.182	16.199	27.782	6.1141	16.795	-8.6879	2.4048	-16.317	-21.065	-23.351	13.072	2.6653	54.472	-7.2056	-20.297	10.334
150	54.088	1019	-10.148	13.326	22.711	-0.038733	-16.027	16.429	27.898	6.6977	16.918	-7.9979	2.4138	-16.203	-21.422	-23.463	12.76	2.3698	54.719	-7.3191	-20.112	10.669
151	54.434	1007.1	-11.209	13.166	22.838	0.1965	-15.87	16.657	28	7.2556	17.039	-7.322	2.4222	-16.088	-21.757	-23.552	12.453	2.0849	54.941	-7.4243	-19.928	10.996
152	54.776	995.54	-12.233	13.005	22.947	0.42326	-15.712	16.883	28.088	7.7892	17.157	-6.6601	2.43	-15.974	-22.071	-23.62	12.149	1.8107	55.138	-7.5217	-19.745	11.312
153	55.113	984.25	-13.221	12.845	23.039	0.64166	-15.552	17.108	28.164	8.3	17.272	-6.0122	2.4371	-15.86	-22.366	-23.668	11.85	1.5468	55.312	-7.6115	-19.562	11.612
154	55.444	973.24	-14.176	12.684	23.118	0.85191	-15.392	17.33	28.228	8.7893	17.385	-5.3783	2.4437	-15.747	-22.644	-23.697	11.555	1.2931	55.466	-7.6942	-19.379	11.897
155	55.768	962.48	-15.1	12.524	23.182	1.0543	-15.232	17.551	28.28	9.2583	17.495	-4.7583	2.4496	-15.635	-22.905	-23.71	11.265	1.0494	55.599	-7.7702	-19.198	12.169
156	56.084	951.97	-15.992	12.364	23.235	1.249	-15.072	17.769	28.322	9.7082	17.602	-4.152	2.4548	-15.525	-23.15	-23.707	10.98	0.81543	55.715	-7.8398	-19.017	12.428
157	56.392	941.7	-16.856	12.206	23.277	1.4365	-14.912	17.984	28.353	10.14	17.706	-3.5593	2.4594	-15.415	-23.381	-23.689	10.699	0.59094	55.813	-7.9032	-18.837	12.675
158	56.692	931.66	-17.691	12.048	23.308	1.6172	-14.752	18.197	28.375	10.555	17.807	-2.9801	2.4633	-15.307	-23.597	-23.659	10.423	0.37571	55.895	-7.961	-18.658	12.91
159	56.983	921.84	-18.499	11.893	23.331	1.7912	-14.593	18.406	28.388	10.954	17.905	-2.4141	2.4665	-15.2	-23.801	-23.616	10.152	0.16951	55.961	-8.0133	-18.48	13.135
160	57.265	912.24	-19.281	11.738	23.346	1.9592	-14.434	18.612	28.393	11.337	18	-1.8612	2.4689	-15.094	-23.991	-23.562	9.885	-0.027889	56.014	-8.0606	-18.304	13.349
161	57.538	902.84	-20.039	11.586	23.353	2.1213	-14.276	18.815	28.389	11.707	18.091	-1.3212	2.4705	-14.99	-24.17	-23.498	9.6229	-0.21672	56.053	-8.103	-18.128	13.554
162	57.803	893.65	-20.772	11.435	23.353	2.278	-14.12	19.014	28.377	12.063	18.179	-0.79393	2.4712	-14.887	-24.337	-23.425	9.3653	-0.39718	56.079	-8.1409	-17.954	13.75
163	58.058	884.64	-21.483	11.286	23.348	2.4297	-13.964	19.209	28.359	12.407	18.264	-0.27917	2.4711	-14.786	-24.494	-23.343	9.1122	-0.5695	56.093	-8.1745	-17.782	13.938
164	58.303	875.83	-22.171	11.139	23.337	2.5767	-13.809	19.4	28.333	12.739	18.346	0.22327	2.4701	-14.686	-24.64	-23.254	8.8636	-0.73387	56.096	-8.2042	-17.61	14.118
165	58.54	867.19	-22.838	10.994	23.322	2.7193	-13.656	19.587	28.301	13.06	18.424	0.71359	2.4681	-14.588	-24.776	-23.158	8.6194	-0.89048	56.088	-8.2301	-17.44	14.291
166	58.768	858.73	-23.484	10.851	23.302	2.8579	-13.504	19.77	28.263	13.371	18.498	1.192	2.4652	-14.491	-24.903	-23.056	8.3795	-1.0395	56.07	-8.2524	-17.272	14.457
167	58.986	850.44	-24.111	10.711	23.279	2.9928	-13.353	19.949	28.22	13.672	18.57	1.6587	2.4612	-14.395	-25.02	-22.949	8.1438	-1.1812	56.042	-8.2715	-17.105	14.617
168	59.196	842.3	-24.719	10.572	23.253	3.1243	-13.203	20.123	28.171	13.964	18.637	2.1138	2.4562	-14.301	-25.129	-22.837	7.9124	-1.3156	56.005	-8.2875	-16.94	14.77
169	59.396	834.33	-25.309	10.436	23.225	3.2527	-13.055	20.292	28.117	14.248	18.702	2.5576	2.4502	-14.208	-25.229	-22.72	7.685	-1.4429	55.959	-8.3007	-16.777	14.918
170	59.588	826.51	-25.881	10.303	23.194	3.3783	-12.909	20.456	28.058	14.524	18.762	2.9903	2.443	-14.116	-25.321	-22.6	7.4617	-1.5633	55.905	-8.3111	-16.614	15.061
171	59.771	818.83	-26.436	10.171	23.162	3.5014	-12.764	20.616	27.994	14.793	18.819	3.4121	2.4347	-14.026	-25.406	-22.476	7.2424	-1.677	55.843	-8.319	-16.454	15.199
172	59.946	811.3	-26.976	10.043	23.128	3.6223	-12.62	20.771	27.926	15.054	18.873	3.823	2.4252	-13.937	-25.483	-22.35	7.027	-1.7841	55.774	-8.3246	-16.295	15.333
173	60.112	803.91	-27.499	9.916	23.094	3.7411	-12.477	20.92	27.853	15.31	18.923	4.2234	2.4145	-13.849	-25.552	-22.221	6.8154	-1.8846	55.697	-8.328	-16.138	15.462
174	60.27	796.64	-28.004	9.7918	23.059	3.8582	-12.337	21.064	27.776	15.56	18.97	4.6134	2.4026	-13.763	-25.615	-22.09	6.6076	-1.9788	55.613	-8.3294	-15.982	15.588
175	60.419	789.51	-28.491	9.6701	23.024	3.9738	-12.197	21.203	27.696	15.804	19.013	4.9931	2.3894	-13.678	-25.671	-21.958	6.4034	-2.0668	55.523	-8.3289	-15.828	15.71
176	60.561	782.51	-28.96	9.5509	22.989	4.0881	-12.059	21.337	27.611	16.044	19.052	5.3628	2.375	-13.593	-25.72	-21.824	6.2029	-2.1486	55.427	-8.3267	-15.676	15.829
177	60.694	775.62	-29.412	9.4341	22.954	4.2013	-11.923	21.465	27.523	16.279	19.088	5.7226	2.3592	-13.51	-25.763	-21.689	6.0059	-2.2245	55.324	-8.3229	-15.525	15.945
178	60.82	768.86	-29.847	9.3197	22.92	4.3137	-11.788	21.588	27.432	16.509	19.121	6.0726	2.3421	-13.429	-25.8	-21.553	5.8124	-2.2944	55.216	-8.3176	-15.376	16.059
179	60.937	762.2	-30.266	9.2079	22.887	4.4254	-11.654	21.705	27.337	16.737	19.15	6.4131	2.3237	-13.348	-25.831	-21.417	5.6229	-2.3585	55.101	-8.311	-15.228	16.17
180	61.047	755.66	-30.669	9.0984	22.855	4.5366	-11.522	21.816	27.239	16.96	19.175	6.7441	2.3039	-13.268	-25.856	-21.281	5.4371	-2.4169	54.982	-8.3031	-15.082	16.279
181	61.149	749.23	-31.056	8.9915	22.824	4.6474	-11.391	21.922	27.138	17.181	19.197	7.0658	2.2827	-13.189	-25.876	-21.144	5.2552	-2.4697	54.857	-8.2941	-14.937	16.385
182	61.244	742.9	-31.429	8.887	22.794	4.7582	-11.262	22.022	27.033	17.399	19.215	7.3784	2.2601	-13.112	-25.89	-21.008	5.0769	-2.517	54.727	-8.2841	-14.794	16.491
183	61.331	736.67	-31.787	8.7849	22.762	4.869	-11.134	22.116	26.926	17.614	19.23	7.682	2.236	-13.035	-25.898	-20.873	4.9022	-2.5589	54.593	-8.2731	-14.653	16.594
184	61.411	730.54	-32.13	8.6853	22.726	4.98	-11.007	22.204	26.817	17.828	19.241	7.9768	2.2104	-12.959	-25.902	-20.738	4.7312	-2.5953	54.453	-8.2613	-14.512	16.689
185	61.483	724.5	-32.46	8.5881	22.689	5.0914	-10.882	22.287	26.704	18.039	19.249	8.2628	2.1834	-12.884	-25.9	-20.604	4.5637	-2.6265	54.309	-8.2487	-14.374	16.778
186	61.548	718.56	-32.775	8.4933	22.648	5.2032	-10.758	22.363	26.589	18.249	19.253	8.5402	2.1549	-12.81	-25.893	-20.471	4.3996	-2.6525	54.161	-8.2354	-14.236	16.858
187	61.606	712.71	-33.078	8.401	22.606	5.3157	-10.635	22.433	26.471	18.457	19.254	8.8091	2.1249	-12.737	-25.882	-20.339	4.239	-2.6733	54.008	-8.2216	-14.101	16.93
188	61.657	706.94	-33.368	8.3111	22.56	5.429	-10.513	22.497	26.351	18.665	19.251	9.0696	2.0933	-12.665	-25.865	-20.208	4.0818	-2.6891	53.851	-8.2072	-13.966	16.995
189	61.7	701.26	-33.645	8.2236	22.513	5.5431	-10.393	22.555	26.228	18.871	19.245	9.3218	2.0601	-12.593	-25.844	-20.079	3.9279	-2.6998	53.69	-8.1924	-13.833	17.052
190	61.737	695.67	-33.909	8.1384	22.463	5.6582	-10.274	22.607	26.103	19.077	19.235	9.5659	2.0254	-12.523	-25.819	-19.951	3.7773	-2.7056	53.525	-8.1773	-13.701	17.102
191	61.766	690.15	-34.162	8.0557	22.412	5.7723	-10.156	22.653	25.976	19.283	19.222	9.8019	1.9891	-12.453	-25.789	-19.826	3.63	-2.7064	53.356	-8.1618	-13.571	17.143
192	61.788	684.71	-34.403	7.9753	22.358	5.8849	-10.039	22.692	25.846	19.488	19.207	10.03	1.9512	-12.383	-25.754	-19.702	3.4858	-2.7024	53.183	-8.146	-13.442	17.177
193	61.803	679.35	-34.632	7.8973	22.302	5.9958	-9.9239	22.725	25.715	19.694	19.189	10.25	1.9116	-12.315	-25.715	-19.579	3.3448	-2.6937	53.006	-8.1301	-13.314	17.203
194	61.811	674.06	-34.849	7.8216	22.243	6.1053	-9.8094	22.752	25.581	19.899	19.169	10.463	1.873	-12.247	-25.672	-19.459	3.2069	-2.6801	52.826	-8.114	-13.187	17.221
195	61.813	668.84	-35.056	7.7485	22.183	6.2134	-9.6961	22.772	25.445	20.105	19.147	10.667	1.8395	-12.18	-25.625	-19.341	3.072	-2.6619	52.642	-8.0979	-13.062	17.232
196	61.807	663.7	-35.251	7.6795	22.121	6.3202	-9.5838	22.786	25.307	20.311	19.123	10.864	1.8113	-12.117	-25.574	-19.225	2.9402	-2.639	52.455	-8.0842	-12.938	17.235
197	61.795	658.62	-35.436	7.6148	22.057	6.4257	-9.4725	22.794	25.166	20.518	19.096	11.054	1.7883	-12.058	-25.518	-19.11	2.8113	-2.6115	52.265	-8.0739	-12.815	17.23
198	61.776	653.61	-35.611	7.5545	21.992	6.5301	-9.3623	22.802	25.024	20.726	19.068	11.236	1.7706	-12.003	-25.459	-18.995	2.6854	-2.5794	52.072	-8.0672	-12.693	17.218
199	61.75	648.66	-35.775	7.4987	21.924	6.6335	-9.2529	22.811	24.88	20.935	19.038	11.411	1.7582	-11.951	-25.395	-18.881	2.5625	-2.543	51.876	-8.0639	-12.572	17.198
200	61.718	643.78	-35.929	7.4472	21.855	6.7359	-9.1445	22.822	24.734	21.146	19.006	11.579	1.7511	-11.904	-25.328	-18.767	2.4426	-2.5066	51.677	-8.0642	-12.451	17.171
201	61.678	638.95	-36.073	7.4002	21.784	6.8375	-9.0333	22.836	24.586	21.357	18.972	11.743	1.7493	-11.86	-25.263	-18.654	2.3256	-2.471	51.475	-8.068	-12.327	17.135
202	61.632	634.19	-36.209	7.3575	21.711	6.9382	-8.9165	22.852	24.433	21.57	18.936	11.905	1.7528	-11.819	-25.199	-18.542	2.2114	-2.4362	51.27	-8.0755	-12.198	17.093
203	61.579	629.49	-36.335	7.3192	21.637	7.0382	-8.7942	22.869	24.277	21.785	18.898	12.065	1.7615	-11.783	-25.137	-18.43	2.0961	-2.4023	51.062	-8.0867	-12.066	17.042
204	61.519	624.84	-36.451	7.2852	21.561	7.1375	-8.6663	22.889	24.116	22.002	18.858	12.224	1.7755	-11.75	-25.077	-18.319	1.9777	-2.3693	50.852	-8.1016	-11.929	16.985
205	61.453	620.25	-36.559	7.2556	21.484	7.2361	-8.5327	22.91	23.95	22.218	18.816	12.382	1.7948	-11.721	-25.019	-18.209	1.8561	-2.3372	50.638	-8.1203	-11.788	16.919
206	61.379	615.71	-36.658	7.2303	21.408	7.3341	-8.3936	22.934	23.781	22.43	18.772	12.538	1.8193	-11.696	-24.962	-18.1	1.7313	-2.3061	50.422	-8.1427	-11.642	16.847
207	61.299	611.22	-36.749	7.2093	21.333	7.4316	-8.2488	22.96	23.608	22.635	18.726	12.692	1.8491	-11.674	-24.907	-17.991	1.6033	-2.2759	50.203	-8.169	-11.493	16.769
208	61.212	606.79	-36.83	7.1927	21.259	7.5285	-8.0985	22.988	23.43	22.835	18.679	12.846	1.884	-11.656	-24.854	-17.884	1.4722	-2.2468	49.982	-8.1992	-11.339	16.686
209	61.118	602.4	-36.903	7.1804	21.187	7.6265	-7.9425	23.018	23.248	23.028	18.629	12.998	1.9243	-11.641	-24.802	-17.778	1.3378	-2.2186	49.758	-8.2333	-11.182	16.598
210	61.018	598.06	-36.968	7.1723	21.116	7.7288	-7.7809	23.05	23.062	23.216	18.576	13.149	1.9697	-11.63	-24.753	-17.672	1.2003	-2.1916	49.531	-8.2713	-11.02	16.504
211	60.911	593.77	-37.025	7.1685	21.047	7.8357	-7.6136	23.084	22.872	23.399	18.516	13.299	2.0144	-11.621	-24.705	-17.568	1.0596	-2.1656	49.301	-8.3133	-10.854	16.405
212	60.798	589.53	-37.074	7.1676	20.979	7.947	-7.4407	23.12	22.678	23.576	18.452	13.447	2.0535	-11.608	-24.659	-17.465	0.91572	-2.1407	49.068	-8.3573	-10.683	16.3
213	60.679	585.33	-37.115	7.1678	20.912	8.0628	-7.2624	23.158	22.48	23.747	18.381	13.595	2.087	-11.592	-24.615	-17.359	0.76843	-2.1172	48.832	-8.3906	-10.509	16.19
214	60.553	581.18	-37.154	7.1679	20.845	8.1815	-7.08	23.197	22.276	23.912	18.303	13.74	2.1134	-11.572	-24.575	-17.25	0.61636	-2.0963	48.59	-8.4124	-10.332	16.073
215	60.422	577.07	-37.192	7.1676	20.778	8.3029	-6.8924	23.233	22.067	24.069	18.218	13.882	2.1325	-11.55	-24.539	-17.139	0.45923	-2.0787	48.344	-8.423	-10.153	15.948
216	NaN	573.01	-37.228	7.1668	20.71	8.4271	-6.6959	23.267	21.854	24.219	18.125	14.021	2.1443	-11.525	-24.509	-17.025	0.29759	-2.0648	48.092	-8.4226	-9.9737	15.817
217	NaN	568.99	-37.264	7.1656	20.642	8.5541	-6.4905	23.298	21.64	24.362	18.025	14.158	2.1489	-11.499	-24.483	-16.908	0.13489	-2.0546	47.835	-8.4114	-9.793	15.678
218	NaN	565.01	-37.298	7.164	20.574	8.6838	-6.2762	23.327	21.424	24.498	17.917	14.292	2.1464	-11.469	-24.462	-16.789	-0.028293	-2.0481	47.573	-8.3893	-9.6112	15.531
219	NaN	561.07	-37.331	7.162	20.5	8.8164	-6.0531	23.354	21.206	24.627	17.802	14.424	2.1367	-11.438	-24.445	-16.667	-0.19198	-2.0453	47.306	-8.3566	-9.4284	15.379
220	NaN	557.18	-37.363	7.1597	20.415	8.9518	-5.8211	23.379	20.985	24.748	17.68	14.552	2.1199	-11.404	-24.434	-16.543	-0.35617	-2.0462	47.034	-8.3134	-9.2444	15.225
221	NaN	553.32	-37.394	7.157	20.319	9.0902	-5.5802	23.401	20.763	24.862	17.55	14.679	2.0961	-11.367	-24.428	-16.416	-0.5209	-2.0508	46.757	-8.2596	-9.0594	15.069
222	NaN	549.5	-37.424	7.1539	20.213	9.2325	-5.3306	23.421	20.539	24.967	17.416	14.803	2.0656	-11.329	-24.426	-16.287	-0.68616	-2.0591	46.475	-8.1956	-8.8732	14.912
223	NaN	545.71	-37.453	7.1502	20.096	9.3787	-5.0722	23.439	20.313	25.065	17.281	14.924	2.0368	-11.288	-24.429	-16.155	-0.85197	-2.0711	46.188	-8.1212	-8.6858	14.752
224	NaN	541.97	-37.479	7.1404	19.969	9.5288	-4.8051	23.455	20.084	25.156	17.146	15.043	2.0132	-11.244	-24.437	-16.02	-1.0183	-2.0869	45.898	-8.0378	-8.4973	14.59
225	NaN	538.25	-37.497	7.1227	19.831	9.6828	-4.5293	23.468	19.854	25.238	17.011	15.16	1.9947	-11.197	-24.45	-15.876	-1.1853	-2.1065	45.604	-7.9492	-8.3076	14.427
226	NaN	534.58	NaN	7.0971	19.682	9.8407	-4.2502	23.478	19.622	25.314	16.875	15.275	1.9813	-11.147	-24.47	-15.723	-1.3528	-2.1286	45.308	-7.8558	-8.1219	14.261
227	NaN	530.93	NaN	7.0636	19.523	10.003	-3.9739	23.482	19.389	25.381	16.739	15.386	1.973	-11.095	-24.499	-15.56	-1.5182	-2.1439	45.01	-7.7576	-7.9446	14.094
228	NaN	527.32	NaN	7.0224	19.353	10.168	-3.7004	23.479	19.155	25.441	16.603	15.493	1.9696	-11.04	-24.535	-15.389	-1.6756	-2.1505	44.708	-7.6548	-7.7755	13.924
229	NaN	523.74	NaN	6.9733	19.174	10.338	-3.4296	23.47	18.92	25.494	16.466	15.597	1.9712	-10.983	NaN	-15.208	-1.8251	-2.1483	44.403	-7.5472	-7.6146	13.753
230	NaN	520.2	NaN	6.9165	18.99	10.512	-3.1614	23.454	18.684	25.547	16.329	15.697	1.9778	-10.923	NaN	-15.019	-1.9667	-2.1376	44.096	-7.4351	-7.4619	13.579
231	NaN	516.68	NaN	6.8521	18.801	10.686	-2.8959	23.432	18.448	25.603	16.191	15.793	1.9892	-10.86	NaN	-14.821	-2.1005	-2.1183	43.786	-7.3183	-7.3173	13.403
232	NaN	513.2	NaN	6.7799	18.608	10.853	-2.633	23.403	18.21	25.663	16.052	15.886	2.0043	-10.796	NaN	NaN	-2.2266	-2.0906	43.473	-7.1971	-7.1808	13.225
233	NaN	509.74	NaN	6.7015	18.411	11.011	-2.3726	23.369	17.972	25.726	15.911	15.976	2.0159	NaN	NaN	NaN	-2.3449	-2.0546	43.158	-7.0713	-7.0523	13.045
234	NaN	506.31	NaN	6.6219	18.209	11.162	-2.1148	23.327	17.733	25.792	15.767	16.061	2.0232	NaN	NaN	NaN	-2.4556	-2.0102	42.838	NaN	NaN	12.862
235	NaN	502.92	NaN	6.5416	18.003	11.304	-1.8626	23.28	17.494	25.862	15.621	16.144	2.0263	NaN	NaN	NaN	-2.5587	-1.9575	42.516	NaN	NaN	12.677
236	NaN	499.54	NaN	6.4608	17.794	11.439	NaN	23.232	17.258	25.935	15.473	16.224	2.0251	NaN	NaN	NaN	NaN	NaN	42.189	NaN	NaN	12.49


==> data/mc/mc_ap2_xrng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.48131	0.56688	0.75321	0.61086	0.45597	0.19381	0.4989	0.77933	0.75139	0.78752	0.51687	0.50829	0.53009	0.49613	0.60473	0.58876	0.52742	0.40892	0.73401	0.93915	0.59875	0.74101
1	0.48161	0.56689	0.75333	0.61089	0.45591	0.19359	0.49889	0.77945	0.75151	0.78766	0.51683	0.50827	0.53009	0.4961	0.60476	0.58883	0.5274	0.40888	0.73414	0.93941	0.59883	0.74115
2	0.4819	0.56692	0.75346	0.61092	0.45585	0.19338	0.49889	0.77957	0.75164	0.7878	0.51678	0.50825	0.53009	0.49608	0.60479	0.58891	0.52738	0.40883	0.73426	0.93967	0.59892	0.74129
3	0.48219	0.56694	0.75358	0.61095	0.4558	0.19318	0.49888	0.7797	0.75176	0.78794	0.51674	0.50823	0.5301	0.49605	0.60483	0.58898	0.52736	0.40879	0.73439	0.93993	0.59901	0.74144
4	0.48247	0.56696	0.75371	0.61099	0.45574	0.19297	0.49888	0.77982	0.75188	0.78808	0.5167	0.50821	0.53011	0.49602	0.60486	0.58906	0.52734	0.40875	0.73451	0.94019	0.5991	0.74158
5	0.48276	0.56699	0.75384	0.61102	0.45569	0.19277	0.49888	0.77994	0.75201	0.78822	0.51665	0.50819	0.53012	0.496	0.6049	0.58914	0.52732	0.4087	0.73464	0.94045	0.59919	0.74172
6	0.48304	0.56701	0.75397	0.61105	0.45564	0.19257	0.49887	0.78006	0.75213	0.78836	0.51661	0.50817	0.53012	0.49598	0.60494	0.58922	0.5273	0.40865	0.73478	0.9407	0.59928	0.74187
7	0.48332	0.56703	0.7541	0.61108	0.45559	0.19238	0.49887	0.78018	0.75226	0.78851	0.51656	0.50815	0.53012	0.49597	0.60498	0.58929	0.52728	0.40861	0.73491	0.94096	0.59937	0.74201
8	0.4836	0.56706	0.75422	0.6111	0.45555	0.19218	0.49887	0.7803	0.75238	0.78865	0.51651	0.50813	0.53012	0.49595	0.60502	0.58936	0.52727	0.40856	0.73504	0.9412	0.59946	0.74215
9	0.48388	0.56708	0.75434	0.61112	0.45549	0.19199	0.49887	0.78043	0.7525	0.78878	0.51645	0.50812	0.53011	0.49594	0.60506	0.58943	0.52725	0.40852	0.73518	0.94144	0.59954	0.74229
10	0.48415	0.5671	0.75445	0.61112	0.45544	0.1918	0.49886	0.78055	0.75261	0.78891	0.5164	0.5081	0.5301	0.49592	0.6051	0.58949	0.52724	0.40846	0.73531	0.94167	0.5996	0.74242
11	0.48442	0.56711	0.75456	0.61111	0.45538	0.19161	0.49886	0.78066	0.75272	0.78904	0.51634	0.50808	0.53009	0.49591	0.60513	0.58954	0.52723	0.40839	0.73543	0.94189	0.59966	0.74254
12	0.48469	0.56712	0.75467	0.6111	0.45531	0.19142	0.49885	0.78077	0.7528	0.78915	0.51628	0.50805	0.53005	0.4959	0.60516	0.58957	0.52721	0.40832	0.73554	0.9421	0.59971	0.74266
13	0.48496	0.56712	0.75475	0.61108	0.45521	0.19121	0.49883	0.78088	0.75287	0.78926	0.5162	0.50802	0.53	0.49588	0.6052	0.5896	0.52717	0.40822	0.73562	0.9423	0.59974	0.74277
14	0.48523	0.5671	0.75482	0.61105	0.45511	0.191	0.49879	0.78098	0.75292	0.78933	0.51612	0.50798	0.52993	0.49586	0.60522	0.58961	0.52713	0.40811	0.73568	0.94249	0.59977	0.74287
15	0.48549	0.56708	0.75487	0.611	0.45499	0.19077	0.49873	0.78107	0.75298	0.78941	0.51602	0.50791	0.52984	0.49581	0.60524	0.58959	0.52709	0.40798	0.73573	0.94267	0.5998	0.74295
16	0.48575	0.56703	0.75488	0.61094	0.45484	0.19054	0.49864	0.78112	0.75301	0.78948	0.51589	0.50781	0.52975	0.49576	0.60523	0.58957	0.52701	0.40782	0.73577	0.94283	0.59982	0.74301
17	0.48601	0.56696	0.75485	0.61085	0.45465	0.19028	0.49853	0.78114	0.753	0.78953	0.51574	0.50769	0.52961	0.49571	0.6052	0.58951	0.52691	0.40766	0.73578	0.94297	0.59982	0.74303
18	0.48626	0.56687	0.75481	0.61071	0.45439	0.18999	0.49838	0.78114	0.75299	0.78955	0.51556	0.50754	0.52947	0.49566	0.60513	0.58941	0.5268	0.40747	0.73576	0.9431	0.5998	0.74297
19	0.48652	0.56673	0.75471	0.61057	0.45413	0.18965	0.49824	0.78109	0.75296	0.78948	0.51536	0.50736	0.52929	0.49559	0.60504	0.5893	0.52663	0.40721	0.73566	0.94314	0.59974	0.74287
20	0.48677	0.56656	0.75454	0.61038	0.4538	0.18927	0.49805	0.78097	0.75294	0.78931	0.51514	0.50711	0.52904	0.49549	0.60489	0.58912	0.52643	0.40687	0.73551	0.94312	0.59963	0.74274
21	0.48701	0.56632	0.75431	0.61009	0.45345	0.18879	0.49779	0.78077	0.75289	0.78911	0.51481	0.50674	0.52876	0.49536	0.60472	0.58887	0.52614	0.40647	0.73536	0.94304	0.59947	0.74255
22	0.48725	0.56602	0.754	0.60972	0.45306	0.18824	0.49748	0.78037	0.75275	0.78886	0.51438	0.5063	0.5284	0.49521	0.60452	0.58856	0.52575	0.40598	0.73516	0.94293	0.59917	0.74227
23	0.48748	0.56563	0.75359	0.60921	0.45259	0.18764	0.49712	0.77982	0.75248	0.78854	0.51385	0.50578	0.52795	0.49494	0.60422	0.58818	0.52519	0.40539	0.73488	0.94271	0.59872	0.7419
24	0.48771	0.56513	0.75308	0.60848	0.45205	0.18697	0.4967	0.77914	0.75205	0.78811	0.51317	0.50516	0.52743	0.49456	0.60381	0.58773	0.52452	0.4048	0.73459	0.94231	0.59812	0.74144
25	0.48793	0.5645	0.7525	0.60749	0.45137	0.1862	0.49617	0.77838	0.75148	0.78746	0.5123	0.5044	0.5268	0.49401	0.60335	0.58724	0.52373	0.40411	0.73423	0.94177	0.59746	0.74085
26	0.48816	0.56369	0.75191	0.60616	0.4505	0.18514	0.49558	0.77743	0.75068	0.78655	0.51124	0.50354	0.52584	0.49327	0.60281	0.58654	0.52277	0.40325	0.73364	0.94106	0.59668	0.74012
27	0.48838	0.56267	0.75111	0.6044	0.44946	0.18384	0.49477	0.7762	0.74963	0.78539	0.51003	0.50264	0.5246	0.49244	0.60219	0.58562	0.52172	0.40217	0.73266	0.94018	0.59574	0.73917
28	0.4886	0.56137	0.75009	0.60246	0.44812	0.18223	0.49372	0.77464	0.74829	0.78417	0.50866	0.50142	0.52295	0.49134	0.60144	0.58457	0.52045	0.40095	0.73102	0.93907	0.59447	0.73785
29	0.48879	0.55973	0.74852	0.60008	0.44641	0.18013	0.49231	0.77278	0.74647	0.78278	0.507	0.49964	0.52094	0.48982	0.6005	0.58327	0.51884	0.39955	0.72908	0.9375	0.59265	0.73641
30	0.48896	0.55769	0.74641	0.59722	0.44459	0.17783	0.49056	0.77052	0.7442	0.78098	0.50502	0.49716	0.51849	0.48802	0.59927	0.58148	0.51679	0.39781	0.72701	0.93542	0.59051	0.73489
31	0.48912	0.55516	0.74353	0.59406	0.44265	0.17525	0.48838	0.76787	0.74125	0.77881	0.50271	0.49415	0.51558	0.48584	0.59784	0.5793	0.51411	0.39543	0.72436	0.93263	0.58776	0.73308
32	0.4893	0.55202	0.74005	0.59049	0.44014	0.17201	0.48548	0.76437	0.73779	0.77612	0.49978	0.49086	0.51247	0.48333	0.5958	0.57653	0.51111	0.39201	0.72052	0.92918	0.58424	0.73083
33	0.48947	0.54811	0.73598	0.58628	0.4364	0.16829	0.48178	0.75999	0.73369	0.77265	0.49611	0.48674	0.50864	0.48016	0.59301	0.57338	0.50767	0.38741	0.71644	0.9255	0.58047	0.72764
34	0.48959	0.54325	0.73091	0.58108	0.43159	0.1636	0.47745	0.75421	0.72833	0.76815	0.49159	0.48111	0.50385	0.47593	0.58933	0.56935	0.50362	0.38144	0.71121	0.92102	0.57619	0.72299
35	0.48965	0.53723	0.72447	0.5745	0.42547	0.15796	0.47211	0.74726	0.72153	0.76239	0.48562	0.47405	0.49743	0.46994	0.58494	0.56426	0.49865	0.37413	0.70423	0.91527	0.57021	0.71714
36	0.48973	0.52995	0.71669	0.56665	0.41791	0.15171	0.46602	0.73859	0.71246	0.75475	0.47764	0.46515	0.48985	0.46249	0.57914	0.55755	0.49226	0.36562	0.69565	0.90788	0.5624	0.70939
37	0.48981	0.52132	0.70721	0.55739	0.40939	0.14465	0.45928	0.72791	0.70179	0.74483	0.46839	0.45497	0.48105	0.4533	0.57237	0.54943	0.48455	0.35585	0.68614	0.89872	0.55311	0.70074
38	0.48993	0.5111	0.69642	0.54616	0.3993	0.13554	0.45098	0.71504	0.68899	0.73324	0.45756	0.44359	0.47037	0.44291	0.56398	0.53973	0.47551	0.34525	0.67521	0.88842	0.54152	0.69016
39	0.49015	0.49905	0.68403	0.53238	0.38694	0.12499	0.44037	0.70034	0.67381	0.71961	0.44395	0.43099	0.45744	0.43132	0.55429	0.52912	0.46528	0.33347	0.66301	0.87669	0.52751	0.67789
40	0.49046	0.48508	0.67066	0.51687	0.37147	0.11362	0.42664	0.68307	0.65574	0.70398	0.42772	0.41671	0.44288	0.41756	0.54283	0.5159	0.4542	0.32043	0.6499	0.86255	0.51055	0.6643
41	0.49079	0.46912	0.65586	0.4989	0.35307	0.10035	0.41003	0.66442	0.6358	0.68633	0.40853	0.40057	0.42647	0.40198	0.52967	0.50127	0.44017	0.30486	0.63349	0.84558	0.4907	0.64877
42	0.49127	0.4509	0.64027	0.4791	0.33226	0.08434	0.3913	0.64393	0.6139	0.66637	0.38653	0.38182	0.40876	0.38412	0.51506	0.48509	0.42363	0.28576	0.61234	0.82615	0.46889	0.63113
43	0.49215	0.43017	0.62228	0.45581	0.30928	0.063507	0.36927	0.62082	0.59041	0.64349	0.36313	0.35931	0.39007	0.36315	0.49864	0.46715	0.40472	0.26506	0.58799	0.80438	0.44396	0.61201
44	0.49331	0.40681	0.60095	0.43051	0.2834	0.039079	0.34292	0.5954	0.5644	0.61705	0.33895	0.33371	0.36941	0.3383	0.4801	0.44783	0.38307	0.24354	0.55964	0.77977	0.4164	0.59085
45	0.49487	0.3806	0.57634	0.40355	0.2559	0.010916	0.31536	0.56808	0.53364	0.58682	0.31379	0.30488	0.34743	0.31051	0.45927	0.42597	0.35854	0.2188	0.52767	0.75095	0.38611	0.56709
46	0.49683	0.35122	0.54744	0.37327	0.22554	-0.021184	0.28781	0.53841	0.49939	0.55237	0.28433	0.27348	0.32365	0.27977	0.43415	0.40048	0.32845	0.18963	0.49022	0.71944	0.35234	0.53938
47	0.49934	0.31813	0.51559	0.33759	0.18917	-0.056654	0.25797	0.50486	0.46084	0.51089	0.25022	0.23892	0.29621	0.24597	0.40569	0.37252	0.29438	0.15649	0.44796	0.68549	0.3143	0.50747
48	0.50222	0.28023	0.48012	0.29532	0.14494	-0.096569	0.22598	0.46688	0.41616	0.463	0.21	0.19656	0.26166	0.20915	0.37382	0.33865	0.25566	0.12048	0.39954	0.64871	0.27174	0.46784
49	0.50577	0.23678	0.43925	0.24551	0.092829	-0.14231	0.19074	0.42275	0.36663	0.41141	0.16454	0.14752	0.22066	0.16516	0.33629	0.30042	0.21044	0.079196	0.34312	0.60816	0.224	0.42193
50	0.5104	0.18701	0.39263	0.18843	0.034313	-0.19361	0.14982	0.37186	0.31015	0.35717	0.11462	0.094516	0.17295	0.11277	0.29199	0.25803	0.1586	0.031569	0.27725	0.56109	0.17049	0.37083
51	0.51645	0.12999	0.33832	0.12402	-0.031462	-0.25026	0.10274	0.31348	0.2419	0.29604	0.061119	0.032068	0.11851	0.052889	0.24234	0.20862	0.098739	-0.021594	0.1976	0.50695	0.11102	0.31575
52	0.52449	0.064294	0.27707	0.048469	-0.10761	-0.31062	0.047682	0.24478	0.16277	0.2228	-0.00098474	-0.03764	0.053584	-0.01367	0.18537	0.15381	0.029141	-0.081822	0.10927	0.44411	0.037987	0.25238
53	0.53547	-0.011332	0.20905	-0.03866	-0.19875	-0.38253	-0.018106	0.16253	0.072862	0.13617	-0.073731	-0.11756	-0.022909	-0.088596	0.12265	0.091479	-0.051309	-0.1518	0.01277	0.3713	-0.045387	0.1826
54	0.55024	-0.098278	0.12939	-0.13948	-0.30178	-0.46906	-0.093846	0.066254	-0.027982	0.037511	-0.15675	-0.21256	-0.11385	-0.1749	0.050967	0.019296	-0.14078	-0.23277	-0.10047	0.28402	-0.13634	0.10336
55	0.56957	-0.19808	0.04208	-0.25015	-0.41454	-0.56829	-0.1811	-0.041716	-0.14267	-0.077182	-0.25417	-0.32029	-0.21793	-0.27241	-0.033562	-0.06571	-0.24231	-0.32427	-0.23122	0.18333	-0.23789	0.011888
56	0.59467	-0.3124	-0.053137	-0.37157	-0.54238	-0.68632	-0.27995	-0.16259	-0.27576	-0.21027	-0.36962	-0.4433	-0.3342	-0.38358	-0.1289	-0.16616	-0.36045	-0.42618	-0.37777	0.067715	-0.35242	-0.095901
57	0.62707	-0.44313	-0.16219	-0.51182	-0.68915	-0.81494	-0.39554	-0.29993	-0.4295	-0.36132	-0.49959	-0.58339	-0.46569	-0.51251	-0.23461	-0.27814	-0.49837	-0.53893	-0.541	-0.060403	-0.48559	-0.22268
58	0.66851	-0.59238	-0.28604	-0.67013	-0.85611	-0.95749	-0.53447	-0.46279	-0.60158	-0.53495	-0.64593	-0.74557	-0.6202	-0.66328	-0.35825	-0.40658	-0.65279	-0.66947	-0.73207	-0.20791	-0.63853	-0.37116
59	0.72	-0.76246	-0.43072	-0.84287	-1.044	-1.1215	-0.69776	-0.65291	-0.79449	-0.73236	-0.81175	-0.93206	-0.79123	-0.83003	-0.50048	-0.54757	-0.82794	-0.81882	-0.95334	-0.36956	-0.81126	-0.54072
60	0.78199	-0.95543	-0.59459	-1.038	-1.2563	-1.3103	-0.87437	-0.86778	-1.0095	-0.9454	-1.0048	-1.1491	-0.98133	-1.0216	-0.6624	-0.71035	-1.0335	-0.99207	-1.1938	-0.55567	-1.0052	-0.72884
61	0.85527	-1.1736	-0.78507	-1.2641	-1.4892	-1.5311	-1.0752	-1.1125	-1.2556	-1.1813	-1.2246	-1.3996	-1.2022	-1.2315	-0.85248	-0.89565	-1.2672	-1.1872	-1.4562	-0.76248	-1.2181	-0.94354
62	0.93052	-1.4196	-1.0023	-1.5245	-1.7517	-1.7769	-1.3078	-1.394	-1.5389	-1.4486	-1.4821	-1.685	-1.4495	-1.4607	-1.0638	-1.101	-1.5291	-1.4102	-1.7069	-0.99302	-1.4533	-1.1835
63	0.98846	-1.6966	-1.2387	-1.8212	-2.0175	-2.0649	-1.57	-1.6796	-1.8122	-1.7183	-1.7682	-1.9781	-1.7256	-1.7255	-1.3017	-1.3308	-1.8117	-1.6664	-1.9229	-1.2586	-1.7202	-1.4583
64	1.0423	-2.0071	-1.5007	-2.1385	-2.3095	-2.372	-1.8723	-2.0023	-2.1121	-1.9803	-2.0943	-2.3035	-2.0288	-2.0347	-1.5667	-1.5983	-2.1299	-1.9506	-2.1575	-1.5704	-2.0356	-1.7472
65	1.1	-2.3524	-1.8046	-2.488	-2.6312	-2.7161	-2.2112	-2.3607	-2.4401	-2.2805	-2.4587	-2.6669	-2.3759	-2.3713	-1.8754	-1.8927	-2.4939	-2.2792	-2.4279	-1.9124	-2.3883	-2.0727
66	1.17	-2.7354	-2.1463	-2.8844	-2.9971	-3.1067	-2.5883	-2.7704	-2.8139	-2.6262	-2.8605	-3.072	-2.7616	-2.7451	-2.204	-2.2184	-2.8877	-2.6598	-2.7346	-2.2916	-2.7809	-2.4413
67	1.2545	-3.1588	-2.5367	-3.3278	-3.4157	-3.5347	-3.0094	-3.2366	-3.241	-3.0244	-3.3026	-3.5131	-3.1797	-3.1519	-2.5722	-2.5871	-3.3256	-3.0901	-3.0949	-2.7056	-3.215	-2.8537
68	1.3266	-3.6257	-2.9764	-3.8152	-3.891	-4.0153	-3.4658	-3.7588	-3.7246	-3.4765	-3.7857	-3.9829	-3.6317	-3.5901	-2.9783	-2.9904	-3.8176	-3.5519	-3.5218	-3.154	-3.6887	-3.3081
69	1.3177	-4.073	-3.4597	-4.2824	-4.3143	-4.4903	-3.981	-4.2223	-4.1458	-3.9689	-4.2362	-4.4026	-4.0631	-4.0269	-3.4267	-3.4354	-4.2876	-4.0553	-3.992	-3.6413	-4.1446	-3.8009
70	1.2537	-4.4571	-3.9818	-4.6861	-4.6324	-4.8983	-4.4841	-4.5755	-4.4507	-4.3767	-4.6129	-4.7334	-4.4225	-4.421	-3.9234	-3.9202	-4.6813	-4.5552	-4.3338	-4.1227	-4.5424	-4.2475
71	1.233	-4.7324	-4.5396	-4.9659	-4.803	-5.1758	-4.9378	-4.7672	-4.5977	-4.6473	-4.8648	-4.9262	-4.6589	-4.7256	-4.4272	-4.4151	-4.9643	-5.0048	-4.5021	-4.5508	-4.8446	-4.6055
72	1.4232	-4.8553	-5.0936	-5.0678	-4.7906	-5.282	-5.2853	-4.7594	-4.5504	-4.7273	-4.9496	-4.9376	-4.735	-4.8914	-4.8935	-4.8847	-5.0918	-5.3628	-4.4521	-4.8808	-5.025	-4.8251
73	1.8835	-4.789	-5.5919	-4.9536	-4.5608	-5.1815	-5.4719	-4.5296	-4.2811	-4.5805	-4.8314	-4.7381	-4.6203	-4.8877	-5.2821	-5.2774	-5.0296	-5.5707	-4.1505	-5.0687	-5.0363	-4.8661
74	2.5063	-4.5085	-5.9762	-4.6041	-4.0872	-4.8548	-5.4619	-4.0689	-3.7765	-4.1797	-4.4788	-4.3037	-4.2853	-4.6926	-5.5464	-5.5461	-4.7501	-5.5823	-3.5878	-5.0759	-4.8396	-4.6982
75	3.1701	-4.0024	-6.2014	-4.0166	-3.3838	-4.2847	-5.2268	-3.3711	-3.036	-3.5196	-3.8837	-3.6305	-3.7188	-4.2918	-5.6496	-5.6469	-4.2526	-5.3618	-2.9662	-4.8651	-4.4072	-4.3064
76	3.7737	-3.2787	-6.2286	-3.2175	-2.5488	-3.4973	-4.7472	-2.4987	-2.2104	-2.7527	-3.0607	-2.7778	-2.9389	-3.6931	-5.5558	-5.5407	-3.551	-4.8855	-2.2616	-4.4103	-3.7436	-3.6803
77	4.255	-2.3671	-6.0228	-2.262	-1.6739	-2.5286	-4.0273	-1.5785	-1.3137	-1.9218	-2.0956	-1.8694	-2.0508	-2.9161	-5.2424	-5.2077	-2.6601	-4.1757	-1.4525	-3.7213	-2.8794	-2.8315
78	4.5919	-1.3951	-5.5702	-1.2347	-0.74168	-1.5136	-3.1012	-0.61673	-0.35631	-0.99736	-1.0921	-0.90422	-1.1209	-2.0179	-4.7016	-4.6435	-1.7257	-3.257	-0.55071	-2.8302	-1.8593	-1.9343
79	4.7988	-0.37611	-4.8772	-0.14351	0.25624	-0.45885	-2.0294	0.38195	0.64568	-0.0018615	-0.050361	0.12328	-0.14668	-1.0529	-3.947	-3.863	-0.75197	-2.1587	0.42019	-1.7827	-0.77528	-0.98397
80	4.9114	0.68533	-3.9809	0.98046	1.3094	0.62569	-0.92065	1.422	1.6822	1.0449	1.0334	1.1945	0.86796	-0.018786	-3.0154	-2.8978	0.27487	-1.0016	1.4453	-0.69128	0.35124	0.010434
81	4.9653	1.7749	-2.9402	2.1078	2.408	1.7326	0.21732	2.5132	2.7425	2.1315	2.14	2.2981	1.9138	1.0631	-1.9686	-1.8126	1.3179	0.17017	2.5138	0.43022	1.5013	1.0301
82	4.9952	2.8846	-1.8221	3.2411	3.5442	2.8552	1.3766	3.6357	3.8177	3.2501	3.2558	3.4257	2.9755	2.1734	-0.8757	-0.69317	2.3837	1.3628	3.6099	1.5589	2.6617	2.0664
83	5.0233	4.0093	-0.67776	4.3827	4.7069	3.9868	2.5369	4.7782	4.9043	4.393	4.3733	4.5697	4.0466	3.3082	0.25246	0.43919	3.4753	2.576	4.7226	2.6965	3.8364	3.1154
84	5.0562	5.1439	0.48415	5.5189	5.8855	5.1279	3.6918	5.9323	5.9944	5.5538	5.4911	5.7237	5.1258	4.451	1.3944	1.5842	4.5845	3.8066	5.8505	3.8468	5.0198	4.1754
85	5.0947	6.283	1.6592	6.6436	7.0676	6.2753	4.8391	7.0927	7.0742	6.7261	6.6085	6.8883	6.2165	5.5888	2.5511	2.7326	5.7032	5.0296	6.9877	5.0235	6.2043	5.2449
86	5.1387	7.4214	2.8339	7.7528	8.2453	7.417	5.9775	8.2556	8.1435	7.9115	7.7163	8.0564	7.3203	6.7345	3.7154	3.8684	6.8222	6.2348	8.1294	6.218	7.3796	6.321
87	5.1881	8.5542	3.995	8.8477	9.4164	8.5472	7.1047	9.4116	9.2152	9.1044	8.8071	9.2096	8.4273	7.8877	4.8629	4.9928	7.9302	7.4223	9.2697	7.4175	8.5383	7.4001
88	5.2416	9.6768	5.1322	9.9395	10.576	9.6698	8.2117	10.55	10.285	10.294	9.8783	10.341	9.5294	9.0425	5.9909	6.1066	9.016	8.5914	10.393	8.6145	9.6786	8.4776
89	5.2969	10.785	6.24	11.024	11.717	10.782	9.2919	11.666	11.34	11.473	10.927	11.449	10.617	10.192	7.1044	7.2105	10.081	9.7491	11.48	9.8021	10.798	9.5452
90	5.3529	11.87	7.321	12.088	12.831	11.873	10.343	12.761	12.375	12.634	11.95	12.532	11.681	11.315	8.1978	8.3026	11.13	10.893	12.532	10.971	11.896	10.595
91	5.3991	12.93	8.3738	13.128	13.918	12.933	11.362	13.833	13.386	13.769	12.936	13.587	12.718	12.405	9.262	9.375	12.159	12.013	13.554	12.109	12.975	11.623
92	5.3272	13.962	9.3836	14.142	14.744	13.961	12.348	14.653	14.369	14.629	13.885	14.598	13.724	13.46	10.295	10.421	13.157	13.107	14.527	13.214	14.028	12.628
93	5.0165	14.746	10.345	14.915	15.263	14.725	13.282	15.174	15.102	15.165	14.583	15.345	14.485	14.261	11.296	11.438	14.12	14.171	15.242	14.292	14.83	13.601
94	4.5279	15.239	11.265	15.401	15.453	15.185	13.966	15.37	15.543	15.352	14.996	15.787	14.958	14.765	12.265	12.417	14.841	14.993	15.659	15.126	15.334	14.32
95	3.9781	15.417	12.14	15.577	15.314	15.326	14.365	15.239	15.676	15.199	15.108	15.91	15.127	14.951	13.163	13.321	15.284	15.522	15.762	15.666	15.52	14.742
96	3.506	15.284	12.803	15.446	14.878	15.157	14.467	14.804	15.508	14.738	14.924	15.72	14.991	14.822	13.816	13.977	15.433	15.735	15.559	15.882	15.391	14.853
97	3.2204	14.865	13.215	15.031	14.192	14.708	14.279	14.109	15.066	14.021	14.472	15.247	14.572	14.408	14.192	14.352	15.291	15.632	15.081	15.778	14.976	14.665
98	3.1222	14.204	13.359	14.376	13.322	14.029	13.829	13.215	14.397	13.147	13.815	14.539	13.913	13.755	14.28	14.433	14.883	15.235	14.375	15.383	14.32	14.21
99	3.0975	13.409	13.238	13.577	12.505	13.342	13.213	12.33	13.711	12.319	13.194	13.822	13.134	12.977	14.089	14.231	14.251	14.588	13.634	14.742	13.53	13.598
100	3.0679	12.649	12.873	12.81	11.73	12.675	12.596	11.488	13.037	11.534	12.576	13.124	12.389	12.236	13.648	13.774	13.584	13.75	12.91	13.914	12.778	12.977
101	3.0083	11.922	12.301	12.075	10.991	12.03	11.985	10.688	12.379	10.785	11.968	12.448	11.673	11.529	13.046	13.167	12.93	12.915	12.207	13.092	12.064	12.357
102	2.932	11.227	11.661	11.373	10.284	11.404	11.389	9.9254	11.737	10.063	11.374	11.788	10.985	10.855	12.441	12.559	12.291	12.127	11.523	12.314	11.382	11.747
103	2.8558	10.559	11.036	10.696	9.6009	10.795	10.801	9.1935	11.108	9.3684	10.788	11.146	10.322	10.206	11.844	11.959	11.67	11.381	10.854	11.575	10.724	11.145
104	2.7855	9.9131	10.428	10.043	8.9414	10.202	10.225	8.4912	10.493	8.6995	10.214	10.524	9.679	9.5805	11.253	11.367	11.062	10.666	10.204	10.867	10.089	10.552
105	2.7219	9.2899	9.8335	9.4111	8.3046	9.6269	9.6626	7.8164	9.894	8.0555	9.6542	9.923	9.057	8.9772	10.672	10.784	10.469	9.9816	9.5711	10.187	9.478	9.9714
106	2.6644	8.6884	9.252	8.801	7.6899	9.0702	9.1163	7.1677	9.3121	7.4354	9.1093	9.3421	8.4556	8.3956	10.104	10.214	9.8917	9.3244	8.957	9.5332	8.8889	9.4059
107	2.6139	8.1081	8.6845	8.2117	7.0965	8.5318	8.5867	6.5438	8.7475	6.8385	8.5805	8.7817	7.8746	7.8352	9.5518	9.6585	9.331	8.693	8.3615	8.9049	8.3214	8.8565
108	2.5702	7.5483	8.1322	7.6425	6.5237	8.0117	8.0742	5.9433	8.2004	6.2637	8.068	8.2415	7.3135	7.2953	9.0155	9.1197	8.7874	8.0858	7.7845	8.3005	7.7748	8.324
109	2.5331	7.0085	7.5955	7.093	5.9709	7.5096	7.5788	5.3652	7.6706	5.7102	7.5722	7.721	6.7721	6.7752	8.496	8.5981	8.2607	7.5017	7.2256	7.7188	7.2484	7.8088
110	2.5023	6.488	7.0746	6.5624	5.4373	7.0252	7.1005	4.8085	7.1579	5.1773	7.0928	7.2196	6.2502	6.2742	7.9934	8.0942	7.7508	6.9393	6.6846	7.1589	6.7415	7.3108
111	2.4775	5.9862	6.5696	6.05	4.9222	6.558	6.639	4.2724	6.662	4.664	6.6298	6.7369	5.747	5.7916	7.5077	7.608	7.2573	6.3978	6.161	6.6197	6.2534	6.8301
112	2.4586	5.5023	6.0804	5.5553	4.4251	6.1075	6.1939	3.7558	6.1825	4.1697	6.1828	6.2723	5.2617	5.3267	7.0386	7.1392	6.78	5.8761	5.6544	6.1005	5.7835	6.3662
113	2.4451	5.0357	5.6068	5.0775	3.9451	5.6732	5.7649	3.258	5.719	3.6936	5.7516	5.825	4.7937	4.8788	6.5857	6.6876	6.3184	5.3734	5.1647	5.6001	5.3309	5.9188
114	2.4367	4.5859	5.1485	4.6162	3.4818	5.2545	5.3514	2.7783	5.2711	3.2348	5.3358	5.3944	4.3423	4.4473	6.1487	6.2527	5.872	4.8888	4.6915	5.118	4.8952	5.4875
115	2.4331	4.1521	4.7051	4.1706	3.0345	4.8509	4.953	2.3159	4.8384	2.7928	4.9347	4.98	3.9066	4.0316	5.7268	5.834	5.4403	4.4217	4.234	4.6535	4.4756	5.0717
116	2.4338	3.7337	4.2762	3.7402	2.6025	4.4619	4.569	1.8702	4.4204	2.3668	4.5479	4.5811	3.4863	3.6311	5.3198	5.4309	5.0228	3.9712	3.7915	4.2058	4.0714	4.6708
117	2.4386	3.3302	3.8613	3.3244	2.1853	4.0869	4.1991	1.4406	4.0163	1.9562	4.1749	4.197	3.0805	3.2453	4.927	5.0429	4.619	3.5367	3.3635	3.7744	3.6821	4.2843
118	2.447	2.9409	3.4601	2.9226	1.7826	3.7254	3.8425	1.0264	3.6257	1.5604	3.8152	3.8273	2.6887	2.8734	4.5478	4.6695	4.2285	3.1176	2.9493	3.3586	3.3071	3.9117
119	2.4587	2.5652	3.0721	2.5343	1.3937	3.3769	3.4989	0.62686	3.2481	1.1786	3.4681	3.4713	2.3103	2.515	4.1818	4.3101	3.8507	2.7132	2.5484	2.9578	2.9459	3.5524
120	2.4734	2.2027	2.6967	2.159	1.018	3.0408	3.1678	0.2415	2.8828	0.81044	3.1334	3.1285	1.9449	2.1695	3.8284	3.964	3.4851	2.3228	2.1602	2.5713	2.5977	3.2058
121	2.4907	1.8528	2.3336	1.7962	0.65495	2.7168	2.8485	-0.13031	2.5295	0.45524	2.8103	2.7984	1.5918	1.8364	3.4872	3.6309	3.1313	1.9461	1.7843	2.1985	2.2622	2.8714
122	2.5103	1.5149	1.9822	1.4453	0.30402	2.4042	2.5408	-0.48912	2.1876	0.11249	2.4986	2.4804	1.2506	1.5151	3.1576	3.3103	2.7888	1.5823	1.4202	1.839	1.9387	2.5487
123	2.532	1.1886	1.6422	1.106	-0.035291	2.1028	2.244	-0.83545	1.8567	-0.21833	2.1978	2.1741	0.92079	1.2052	2.8391	3.0016	2.4571	1.231	1.0677	1.492	1.6268	2.2371
124	2.5555	0.87341	1.313	0.77771	-0.36346	1.812	1.9577	-1.1698	1.5363	-0.53754	1.9074	1.8791	0.60194	0.90614	2.5313	2.7042	2.1359	0.89168	0.7266	1.1572	1.3261	1.9362
125	2.5805	0.56887	0.99419	0.46004	-0.68094	1.5314	1.6816	-1.4926	1.2261	-0.84547	1.6271	1.5949	0.29361	0.61744	2.2337	2.4177	1.8247	0.56386	0.39627	0.83391	1.036	1.6455
126	2.6069	0.27454	0.68544	0.15257	-0.98815	1.2607	1.4151	-1.8043	0.92557	-1.1427	1.3563	1.321	-0.0046395	0.33866	1.9459	2.1414	1.5232	0.24707	0.076195	0.52171	0.75618	1.3646
127	2.6345	-0.0099937	0.3863	-0.14511	-1.2855	0.99941	1.158	-2.1054	0.63443	-1.4297	1.0949	1.0571	-0.29319	0.069409	1.6675	1.8751	1.2308	-0.059118	-0.23409	0.22014	0.48619	1.093
128	2.663	-0.28513	0.09637	-0.43337	-1.5734	0.74727	0.90984	-2.3962	0.35228	-1.7069	0.84226	0.80276	-0.5723	-0.1907	1.3979	1.6182	0.94734	-0.35512	-0.53502	-0.071331	0.22566	0.83042
129	2.6924	-0.55126	-0.18471	-0.71259	-1.8522	0.50389	0.67023	-2.6772	0.078759	-1.9747	0.5982	0.55769	-0.84238	-0.44205	1.137	1.3704	0.67236	-0.64135	-0.82696	-0.35314	-0.025833	0.57634
130	2.7208	-0.80874	-0.45731	-0.98312	-2.1222	0.26895	0.43886	-2.8695	-0.18646	-2.2337	0.36235	0.32153	-1.1038	-0.68497	0.88422	1.1312	0.40555	-0.91818	-1.1103	-0.62568	-0.26866	0.3304
131	2.7417	-1.0579	-0.72176	-1.2453	-2.3838	0.042133	0.21539	-2.966	-0.44371	-2.4842	0.13438	0.093935	-1.3571	-0.91982	0.6393	0.90029	0.14656	-1.186	-1.3853	-0.88933	-0.50317	0.09222
132	2.738	-1.2991	-0.97863	-1.4995	-2.5675	-0.17685	-0.00047808	-2.966	-0.69319	-2.6541	-0.086013	-0.12539	-1.6025	-1.1469	0.4019	0.67735	-0.10492	-1.4451	-1.6523	-1.1445	-0.72971	-0.13854
133	2.6899	-1.5327	-1.2284	-1.7459	-2.6657	-0.38829	-0.20906	-2.8755	-0.93517	-2.7368	-0.29911	-0.33673	-1.8403	-1.3666	0.17171	0.46205	-0.34919	-1.6959	-1.9111	-1.3914	-0.94859	-0.36219
134	2.5815	-1.759	-1.4714	-1.985	-2.677	-0.59243	-0.41062	-2.706	-1.17	-2.7319	-0.5052	-0.54045	-2.071	-1.5791	-0.051634	0.25398	-0.58655	-1.9386	-2.1622	-1.6306	-1.1601	-0.57908
135	2.4122	-1.9782	-1.7076	-2.1545	-2.606	-0.78977	-0.60548	-2.4736	-1.398	-2.6448	-0.70453	-0.73183	-2.2327	-1.7846	-0.26762	0.053613	-0.81726	-2.1078	-2.3442	-1.8621	-1.3541	-0.78944
136	2.2142	-2.1283	-1.9371	-2.2474	-2.4623	-0.96859	-0.73668	-2.1976	-1.6195	-2.4862	-0.89751	-0.85758	-2.3187	-1.9339	-0.44596	-0.078125	-1.0416	-2.1966	-2.449	-2.0237	-1.476	-0.99388
137	2.0298	-2.2037	-2.1063	-2.262	-2.2599	-1.0778	-0.79409	-1.9162	-1.835	-2.2706	-1.0779	-0.90637	-2.3282	-2.0104	-0.55616	-0.13471	-1.2583	-2.2039	-2.4741	-2.1088	-1.5221	-1.1642
138	1.8723	-2.2036	-2.2078	-2.2019	-2.0157	-1.1127	-0.79402	-1.6432	-1.9884	-2.0158	-1.2	-0.90628	-2.2649	-2.0133	-0.59508	-0.13463	-1.4338	-2.1341	-2.4223	-2.1164	-1.522	-1.2663
139	1.7251	-2.1326	-2.2391	-2.0757	-1.7614	-1.1126	-0.79395	-1.4072	-2.0732	-1.7695	-1.2502	-0.90619	-2.1377	-2.0132	-0.59501	-0.13456	-1.5458	-1.9965	-2.3015	-2.0507	-1.522	-1.2975
140	1.5745	-1.9997	-2.2024	-1.8956	-1.5145	-1.1126	-0.79388	-1.2286	-2.0875	-1.5737	-1.2501	-0.90611	-1.9588	-2.0132	-0.59495	-0.13449	-1.5904	-1.8043	-2.1238	-1.9205	-1.5219	-1.2974
141	1.4076	-1.8174	-2.1043	-1.6768	-1.3015	-1.1125	-0.79381	-1.1161	-2.0344	-1.4386	-1.2501	-0.90602	-1.7432	-1.9481	-0.65845	-0.13442	-1.5688	-1.5736	-1.9041	-1.7384	-1.4559	-1.2973
142	1.2137	-1.6404	-1.9553	-1.4467	-1.1405	-1.1124	-0.85663	-1.0734	-1.9215	-1.3699	-1.25	-0.97111	-1.521	-1.8261	-0.7774	-0.19772	-1.4861	-1.3513	-1.6676	-1.5196	-1.3321	-1.2339
143	1.0164	-1.4687	-1.7685	-1.2405	-1.0394	-1.1753	-0.97445	-1.0733	-1.7595	-1.3685	-1.2499	-1.0932	-1.3393	-1.6588	-0.94051	-0.31628	-1.3515	-1.178	-1.4377	-1.3222	-1.1624	-1.1152
144	0.87872	-1.3019	-1.5627	-1.0804	-0.88735	-1.2933	-1.0336	-1.0085	-1.562	-1.3035	-1.1885	-1.1546	-1.2079	-1.4964	-1.0523	-0.37574	-1.1769	-1.0622	-1.2141	-1.1753	-1.0011	-0.95222
145	0.82859	-1.1399	-1.3935	-0.88569	-0.69737	-1.3527	-1.0336	-0.88679	-1.3535	-1.1826	-1.0734	-1.1545	-1.0486	-1.3387	-1.1085	-0.37568	-0.97641	-0.89868	-1.0109	-1.0094	-0.86104	-0.75847
146	0.81791	-0.98692	-1.2432	-0.73453	-0.48951	-1.3527	-0.97766	-0.76283	-1.1815	-1.0284	-0.9342	-1.0965	-0.90667	-1.1856	-1.1084	-0.31995	-0.81179	-0.7669	-0.84354	-0.86513	-0.74015	-0.60481
147	0.80435	-0.85331	-1.0974	-0.63045	-0.31797	-1.2964	-0.8728	-0.65648	-1.0316	-0.89352	-0.81277	-0.98766	-0.78329	-1.0368	-1.0555	-0.27309	-0.69206	-0.65432	-0.65138	-0.74084	-0.63631	-0.49924
148	0.77373	-0.73739	-0.95591	-0.54143	-0.19226	-1.1907	-0.75722	-0.56546	-0.89963	-0.77606	-0.70724	-0.86182	-0.67658	-0.90124	-0.95629	-0.23362	-0.5959	-0.55851	-0.50079	-0.63435	-0.54738	-0.43294
149	0.7246	-0.63724	-0.82062	-0.46541	-0.11838	-1.0454	-0.65697	-0.48765	-0.7841	-0.67419	-0.61578	-0.75198	-0.5846	-0.78268	-0.82839	-0.2003	-0.51339	-0.47716	-0.39966	-0.54343	-0.47136	-0.37602
150	0.66224	-0.55098	-0.70315	-0.40055	-0.098591	-0.91596	-0.57027	-0.42115	-0.68336	-0.58603	-0.53661	-0.65639	-0.5055	-0.67951	-0.71686	-0.17212	-0.44271	-0.40816	-0.34721	-0.46597	-0.4064	-0.32713
151	0.59505	-0.47679	-0.60191	-0.3452	-0.085172	-0.802	-0.49542	-0.3643	-0.59576	-0.50984	-0.46814	-0.57337	-0.43754	-0.59006	-0.62014	-0.14824	-0.38219	-0.34964	-0.3021	-0.40003	-0.3509	-0.28507
152	0.52938	-0.41304	-0.51512	-0.29794	-0.073714	-0.70209	-0.43085	-0.31565	-0.51973	-0.44404	-0.40892	-0.50133	-0.37919	-0.51268	-0.53657	-0.12794	-0.33038	-0.29999	-0.26325	-0.3439	-0.30346	-0.24883
153	0.46897	-0.35827	-0.44097	-0.25756	-0.063912	-0.61477	-0.37516	-0.27397	-0.45379	-0.3872	-0.35768	-0.43886	-0.32906	-0.44582	-0.46453	-0.11066	-0.28599	-0.25783	-0.22975	-0.29611	-0.26285	-0.21754
154	0.41434	-0.31119	-0.37775	-0.22301	-0.055509	-0.5386	-0.32711	-0.23821	-0.39663	-0.33809	-0.31331	-0.38466	-0.28597	-0.3881	-0.40252	-0.09591	-0.24795	-0.22198	-0.20082	-0.25538	-0.22806	-0.19049
155	0.36553	-0.27069	-0.32392	-0.19341	-0.048293	-0.47223	-0.28562	-0.20748	-0.34707	-0.29562	-0.27484	-0.33761	-0.2489	-0.33826	-0.34917	-0.083292	-0.21529	-0.19145	-0.1758	-0.22062	-0.19821	-0.16707
156	0.32233	-0.23581	-0.27809	-0.16801	-0.042083	-0.41442	-0.24976	-0.18103	-0.30407	-0.25885	-0.24146	-0.29673	-0.21696	-0.2952	-0.30327	-0.072473	-0.18722	-0.16541	-0.15413	-0.19092	-0.17256	-0.14675
157	0.28437	-0.20574	-0.23906	-0.14619	-0.036729	-0.36408	-0.21873	-0.15822	-0.26673	-0.22697	-0.21244	-0.26118	-0.18941	-0.25797	-0.26376	-0.063178	-0.16306	-0.14317	-0.13534	-0.1655	-0.15047	-0.1291
158	0.25106	-0.17977	-0.2058	-0.1274	-0.032106	-0.32022	-0.19184	-0.13851	-0.23429	-0.19931	-0.18718	-0.23021	-0.16561	-0.22575	-0.22973	-0.055174	-0.14224	-0.12413	-0.119	-0.1437	-0.13143	-0.11374
159	0.22185	-0.15732	-0.17743	-0.1112	-0.028106	-0.28198	-0.16851	-0.12146	-0.20606	-0.17528	-0.16517	-0.20321	-0.14502	-0.19784	-0.20037	-0.048268	-0.12427	-0.1078	-0.10479	-0.12498	-0.11498	-0.10036
160	0.19624	-0.13788	-0.1532	-0.097206	-0.02464	-0.24861	-0.14823	-0.10668	-0.18146	-0.15435	-0.14595	-0.17962	-0.12718	-0.17362	-0.17502	-0.042297	-0.10873	-0.093782	-0.092395	-0.10888	-0.10074	-0.088671
161	0.17378	-0.12101	-0.13247	-0.085101	-0.021631	-0.21946	-0.13057	-0.093839	-0.16001	-0.13612	-0.12914	-0.159	-0.1117	-0.15257	-0.1531	-0.037125	-0.095265	-0.081716	-0.081579	-0.094999	-0.088404	-0.078453
162	0.15407	-0.10636	-0.11473	-0.074611	-0.019015	-0.19397	-0.11518	-0.082669	-0.14127	-0.1202	-0.11443	-0.14093	-0.098235	-0.13426	-0.13412	-0.032635	-0.083588	-0.071314	-0.072121	-0.083018	-0.077691	-0.069505
163	0.13676	-0.093609	-0.099501	-0.065506	-0.016737	-0.17166	-0.10175	-0.072934	-0.12488	-0.10629	-0.10152	-0.12508	-0.086514	-0.11831	-0.11766	-0.028732	-0.073444	-0.062332	-0.06384	-0.072656	-0.068373	-0.061656
164	0.12154	-0.082499	-0.086422	-0.057591	-0.01475	-0.1521	-0.089998	-0.064435	-0.11052	-0.094103	-0.090184	-0.11116	-0.076293	-0.10438	-0.10336	-0.025331	-0.064617	-0.054562	-0.056579	-0.06368	-0.060256	-0.054763
165	0.10814	-0.072803	-0.075169	-0.0507	-0.013015	-0.13492	-0.079708	-0.057004	-0.097933	-0.083422	-0.080212	-0.098903	-0.067367	-0.092218	-0.090924	-0.022364	-0.056925	-0.047829	-0.050202	-0.055892	-0.053174	-0.048699
166	0.096338	-0.064328	-0.065471	-0.04469	-0.011497	-0.11983	-0.070682	-0.050495	-0.086878	-0.074045	-0.071428	-0.088107	-0.05956	-0.081572	-0.080091	-0.019771	-0.050211	-0.041986	-0.044594	-0.049123	-0.046985	-0.043357
167	0.085923	-0.056909	-0.0571	-0.039442	-0.010168	-0.10655	-0.062755	-0.044786	-0.077157	-0.0658	-0.063678	-0.078581	-0.052721	-0.072241	-0.070639	-0.0175	-0.044344	-0.036906	-0.039657	-0.043231	-0.041568	-0.038645
168	0.076723	-0.050406	-0.049865	-0.034852	-0.009002	-0.094853	-0.055782	-0.03977	-0.068597	-0.058541	-0.056833	-0.070164	-0.046722	-0.064053	-0.062382	-0.015509	-0.039208	-0.032484	-0.035303	-0.038094	-0.03682	-0.034483
169	0.068585	-0.044698	-0.043601	-0.030832	-0.0079781	-0.084529	-0.04964	-0.035357	-0.061051	-0.052141	-0.050777	-0.062716	-0.041453	-0.056856	-0.055156	-0.013761	-0.034706	-0.028627	-0.031459	-0.033608	-0.032653	-0.030802
170	0.061377	-0.039679	-0.038171	-0.027306	-0.0070778	-0.075409	-0.044222	-0.031468	-0.054391	-0.046492	-0.045414	-0.056117	-0.036817	-0.050524	-0.048825	-0.012224	-0.030755	-0.02526	-0.028061	-0.029686	-0.028989	-0.027542
171	0.054985	-0.035262	-0.033457	-0.02421	-0.0062852	-0.067343	-0.039438	-0.028037	-0.048504	-0.041499	-0.040657	-0.050263	-0.032735	-0.044944	-0.043271	-0.01087	-0.027283	-0.022314	-0.025054	-0.026251	-0.025765	-0.024651
172	0.049309	-0.031369	-0.029358	-0.021487	-0.0055867	-0.060199	-0.035207	-0.025007	-0.043295	-0.03708	-0.036433	-0.045063	-0.029135	-0.040022	-0.03839	-0.009676	-0.024228	-0.019735	-0.02239	-0.02324	-0.022923	-0.022086
173	0.044262	-0.027934	-0.02579	-0.01909	-0.0049703	-0.053867	-0.03146	-0.022325	-0.038681	-0.033164	-0.032679	-0.040439	-0.025956	-0.035673	-0.034097	-0.0086219	-0.021536	-0.017473	-0.020027	-0.020596	-0.020415	-0.019805
174	0.03977	-0.024899	-0.022682	-0.016977	-0.0044259	-0.048245	-0.028139	-0.01995	-0.034588	-0.02969	-0.029337	-0.036321	-0.023145	-0.031828	-0.030315	-0.0076902	-0.019162	-0.015488	-0.017928	-0.018271	-0.018199	-0.017776
175	0.035767	-0.022214	-0.019969	-0.015112	-0.0039446	-0.04325	-0.025192	-0.017844	-0.030955	-0.026605	-0.026359	-0.032651	-0.020658	-0.028423	-0.026979	-0.0068655	-0.017066	-0.013741	-0.016062	-0.016225	-0.016239	-0.015969
176	0.032195	-0.019837	-0.0176	-0.013465	-0.0035185	-0.038806	-0.022573	-0.015974	-0.027727	-0.023862	-0.023703	-0.029376	-0.018454	-0.025404	-0.024034	-0.0061349	-0.015212	-0.012205	-0.014402	-0.014421	-0.014503	-0.014358
177	0.029004	-0.017729	-0.015528	-0.012007	-0.0031412	-0.034849	-0.020244	-0.014312	-0.024854	-0.021421	-0.021331	-0.02645	-0.016499	-0.022726	-0.021431	-0.0054868	-0.013572	-0.01085	-0.012923	-0.01283	-0.012964	-0.01292
178	0.026151	-0.015859	-0.013714	-0.010717	-0.0028066	-0.031321	-0.01817	-0.012834	-0.022296	-0.019245	-0.019211	-0.023834	-0.014763	-0.020346	-0.019127	-0.0049115	-0.012119	-0.009655	-0.011604	-0.011425	-0.011598	-0.011635
179	0.023596	-0.014197	-0.012123	-0.0095734	-0.0025097	-0.028173	-0.016321	-0.011516	-0.020016	-0.017305	-0.017315	-0.021492	-0.01322	-0.018231	-0.017085	-0.0044002	-0.01083	-0.0085995	-0.010428	-0.010182	-0.010385	-0.010486
180	0.021307	-0.01272	-0.010727	-0.0085588	-0.002246	-0.025361	-0.014672	-0.010342	-0.017981	-0.015573	-0.015616	-0.019393	-0.011847	-0.016347	-0.015275	-0.0039454	-0.0096865	-0.0076662	-0.0093766	-0.009082	-0.0093057	-0.0094581
181	0.019254	-0.011404	-0.0095008	-0.0076578	-0.0020117	-0.022847	-0.013199	-0.0092938	-0.016165	-0.014025	-0.014094	-0.017512	-0.010625	-0.014669	-0.013667	-0.0035406	-0.0086705	-0.0068402	-0.0084371	-0.0081075	-0.0083452	-0.008537
182	0.017411	-0.010233	-0.0084222	-0.006857	-0.0018033	-0.020597	-0.011882	-0.0083575	-0.014541	-0.01264	-0.012728	-0.015823	-0.0095351	-0.013173	-0.012239	-0.00318	-0.007767	-0.0061084	-0.0075965	-0.0072432	-0.0074896	-0.0077111
183	0.015754	-0.009188	-0.0074725	-0.0061446	-0.0016178	-0.018582	-0.010704	-0.0075204	-0.013089	-0.0114	-0.011502	-0.014305	-0.0085631	-0.011838	-0.010968	-0.0028584	-0.006963	-0.0054594	-0.006844	-0.0064761	-0.0067266	-0.00697
184	0.014263	-0.0082556	-0.0066356	-0.0055103	-0.0014525	-0.016775	-0.0096499	-0.0067714	-0.011789	-0.010289	-0.010401	-0.012941	-0.0076953	-0.010645	-0.0098374	-0.0025716	-0.0062469	-0.0048834	-0.0061697	-0.0057945	-0.0060457	-0.006304
185	0.012922	-0.0074228	-0.0058974	-0.0049451	-0.0013052	-0.015155	-0.008705	-0.0061006	-0.010625	-0.0092928	-0.00941	-0.011714	-0.0069199	-0.0095781	-0.0088295	-0.0023155	-0.0056086	-0.0043718	-0.0055651	-0.0051886	-0.0054377	-0.0057048
186	0.011712	-0.0066785	-0.0052457	-0.0044412	-0.0011738	-0.013699	-0.0078577	-0.0054995	-0.0095805	-0.0083986	-0.0085186	-0.010609	-0.0062265	-0.0086239	-0.0079307	-0.0020868	-0.0050392	-0.0039169	-0.0050227	-0.0046494	-0.0048942	-0.0051656
187	0.010622	-0.0060127	-0.0046698	-0.0039915	-0.0010566	-0.012391	-0.0070973	-0.0049604	-0.008644	-0.0075954	-0.007716	-0.0096134	-0.0056061	-0.0077694	-0.0071286	-0.0018824	-0.004531	-0.0035122	-0.0045357	-0.0041694	-0.0044082	-0.0046799
188	0.0096381	-0.0054167	-0.0041605	-0.00359	-0.00095212	-0.011215	-0.0064144	-0.0044766	-0.0078032	-0.0068735	-0.0069927	-0.0087157	-0.0050506	-0.0070039	-0.0064121	-0.0016997	-0.004077	-0.0031519	-0.0040983	-0.0037416	-0.0039733	-0.0042422
189	0.0087494	-0.0048829	-0.0037098	-0.0032313	-0.00085884	-0.010157	-0.0058009	-0.0040422	-0.0070481	-0.006224	-0.0063407	-0.0079059	-0.0045528	-0.0063175	-0.0057717	-0.0015364	-0.0036713	-0.0028308	-0.0037051	-0.0033602	-0.0035838	-0.0038476
190	0.0079461	-0.0044045	-0.0033105	-0.0029106	-0.0007756	-0.0092037	-0.0052492	-0.0036518	-0.0063694	-0.0056395	-0.0057524	-0.0071748	-0.0041066	-0.0057016	-0.0051989	-0.0013902	-0.0033084	-0.0025446	-0.0033516	-0.0030199	-0.0032348	-0.0034917
191	0.0072195	-0.0039755	-0.0029566	-0.0026237	-0.0007013	-0.0083445	-0.0047528	-0.0033009	-0.005759	-0.005113	-0.0052215	-0.0065145	-0.0037063	-0.0051488	-0.0046862	-0.0012594	-0.0029837	-0.0022893	-0.0030335	-0.0027162	-0.002922	-0.0031705
192	0.0065618	-0.0035905	-0.0026427	-0.002367	-0.000635	-0.0075694	-0.004306	-0.0029852	-0.0052099	-0.0046384	-0.0047421	-0.0059178	-0.0033471	-0.0046522	-0.004227	-0.0011424	-0.0026931	-0.0020614	-0.0027473	-0.002445	-0.0026415	-0.0028805
193	0.0059662	-0.003245	-0.0023641	-0.0021371	-0.00057583	-0.0068698	-0.0039035	-0.0027011	-0.0047156	-0.0042105	-0.0043091	-0.0053782	-0.0030245	-0.0042059	-0.0038155	-0.0010376	-0.0024327	-0.0018579	-0.0024895	-0.0022026	-0.0023897	-0.0026186
194	0.0054264	-0.0029346	-0.0021166	-0.0019311	-0.00052303	-0.006238	-0.0035409	-0.0024453	-0.0042704	-0.0038244	-0.0039178	-0.0048902	-0.0027349	-0.0038046	-0.0034466	-0.00094381	-0.0021994	-0.0016761	-0.0022573	-0.0019859	-0.0021637	-0.002382
195	0.004937	-0.0026557	-0.0018967	-0.0017466	-0.00047595	-0.0056671	-0.003214	-0.002215	-0.0038693	-0.0034758	-0.0035641	-0.0044486	-0.0024749	-0.0034435	-0.0031156	-0.00085986	-0.0019903	-0.0015136	-0.0020482	-0.0017922	-0.0019608	-0.0021682
196	0.004493	-0.0024049	-0.0017012	-0.0015812	-0.00043396	-0.0051511	-0.0029192	-0.0020074	-0.0035078	-0.0031609	-0.0032441	-0.0040489	-0.0022414	-0.0031184	-0.0028186	-0.00078472	-0.0018027	-0.0013683	-0.0018596	-0.0016188	-0.0017785	-0.001975
197	0.00409	-0.0021795	-0.0015272	-0.001433	-0.00039654	-0.0046843	-0.0026532	-0.0018203	-0.0031818	-0.0028764	-0.0029546	-0.0036868	-0.0020316	-0.0028254	-0.0025518	-0.00071749	-0.0016344	-0.0012384	-0.0016897	-0.0014635	-0.0016146	-0.0018002
198	0.0037241	-0.0019766	-0.0013724	-0.0013	-0.00036321	-0.004262	-0.0024131	-0.0016519	-0.0028878	-0.0026191	-0.0026926	-0.0033589	-0.001843	-0.0025614	-0.0023121	-0.00065735	-0.0014834	-0.0011221	-0.0015365	-0.0013245	-0.0014674	-0.0016422
199	0.0033916	-0.0017941	-0.0012344	-0.0011808	-0.00033353	-0.0038798	-0.0021964	-0.0015002	-0.0026225	-0.0023864	-0.0024554	-0.0030617	-0.0016735	-0.0023234	-0.0020967	-0.00060357	-0.0013478	-0.001018	-0.0013983	-0.0011999	-0.001335	-0.0014993
200	0.0030895	-0.0016297	-0.0011115	-0.0010738	-0.00030714	-0.0035337	-0.0020006	-0.0013636	-0.0023831	-0.0021759	-0.0022406	-0.0027923	-0.001521	-0.0021088	-0.001903	-0.00055548	-0.0012261	-0.00092473	-0.0012736	-0.0010883	-0.001216	-0.0013701
201	0.0028148	-0.0014818	-0.001002	-0.00097774	-0.00028367	-0.0032202	-0.0018239	-0.0012405	-0.0021669	-0.0019854	-0.0020461	-0.0025483	-0.0013837	-0.0019152	-0.0017286	-0.0005125	-0.0011168	-0.00084115	-0.0011612	-0.0009883	-0.0011091	-0.0012531
202	0.0025651	-0.0013485	-0.00090424	-0.00089155	-0.00026284	-0.0029361	-0.0016644	-0.0011296	-0.0019716	-0.0018128	-0.0018698	-0.0023273	-0.0012602	-0.0017405	-0.0015715	-0.00047411	-0.0010185	-0.00076622	-0.0010597	-0.00089869	-0.001013	-0.0011474
203	0.0023379	-0.0012285	-0.00081704	-0.00081417	-0.00024436	-0.0026787	-0.0015204	-0.0010297	-0.0017952	-0.0016566	-0.0017101	-0.002127	-0.001149	-0.0015829	-0.0014299	-0.00043982	-0.00093021	-0.00069906	-0.00096818	-0.00081839	-0.00092669	-0.0010517
204	0.0021312	-0.0011203	-0.0007392	-0.00074468	-0.00022798	-0.0024453	-0.0013904	-0.00093956	-0.0016357	-0.001515	-0.0015654	-0.0019455	-0.0010488	-0.0014406	-0.0013024	-0.0004092	-0.00085072	-0.00063885	-0.0008856	-0.00074643	-0.00084909	-0.00096512
205	0.0019431	-0.0010228	-0.00066968	-0.00068229	-0.00021349	-0.0022337	-0.001273	-0.00085831	-0.0014916	-0.0013866	-0.0014342	-0.001781	-0.00095854	-0.0013122	-0.0011874	-0.00038189	-0.00077918	-0.00058488	-0.00081108	-0.00068193	-0.00077934	-0.00088682
206	0.0017719	-0.00093499	-0.00060756	-0.00062625	-0.00020069	-0.0020417	-0.001167	-0.00078503	-0.0013613	-0.0012701	-0.0013152	-0.0016319	-0.00087722	-0.0011963	-0.0010837	-0.00035753	-0.00071478	-0.00053649	-0.00074386	-0.00062414	-0.00071662	-0.00081599
207	0.0016161	-0.0008558	-0.00055204	-0.00057591	-0.0001894	-0.0018676	-0.0010711	-0.00071895	-0.0012436	-0.0011643	-0.0012074	-0.0014967	-0.00080392	-0.0010916	-0.00099019	-0.00033582	-0.00065681	-0.00049312	-0.00068321	-0.00057234	-0.00066024	-0.00075196
208	0.0014742	-0.00078442	-0.00050239	-0.00053069	-0.00017947	-0.0017096	-0.00098446	-0.00065935	-0.0011371	-0.0010682	-0.0011097	-0.0013741	-0.00073785	-0.00099702	-0.00090586	-0.00031647	-0.00060461	-0.00045425	-0.0006285	-0.00052593	-0.00060954	-0.00069408
209	0.001345	-0.00072005	-0.00045797	-0.00049006	-0.00017074	-0.0015662	-0.00090613	-0.00060559	-0.0010409	-0.00098087	-0.001021	-0.0012629	-0.00067827	-0.00091163	-0.00082977	-0.00029924	-0.0005576	-0.0004194	-0.00057915	-0.00048433	-0.00056396	-0.00064175
210	0.0012274	-0.00066202	-0.0004182	-0.00045356	-0.00016307	-0.0014363	-0.00083531	-0.00055709	-0.00095382	-0.00090157	-0.00094063	-0.0011621	-0.00062453	-0.0008345	-0.0007611	-0.00028389	-0.00051526	-0.00038817	-0.00053464	-0.00044706	-0.00052296	-0.00059445
211	0.0011203	-0.00060967	-0.00038257	-0.00042075	-0.00015636	-0.0013184	-0.00077124	-0.00051335	-0.00087512	-0.00082953	-0.00086765	-0.0010706	-0.00057598	-0.00076485	-0.00069912	-0.00027023	-0.00047711	-0.00036017	-0.0004945	-0.00041366	-0.00048609	-0.00055169
212	0.0010229	-0.00056246	-0.00035063	-0.00039126	-0.0001505	-0.0012116	-0.00071329	-0.00047389	-0.00080395	-0.0007641	-0.00080142	-0.00098767	-0.00053205	-0.00070204	-0.00064315	-0.00025807	-0.00044272	-0.00033508	-0.00045829	-0.00038374	-0.00045292	-0.00051304
213	0.00093416	-0.00051988	-0.00032198	-0.00036471	-0.00014537	-0.0011146	-0.00066085	-0.00043829	-0.0007396	-0.00070466	-0.00074132	-0.00091242	-0.00049229	-0.0006454	-0.00059259	-0.00024725	-0.00041171	-0.00031259	-0.00042564	-0.00035704	-0.00042308	-0.0004781
214	0.00085344	-0.00048147	-0.00029622	-0.00034082	-0.00014091	-0.0010266	-0.00061339	-0.00040617	-0.00068139	-0.00065066	-0.00068677	-0.00084415	-0.0004563	-0.0005943	-0.00054691	-0.00023765	-0.00038373	-0.00029243	-0.0003962	-0.00033322	-0.00039623	-0.00044652
215	0.00077999	-0.00044683	-0.00027304	-0.00031931	-0.00013702	-0.00094681	-0.00057043	-0.00037717	-0.00062875	-0.00060161	-0.00063726	-0.00078221	-0.00042372	-0.00054819	-0.00050559	-0.00022911	-0.00035847	-0.00027434	-0.00036965	-0.00031197	-0.00037205	-0.00041796
216	NaN	-0.00041556	-0.00025215	-0.00029993	-0.00013364	-0.00087434	-0.00053158	-0.00035099	-0.00058116	-0.00055706	-0.00059232	-0.00072602	-0.0003942	-0.00050657	-0.00046821	-0.00022151	-0.00033565	-0.00025811	-0.00034571	-0.00029301	-0.00035027	-0.00039213
217	NaN	-0.00038735	-0.00023332	-0.00028246	-0.00013071	-0.00080856	-0.00049644	-0.00032735	-0.00053815	-0.00051658	-0.00055153	-0.00067502	-0.00036745	-0.00046899	-0.00043436	-0.00021473	-0.00031503	-0.00024354	-0.00032412	-0.00027606	-0.00033063	-0.00036877
218	NaN	-0.00036186	-0.0002163	-0.0002667	-0.00012815	-0.00074882	-0.00046462	-0.000306	-0.00049926	-0.00047982	-0.0005145	-0.00062874	-0.0003432	-0.00043505	-0.00040369	-0.00020868	-0.00029638	-0.00023044	-0.00030464	-0.00026092	-0.00031291	-0.00034763
219	NaN	-0.00033883	-0.0002009	-0.00025246	-0.00012591	-0.00069457	-0.00043581	-0.00028671	-0.00046409	-0.00044641	-0.00048088	-0.00058674	-0.0003212	-0.00040438	-0.00037587	-0.00020325	-0.0002795	-0.00021866	-0.00028707	-0.00024736	-0.00029691	-0.00032849
220	NaN	-0.00031801	-0.00018694	-0.00023959	-0.00012392	-0.00064527	-0.00040969	-0.00026929	-0.00043226	-0.00041605	-0.00045034	-0.0005486	-0.00030122	-0.00037664	-0.00035061	-0.00019836	-0.00026418	-0.00020805	-0.00027121	-0.00023522	-0.00028244	-0.00031118
221	NaN	-0.00029916	-0.00017425	-0.00022793	-0.00012214	-0.00060048	-0.000386	-0.00025354	-0.00040345	-0.00038845	-0.00042259	-0.00051396	-0.00028307	-0.00035154	-0.00032765	-0.00019394	-0.00025025	-0.00019848	-0.00025689	-0.00022432	-0.00026935	-0.00029552
222	NaN	-0.00028208	-0.0001627	-0.00021734	-0.00012054	-0.00055976	-0.00036449	-0.00023929	-0.00037734	-0.00036335	-0.00039739	-0.0004825	-0.00026655	-0.00032881	-0.00030675	-0.00018991	-0.00023755	-0.00018983	-0.00024394	-0.00021451	-0.00025747	-0.00028132
223	NaN	-0.00026659	-0.00015214	-0.00020771	-0.00011909	-0.00052274	-0.00034493	-0.0002264	-0.00035368	-0.00034054	-0.00037453	-0.0004539	-0.00025154	-0.00030821	-0.00028768	-0.00018621	-0.00022595	-0.00018199	-0.00023223	-0.00020567	-0.00024668	-0.00026843
224	NaN	-0.00025252	-0.00014247	-0.00019891	-0.00011774	-0.00048906	-0.00032714	-0.00021471	-0.0003322	-0.00031978	-0.00035377	-0.00042789	-0.00023792	-0.00028952	-0.00027026	-0.0001828	-0.00021531	-0.00017487	-0.00022162	-0.00019767	-0.00023685	-0.0002567
225	NaN	-0.00023971	-0.00013361	-0.00019082	-0.00011648	-0.0004584	-0.00031091	-0.00020412	-0.0003127	-0.00030089	-0.0003349	-0.00040422	-0.00022551	-0.00027254	-0.00025431	-0.00017963	-0.00020552	-0.00016837	-0.00021201	-0.00019039	-0.00022787	-0.00024602
226	NaN	-0.00022802	NaN	-0.00018336	-0.00011527	-0.00043048	-0.00029605	-0.0001945	-0.00029495	-0.00028368	-0.00031774	-0.00038266	-0.0002142	-0.00025709	-0.00023966	-0.00017666	-0.00019647	-0.00016242	-0.00020328	-0.00018373	-0.00021961	-0.00023627
227	NaN	-0.00021734	NaN	-0.00017646	-0.0001141	-0.00040502	-0.00028238	-0.00018572	-0.00027879	-0.00026801	-0.0003021	-0.00036299	-0.00020385	-0.000243	-0.00022615	-0.00017385	-0.00018808	-0.00015699	-0.00019533	-0.00017761	-0.00021196	-0.00022733
228	NaN	-0.00020754	NaN	-0.00017004	-0.00011295	-0.00038178	-0.00026977	-0.00017771	-0.00026404	-0.00025371	-0.00028782	-0.00034502	-0.00019435	-0.00023014	-0.00021366	-0.00017115	-0.0001803	-0.00015201	-0.00018808	-0.00017196	-0.00020484	-0.00021911
229	NaN	-0.00019854	NaN	-0.00016404	-0.0001118	-0.00036055	-0.00025811	-0.00017038	-0.00025055	-0.00024065	-0.00027477	-0.00032858	-0.00018562	-0.00021836	NaN	-0.00016853	-0.00017303	-0.00014741	-0.00018143	-0.00016671	-0.00019819	-0.00021152
230	NaN	-0.00019022	NaN	-0.00015841	-0.00011064	-0.00034114	-0.0002473	-0.00016364	-0.0002382	-0.00022875	-0.00026282	-0.00031352	-0.00017755	-0.00020755	NaN	-0.00016596	-0.00016621	-0.00014315	-0.00017532	-0.0001618	-0.00019194	-0.00020448
231	NaN	-0.00018252	NaN	-0.00015309	-0.00010946	-0.00032332	-0.00023724	-0.00015744	-0.00022684	-0.00021791	-0.00025183	-0.00029969	-0.00017006	-0.00019759	NaN	-0.00016341	-0.00015977	-0.00013917	-0.00016968	-0.00015717	-0.00018604	-0.00019793
232	NaN	-0.00017535	NaN	-0.00014803	-0.00010825	-0.00030689	-0.00022784	-0.00015171	-0.00021637	-0.00020802	-0.00024171	-0.00028696	-0.00016308	-0.00018839	NaN	NaN	-0.00015365	-0.00013542	-0.00016444	-0.00015278	-0.00018044	-0.00019179
233	NaN	-0.00016865	NaN	-0.00014321	-0.00010699	-0.0002917	-0.00021903	-0.00014639	-0.00020668	-0.00019897	-0.00023234	-0.00027521	-0.00015651	NaN	NaN	NaN	-0.00014779	-0.00013186	-0.00015956	-0.00014857	-0.00017508	-0.00018601
234	NaN	-0.00016235	NaN	-0.00013859	-0.00010567	-0.00027763	-0.00021074	-0.00014143	-0.00019769	-0.00019068	-0.00022364	-0.00026433	-0.0001503	NaN	NaN	NaN	-0.00014215	-0.00012845	-0.00015498	NaN	NaN	-0.00018054
235	NaN	-0.0001564	NaN	-0.00013414	-0.00010429	-0.00026457	-0.00020288	-0.00013679	-0.0001893	-0.00018305	-0.00021553	-0.00025423	-0.0001444	NaN	NaN	NaN	-0.00013669	-0.00012516	-0.00015065	NaN	NaN	-0.00017532
236	NaN	-0.00015075	NaN	-0.00012983	-0.00010283	-0.00025241	NaN	-0.00013244	-0.00018147	-0.00017602	-0.00020794	-0.00024483	-0.00013876	NaN	NaN	NaN	NaN	NaN	-0.00014654	NaN	NaN	-0.00017031


==> data/mc/mc_lq1_bank.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
1	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
2	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
3	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
4	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70
5	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70.001
6	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70.001
7	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70	-70.001	-70	-70	-70	-70.001
8	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-69.999	-70.001	-70	-70	-70	-70	-70	-70.001	-70	-70	-70	-70.001
9	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-69.999	-70.001	-70	-70	-70	-70	-70	-70.001	-70.001	-70	-70	-70.001
10	18.774	-70	-70	-70	-70	-70	-70	-70	-70	-70	-69.999	-70.001	-70	-69.999	-70	-70	-70	-70.001	-70.001	-70	-70	-70.002
11	18.774	-70	-70	-70.001	-70	-70.001	-70	-70	-70	-70	-69.999	-70.001	-70	-69.999	-70.001	-69.999	-70	-70.001	-70.001	-70	-70	-70.002
12	18.774	-70	-70	-70.001	-70	-70.001	-70	-70	-70	-70	-69.999	-70.001	-70	-69.999	-70.001	-69.999	-70	-70.002	-70.001	-70	-70	-70.003
13	18.774	-70	-70	-70.001	-70	-70.001	-70.001	-70	-70	-69.999	-69.998	-70.002	-70	-69.999	-70.001	-69.999	-70	-70.002	-70.001	-70	-70	-70.003
14	18.774	-70	-70	-70.001	-70	-70.001	-70.001	-70	-70	-69.999	-69.998	-70.002	-70	-69.999	-70.001	-69.999	-70	-70.003	-70.001	-70	-70	-70.004
15	18.774	-70	-70.001	-70.001	-70	-70.001	-70.001	-70	-69.999	-69.999	-69.998	-70.003	-70	-69.998	-70.001	-69.999	-70.001	-70.003	-70.002	-70.001	-70	-70.005
16	18.774	-70	-70.001	-70.002	-69.999	-70.002	-70.001	-70.001	-69.999	-69.999	-69.997	-70.003	-70	-69.998	-70.002	-69.998	-70.001	-70.004	-70.002	-70.001	-70	-70.006
17	18.774	-70	-70.001	-70.002	-69.999	-70.002	-70.001	-70.001	-69.999	-69.999	-69.996	-70.004	-70	-69.998	-70.002	-69.998	-70.001	-70.005	-70.003	-70.001	-70	-70.007
18	18.774	-70	-70.001	-70.002	-69.999	-70.003	-70.001	-70.001	-69.999	-69.998	-69.996	-70.005	-70	-69.997	-70.002	-69.997	-70.001	-70.006	-70.003	-70.001	-70	-70.009
19	18.774	-70	-70.001	-70.003	-69.999	-70.003	-70.002	-70.001	-69.999	-69.998	-69.995	-70.006	-69.999	-69.996	-70.003	-69.997	-70.001	-70.008	-70.004	-70.001	-70	-70.011
20	18.774	-70	-70.001	-70.004	-69.999	-70.004	-70.002	-70.001	-69.998	-69.998	-69.993	-70.007	-69.999	-69.996	-70.003	-69.996	-70.002	-70.009	-70.005	-70.001	-69.999	-70.014
21	18.774	-70	-70.002	-70.004	-69.999	-70.005	-70.003	-70.002	-69.998	-69.997	-69.992	-70.009	-69.999	-69.995	-70.004	-69.995	-70.002	-70.012	-70.006	-70.002	-69.999	-70.017
22	18.774	-70	-70.002	-70.005	-69.998	-70.006	-70.003	-70.002	-69.997	-69.996	-69.99	-70.011	-69.999	-69.993	-70.005	-69.994	-70.003	-70.014	-70.008	-70.002	-69.999	-70.021
23	18.774	-70	-70.003	-70.007	-69.998	-70.007	-70.004	-70.002	-69.997	-69.995	-69.988	-70.014	-69.999	-69.992	-70.006	-69.993	-70.003	-70.018	-70.01	-70.003	-69.999	-70.025
24	18.774	-70	-70.003	-70.008	-69.997	-70.009	-70.005	-70.003	-69.996	-69.994	-69.985	-70.017	-69.999	-69.99	-70.008	-69.991	-70.004	-70.022	-70.012	-70.003	-69.999	-70.031
25	18.774	-70	-70.004	-70.01	-69.997	-70.011	-70.006	-70.004	-69.995	-69.993	-69.981	-70.021	-69.998	-69.988	-70.01	-69.989	-70.005	-70.027	-70.015	-70.004	-69.998	-70.038
26	18.775	-70	-70.005	-70.012	-69.996	-70.013	-70.008	-70.004	-69.994	-69.991	-69.977	-70.026	-69.998	-69.985	-70.012	-69.986	-70.006	-70.033	-70.018	-70.005	-69.998	-70.048
27	18.775	-70	-70.006	-70.015	-69.995	-70.017	-70.01	-70.006	-69.993	-69.989	-69.971	-70.032	-69.997	-69.981	-70.015	-69.982	-70.008	-70.041	-70.023	-70.007	-69.997	-70.059
28	18.775	-70	-70.008	-70.019	-69.993	-70.02	-70.012	-70.007	-69.991	-69.986	-69.964	-70.04	-69.997	-69.976	-70.019	-69.978	-70.01	-70.051	-70.028	-70.008	-69.997	-70.074
29	18.776	-70	-70.009	-70.024	-69.992	-70.025	-70.015	-70.008	-69.989	-69.983	-69.956	-70.049	-69.996	-69.971	-70.023	-69.973	-70.012	-70.063	-70.035	-70.01	-69.996	-70.09
30	18.776	-70	-70.011	-70.029	-69.99	-70.031	-70.018	-70.01	-69.986	-69.98	-69.946	-70.061	-69.995	-69.964	-70.028	-69.967	-70.014	-70.077	-70.042	-70.012	-69.995	-70.111
31	18.777	-70	-70.014	-70.035	-69.988	-70.038	-70.022	-70.013	-69.983	-69.975	-69.934	-70.074	-69.994	-69.956	-70.035	-69.96	-70.018	-70.095	-70.052	-70.015	-69.994	-70.136
32	18.778	-70	-70.017	-70.043	-69.985	-70.046	-70.027	-70.016	-69.979	-69.969	-69.919	-70.091	-69.992	-69.946	-70.043	-69.951	-70.022	-70.116	-70.064	-70.018	-69.993	-70.167
33	18.78	-70	-70.021	-70.053	-69.982	-70.057	-70.034	-70.019	-69.974	-69.962	-69.9	-70.112	-69.99	-69.934	-70.053	-69.939	-70.027	-70.143	-70.078	-70.022	-69.991	-70.205
34	18.782	-70	-70.026	-70.066	-69.978	-70.07	-70.041	-70.024	-69.968	-69.954	-69.877	-70.137	-69.988	-69.918	-70.065	-69.926	-70.033	-70.175	-70.096	-70.027	-69.989	-70.252
35	18.784	-70	-70.031	-70.08	-69.973	-70.085	-70.05	-70.029	-69.961	-69.943	-69.851	-70.167	-69.986	-69.901	-70.079	-69.909	-70.04	-70.213	-70.117	-70.033	-69.987	-70.307
36	18.787	-70	-70.037	-70.094	-69.968	-70.101	-70.059	-70.034	-69.954	-69.933	-69.824	-70.197	-69.983	-69.883	-70.093	-69.893	-70.047	-70.252	-70.138	-70.039	-69.984	-70.362
37	18.791	-70	-70.043	-70.111	-69.962	-70.118	-70.07	-70.04	-69.946	-69.922	-69.793	-70.231	-69.98	-69.862	-70.109	-69.875	-70.056	-70.295	-70.162	-70.046	-69.982	-70.424
38	18.796	-70	-70.051	-70.129	-69.956	-70.138	-70.082	-70.046	-69.937	-69.908	-69.757	-70.271	-69.977	-69.839	-70.128	-69.853	-70.065	-70.346	-70.19	-70.054	-69.978	-70.497
39	18.803	-70	-70.059	-70.15	-69.948	-70.16	-70.095	-70.054	-69.927	-69.893	-69.718	-70.315	-69.973	-69.813	-70.149	-69.829	-70.076	-70.401	-70.221	-70.062	-69.975	-70.577
40	18.809	-70	-70.067	-70.171	-69.941	-70.182	-70.108	-70.061	-69.917	-69.878	-69.679	-70.358	-69.97	-69.787	-70.169	-69.806	-70.086	-70.456	-70.251	-70.071	-69.971	-70.656
41	18.818	-70	-70.075	-70.193	-69.933	-70.206	-70.122	-70.069	-69.906	-69.863	-69.637	-70.404	-69.966	-69.759	-70.191	-69.781	-70.098	-70.516	-70.284	-70.08	-69.967	-70.741
42	18.828	-70	-70.085	-70.218	-69.925	-70.232	-70.138	-70.078	-69.893	-69.845	-69.59	-70.457	-69.961	-69.728	-70.216	-69.752	-70.11	-70.583	-70.321	-70.09	-69.963	-70.837
43	18.84	-70	-70.095	-70.244	-69.916	-70.26	-70.155	-70.088	-69.88	-69.826	-69.541	-70.511	-69.957	-69.695	-70.243	-69.723	-70.124	-70.653	-70.359	-70.101	-69.958	-70.938
44	18.853	-70	-70.105	-70.271	-69.906	-70.289	-70.172	-70.098	-69.866	-69.806	-69.489	-70.568	-69.952	-69.661	-70.27	-69.691	-70.138	-70.726	-70.4	-70.111	-69.954	-71.042
45	18.869	-70	-70.116	-70.3	-69.896	-70.32	-70.191	-70.109	-69.851	-69.785	-69.433	-70.63	-69.947	-69.624	-70.3	-69.658	-70.153	-70.806	-70.443	-70.123	-69.948	-71.156
46	18.888	-70	-70.128	-70.333	-69.884	-70.354	-70.212	-70.121	-69.835	-69.761	-69.371	-70.698	-69.942	-69.583	-70.332	-69.62	-70.169	-70.893	-70.491	-70.136	-69.943	-71.281
47	18.915	-70	-70.144	-70.374	-69.869	-70.398	-70.239	-70.136	-69.814	-69.731	-69.292	-70.785	-69.935	-69.531	-70.374	-69.573	-70.191	-71.004	-70.552	-70.153	-69.935	-71.44
48	18.952	-70	-70.162	-70.423	-69.851	-70.45	-70.272	-70.155	-69.789	-69.695	-69.198	-70.889	-69.926	-69.468	-70.424	-69.516	-70.216	-71.137	-70.625	-70.173	-69.926	-71.63
49	18.997	-70	-70.183	-70.478	-69.831	-70.509	-70.308	-70.175	-69.76	-69.655	-69.091	-71.006	-69.916	-69.397	-70.48	-69.452	-70.245	-71.287	-70.708	-70.196	-69.917	-71.844
50	19.054	-70	-70.205	-70.539	-69.808	-70.575	-70.349	-70.198	-69.728	-69.611	-68.974	-71.136	-69.905	-69.318	-70.543	-69.381	-70.277	-71.454	-70.8	-70.22	-69.906	-72.082
51	19.128	-70	-70.232	-70.611	-69.782	-70.652	-70.397	-70.226	-69.69	-69.559	-68.835	-71.289	-69.893	-69.227	-70.616	-69.299	-70.314	-71.649	-70.907	-70.249	-69.892	-72.36
52	19.223	-70	-70.261	-70.692	-69.751	-70.742	-70.451	-70.257	-69.646	-69.498	-68.675	-71.462	-69.878	-69.122	-70.701	-69.203	-70.357	-71.873	-71.028	-70.282	-69.875	-72.681
53	19.343	-70	-70.296	-70.783	-69.715	-70.84	-70.512	-70.291	-69.598	-69.43	-68.496	-71.658	-69.861	-69.003	-70.797	-69.095	-70.405	-72.124	-71.165	-70.317	-69.859	-73.038
54	19.492	-70	-70.335	-70.884	-69.677	-70.948	-70.581	-70.328	-69.544	-69.356	-68.295	-71.875	-69.841	-68.872	-70.902	-68.973	-70.459	-72.402	-71.32	-70.356	-69.84	-73.436
55	19.677	-70	-70.376	-70.997	-69.635	-71.07	-70.657	-70.372	-69.484	-69.272	-68.071	-72.114	-69.821	-68.725	-71.02	-68.842	-70.52	-72.712	-71.49	-70.4	-69.82	-73.878
56	19.903	-70	-70.422	-71.124	-69.588	-71.2	-70.743	-70.421	-69.416	-69.179	-67.825	-72.379	-69.8	-68.562	-71.153	-68.694	-70.585	-73.054	-71.676	-70.45	-69.795	-74.365
57	20.179	-70	-70.468	-71.259	-69.534	-71.351	-70.834	-70.476	-69.34	-69.078	-67.557	-72.67	-69.776	-68.382	-71.297	-68.536	-70.656	-73.433	-71.881	-70.499	-69.767	-74.898
58	20.513	-70	-70.522	-71.408	-69.476	-71.515	-70.931	-70.532	-69.26	-68.968	-67.254	-72.989	-69.745	-68.187	-71.454	-68.357	-70.737	-73.848	-72.11	-70.562	-69.736	-75.485
59	20.912	-70	-70.573	-71.576	-69.413	-71.691	-71.039	-70.591	-69.172	-68.845	-66.924	-73.335	-69.722	-67.971	-71.628	-68.163	-70.826	-74.299	-72.359	-70.621	-69.707	-76.12
60	21.368	-70	-70.627	-71.749	-69.346	-71.872	-71.163	-70.657	-69.082	-68.728	-66.576	-73.695	-69.694	-67.758	-71.806	-67.963	-70.91	-74.77	-72.612	-70.689	-69.672	-76.787
61	21.896	-70	-70.692	-71.928	-69.28	-72.06	-71.283	-70.725	-68.977	-68.601	-66.193	-74.077	-69.657	-67.522	-72.001	-67.746	-71.006	-75.279	-72.886	-70.758	-69.645	-77.505
62	22.505	-70	-70.759	-72.117	-69.202	-72.273	-71.414	-70.797	-68.861	-68.465	-65.783	-74.483	-69.626	-67.256	-72.213	-67.522	-71.107	-75.826	-73.193	-70.824	-69.605	-78.277
63	23.201	-70	-70.835	-72.318	-69.116	-72.481	-71.555	-70.868	-68.75	-68.308	-65.344	-74.916	-69.589	-66.985	-72.442	-67.281	-71.231	-76.403	-73.521	-70.896	-69.56	-79.103
64	23.935	-70	-70.891	-72.519	-69.04	-72.709	-71.697	-70.941	-68.631	-68.153	-64.91	-75.341	-69.551	-66.721	-72.669	-67.039	-71.346	-76.988	-73.852	-70.975	-69.513	-79.929
65	24.714	-70	-70.944	-72.733	-68.959	-72.924	-71.836	-71.016	-68.522	-67.998	-64.473	-75.774	-69.497	-66.45	-72.924	-66.786	-71.446	-77.579	-74.189	-71.042	-69.467	-80.759
66	26.628	-70	-70.997	-72.931	-68.861	-73.138	-71.981	-71.091	-68.391	-67.836	-64.028	-76.215	-69.461	-66.183	-73.164	-66.536	-71.569	-78.183	-74.525	-71.12	-69.419	-81.619
67	35.998	-70	-55.997	-73.135	-68.755	-73.366	-72.127	-71.159	-68.256	-67.666	-49.028	-76.663	-69.422	-65.905	-73.417	-66.278	-71.692	-78.792	-74.861	-71.196	-69.372	-82.503
68	50.689	-55	-40.997	-58.135	-53.755	-73.589	-72.282	-56.159	-53.256	-52.666	-34.028	-77.118	-54.422	-50.905	-73.675	-51.278	-56.692	-79.421	-75.207	-56.196	-54.372	-83.402
69	57.061	-40	-25.997	-43.135	-38.755	-58.589	-57.282	-41.159	-38.256	-37.666	-19.028	-62.118	-39.422	-35.905	-58.675	-36.278	-41.692	-79.82	-60.207	-41.196	-39.372	-84.077
70	57.127	-25	-10.997	-28.135	-23.755	-43.589	-42.282	-26.159	-23.256	-22.666	-4.0284	-47.118	-24.422	-20.905	-43.675	-21.278	-26.692	-64.82	-45.207	-26.196	-24.372	-69.077
71	56.717	-10	4.0031	-13.135	-8.755	-28.589	-27.282	-11.159	-8.2558	-7.6662	10.972	-32.118	-9.4218	-5.9046	-28.675	-6.2781	-11.692	-49.82	-30.207	-11.196	-9.3724	-54.077
72	56.336	5	19.003	1.8649	6.245	-13.589	-12.282	3.8406	6.7442	7.3338	25.972	-17.118	5.5782	9.0954	-13.675	8.7219	3.3082	-34.82	-15.207	3.8035	5.6276	-39.077
73	55.33	20	34.003	16.865	21.245	1.4114	2.718	18.841	21.744	22.334	40.972	-2.1178	20.578	24.095	1.3253	23.722	18.308	-19.82	-0.20738	18.804	20.628	-24.077
74	51.77	35	49.003	31.865	36.245	16.411	17.718	33.841	36.744	37.334	55.496	12.882	35.578	39.095	16.325	38.722	33.308	-4.8196	14.793	33.804	35.628	-9.0772
75	45.772	50	64.003	46.865	51.245	31.411	32.718	48.841	51.744	52.334	52.701	27.882	50.578	54.095	31.325	53.722	48.308	10.18	29.793	48.804	50.628	5.9228
76	39.632	65	67.177	61.865	63.318	46.411	47.718	63.841	62.056	61.646	50.587	42.882	65.192	58.899	46.325	58.771	63.308	25.18	44.793	63.804	64.345	20.923
77	34.549	65.765	66.213	71.939	62.711	61.411	62.718	68.09	61.006	61.281	49.58	57.882	64.707	57.923	61.325	57.868	70.165	40.18	59.793	67.646	63.54	35.923
78	35.913	65.049	65.569	71.219	62.004	71.727	69.368	67.574	60.181	60.506	48.414	72.882	64.215	56.778	74.893	56.932	69.833	55.18	74.793	66.812	62.243	50.923
79	39.05	64.289	64.918	69.697	60.895	70.928	68.362	67.223	59.544	59.29	47.305	78.887	63.649	55.5	74.572	55.846	69.823	70.18	75.86	66.03	61.14	65.923
80	42.627	63.486	64.242	68.758	59.759	70.165	67.422	66.887	58.949	58.584	46.431	78.082	63.007	54.6	74.133	55.238	68.849	85.052	75.032	65.596	60.171	80.923
81	44.718	62.651	63.401	67.994	58.384	69.106	66.105	65.727	58.349	57.794	45.697	76.548	62.175	53.454	73.049	54.376	68.311	84.142	73.811	65.096	59.337	90.861
82	44.213	61.79	62.337	67.545	56.978	67.988	64.59	64.247	57.985	57.105	45.133	75.203	61.814	52.524	71.529	53.444	67.808	83.194	72.887	64.378	58.178	89.646
83	43.231	60.906	61.253	66.55	55.702	66.855	63.595	63.22	57.552	56.404	44.344	73.731	61.475	52.364	70.512	53.23	66.649	81.75	71.866	62.932	56.903	88.245
84	41.975	60.003	60.545	65.786	54.483	65.336	62.662	62.239	57.376	55.665	43.785	72.15	61.054	51.668	69.162	53.099	65.457	79.917	70.78	60.901	55.707	86.688
85	40.49	59.086	60.035	65.358	53.728	63.573	61.586	61.31	57.852	54.878	43.706	70.51	60.069	50.219	67.371	52.541	64.191	77.862	70.036	59.239	54.666	84.999
86	38.845	58.157	59.852	65.056	53.015	62.238	60.405	60.245	57.895	53.477	43.731	68.597	58.671	48.621	66.581	51.899	63.188	76.846	69.17	57.46	53.977	83.197
87	37.068	57.221	59.564	64.905	51.979	60.929	59.057	59.169	56.722	51.575	43.715	66.183	57.563	46.873	66.15	50.748	62.322	75.894	67.928	55.766	53.305	81.304
88	34.988	56.281	59.018	63.544	50.973	58.622	57.967	58.829	55.607	49.76	43.841	64.246	56.503	45.629	64.82	49.57	62.372	74.82	66.512	54.034	52.556	79.352
89	32.633	55.343	58.673	61.568	50.354	56.009	57.194	58.543	55.182	47.973	44.478	62.872	55.951	45.844	63.24	48.844	62.253	73.026	64.643	53.419	51.693	77.348
90	30.336	54.411	59.736	59.954	49.58	54.02	56.135	57.707	54.455	45.837	45.51	60.979	55.396	45.836	62.072	47.903	60.66	70.132	63.377	52.555	49.704	75.319
91	28.526	53.489	44.736	58.682	48.802	52.364	55.104	56.666	53.895	44.312	46.566	58.7	54.972	45.881	60.908	47.136	58.962	67.303	63.877	51.059	47.662	73.377
92	34.879	38.489	29.736	43.682	47.845	50.894	54.101	41.666	38.895	29.312	47.544	56.393	39.972	45.988	45.908	32.136	43.962	64.79	64.312	36.059	32.662	71.567
93	39.729	23.489	14.736	28.682	32.845	35.894	39.101	26.666	23.895	14.312	32.544	41.393	24.972	30.988	30.908	17.136	28.962	49.79	49.312	21.059	17.662	69.948
94	40.687	8.4893	-0.2638	13.682	17.845	20.894	24.101	11.666	8.8947	-0.68786	17.544	26.393	9.9724	15.988	15.908	2.1364	13.962	34.79	34.312	6.0595	2.6619	54.948
95	40.866	-6.5107	-15.264	-1.3179	2.845	5.8944	9.1013	-3.3336	-6.1053	-15.688	2.5441	11.393	-5.0276	0.9878	0.9078	-12.864	-1.0377	19.79	19.312	-8.9405	-12.338	39.948
96	41.171	-21.511	-30.264	-16.318	-12.155	-9.1056	-5.8987	-18.334	-21.105	-30.688	-12.456	-3.607	-20.028	-14.012	-14.092	-27.864	-16.038	4.79	4.3115	-23.941	-27.338	24.948
97	41.459	-36.511	-45.264	-31.318	-27.155	-24.106	-20.899	-33.334	-36.105	-39.254	-27.456	-18.607	-35.028	-29.012	-29.092	-42.864	-31.038	-10.21	-10.688	-38.941	-41.169	9.9481
98	36.643	-47.509	-60.264	-46.318	-42.155	-39.106	-35.899	-43.329	-51.105	-38.861	-42.456	-33.607	-47.518	-44.012	-44.092	-44.099	-46.038	-25.21	-25.688	-43.463	-40.133	-5.0519
99	28.579	-46.74	-63.516	-47.871	-43.492	-47.046	-47.463	-41.299	-51.181	-40.262	-43.299	-34.414	-46.252	-44.869	-57.138	-43.991	-57.955	-40.21	-40.688	-42.534	-40.876	-20.052
100	23.551	-45.995	-62.824	-46.647	-43.461	-46.785	-46.062	-39.455	-50.084	-40.441	-43.231	-33.561	-45.044	-45.498	-54.592	-43.877	-56.189	-47.759	-51.172	-41.551	-41.482	-35.052
101	21.925	-45.273	-60.25	-45.442	-42.959	-46.393	-44.759	-38.889	-49.007	-41.046	-43.629	-32.779	-43.894	-46.311	-52.175	-43.846	-54.447	-46.227	-48.799	-40.912	-42.095	-50.052
102	22.304	-45	-57.907	-44.385	-43.003	-46.23	-43.728	-39.174	-48.538	-41.788	-44.181	-32.528	-43.043	-47.095	-49.891	-44.208	-52.725	-44.751	-46.495	-40.8	-43.149	-55.981
103	21.964	-45	-56.058	-43.955	-43.016	-46.046	-43.598	-39.968	-48.107	-42.445	-44.702	-32.823	-42.76	-47.559	-48.238	-44.47	-51.454	-43.71	-44.658	-40.706	-44.029	-51.118
104	21.693	-45	-54.301	-43.527	-43.033	-45.872	-43.569	-40.664	-47.693	-43.06	-45.222	-33.118	-42.521	-47.983	-46.989	-44.761	-50.472	-43.166	-43.309	-40.663	-44.413	-47.071
105	21.571	-45	-52.642	-43.101	-43.055	-45.707	-43.556	-41.274	-47.299	-43.635	-45.735	-33.412	-42.323	-48.37	-46.421	-45.075	-49.559	-42.638	-41.99	-40.666	-44.707	-43.573
106	21.611	-45	-51.086	-42.681	-43.081	-45.548	-43.557	-41.804	-46.924	-44.171	-46.24	-33.701	-42.166	-48.723	-46.096	-45.405	-48.713	-41.636	-40.777	-40.709	-44.995	-40.372
107	21.712	-45	-49.634	-42.403	-43.111	-45.395	-43.569	-42.263	-46.571	-44.671	-46.732	-33.984	-42.599	-49.043	-45.767	-45.746	-47.881	-40.468	-39.675	-40.787	-45.276	-37.482
108	21.927	-45	-48.295	-42.177	-43.145	-45.248	-43.59	-42.66	-46.241	-45.136	-47.208	-34.257	-42.936	-49.334	-45.436	-46.093	-47.069	-39.451	-38.684	-40.892	-45.548	-34.915
109	22.254	-45	-47.132	-41.925	-43.183	-45.105	-43.617	-43	-45.835	-45.568	-47.667	-34.521	-43.183	-49.597	-45.108	-46.44	-46.28	-38.579	-37.802	-41.02	-45.809	-33.179
110	22.621	-45	-46.063	-41.652	-43.223	-44.968	-43.65	-43.292	-45.467	-45.968	-48.105	-34.777	-43.355	-49.834	-44.785	-46.783	-45.519	-37.846	-37.028	-41.167	-46.057	-31.763
111	23.01	-45	-45.088	-41.366	-43.264	-44.835	-43.686	-43.541	-45.144	-46.338	-48.521	-35.022	-43.462	-50.047	-44.47	-47.118	-44.789	-37.238	-36.357	-41.326	-46.292	-30.582
112	23.419	-45	-44.204	-41.071	-43.308	-44.708	-43.724	-43.752	-44.862	-46.678	-48.915	-35.257	-43.518	-50.238	-44.165	-47.442	-44.093	-36.747	-35.785	-41.438	-46.514	-29.626
113	23.81	-45	-43.409	-40.773	-43.352	-44.587	-43.764	-43.932	-44.619	-46.991	-49.285	-35.483	-43.532	-50.407	-43.872	-47.753	-43.432	-36.361	-35.305	-41.583	-46.721	-28.879
114	24.184	-45	-42.697	-40.476	-43.398	-44.472	-43.805	-44.083	-44.409	-47.277	-49.631	-35.699	-43.512	-50.557	-43.593	-48.047	-42.809	-36.069	-34.91	-41.752	-46.913	-28.322
115	24.55	-45	-42.065	-40.184	-43.443	-44.362	-43.846	-44.211	-44.23	-47.538	-49.952	-35.906	-43.467	-50.69	-43.33	-48.325	-42.226	-35.858	-34.592	-41.938	-47.092	-27.933
116	24.897	-45	-41.507	-39.901	-43.487	-44.259	-43.887	-44.318	-44.078	-47.777	-50.25	-36.102	-43.402	-50.806	-43.082	-48.585	-41.681	-35.717	-34.343	-42.134	-47.256	-27.689
117	25.211	-45	-41.019	-39.63	-43.532	-44.162	-43.927	-44.408	-43.95	-47.992	-50.523	-36.291	-43.324	-50.906	-42.852	-48.825	-41.177	-35.638	-34.158	-42.335	-47.406	-27.572
118	25.494	-45	-40.596	-39.372	-43.575	-44.072	-43.965	-44.483	-43.843	-48.187	-50.773	-36.472	-43.236	-50.992	-42.639	-49.047	-40.712	-35.608	-34.027	-42.525	-47.542	-27.558
119	25.743	-45	-40.231	-39.13	-43.617	-43.988	-44.003	-44.546	-43.754	-48.362	-51.001	-36.643	-43.143	-51.065	-42.443	-49.249	-40.287	-35.62	-33.943	-42.675	-47.666	-27.628
120	25.957	-45	-39.919	-38.904	-43.657	-43.911	-44.039	-44.599	-43.681	-48.519	-51.206	-36.807	-43.049	-51.126	-42.264	-49.433	-39.899	-35.665	-33.9	-42.816	-47.776	-27.764
121	26.136	-45	-39.657	-38.696	-43.696	-43.84	-44.073	-44.644	-43.622	-48.659	-51.391	-36.963	-42.955	-51.176	-42.103	-49.598	-39.549	-35.738	-33.892	-42.949	-47.875	-27.952
122	26.275	-45	-39.439	-38.507	-43.733	-43.776	-44.105	-44.681	-43.575	-48.783	-51.554	-37.113	-42.864	-51.216	-41.959	-49.745	-39.236	-35.833	-33.914	-43.073	-47.963	-28.181
123	26.385	-45	-39.259	-38.335	-43.768	-43.717	-44.135	-44.712	-43.537	-48.892	-51.7	-37.255	-42.776	-51.247	-41.83	-49.876	-38.955	-35.942	-33.959	-43.188	-48.04	-28.433
124	26.456	-45	-39.114	-38.182	-43.802	-43.664	-44.164	-44.739	-43.509	-48.987	-51.827	-37.39	-42.695	-51.269	-41.718	-49.99	-38.708	-36.065	-34.025	-43.295	-48.106	-28.707
125	26.501	-45	-39	-38.046	-43.832	-43.617	-44.19	-44.761	-43.487	-49.07	-51.937	-37.518	-42.62	-51.284	-41.62	-50.089	-38.491	-36.194	-34.106	-43.392	-48.164	-28.99
126	26.519	-45	-38.914	-37.928	-43.861	-43.576	-44.214	-44.78	-43.472	-49.141	-52.031	-37.64	-42.551	-51.293	-41.537	-50.174	-38.304	-36.33	-34.2	-43.481	-48.212	-29.278
127	26.481	-45	-38.851	-37.826	-43.888	-43.539	-44.236	-44.796	-43.462	-49.201	-52.11	-37.755	-42.49	-51.294	-41.467	-50.245	-38.143	-36.469	-34.304	-43.562	-48.252	-29.568
128	26.305	-45	-38.81	-37.74	-43.912	-43.507	-44.256	-44.81	-43.456	-49.252	-52.175	-37.864	-42.436	-51.291	-41.41	-50.304	-38.007	-36.608	-34.415	-43.635	-48.284	-29.855
129	26.459	-45	-38.787	-37.669	-43.934	-43.48	-44.274	-44.821	-43.454	-49.293	-52.228	-37.967	-42.389	-51.282	-41.364	-50.351	-37.894	-36.747	-34.531	-43.701	-48.31	-30.137
130	28.341	-45	-38.781	-37.612	-43.954	-43.457	-44.291	-44.831	-43.456	-49.325	-52.268	-38.064	-42.349	-51.269	-41.331	-50.387	-37.804	-36.886	-34.653	-43.76	-48.328	-30.413
131	32.873	-45	-38.788	-37.568	-43.971	-43.438	-44.305	-44.84	-43.461	-49.351	-52.297	-38.156	-42.316	-51.251	-41.307	-50.414	-37.733	-37.021	-34.775	-43.812	-48.341	-30.68
132	41.434	-45	-38.808	-37.537	-43.987	-43.422	-44.317	-44.847	-43.467	-49.368	-52.315	-38.242	-42.29	-51.23	-41.293	-35.414	-37.68	-37.154	-34.899	-43.857	-48.347	-30.938
133	53.237	-45	-38.838	-37.516	-44	-43.41	-44.328	-44.853	-43.466	-34.368	-52.324	-38.323	-42.27	-36.23	-41.288	-20.414	-37.643	-37.283	-35.023	-43.897	-33.347	-31.186
134	67.377	-45	-23.838	-37.505	-44.01	-43.401	-44.337	-44.857	-28.466	-19.368	-52.324	-38.398	-42.255	-21.23	-26.288	-5.4139	-37.622	-37.408	-35.145	-43.932	-18.347	-31.424
135	82.099	-30	-8.8377	-37.504	-44.019	-43.395	-44.344	-44.861	-13.466	-4.3684	-52.316	-38.469	-27.255	-6.2301	-11.288	9.5861	-37.614	-37.529	-35.267	-43.962	-3.3473	-31.653
136	95.044	-15	6.1623	-36.771	-43.414	-42.753	-43.72	-29.861	1.5343	10.632	-37.316	-37.816	-12.255	8.7699	3.7118	24.586	-22.614	-36.879	-34.589	-43.37	11.653	-30.935
137	104.32	0	21.162	-35.601	-42.447	-27.753	-42.722	-14.861	16.534	25.632	-22.316	-36.733	2.7452	23.77	18.712	39.586	-7.6139	-35.774	-33.434	-42.413	26.653	-29.649
138	109.37	15	36.162	-34.308	-41.376	-12.753	-27.722	0.13878	31.534	40.632	-7.3157	-35.526	17.745	38.77	33.712	53.59	7.3861	-34.541	-32.139	-27.413	41.653	-28.193
139	111.58	30	38.377	-33.213	-40.465	2.2469	-12.722	15.139	43.839	51.168	7.6843	-34.505	32.745	53.301	41.301	52.655	22.386	-33.513	-31.053	-12.413	49.921	-26.98
140	113.5	45	37.809	-18.213	-25.465	17.247	2.2776	30.139	43.258	50.544	22.684	-33.973	41.892	52.685	40.7	52.058	35.475	-33.015	-30.521	2.5875	49.302	-41.98
141	115.02	45	37.941	-3.2129	-10.465	32.247	17.278	44.656	43.278	50.437	37.684	-34.183	41.959	52.571	40.77	51.963	35.604	-33.314	-30.832	17.587	49.216	-45
142	109.17	45	38.073	11.787	4.5346	42.837	32.278	44.658	43.299	50.336	52.684	-25.726	42.021	52.462	40.842	51.869	35.734	-18.314	-31.127	32.587	49.133	-45
143	99.006	45	38.204	26.787	19.535	42.865	43.872	44.659	43.322	50.241	53.636	-22.208	42.079	52.36	45	51.778	35.865	-3.3138	-16.127	45	49.054	-45
144	84.146	45	45	41.787	34.535	45	45	45	40.856	45	45	-19.196	43.775	45	45	45	45	11.686	-9.5399	45	45	-42.461
145	77.428	43.445	44.103	45	45	43.688	45	45	35.739	42.375	45	-16.619	38.4	45	45	43.296	45	26.686	-8.1987	45	33.052	-36.625
146	72.135	38.157	38.476	41.341	45	38.273	40.518	44.436	31.233	37.389	45	-14.415	33.643	32.782	39.824	38.248	44.122	33.097	-7.0651	45	28.951	-31.553
147	67.333	33.47	33.513	36.252	45	33.481	35.579	39.133	27.29	32.954	41.178	-12.528	29.461	28.785	34.626	33.75	38.63	28.677	-6.1046	45	25.361	-27.179
148	61.953	29.343	29.17	31.757	40.299	29.27	31.214	34.415	23.853	29.033	36.64	-10.911	25.804	25.277	30.079	29.767	33.77	24.853	-5.2885	40.231	22.228	-23.426
149	55.965	25.727	25.391	27.811	35.77	25.59	27.379	30.247	20.866	25.581	32.575	-9.5228	22.614	22.207	26.126	26.254	29.503	21.556	-4.5934	35.627	19.499	-20.216
150	50.278	22.568	22.113	24.363	31.73	22.384	24.023	26.582	18.273	22.55	28.951	-8.3292	19.838	19.527	22.704	23.167	25.774	18.72	-3.9998	31.53	17.125	-17.473
151	45.492	19.815	19.277	21.357	28.141	19.596	21.093	23.37	16.023	19.895	25.733	-7.3009	17.425	17.189	19.748	20.459	22.529	16.281	-3.4915	27.901	15.059	-15.131
152	41.389	17.418	16.825	18.741	24.965	17.176	18.539	20.563	14.071	17.57	22.883	-6.4131	15.326	15.149	17.198	18.085	19.709	14.184	-3.0553	24.698	13.261	-13.129
153	37.668	15.331	14.707	16.465	22.159	15.074	16.314	18.111	12.377	15.536	20.361	-5.645	13.501	13.369	15.001	16.005	17.263	12.379	-2.6798	21.877	11.696	-11.417
154	34.079	13.513	12.875	14.487	19.685	13.249	14.375	15.971	10.904	13.755	18.132	-4.9792	11.913	11.815	13.106	14.183	15.141	10.823	-2.3559	19.395	10.331	-9.95
155	29.667	11.928	11.29	12.765	17.504	11.662	12.685	14.103	9.622	12.194	16.163	-4.4007	10.528	10.458	11.471	12.585	13.299	9.481	-2.0758	17.213	9.14	-8.6906
156	25.79	10.546	9.9165	11.265	15.582	10.282	11.21	12.471	8.5051	10.826	14.423	-3.8971	9.3198	9.2696	10.058	11.182	11.699	8.3206	-1.8331	15.294	8.099	-7.6074
157	23.635	9.3382	8.7253	9.9568	13.887	9.0797	9.9217	11.044	7.5304	9.6259	12.885	-3.4577	8.2639	8.229	8.8351	9.9504	10.309	7.316	-1.6221	13.607	7.1879	-6.6737
158	21.758	8.2819	7.6903	8.8149	12.392	8.0309	8.7951	9.7949	6.6783	8.5709	11.525	-3.0737	7.3397	7.3161	7.7752	8.8669	9.0984	6.4445	-1.4384	12.122	6.3892	-5.8672
159	20.159	7.3566	6.7896	7.8164	11.072	7.1146	7.8085	8.7003	5.9323	7.6426	10.32	-2.7373	6.5294	6.5142	6.8547	7.9127	8.0432	5.6872	-1.2781	10.813	5.6879	-5.169
160	18.789	6.5448	6.0045	6.942	9.9055	6.3128	6.9431	7.7396	5.2779	6.8246	9.2526	-2.442	5.8178	5.8087	6.0541	7.0712	7.1221	5.0279	-1.138	9.6595	5.0713	-4.5632
161	17.534	5.8314	5.3189	6.1751	8.8733	5.6101	6.1829	6.8953	4.7031	6.1028	8.3055	-2.1824	5.1918	5.1871	5.3563	6.328	6.3166	4.4528	-1.0151	8.6405	4.5282	-4.0366
162	16.465	5.2036	4.7192	5.5013	7.959	4.9932	5.5141	6.1521	4.1972	5.465	7.4643	-1.9536	4.6402	4.6386	4.7471	5.6706	5.611	3.9502	-0.90717	7.7395	4.0491	-3.5776
163	15.544	4.6501	4.1937	4.9084	7.148	4.4508	4.9248	5.497	3.7513	4.9006	6.7162	-1.7517	4.1534	4.1538	4.2142	5.0885	4.9921	3.5101	-0.81221	6.9417	3.6258	-3.1769
164	14.677	4.1614	3.7324	4.3858	6.4277	3.9732	4.4047	4.9186	3.3576	4.4004	6.0501	-1.5732	3.723	3.7247	3.7472	4.572	4.4481	3.1241	-0.72848	6.2344	3.2512	-2.8263
165	13.917	3.7293	3.3268	3.9245	5.7871	3.5518	3.945	4.4071	3.0094	3.9564	5.4563	-1.4151	3.3418	3.3444	3.3372	4.1133	3.9694	2.785	-0.65451	5.6063	2.9193	-2.5188
166	13.223	3.3466	2.9697	3.5166	5.2166	3.1796	3.538	3.9542	2.7011	3.5618	4.9262	-1.2748	3.0038	3.0068	2.9766	3.7052	3.5473	2.4864	-0.58904	5.048	2.6246	-2.2487
167	12.6	3.0071	2.6546	3.1554	4.7079	2.8502	3.1772	3.5526	2.4275	3.2106	4.4525	-1.15	2.7035	2.7067	2.659	3.3417	3.1745	2.2232	-0.53098	4.5508	2.3628	-2.0109
168	11.91	2.7055	2.3762	2.835	4.2538	2.5583	2.8568	3.1958	2.1844	2.8976	4.0287	-1.039	2.4364	2.4395	2.3787	3.0174	2.8449	1.9907	-0.4794	4.1075	2.1297	-1.8012
169	11.32	2.4371	2.1298	2.5505	3.8477	2.2993	2.5719	2.8785	1.9682	2.6182	3.649	-0.93996	2.1984	2.2013	2.1309	2.7278	2.5528	1.785	-0.43349	3.7117	1.9219	-1.6159
170	10.817	2.1981	1.9114	2.2973	3.4842	2.069	2.3182	2.5958	1.7755	2.3685	3.3084	-0.8515	1.986	1.9887	1.9115	2.4687	2.2938	1.6027	-0.39256	3.3579	1.7364	-1.4519
171	10.327	1.9848	1.7176	2.0719	3.1584	1.8641	2.092	2.3437	1.6035	2.1451	3.0025	-0.77237	1.7963	1.7987	1.717	2.2366	2.0636	1.441	-0.356	3.0411	1.5706	-1.3065
172	9.8527	1.7943	1.5453	1.8707	2.866	1.6815	1.89	2.1185	1.4498	1.9449	2.7276	-0.70147	1.6265	1.6286	1.5442	2.0286	1.8588	1.2973	-0.32329	2.7572	1.4223	-1.1773
173	9.4151	1.6238	1.392	1.6911	2.6033	1.5185	1.7094	1.9172	1.3124	1.7653	2.4801	-0.63784	1.4744	1.4763	1.3906	1.8417	1.6764	1.1693	-0.29397	2.5024	1.2894	-1.0623
174	8.9759	1.4712	1.2553	1.5304	2.367	1.3728	1.5478	1.7368	1.1892	1.604	2.2571	-0.58066	1.3379	1.3395	1.2537	1.6738	1.5136	1.0553	-0.26765	2.2735	1.1701	-0.95978
175	8.5853	1.3343	1.1332	1.3865	2.1542	1.2425	1.4029	1.5751	1.0788	1.4589	2.0559	-0.52919	1.2153	1.2167	1.1316	1.5226	1.3682	0.95351	-0.24397	2.0675	1.063	-0.86828
176	8.2506	1.2113	1.0242	1.2574	1.9623	1.1257	1.2728	1.43	0.97954	1.3283	1.8743	-0.4828	1.1051	1.1063	1.0226	1.3864	1.2381	0.86255	-0.22264	1.882	0.96663	-0.78645
177	7.9331	1.1008	0.9266	1.1416	1.7892	1.021	1.156	1.2995	0.89034	1.2106	1.7101	-0.44092	1.0058	1.0068	0.92504	1.2635	1.1216	0.78116	-0.20339	1.7147	0.87989	-0.71316
178	7.6006	1.0014	0.83917	1.0374	1.6327	0.9269	1.0509	1.1821	0.81004	1.1044	1.5616	-0.40306	0.91635	0.91723	0.83771	1.1526	1.0171	0.70824	-0.18598	1.5636	0.8017	-0.64742
179	7.3148	0.91175	0.76075	0.94375	1.4912	0.84234	0.95625	1.0764	0.73768	1.0084	1.4271	-0.36879	0.8356	0.83637	0.75942	1.0523	0.92327	0.64282	-0.17022	1.4272	0.73116	-0.58834
180	7.0703	0.83092	0.69033	0.85937	1.363	0.76624	0.87094	0.98098	0.6724	0.92165	1.3051	-0.33772	0.76265	0.76335	0.68913	0.96154	0.83895	0.58408	-0.15592	1.3037	0.66745	-0.53519
181	6.8022	0.75794	0.62702	0.7833	1.2469	0.69768	0.79396	0.89488	0.61345	0.84311	1.1945	-0.30951	0.69668	0.69732	0.62597	0.87934	0.76309	0.53127	-0.14292	1.1919	0.60984	-0.48729
182	6.5277	0.69198	0.57005	0.71464	1.1416	0.63584	0.72442	0.81708	0.56016	0.77196	1.094	-0.28386	0.63697	0.63757	0.56914	0.80481	0.69475	0.48375	-0.13108	1.0906	0.55771	-0.44406
183	6.2574	0.63231	0.51873	0.65261	1.0459	0.58002	0.66155	0.7467	0.51195	0.70743	1.0027	-0.26051	0.58286	0.58344	0.51796	0.73718	0.63313	0.44093	-0.12028	0.99867	0.51049	-0.40498
184	5.9511	0.57827	0.47245	0.59652	0.95902	0.52958	0.60465	0.68297	0.46829	0.64885	0.91965	-0.23922	0.53379	0.53437	0.47183	0.67575	0.57751	0.40233	-0.1104	0.9152	0.46767	-0.36961
185	5.6832	0.5293	0.43069	0.54576	0.87999	0.48397	0.55312	0.62522	0.42871	0.59563	0.84403	-0.21978	0.48924	0.48985	0.43023	0.61991	0.52727	0.36749	-0.10136	0.83933	0.42882	-0.33755
186	5.4496	0.48488	0.39296	0.49977	0.80805	0.44268	0.5064	0.57283	0.39281	0.54724	0.77514	-0.202	0.44878	0.4494	0.39268	0.5691	0.48183	0.33601	-0.093065	0.77032	0.39354	-0.30844
187	5.2468	0.44456	0.35885	0.45808	0.74252	0.40527	0.46402	0.52528	0.36022	0.5032	0.71233	-0.18571	0.41198	0.41265	0.35876	0.52282	0.44071	0.30753	-0.085434	0.7075	0.36147	-0.28197
188	5.042	0.40792	0.32799	0.42026	0.68279	0.37136	0.42553	0.48207	0.33061	0.46309	0.65502	-0.17078	0.37851	0.37921	0.32808	0.48064	0.40346	0.28175	-0.078403	0.65026	0.33229	-0.25787
189	4.7679	0.37462	0.30005	0.38591	0.62829	0.34059	0.39057	0.44278	0.30369	0.42654	0.60271	-0.15705	0.34803	0.34877	0.30032	0.44216	0.36969	0.2584	-0.071909	0.59808	0.3057	-0.23589
190	4.524	0.34431	0.27473	0.3547	0.57855	0.31266	0.35878	0.40703	0.27919	0.39319	0.55494	-0.14443	0.32025	0.32103	0.27518	0.40702	0.33906	0.23724	-0.065899	0.55048	0.28147	-0.21581
191	4.3078	0.31673	0.25178	0.32633	0.53311	0.28728	0.32985	0.37447	0.2569	0.36275	0.51129	-0.1328	0.29493	0.29572	0.25239	0.37493	0.31125	0.21806	-0.060324	0.50701	0.25937	-0.19745
192	4.1166	0.29159	0.23095	0.30051	0.49158	0.26421	0.30352	0.34481	0.23659	0.33492	0.47137	-0.12206	0.27183	0.27261	0.23172	0.3456	0.28599	0.20065	-0.05514	0.46731	0.23919	-0.18063
193	3.9483	0.26869	0.21205	0.27701	0.4536	0.24323	0.27954	0.31777	0.21807	0.30945	0.43485	-0.11213	0.25077	0.25151	0.21297	0.31877	0.26303	0.18485	-0.050308	0.43101	0.22078	-0.1652
194	3.8005	0.2478	0.19488	0.25561	0.41884	0.22413	0.25768	0.29309	0.20118	0.28612	0.40142	-0.10293	0.23156	0.23223	0.19594	0.29422	0.24215	0.17051	-0.045793	0.39782	0.20395	-0.15101
195	3.6711	0.22874	0.17928	0.23611	0.38702	0.20675	0.23776	0.27057	0.18577	0.26475	0.3708	-0.094403	0.21403	0.21461	0.18048	0.27174	0.22314	0.15749	-0.041565	0.36744	0.18858	-0.13795
196	3.5583	0.21135	0.16511	0.21834	0.35789	0.19092	0.21958	0.25001	0.17171	0.24516	0.34274	-0.086474	0.19804	0.19848	0.16642	0.25116	0.20584	0.14567	-0.037594	0.33964	0.17452	-0.12591
197	3.4601	0.19547	0.15222	0.20214	0.33121	0.1765	0.203	0.23121	0.15886	0.2272	0.31702	-0.079092	0.18343	0.18373	0.15364	0.2323	0.19008	0.13494	-0.033856	0.31417	0.16167	-0.11479
198	3.3749	0.18097	0.1405	0.18736	0.30677	0.16336	0.18788	0.21404	0.14714	0.21073	0.29344	-0.072205	0.17009	0.17023	0.14201	0.21501	0.17569	0.12519	-0.030327	0.29083	0.14991	-0.10451
199	3.3011	0.16771	0.12984	0.17388	0.28437	0.15139	0.17409	0.19834	0.13643	0.19561	0.2718	-0.065768	0.15791	0.15788	0.13144	0.19915	0.16257	0.11634	-0.026987	0.26944	0.13916	-0.094979
200	3.2373	0.15561	0.12014	0.16158	0.26384	0.14049	0.16153	0.18397	0.12664	0.18173	0.25194	-0.05974	0.14677	0.14656	0.12182	0.18461	0.1506	0.10831	-0.023817	0.24981	0.12932	-0.086137
201	3.1823	0.14454	0.11132	0.15036	0.24501	0.13056	0.15007	0.17082	0.11771	0.16899	0.23372	-0.054083	0.1366	0.1362	0.11307	0.17126	0.13968	0.10103	-0.020802	0.23179	0.12031	-0.077914
202	3.1349	0.13443	0.10331	0.14012	0.22773	0.12153	0.13963	0.15879	0.10954	0.1573	0.21698	-0.048765	0.1273	0.1267	0.10511	0.15902	0.12971	0.094432	-0.017924	0.21525	0.11207	-0.070253
203	3.0941	0.12519	0.096045	0.13078	0.21189	0.1133	0.1301	0.14777	0.10209	0.14656	0.20162	-0.043753	0.1188	0.11801	0.097864	0.14778	0.12061	0.088455	-0.015172	0.20005	0.10454	-0.063099
204	3.059	0.11675	0.08945	0.12226	0.19735	0.10581	0.12142	0.13768	0.095289	0.13669	0.1875	-0.039021	0.11103	0.11004	0.091276	0.13747	0.11231	0.083049	-0.012532	0.1861	0.097642	-0.056406
205	3.0289	0.10904	0.083468	0.11448	0.18401	0.098992	0.11351	0.12844	0.08908	0.12764	0.17454	-0.034544	0.10394	0.10275	0.085287	0.128	0.10473	0.078165	-0.0099933	0.17328	0.091338	-0.050129
206	3.0031	0.10199	0.078044	0.10739	0.17178	0.092794	0.1063	0.11998	0.083418	0.11932	0.16263	-0.030297	0.097458	0.096073	0.079846	0.11932	0.097831	0.073759	-0.0075456	0.16151	0.085575	-0.04423
207	2.981	0.095563	0.073131	0.10093	0.16055	0.08716	0.099742	0.11224	0.078256	0.11168	0.15168	-0.026261	0.091543	0.089961	0.074901	0.11134	0.091538	0.069792	-0.0051793	0.1507	0.080312	-0.038673
208	2.9621	0.089697	0.068683	0.095048	0.15025	0.082044	0.09377	0.10515	0.073555	0.10467	0.14161	-0.022416	0.086147	0.084367	0.070407	0.10404	0.085807	0.066228	-0.0028857	0.14078	0.075516	-0.033426
209	2.9459	0.08435	0.064662	0.089697	0.1408	0.077403	0.088339	0.098677	0.069277	0.098238	0.13235	-0.018745	0.081228	0.079245	0.066325	0.097336	0.080591	0.063034	-0.00065708	0.13167	0.071149	-0.02846
210	2.932	0.079478	0.061031	0.084835	0.13214	0.073198	0.083407	0.092755	0.065391	0.092337	0.12384	-0.015232	0.076745	0.074557	0.062622	0.091196	0.075847	0.060181	0.0015137	0.12331	0.067177	-0.023748
211	2.9201	0.075045	0.057759	0.080423	0.12419	0.069394	0.078931	0.087345	0.061868	0.086924	0.11603	-0.011862	0.07265	0.070269	0.059269	0.085571	0.071538	0.057642	0.0036332	0.11565	0.063568	-0.019266
212	2.9099	0.071017	0.054814	0.076427	0.11689	0.065958	0.074877	0.082406	0.05868	0.081965	0.10885	-0.0086236	0.068915	0.066352	0.056237	0.080421	0.06763	0.055394	0.0057074	0.10862	0.060294	-0.014993
213	2.9011	0.06736	0.052172	0.072814	0.11018	0.062863	0.071212	0.077902	0.0558	0.077422	0.10225	-0.005503	0.065513	0.062777	0.053501	0.075709	0.064094	0.053413	0.0077418	0.10218	0.057329	-0.010907
214	2.8937	0.06405	0.049807	0.069555	0.10403	0.060082	0.067912	0.0738	0.053205	0.073267	0.096206	-0.0024895	0.062418	0.059518	0.051039	0.0714	0.060903	0.05168	0.0097415	0.096296	0.054649	-0.0069905
215	2.8873	0.06106	0.047699	0.066624	0.098382	0.057591	0.064949	0.070064	0.050873	0.069469	0.09066	0.00042715	0.059609	0.056551	0.04883	0.067464	0.058029	0.050177	0.011711	0.090952	0.052232	-0.0032265
216	2.8818	0.058365	0.045826	0.063995	0.093209	0.05537	0.062295	0.066665	0.048783	0.066002	0.085579	0.0032562	0.057066	0.053856	0.046854	0.063873	0.055449	0.048888	0.013655	0.086104	0.050058	0.00040082
217	2.8771	0.055944	0.044171	0.061642	0.088474	0.053398	0.05993	0.063578	0.046919	0.062843	0.080928	0.0060062	0.054769	0.051412	0.045096	0.0606	0.053139	0.047796	0.015577	0.081712	0.048111	0.0039059
218	2.8731	0.053775	0.042717	0.059541	0.084148	0.051657	0.05783	0.06078	0.045263	0.059969	0.076676	0.0086852	0.052701	0.0492	0.043537	0.057621	0.051079	0.046889	0.017482	0.077741	0.046372	0.0073023
219	2.8697	0.051842	0.041451	0.057674	0.080199	0.05013	0.055976	0.058251	0.043801	0.057358	0.072797	0.0113	0.050846	0.047205	0.042166	0.054916	0.049251	0.046154	0.019371	0.074158	0.044828	0.010603
220	2.8667	0.050127	0.040358	0.056026	0.076602	0.048804	0.054352	0.055972	0.042519	0.054994	0.069272	0.013859	0.04919	0.045411	0.040968	0.052471	0.047637	0.04558	0.02125	0.070931	0.043464	0.013819
221	2.8642	0.048614	0.039427	0.054582	0.073332	0.047665	0.052941	0.053924	0.041404	0.05286	0.066072	0.016367	0.047719	0.043809	0.039931	0.050267	0.046222	0.045168	0.02312	0.068035	0.042267	0.016962
222	2.8621	0.047291	0.038648	0.053328	0.070367	0.0467	0.051729	0.052091	0.040446	0.050947	0.063175	0.018831	0.046425	0.04239	0.039044	0.048287	0.044993	0.044909	0.024986	0.065445	0.041225	0.020043
223	2.8603	0.046144	0.03801	0.052253	0.067693	0.0459	0.050704	0.05046	0.039635	0.049244	0.060559	0.021256	0.045304	0.041141	0.038298	0.046515	0.043938	0.044795	0.026851	0.063138	0.04033	0.023073
224	2.8587	0.045161	0.037506	0.051346	0.06529	0.045254	0.049852	0.049016	0.038961	0.047736	0.058202	0.023649	0.044346	0.040049	0.037684	0.044936	0.043046	0.044818	0.028717	0.061095	0.039571	0.026061
225	2.8574	0.044334	0.037129	0.050596	0.063142	0.04475	0.049153	0.047748	0.038417	0.046409	0.056087	0.026015	0.043541	0.039106	0.037195	0.043536	0.042313	0.044973	0.030588	0.059294	0.03894	0.02902
226	2.8563	0.043652	0.03687	0.049995	0.061229	0.044373	0.048597	0.046649	0.037996	0.045252	0.054197	0.028361	0.042879	0.038301	0.036824	0.042305	0.041731	0.045254	0.032467	0.057714	0.038431	0.031963
227	2.8553	0.043106	0.036724	0.049535	0.059538	0.044117	0.048178	0.045713	0.03769	0.044254	0.052516	0.030691	0.042353	0.037627	0.036565	0.04123	0.04129	0.045657	0.034357	0.056342	0.038035	0.034902
228	2.8545	0.042691	0.036684	0.049217	0.058053	0.043977	0.047888	0.044928	0.037494	0.043406	0.051031	0.033013	0.041955	0.037075	0.036414	0.040303	0.040984	0.046179	0.036265	0.055163	0.037749	0.037849
229	2.8539	0.042399	0.036745	0.049032	0.056762	0.04395	0.047722	0.044287	0.037403	0.042699	0.049727	0.03533	0.04168	0.036639	0.036367	0.039514	0.040806	0.046817	0.038194	0.054168	0.037565	0.040817
230	2.8533	0.042225	0.036906	0.048977	0.055653	0.044032	0.047675	0.043781	0.037413	0.042125	0.048593	0.037649	0.04152	0.036313	0.036419	0.038859	0.04075	0.047572	0.04015	0.053346	0.037476	0.043821
231	2.8529	0.042165	0.037165	0.049045	0.054715	0.04422	0.047743	0.043404	0.037521	0.041678	0.047618	0.039975	0.041474	0.036092	0.036568	0.038335	0.040815	0.048439	0.042136	0.052689	0.037474	0.046876
232	2.8525	0.042214	0.037522	0.049235	0.053942	0.044514	0.047924	0.04315	0.037727	0.041352	0.046793	0.042315	0.041531	0.035973	0.036811	0.037936	0.040995	0.04942	0.04416	0.052188	0.037555	0.05
233	2.8522	0.04237	0.037978	0.049543	0.053329	0.044914	0.048214	0.043013	0.038034	0.041142	0.04611	0.044674	0.041686	0.035952	0.037149	0.037654	0.041291	0.050517	0.046226	0.051839	0.037718	0.053214
234	2.852	0.042632	0.038537	0.049969	0.052869	0.04542	0.048608	0.042991	0.038442	0.041045	0.045562	0.047059	0.041936	0.036026	0.037583	0.037487	0.041699	0.051736	0.048343	0.051634	0.037961	0.056543
235	2.8518	0.042998	0.039201	0.050512	0.052556	0.046038	0.049102	0.043083	0.038951	0.041057	0.045143	0.04947	0.042281	0.036195	0.038115	0.03743	0.042218	0.053085	0.050519	0.051562	0.038283	0.060014
236	2.8518	0.042999	0.039201	0.050512	0.052556	0.046038	0.049102	0.043083	0.038951	0.041057	0.045143	0.04947	0.042281	0.036195	0.038115	0.03743	0.042218	0.053085	0.050519	0.051562	0.038283	0.060014


==> data/mc/mc_lq1_drng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	4.9234	653.62	-3.9339	-1.959	-0.66286	-3.2521	1.5078	1.137	-3.3638	-0.75724	0.070191	-0.76361	0.44028	0.48666	0.64467	0.92333	1.5729	0.099787	0.95781	-2.4031	-0.39254	-1.7023
1	4.9245	648.23	-3.9265	-1.9507	-0.66353	-3.2469	1.5089	1.1335	-3.3528	-0.76155	0.072102	-0.77673	0.44233	0.48386	0.64869	0.92406	1.564	0.097307	0.95323	-2.4125	-0.38719	-1.7037
2	4.9256	642.83	-3.9191	-1.9423	-0.66421	-3.2416	1.5101	1.1299	-3.3419	-0.76591	0.073958	-0.78982	0.44437	0.481	0.65276	0.92475	1.5551	0.094908	0.9487	-2.422	-0.38183	-1.705
3	4.9269	637.43	-3.9118	-1.9339	-0.66491	-3.2364	1.5114	1.1264	-3.331	-0.7703	0.075759	-0.80287	0.44642	0.47811	0.65687	0.92542	1.5462	0.09259	0.94421	-2.4315	-0.37646	-1.7061
4	4.9283	632.02	-3.9044	-1.9255	-0.66563	-3.2311	1.5126	1.123	-3.3201	-0.77472	0.077504	-0.81589	0.44848	0.47518	0.66103	0.92606	1.5374	0.090353	0.93977	-2.441	-0.37109	-1.7072
5	4.9298	626.6	-3.8971	-1.9171	-0.66637	-3.2258	1.514	1.1195	-3.3092	-0.77919	0.079194	-0.82887	0.45053	0.4722	0.66523	0.92668	1.5285	0.088197	0.93537	-2.4506	-0.36572	-1.7082
6	4.9313	621.19	-3.8897	-1.9086	-0.66712	-3.2205	1.5153	1.116	-3.2983	-0.7837	0.080829	-0.84182	0.45258	0.46918	0.66948	0.92726	1.5197	0.086124	0.93102	-2.4601	-0.36035	-1.7091
7	4.933	615.76	-3.8824	-1.9	-0.6679	-3.2152	1.5167	1.1126	-3.2874	-0.78824	0.082408	-0.85474	0.45464	0.46612	0.67377	0.92782	1.5108	0.084132	0.92671	-2.4697	-0.35498	-1.7098
8	4.9348	610.34	-3.875	-1.8915	-0.66869	-3.2098	1.5181	1.1092	-3.2766	-0.79282	0.083932	-0.86762	0.4567	0.46301	0.67811	0.92835	1.502	0.082223	0.92245	-2.4794	-0.3496	-1.7105
9	4.9367	604.9	-3.8677	-1.8829	-0.6695	-3.2045	1.5195	1.1057	-3.2658	-0.79744	0.0854	-0.88047	0.45877	0.45986	0.68249	0.92885	1.4932	0.080396	0.91823	-2.489	-0.34422	-1.711
10	4.9386	599.47	-3.8603	-1.8743	-0.67032	-3.1991	1.521	1.1023	-3.255	-0.80209	0.086813	-0.89328	0.46083	0.45667	0.68692	0.92932	1.4844	0.078652	0.91406	-2.4987	-0.33884	-1.7114
11	4.9407	594.03	-3.853	-1.8656	-0.67117	-3.1937	1.5225	1.0989	-3.2442	-0.80679	0.088169	-0.90606	0.4629	0.45344	0.6914	0.92977	1.4756	0.076991	0.90993	-2.5084	-0.33345	-1.7118
12	4.9429	588.58	-3.8457	-1.8569	-0.67203	-3.1883	1.5241	1.0956	-3.2334	-0.81152	0.08947	-0.9188	0.46497	0.45016	0.69592	0.93019	1.4668	0.075414	0.90585	-2.5181	-0.32806	-1.712
13	4.9452	583.13	-3.8383	-1.8482	-0.67291	-3.1828	1.5257	1.0922	-3.2227	-0.81629	0.090714	-0.93151	0.46704	0.44684	0.70048	0.93058	1.458	0.073922	0.90182	-2.5278	-0.32267	-1.7121
14	4.9475	577.67	-3.831	-1.8394	-0.67381	-3.1774	1.5273	1.0888	-3.212	-0.8211	0.091902	-0.94418	0.46912	0.44348	0.70509	0.93095	1.4493	0.072513	0.89783	-2.5376	-0.31727	-1.7121
15	4.95	572.21	-3.8237	-1.8306	-0.67472	-3.1719	1.5289	1.0855	-3.2013	-0.82595	0.093034	-0.95681	0.4712	0.44007	0.70974	0.93129	1.4405	0.07119	0.89389	-2.5474	-0.31188	-1.7119
16	4.9526	566.74	-3.8164	-1.8218	-0.67565	-3.1664	1.5306	1.0822	-3.1906	-0.83084	0.09411	-0.96941	0.47328	0.43661	0.71444	0.9316	1.4318	0.069953	0.89	-2.5572	-0.30648	-1.7117
17	4.9552	561.27	-3.8091	-1.8129	-0.6766	-3.1609	1.5324	1.0789	-3.18	-0.83576	0.09513	-0.98197	0.47537	0.43312	0.71919	0.93188	1.423	0.068802	0.88616	-2.5671	-0.30108	-1.7114
18	4.958	555.8	-3.8017	-1.804	-0.67756	-3.1553	1.5341	1.0756	-3.1693	-0.84072	0.096094	-0.99449	0.47746	0.42957	0.72397	0.93214	1.4143	0.067735	0.88236	-2.5769	-0.29568	-1.7109
19	4.9608	550.32	-3.7944	-1.795	-0.67854	-3.1498	1.5359	1.0723	-3.1587	-0.84573	0.097002	-1.007	0.47956	0.42598	0.72881	0.93237	1.4056	0.066755	0.87861	-2.5868	-0.29027	-1.7104
20	4.9637	544.83	-3.7871	-1.7861	-0.67953	-3.1442	1.5377	1.069	-3.1481	-0.85076	0.097852	-1.0194	0.48165	0.42235	0.73369	0.93257	1.3969	0.065862	0.87491	-2.5967	-0.28487	-1.7097
21	4.9668	539.34	-3.7798	-1.7771	-0.68054	-3.1386	1.5396	1.0658	-3.1376	-0.85584	0.098646	-1.0318	0.48375	0.41866	0.73861	0.93275	1.3882	0.065058	0.87126	-2.6067	-0.27946	-1.7089
22	4.9699	533.85	-3.7725	-1.768	-0.68157	-3.133	1.5415	1.0625	-3.127	-0.86095	0.099387	-1.0442	0.48586	0.41492	0.74358	0.93291	1.3795	0.064343	0.86766	-2.6166	-0.27406	-1.708
23	4.9731	528.35	-3.7652	-1.7589	-0.68261	-3.1274	1.5435	1.0593	-3.1165	-0.86609	0.10007	-1.0565	0.48796	0.41114	0.74858	0.93304	1.3709	0.063717	0.8641	-2.6266	-0.26864	-1.707
24	4.9764	522.85	-3.7578	-1.7498	-0.68367	-3.1217	1.5454	1.0561	-3.106	-0.87128	0.10071	-1.0688	0.49007	0.4073	0.75364	0.93314	1.3622	0.063181	0.86058	-2.6366	-0.26322	-1.7059
25	4.9797	517.34	-3.7505	-1.7406	-0.68476	-3.116	1.5474	1.053	-3.0956	-0.8765	0.1013	-1.081	0.49219	0.40342	0.75873	0.93322	1.3536	0.062729	0.85711	-2.6466	-0.25779	-1.7047
26	4.9832	511.83	-3.7432	-1.7314	-0.68586	-3.1104	1.5495	1.0498	-3.0851	-0.88176	0.10184	-1.0932	0.4943	0.39949	0.76386	0.93326	1.345	0.062361	0.85367	-2.6566	-0.25236	-1.7033
27	4.9868	506.31	-3.7359	-1.7222	-0.68698	-3.1047	1.5515	1.0467	-3.0747	-0.88705	0.10234	-1.1054	0.49642	0.39552	0.76903	0.93329	1.3364	0.062075	0.85026	-2.6667	-0.24693	-1.7019
28	4.9904	500.79	-3.7286	-1.7128	-0.68813	-3.0989	1.5536	1.0436	-3.0643	-0.89237	0.10278	-1.1175	0.49856	0.39149	0.77421	0.93328	1.3279	0.061868	0.84689	-2.6768	-0.2415	-1.7003
29	4.9941	495.26	-3.7213	-1.7034	-0.68929	-3.0932	1.5557	1.0406	-3.0539	-0.89774	0.10318	-1.1296	0.50071	0.38742	0.77942	0.93324	1.3193	0.061734	0.84357	-2.6868	-0.23605	-1.6987
30	4.9979	489.73	-3.714	-1.694	-0.69048	-3.0874	1.5578	1.0375	-3.0435	-0.90317	0.10352	-1.1417	0.50288	0.3833	0.78464	0.93318	1.3107	0.061664	0.8403	-2.6969	-0.23059	-1.6969
31	5.0018	484.2	-3.7066	-1.6845	-0.69172	-3.0816	1.56	1.0345	-3.0332	-0.90864	0.1038	-1.1537	0.50506	0.37913	0.78986	0.93309	1.3022	0.061655	0.83707	-2.707	-0.22513	-1.6951
32	5.0058	478.66	-3.6992	-1.6749	-0.69301	-3.0758	1.5622	1.0315	-3.0228	-0.91419	0.10402	-1.1657	0.50726	0.3749	0.79508	0.93298	1.2936	0.061711	0.83386	-2.7171	-0.21963	-1.6932
33	5.0099	473.12	-3.6918	-1.6653	-0.69436	-3.07	1.5643	1.0285	-3.0125	-0.9198	0.10419	-1.1777	0.50945	0.37061	0.80029	0.93283	1.2851	0.06185	0.83068	-2.7272	-0.21413	-1.6912
34	5.014	467.57	-3.6843	-1.6556	-0.69573	-3.0642	1.5666	1.0255	-3.0022	-0.92549	0.10432	-1.1896	0.51164	0.36626	0.8055	0.93266	1.2765	0.062087	0.82754	-2.7373	-0.20864	-1.6892
35	5.0183	462.02	-3.6767	-1.646	-0.69715	-3.0584	1.5688	1.0226	-2.9919	-0.93125	0.10441	-1.2015	0.51382	0.3619	0.81069	0.93248	1.2679	0.062432	0.82439	-2.7474	-0.20315	-1.6872
36	5.0226	456.46	-3.6691	-1.6363	-0.69859	-3.0526	1.571	1.0197	-2.9816	-0.93709	0.10451	-1.2133	0.51602	0.35753	0.81586	0.9323	1.2592	0.062892	0.82125	-2.7575	-0.19764	-1.6851
37	5.027	450.9	-3.6613	-1.6265	-0.70006	-3.0469	1.5731	1.0169	-2.9712	-0.94298	0.10463	-1.2251	0.51822	0.35318	0.821	0.93215	1.2505	0.063456	0.81813	-2.7676	-0.19207	-1.683
38	5.0315	445.34	-3.6535	-1.6168	-0.70158	-3.0413	1.5752	1.0141	-2.9608	-0.94887	0.10479	-1.2368	0.52043	0.34885	0.82611	0.93202	1.2417	0.064111	0.81502	-2.7776	-0.18644	-1.6808
39	5.036	439.77	-3.6455	-1.6069	-0.70315	-3.0358	1.5773	1.0115	-2.9502	-0.95478	0.10503	-1.2485	0.52266	0.34451	0.83116	0.9319	1.2328	0.064807	0.81187	-2.7877	-0.18069	-1.6786
40	5.0406	434.2	-3.6375	-1.5971	-0.70473	-3.0303	1.5793	1.0089	-2.9395	-0.9607	0.10541	-1.2602	0.52493	0.34018	0.83614	0.93183	1.2238	0.065504	0.80867	-2.7977	-0.17479	-1.6764
41	5.0453	428.63	-3.6294	-1.5871	-0.70627	-3.0251	1.5813	1.0065	-2.9287	-0.96663	0.10601	-1.2719	0.52721	0.33586	0.84105	0.93177	1.2147	0.066164	0.80535	-2.8076	-0.16865	-1.6742
42	5.0501	423.05	-3.6214	-1.5771	-0.70771	-3.02	1.5835	1.0042	-2.9177	-0.97257	0.10685	-1.2836	0.52949	0.33156	0.84585	0.93171	1.2054	0.0668	0.80186	-2.8174	-0.16228	-1.6721
43	5.055	417.47	-3.6134	-1.567	-0.70909	-3.015	1.5857	1.0019	-2.9066	-0.97855	0.1079	-1.2955	0.53169	0.32733	0.85049	0.93162	1.196	0.067457	0.79824	-2.8271	-0.15566	-1.67
44	5.06	411.88	-3.6052	-1.5568	-0.7104	-3.01	1.5881	0.99969	-2.8954	-0.98453	0.10906	-1.3073	0.53374	0.32326	0.85494	0.93144	1.1864	0.06808	0.79458	-2.8367	-0.14876	-1.6681
45	5.065	406.3	-3.597	-1.5466	-0.71165	-3.0049	1.5907	0.99749	-2.8841	-0.99048	0.11025	-1.3191	0.53559	0.31937	0.85918	0.93124	1.1767	0.068558	0.7909	-2.8461	-0.14156	-1.6664
46	5.0702	400.71	-3.5885	-1.5365	-0.71293	-2.9998	1.5933	0.99523	-2.8726	-0.99637	0.11157	-1.331	0.53714	0.31566	0.86324	0.93101	1.1669	0.068882	0.78722	-2.8553	-0.13408	-1.6649
47	5.0755	395.12	-3.5798	-1.5263	-0.71421	-2.9945	1.5958	0.99285	-2.861	-1.0021	0.11311	-1.3428	0.53829	0.31213	0.86714	0.93083	1.157	0.069092	0.78357	-2.8643	-0.12624	-1.6638
48	5.0808	389.52	-3.5708	-1.5162	-0.71536	-2.9891	1.5982	0.99031	-2.8491	-1.0077	0.11501	-1.3548	0.53912	0.30874	0.87081	0.93081	1.1471	0.069158	0.77995	-2.8733	-0.11805	-1.663
49	5.0862	383.93	-3.5615	-1.5059	-0.71622	-2.9837	1.6001	0.98755	-2.8369	-1.0129	0.11728	-1.3669	0.53969	0.30565	0.87425	0.93086	1.1372	0.068928	0.77633	-2.8822	-0.10948	-1.6627
50	5.0918	378.33	-3.5519	-1.4955	-0.71671	-2.9783	1.6015	0.98454	-2.8246	-1.0179	0.11983	-1.3791	0.54006	0.30303	0.87749	0.93104	1.1273	0.06832	0.77266	-2.8912	-0.10057	-1.6627
51	5.0975	372.73	-3.5417	-1.4849	-0.71682	-2.9729	1.6024	0.98126	-2.812	-1.023	0.12255	-1.3914	0.5402	0.30095	0.88048	0.93134	1.1173	0.067274	0.76895	-2.9001	-0.091356	-1.6632
52	5.1034	367.13	-3.5311	-1.4741	-0.71658	-2.9677	1.6026	0.97765	-2.7989	-1.0283	0.12554	-1.404	0.5401	0.29937	0.88315	0.9317	1.1073	0.065614	0.76518	-2.9088	-0.081634	-1.6643
53	5.1094	361.54	-3.5199	-1.4631	-0.71587	-2.963	1.6021	0.97371	-2.7851	-1.0336	0.12893	-1.417	0.53987	0.29829	0.88529	0.93222	1.0973	0.063134	0.76154	-2.9173	-0.071191	-1.6664
54	5.1156	355.94	-3.5083	-1.4518	-0.7144	-2.9588	1.601	0.96955	-2.7709	-1.0389	0.13277	-1.4306	0.53961	0.29785	0.88672	0.93303	1.0873	0.0597	0.75793	-2.9254	-0.060204	-1.6698
55	5.1221	350.35	-3.4963	-1.4402	-0.71228	-2.9548	1.599	0.96525	-2.756	-1.0442	0.1374	-1.4449	0.53947	0.29802	0.88742	0.93443	1.0771	0.05517	0.75402	-2.9329	-0.048797	-1.6748
56	5.1287	344.76	-3.4841	-1.4285	-0.7097	-2.951	1.5961	0.96065	-2.7406	-1.0493	0.14307	-1.4598	0.53939	0.29894	0.88728	0.93643	1.0666	0.049278	0.74962	-2.9397	-0.037061	-1.6819
57	5.1358	339.17	-3.4716	-1.4171	-0.70666	-2.9474	1.5921	0.95552	-2.7244	-1.0543	0.14991	-1.4755	0.53917	0.30098	0.88591	0.9391	1.0559	0.041596	0.74475	-2.9459	-0.024861	-1.6915
58	5.1433	333.59	-3.4584	-1.406	-0.70305	-2.9444	1.587	0.94962	-2.7072	-1.059	0.15785	-1.4923	0.53879	0.30433	0.88322	0.94228	1.0451	0.031592	0.73924	-2.9514	-0.012011	-1.7039
59	5.1513	328.02	-3.4445	-1.3953	-0.69888	-2.9423	1.5812	0.94312	-2.6892	-1.0634	0.16728	-1.5104	0.53844	0.30906	0.87917	0.94622	1.034	0.018851	0.73264	-2.9566	0.0015668	-1.7193
60	5.16	322.46	-3.4292	-1.3855	-0.69419	-2.9412	1.5747	0.93631	-2.6703	-1.0676	0.17865	-1.5299	0.53767	0.3154	0.87355	0.95109	1.0224	0.0030596	0.72462	-2.9611	0.01574	-1.7379
61	5.1696	316.91	-3.4124	-1.3772	-0.68903	-2.9408	1.5668	0.92914	-2.6509	-1.0719	0.1926	-1.5507	0.53635	0.3229	0.86655	0.9568	1.0109	-0.016057	0.7153	-2.9652	0.030386	-1.7601
62	5.1804	311.37	-3.3943	-1.3699	-0.68385	-2.9411	1.5576	0.92161	-2.6304	-1.0771	0.21019	-1.5728	0.53476	0.33159	0.858	0.96335	0.99944	-0.038939	0.70459	-2.9688	0.04497	-1.7867
63	5.1925	305.85	-3.375	-1.3636	-0.67859	-2.9419	1.5472	0.91392	-2.6084	-1.0832	0.23236	-1.596	0.53256	0.34223	0.84757	0.97043	0.98797	-0.066075	0.69139	-2.9714	0.059628	-1.8182
64	5.2062	300.34	-3.3548	-1.3581	-0.67317	-2.9429	1.5355	0.90647	-2.5851	-1.0898	0.25993	-1.6203	0.52978	0.35488	0.8349	0.97772	0.97561	-0.097628	0.67474	-2.9729	0.07468	-1.8556
65	5.2222	294.86	-3.3329	-1.3537	-0.66812	-2.9446	1.5224	0.89947	-2.5605	-1.0967	0.29343	-1.6454	0.52653	0.36939	0.81948	0.98535	0.96237	-0.13419	0.65363	-2.9735	0.09042	-1.8995
66	5.2408	289.41	-3.3082	-1.3511	-0.66372	-2.947	1.5079	0.89294	-2.5351	-1.1035	0.33336	-1.6717	0.52367	0.38591	0.79997	0.99382	0.94891	-0.17638	0.62706	-2.9731	0.10707	-1.9501
67	5.2626	283.99	-3.2799	-1.3499	-0.65936	-2.9493	1.4921	0.88723	-2.508	-1.1099	0.38009	-1.6995	0.5209	0.40389	0.77604	1.0031	0.93456	-0.22414	0.59495	-2.972	0.12482	-2.0083
68	5.2886	278.59	-3.2482	-1.3499	-0.65399	-2.9521	1.4749	0.88342	-2.4781	-1.115	0.43375	-1.7289	0.51751	0.42333	0.7473	1.0133	0.91917	-0.2769	0.55768	-2.9708	0.14354	-2.0745
69	5.3194	273.24	-3.2134	-1.3511	-0.64663	-2.954	1.4563	0.8823	-2.4445	-1.1182	0.49471	-1.7603	0.51285	0.44492	0.71359	1.0243	0.90341	-0.33525	0.51521	-2.9697	0.16229	-2.1488
70	5.3561	267.93	-3.1749	-1.3532	-0.63711	-2.9529	1.437	0.88411	-2.4069	-1.1195	0.56386	-1.7952	0.50769	0.46934	0.67514	1.0366	0.88719	-0.4001	0.46784	-2.9687	0.17978	-2.2313
71	5.3997	262.66	-3.1321	-1.355	-0.62606	-2.9479	1.4173	0.8888	-2.3658	-1.1189	0.64116	-1.8349	0.50195	0.49635	0.6313	1.0508	0.86942	-0.47166	0.41688	-2.9681	0.19451	-2.3226
72	5.4517	257.44	-3.0848	-1.3551	-0.61401	-2.9396	1.3978	0.89596	-2.3215	-1.1157	0.72805	-1.8794	0.49476	0.5247	0.5809	1.0671	0.84944	-0.55041	0.36295	-2.9682	0.2073	-2.4243
73	5.5136	252.28	-3.0336	-1.3531	-0.6003	-2.9282	1.3786	0.90423	-2.2739	-1.1101	0.82688	-1.9289	0.48528	0.55368	0.52305	1.0867	0.82688	-0.63642	0.3052	-2.969	0.21987	-2.5376
74	5.5873	247.18	-2.978	-1.3492	-0.58395	-2.9142	1.3587	0.91216	-2.223	-1.1017	0.9395	-1.9844	0.4742	0.58339	0.45654	1.1103	0.80131	-0.72917	0.24283	-2.9696	0.23361	-2.6635
75	5.6751	242.15	-2.9171	-1.3445	-0.56352	-2.8984	1.3379	0.91856	-2.1685	-1.0893	1.0671	-2.0469	0.46271	0.61351	0.38062	1.1378	0.77304	-0.82948	0.17583	-2.9676	0.25021	-2.8034
76	5.7789	237.19	-2.8504	-1.3398	-0.53956	-2.8802	1.3154	0.92243	-2.1096	-1.0729	1.2094	-2.1162	0.45152	0.64332	0.29499	1.169	0.74066	-0.93799	0.10379	-2.9624	0.27047	-2.9589
77	5.9007	232.31	-2.7781	-1.3366	-0.51356	-2.8607	1.2915	0.9245	-2.0451	-1.0525	1.3647	-2.1919	0.4403	0.67297	0.19916	1.204	0.70258	-1.0537	0.025795	-2.9544	0.29393	-3.1318
78	6.0419	227.52	-2.7011	-1.3365	-0.48659	-2.8398	1.267	0.92457	-1.9743	-1.0295	1.5317	-2.2733	0.42789	0.70399	0.093352	1.2429	0.65888	-1.1772	-0.059006	-2.9439	0.32038	-3.3236
79	6.2035	222.81	-2.6208	-1.3394	-0.45863	-2.8173	1.2422	0.92154	-1.8977	-1.0035	1.7096	-2.3592	0.41355	0.73871	-0.021361	1.2864	0.60867	-1.3094	-0.15094	-2.9305	0.35115	-3.5337
80	6.3852	218.2	-2.539	-1.3427	-0.42876	-2.7936	1.2176	0.91395	-1.8168	-0.97296	1.897	-2.4489	0.39698	0.77856	-0.14429	1.3348	0.55065	-1.4496	-0.24872	-2.9146	0.38652	-3.7596
81	6.5863	213.7	-2.4567	-1.3459	-0.39628	-2.7693	1.1936	0.90099	-1.733	-0.93859	2.0913	-2.5413	0.37826	0.82341	-0.27431	1.3868	0.48661	-1.5952	-0.35068	-2.8978	0.42582	-3.9993
82	6.8055	209.29	-2.3748	-1.3499	-0.36024	-2.7447	1.1709	0.88409	-1.6478	-0.90071	2.2906	-2.6342	0.35771	0.87367	-0.40894	1.4421	0.417	-1.745	-0.45531	-2.881	0.46819	-4.2505
83	7.0412	204.99	-2.2933	-1.3562	-0.31996	-2.7199	1.15	0.8649	-1.5624	-0.85972	2.493	-2.7268	0.33481	0.92909	-0.54556	1.5005	0.342	-1.899	-0.56225	-2.8647	0.51346	-4.5105
84	7.2914	200.8	-2.2126	-1.3651	-0.27528	-2.6952	1.1304	0.84384	-1.4778	-0.81598	2.6972	-2.8184	0.30904	0.98824	-0.68295	1.5606	0.26314	-2.0564	-0.67122	-2.8474	0.5616	-4.7781
85	7.5541	196.72	-2.1336	-1.3771	-0.22652	-2.6702	1.1113	0.82099	-1.3954	-0.76976	2.9014	-2.9086	0.28033	1.0507	-0.81968	1.6211	0.18182	-2.2155	-0.78203	-2.8274	0.61233	-5.0525
86	7.8267	192.75	-2.0573	-1.3933	-0.17452	-2.6445	1.0921	0.79636	-1.3171	-0.72121	3.1039	-2.9967	0.24955	1.117	-0.95408	1.6816	0.099178	-2.3752	-0.8949	-2.8039	0.665	-5.333
87	8.1064	188.89	-1.985	-1.4144	-0.12015	-2.6184	1.0728	0.77017	-1.2437	-0.66987	3.3028	-3.0821	0.218	1.1876	-1.0861	1.7417	0.015935	-2.5357	-1.0097	-2.7761	0.71863	-5.6183
88	8.3903	185.14	-1.9176	-1.441	-0.063975	-2.5918	1.0533	0.74259	-1.1745	-0.61503	3.4965	-3.1634	0.18639	1.2628	-1.2159	1.8015	-0.067661	-2.6973	-1.1256	-2.744	0.77234	-5.9066
89	8.6754	181.5	-1.8555	-1.472	-0.0065459	-2.5641	1.0336	0.71319	-1.1093	-0.55638	3.6838	-3.2403	0.15515	1.3418	-1.3429	1.8612	-0.15217	-2.8597	-1.2417	-2.7078	0.82551	-6.1958
90	8.9588	177.97	-1.799	-1.5061	0.05142	-2.5345	1.0132	0.68158	-1.048	-0.49382	3.8632	-3.313	0.12423	1.4233	-1.4663	1.9204	-0.23767	-3.0218	-1.3566	-2.6682	0.87786	-6.4831
91	9.2377	174.54	-1.7495	-1.5422	0.10938	-2.5029	0.99219	0.64795	-0.9907	-0.42724	4.0333	-3.3813	0.093539	1.5061	-1.5857	1.9791	-0.32316	-3.1815	-1.4701	-2.6261	0.92979	-6.7656
92	9.51	171.22	-1.7085	-1.5799	0.16693	-2.4693	0.97041	0.61268	-0.93728	-0.3569	4.1931	-3.4449	0.062923	1.5891	-1.7008	2.0369	-0.40765	-3.3374	-1.5832	-2.5816	0.98168	-7.0411
93	9.7736	168	-1.6763	-1.6185	0.22416	-2.4339	0.94825	0.57619	-0.88776	-0.28322	4.3424	-3.503	0.032084	1.6717	-1.8112	2.0931	-0.491	-3.4881	-1.696	-2.5345	1.0336	-7.3073
94	10.027	164.87	-1.6524	-1.6575	0.28123	-2.3969	0.92597	0.53922	-0.84209	-0.20665	4.4813	-3.5553	0.00077589	1.7537	-1.9168	2.1472	-0.5735	-3.6323	-1.8073	-2.4847	1.0852	-7.5619
95	10.269	161.84	-1.6362	-1.6963	0.3379	-2.3591	0.90336	0.50246	-0.80017	-0.12816	4.6101	-3.6017	-0.030781	1.8343	-2.0173	2.1986	-0.65527	-3.7695	-1.916	-2.4329	1.1359	-7.803
96	10.498	158.9	-1.6271	-1.7343	0.39357	-2.3212	0.88026	0.46649	-0.76187	-0.048918	4.7289	-3.6423	-0.061854	1.9128	-2.1129	2.2471	-0.73603	-3.8991	-2.0214	-2.3798	1.1854	-8.0298
97	10.714	156.05	-1.6245	-1.7713	0.44761	-2.2835	0.85655	0.43192	-0.72701	0.030152	4.8381	-3.6767	-0.09182	1.9886	-2.2038	2.2928	-0.81544	-4.021	-2.1229	-2.3262	1.2334	-8.2426
98	10.916	153.28	-1.6277	-1.8069	0.49953	-2.2466	0.8324	0.39926	-0.69542	0.10835	4.9379	-3.705	-0.1202	2.0613	-2.2903	2.3357	-0.89319	-4.1348	-2.2201	-2.2726	1.2796	-8.4421
99	11.105	150.59	-1.6363	-1.8409	0.54893	-2.2107	0.80804	0.36889	-0.66694	0.18517	5.0288	-3.7273	-0.14669	2.1304	-2.3725	2.3758	-0.96908	-4.2405	-2.3127	-2.2194	1.3238	-8.6285
100	11.28	147.98	-1.6496	-1.8731	0.59554	-2.1761	0.78361	0.34111	-0.64135	0.26018	5.1111	-3.7436	-0.17121	2.1957	-2.4504	2.4133	-1.043	-4.3384	-2.4007	-2.1667	1.3658	-8.8016
101	11.442	145.44	-1.6671	-1.9036	0.63933	-2.1431	0.7593	0.31608	-0.61839	0.33316	5.1852	-3.7544	-0.19374	2.2569	-2.5237	2.4481	-1.1147	-4.4287	-2.4839	-2.1146	1.4055	-8.9615
102	11.59	142.97	-1.6881	-1.9323	0.68043	-2.1116	0.7353	0.29371	-0.59785	0.40396	5.2517	-3.7601	-0.21428	2.314	-2.5924	2.4802	-1.1842	-4.5118	-2.5623	-2.0629	1.4427	-9.108
103	11.725	140.57	-1.712	-1.9591	0.719	-2.0816	0.71176	0.27374	-0.57948	0.47248	5.311	-3.7609	-0.23286	2.3671	-2.6565	2.5099	-1.2514	-4.588	-2.6358	-2.0118	1.4773	-9.2415
104	11.847	138.23	-1.7382	-1.9841	0.75515	-2.0531	0.68876	0.25593	-0.5631	0.53861	5.3633	-3.7573	-0.24952	2.4161	-2.7161	2.5371	-1.3161	-4.6576	-2.7044	-1.9614	1.5094	-9.3621
105	11.957	135.96	-1.766	-2.0073	0.78903	-2.0259	0.66636	0.24008	-0.54851	0.60231	5.4092	-3.7496	-0.26433	2.4612	-2.771	2.562	-1.3784	-4.721	-2.7681	-1.9115	1.5391	-9.4702
106	12.055	133.74	-1.7951	-2.0287	0.82075	-2.0001	0.64457	0.22598	-0.53552	0.66355	5.449	-3.7382	-0.27735	2.5025	-2.8216	2.5847	-1.4381	-4.7785	-2.8269	-1.8624	1.5663	-9.5661
107	12.141	131.58	-1.8251	-2.0483	0.85045	-1.9754	0.62342	0.21345	-0.52398	0.7223	5.4832	-3.7233	-0.28869	2.5402	-2.8681	2.6053	-1.4953	-4.8303	-2.8809	-1.8139	1.5913	-9.6503
108	12.216	129.47	-1.8555	-2.0662	0.87822	-1.9519	0.60292	0.20234	-0.51373	0.77857	5.5119	-3.7053	-0.2985	2.5743	-2.9107	2.6238	-1.55	-4.8765	-2.9302	-1.7662	1.6142	-9.7231
109	12.28	127.42	-1.886	-2.0824	0.90418	-1.9294	0.58309	0.1925	-0.50465	0.83238	5.5356	-3.6845	-0.30696	2.6051	-2.9497	2.6404	-1.6022	-4.9174	-2.9749	-1.7192	1.6349	-9.7852
110	12.334	125.42	-1.9164	-2.0971	0.92844	-1.908	0.56392	0.18381	-0.49659	0.88376	5.5547	-3.6612	-0.3142	2.6327	-2.9851	2.6551	-1.6519	-4.9532	-3.0152	-1.673	1.6538	-9.837
111	12.379	123.46	-1.9464	-2.1103	0.95109	-1.8874	0.54542	0.17616	-0.48943	0.93275	5.5693	-3.6355	-0.32036	2.6572	-3.0173	2.668	-1.6991	-4.9841	-3.0512	-1.6276	1.6707	-9.8792
112	12.414	121.55	-1.976	-2.122	0.97222	-1.8678	0.52757	0.16944	-0.48305	0.97939	5.5797	-3.6077	-0.32553	2.6787	-3.0463	2.6793	-1.7439	-5.0103	-3.0831	-1.583	1.6859	-9.9124
113	12.441	119.68	-2.0048	-2.1323	0.99191	-1.8489	0.51037	0.16357	-0.47737	1.0237	5.5863	-3.5781	-0.32981	2.6976	-3.0725	2.6889	-1.7863	-5.0322	-3.1111	-1.5393	1.6994	-9.937
114	12.459	117.85	-2.0328	-2.1412	1.0103	-1.8307	0.49381	0.15847	-0.47231	1.0659	5.5893	-3.5468	-0.33329	2.7137	-3.0959	2.6969	-1.8264	-5.0498	-3.1354	-1.4964	1.7113	-9.9538
115	12.47	116.06	-2.0599	-2.1489	1.0273	-1.8133	0.47788	0.15406	-0.46778	1.1058	5.5889	-3.514	-0.33603	2.7274	-3.1167	2.7034	-1.8642	-5.0635	-3.1561	-1.4543	1.7218	-9.9631
116	12.473	114.32	-2.0861	-2.1554	1.0432	-1.7965	0.46255	0.15029	-0.46373	1.1437	5.5854	-3.4799	-0.3381	2.7388	-3.1351	2.7086	-1.8998	-5.0734	-3.1735	-1.4131	1.7308	-9.9656
117	12.47	112.6	-2.1112	-2.1606	1.0579	-1.7802	0.44782	0.14709	-0.46011	1.1795	5.5789	-3.4446	-0.33955	2.7479	-3.1512	2.7123	-1.9333	-5.0799	-3.1877	-1.3727	1.7385	-9.9617
118	12.46	110.93	-2.1352	-2.1647	1.0716	-1.7645	0.43367	0.14443	-0.45686	1.2134	5.5697	-3.4083	-0.34043	2.7549	-3.1651	2.7148	-1.9647	-5.0831	-3.1989	-1.3332	1.745	-9.9519
119	12.444	109.28	-2.1581	-2.1678	1.0842	-1.7493	0.42007	0.14226	-0.45395	1.2454	5.5579	-3.3711	-0.34077	2.76	-3.177	2.716	-1.994	-5.0833	-3.2073	-1.2946	1.7502	-9.9366
120	12.423	107.67	-2.1798	-2.1698	1.0959	-1.7346	0.40702	0.14053	-0.45134	1.2755	5.5437	-3.3331	-0.34063	2.7631	-3.1869	2.7161	-2.0215	-5.0806	-3.2131	-1.2568	1.7544	-9.9163
121	12.396	106.09	-2.2004	-2.1708	1.1067	-1.7203	0.3945	0.13921	-0.449	1.3039	5.5273	-3.2944	-0.34002	2.7646	-3.1951	2.715	-2.0471	-5.0752	-3.2164	-1.2199	1.7575	-9.8913
122	12.364	104.54	-2.2199	-2.1709	1.1166	-1.7064	0.38248	0.13828	-0.44691	1.3307	5.5089	-3.2551	-0.33899	2.7644	-3.2015	2.7129	-2.0708	-5.0674	-3.2174	-1.1838	1.7597	-9.862
123	12.328	103.02	-2.2383	-2.1701	1.1257	-1.6929	0.37095	0.1377	-0.44504	1.3558	5.4885	-3.2154	-0.33755	2.7627	-3.2063	2.7097	-2.0929	-5.0573	-3.2163	-1.1486	1.7609	-9.8288
124	12.288	101.53	-2.2555	-2.1684	1.134	-1.6796	0.3599	0.13745	-0.44338	1.3794	5.4664	-3.1752	-0.33573	2.7595	-3.2096	2.7056	-2.1133	-5.045	-3.2131	-1.1143	1.7613	-9.792
125	12.244	100.06	-2.2717	-2.1659	1.1416	-1.6668	0.3493	0.1375	-0.44191	1.4014	5.4426	-3.1347	-0.33356	2.755	-3.2115	2.7007	-2.1321	-5.0308	-3.2081	-1.0807	1.7609	-9.7519
126	12.196	98.624	-2.2868	-2.1626	1.1485	-1.6542	0.33914	0.13784	-0.44061	1.4221	5.4173	-3.094	-0.33105	2.7492	-3.2121	2.6948	-2.1493	-5.0147	-3.2014	-1.048	1.7597	-9.7088
127	12.144	97.209	-2.3009	-2.1586	1.1547	-1.6418	0.32941	0.13844	-0.43947	1.4414	5.3906	-3.053	-0.32822	2.7422	-3.2114	2.6881	-2.1651	-4.997	-3.193	-1.016	1.7579	-9.6629
128	12.09	95.818	-2.314	-2.1538	1.1604	-1.6298	0.32008	0.1393	-0.43849	1.4594	5.3625	-3.0119	-0.32509	2.7341	-3.2095	2.6807	-2.1796	-4.9777	-3.1832	-0.98491	1.7553	-9.6145
129	12.032	94.45	-2.3261	-2.1484	1.1654	-1.6179	0.31115	0.14038	-0.43764	1.4761	5.3333	-2.9707	-0.32168	2.725	-3.2065	2.6725	-2.1926	-4.957	-3.172	-0.95455	1.7522	-9.5638
130	11.972	93.104	-2.3372	-2.1423	1.1698	-1.6063	0.3026	0.14169	-0.43694	1.4917	5.3029	-2.9294	-0.31799	2.7149	-3.2025	2.6637	-2.2044	-4.9349	-3.1595	-0.92495	1.7485	-9.5111
131	11.91	91.78	-2.3475	-2.1357	1.1738	-1.5949	0.29441	0.1432	-0.43635	1.5061	5.2715	-2.8882	-0.31405	2.704	-3.1975	2.6542	-2.215	-4.9117	-3.1458	-0.89611	1.7442	-9.4565
132	11.845	90.477	-2.3569	-2.1285	1.1772	-1.5837	0.28657	0.14491	-0.4359	1.5194	5.2391	-2.847	-0.30986	2.6921	-3.1915	2.6441	-2.2244	-4.8874	-3.1311	-0.868	1.7395	-9.4002
133	11.778	89.194	-2.3654	-2.1207	1.1801	-1.5727	0.27906	0.14679	-0.43555	1.5317	5.2059	-2.8058	-0.30544	2.6795	-3.1847	2.6334	-2.2327	-4.862	-3.1154	-0.84062	1.7343	-9.3424
134	11.71	87.93	-2.3732	-2.1124	1.1826	-1.5618	0.27188	0.14886	-0.43532	1.543	5.1718	-2.7648	-0.3008	2.6662	-3.177	2.6222	-2.2399	-4.8358	-3.0988	-0.81394	1.7287	-9.2832
135	11.639	86.686	-2.3801	-2.1037	1.1846	-1.5511	0.26501	0.15108	-0.43519	1.5533	5.1371	-2.7239	-0.29596	2.6522	-3.1687	2.6104	-2.2462	-4.8088	-3.0814	-0.78797	1.7226	-9.2229
136	11.567	85.46	-2.3864	-2.0945	1.1862	-1.5406	0.25844	0.15346	-0.43517	1.5627	5.1017	-2.6832	-0.29092	2.6376	-3.1596	2.598	-2.2515	-4.7809	-3.0632	-0.76267	1.7162	-9.1615
137	11.493	84.252	-2.392	-2.0848	1.1875	-1.5301	0.25218	0.15601	-0.43527	1.5712	5.0657	-2.6426	-0.28572	2.6223	-3.1498	2.5851	-2.2558	-4.7524	-3.0443	-0.73801	1.7093	-9.0991
138	11.418	83.061	-2.397	-2.0747	1.1883	-1.5198	0.24624	0.15871	-0.43549	1.5788	5.0291	-2.6022	-0.28037	2.6064	-3.1395	2.5717	-2.2593	-4.7233	-3.0248	-0.71397	1.7021	-9.0358
139	11.342	81.886	-2.4015	-2.0642	1.1889	-1.5096	0.24064	0.16159	-0.43584	1.5855	4.9922	-2.562	-0.27489	2.59	-3.1287	2.5577	-2.2619	-4.6935	-3.0046	-0.69049	1.6945	-8.9718
140	11.264	80.728	-2.4053	-2.0532	1.1893	-1.4994	0.23539	0.16463	-0.4363	1.5914	4.9548	-2.5219	-0.26929	2.5731	-3.1174	2.5431	-2.2638	-4.6631	-2.9839	-0.66754	1.6866	-8.907
141	11.185	79.585	-2.4086	-2.0417	1.1895	-1.4892	0.23051	0.16783	-0.43685	1.5966	4.9171	-2.4819	-0.26359	2.5558	-3.1056	2.5282	-2.2648	-4.6321	-2.9625	-0.64508	1.6784	-8.8416
142	11.105	78.458	-2.4114	-2.0297	1.1895	-1.479	0.22598	0.17117	-0.43746	1.6011	4.8791	-2.442	-0.25779	2.538	-3.0934	2.5129	-2.2651	-4.6006	-2.9405	-0.6231	1.6699	-8.7756
143	11.024	77.345	-2.4136	-2.0173	1.1894	-1.4689	0.22176	0.17463	-0.43814	1.605	4.8408	-2.4022	-0.2519	2.5199	-3.0807	2.4972	-2.2647	-4.5686	-2.918	-0.60162	1.6613	-8.7091
144	10.942	76.247	-2.4153	-2.0045	1.1891	-1.4589	0.21782	0.1782	-0.43889	1.6083	4.8022	-2.3626	-0.24594	2.5014	-3.0676	2.4812	-2.2637	-4.5361	-2.8951	-0.58066	1.6525	-8.6422
145	10.86	75.163	-2.4166	-1.9914	1.1886	-1.449	0.21415	0.18187	-0.43968	1.611	4.7634	-2.323	-0.23993	2.4827	-3.0541	2.4648	-2.262	-4.5032	-2.8716	-0.56022	1.6435	-8.575
146	10.777	74.092	-2.4174	-1.978	1.1879	-1.439	0.21073	0.18565	-0.44053	1.6131	4.7244	-2.2837	-0.23386	2.4636	-3.0403	2.4482	-2.2597	-4.47	-2.8478	-0.54028	1.6344	-8.5075
147	10.693	73.035	-2.4178	-1.9643	1.1871	-1.4292	0.20755	0.18952	-0.44143	1.6148	4.6852	-2.2444	-0.22775	2.4444	-3.0262	2.4313	-2.2569	-4.4365	-2.8236	-0.52084	1.6252	-8.4398
148	10.609	71.99	-2.4178	-1.9503	1.186	-1.4194	0.2046	0.19348	-0.44237	1.616	4.6459	-2.2054	-0.2216	2.4249	-3.0118	2.4142	-2.2536	-4.4027	-2.799	-0.50188	1.6159	-8.3719
149	10.524	70.958	-2.4174	-1.936	1.1848	-1.4097	0.20188	0.19752	-0.44336	1.6168	4.6065	-2.1665	-0.21544	2.4053	-2.9971	2.3968	-2.2497	-4.3688	-2.7742	-0.4834	1.6065	-8.3038
150	10.439	69.938	-2.4166	-1.9215	1.1834	-1.4	0.19939	0.20164	-0.44439	1.6172	4.5669	-2.1278	-0.20926	2.3855	-2.9822	2.3792	-2.2453	-4.3346	-2.749	-0.46539	1.597	-8.2357
151	10.353	68.93	-2.4155	-1.9068	1.1819	-1.3903	0.1971	0.20584	-0.44547	1.6171	4.5273	-2.0893	-0.20307	2.3655	-2.967	2.3615	-2.2405	-4.3003	-2.7237	-0.44782	1.5874	-8.1675
152	10.268	67.934	-2.414	-1.8918	1.1803	-1.3807	0.19502	0.21011	-0.4466	1.6167	4.4877	-2.051	-0.19688	2.3454	-2.9516	2.3435	-2.2353	-4.2658	-2.6981	-0.43068	1.5778	-8.0994
153	10.182	66.949	-2.4122	-1.8767	1.1785	-1.3712	0.19315	0.21446	-0.44777	1.6159	4.448	-2.013	-0.1907	2.3252	-2.936	2.3254	-2.2296	-4.2313	-2.6724	-0.41396	1.5681	-8.0312
154	10.096	65.975	-2.4102	-1.8613	1.1766	-1.3617	0.19147	0.21887	-0.44898	1.6148	4.4084	-1.9751	-0.18453	2.3049	-2.9202	2.3071	-2.2235	-4.1967	-2.6465	-0.39765	1.5584	-7.9631
155	10.009	65.012	-2.4078	-1.8457	1.1745	-1.3522	0.18997	0.22336	-0.45024	1.6134	4.3687	-1.9375	-0.17838	2.2844	-2.9042	2.2887	-2.217	-4.1619	-2.6205	-0.38173	1.5486	-7.8952
156	9.9231	64.06	-2.4051	-1.83	1.1724	-1.3428	0.18867	0.22791	-0.45154	1.6116	4.3291	-1.9002	-0.17225	2.2639	-2.8881	2.2702	-2.2102	-4.1272	-2.5944	-0.36619	1.5388	-7.8273
157	9.8368	63.118	-2.4022	-1.8141	1.1702	-1.3334	0.18754	0.23253	-0.45288	1.6096	4.2895	-1.8631	-0.16614	2.2434	-2.8718	2.2515	-2.203	-4.0924	-2.5682	-0.35102	1.529	-7.7596
158	9.7504	62.186	-2.399	-1.7981	1.1679	-1.324	0.18658	0.2372	-0.45426	1.6073	4.25	-1.8262	-0.16006	2.2228	-2.8555	2.2328	-2.1954	-4.0575	-2.5419	-0.33621	1.5192	-7.692
159	9.6641	61.263	-2.3956	-1.7819	1.1656	-1.3147	0.18579	0.24194	-0.45568	1.6047	4.2106	-1.7896	-0.15402	2.2021	-2.839	2.2139	-2.1876	-4.0227	-2.5156	-0.32174	1.5094	-7.6247
160	9.5778	60.351	-2.3919	-1.7656	1.1631	-1.3055	0.18517	0.24672	-0.45714	1.6019	4.1713	-1.7532	-0.14801	2.1814	-2.8225	2.195	-2.1794	-3.9879	-2.4892	-0.30761	1.4996	-7.5576
161	9.4916	59.448	-2.388	-1.7492	1.1606	-1.2962	0.18471	0.25157	-0.45863	1.5989	4.1321	-1.7171	-0.14203	2.1606	-2.8059	2.176	-2.1709	-3.953	-2.4628	-0.2938	1.4897	-7.4906
162	9.4055	58.554	-2.3839	-1.7326	1.1581	-1.287	0.1844	0.25646	-0.46016	1.5956	4.093	-1.6813	-0.1361	2.1399	-2.7892	2.1569	-2.1622	-3.9182	-2.4364	-0.28031	1.4799	-7.424
163	9.3195	57.669	-2.3796	-1.7159	1.1555	-1.2779	0.18424	0.2614	-0.46173	1.5921	4.054	-1.6457	-0.1302	2.1191	-2.7724	2.1378	-2.1532	-3.8835	-2.41	-0.26712	1.47	-7.3576
164	9.2337	56.793	-2.3751	-1.6991	1.1529	-1.2688	0.18423	0.26638	-0.46333	1.5884	4.0152	-1.6103	-0.12435	2.0983	-2.7557	2.1186	-2.1439	-3.8488	-2.3836	-0.25422	1.4602	-7.2914
165	9.1481	55.926	-2.3704	-1.6822	1.1502	-1.2597	0.18436	0.27141	-0.46496	1.5845	3.9765	-1.5753	-0.11855	2.0775	-2.7389	2.0994	-2.1343	-3.8141	-2.3572	-0.24161	1.4504	-7.2256
166	9.0627	55.067	-2.3655	-1.6653	1.1475	-1.2506	0.18463	0.27648	-0.46663	1.5804	3.938	-1.5405	-0.11278	2.0567	-2.722	2.0801	-2.1246	-3.7795	-2.3309	-0.22927	1.4406	-7.16
167	8.9775	54.217	-2.3604	-1.6482	1.1448	-1.2416	0.18503	0.28158	-0.46833	1.5761	3.8997	-1.5059	-0.10707	2.0359	-2.7052	2.0608	-2.1146	-3.745	-2.3046	-0.21721	1.4308	-7.0947
168	8.8925	53.375	-2.3552	-1.6311	1.1421	-1.2327	0.18557	0.28673	-0.47006	1.5717	3.8616	-1.4716	-0.1014	2.0152	-2.6883	2.0415	-2.1044	-3.7106	-2.2783	-0.2054	1.421	-7.0298
169	8.8078	52.541	-2.3498	-1.6139	1.1393	-1.2237	0.18623	0.2919	-0.47181	1.567	3.8236	-1.4376	-0.095774	1.9944	-2.6715	2.0221	-2.094	-3.6762	-2.2521	-0.19384	1.4113	-6.9651
170	8.7233	51.714	-2.3442	-1.5966	1.1366	-1.2148	0.18702	0.29711	-0.4736	1.5622	3.7858	-1.4038	-0.090196	1.9737	-2.6546	2.0028	-2.0834	-3.642	-2.226	-0.18252	1.4015	-6.9008
171	8.6392	50.896	-2.3385	-1.5793	1.1338	-1.206	0.18793	0.30234	-0.47541	1.5573	3.7483	-1.3703	-0.084666	1.9529	-2.6378	1.9834	-2.0726	-3.6078	-2.1999	-0.17144	1.3918	-6.8368
172	8.5553	50.085	-2.3326	-1.5619	1.1311	-1.1972	0.18895	0.3076	-0.47724	1.5522	3.7109	-1.3371	-0.079182	1.9322	-2.621	1.9641	-2.0616	-3.5738	-2.1739	-0.16059	1.3821	-6.7732
173	8.4718	49.281	-2.3267	-1.5444	1.1283	-1.1884	0.19009	0.31289	-0.47911	1.5469	3.6738	-1.3041	-0.073744	1.9115	-2.6042	1.9447	-2.0505	-3.5398	-2.148	-0.14995	1.3724	-6.7099
174	8.3886	48.485	-2.3205	-1.5269	1.1256	-1.1796	0.19134	0.31819	-0.48099	1.5415	3.6368	-1.2714	-0.068352	1.8909	-2.5874	1.9253	-2.0392	-3.506	-2.1222	-0.13953	1.3628	-6.6469
175	8.3057	47.696	-2.3143	-1.5094	1.1228	-1.171	0.1927	0.32352	-0.4829	1.536	3.6001	-1.2389	-0.063005	1.8703	-2.5707	1.906	-2.0277	-3.4724	-2.0964	-0.12931	1.3531	-6.5843
176	8.2232	46.914	-2.3079	-1.4918	1.1201	-1.1623	0.19417	0.32886	-0.48482	1.5303	3.5637	-1.2067	-0.057703	1.8497	-2.554	1.8867	-2.0161	-3.4388	-2.0707	-0.11929	1.3435	-6.5221
177	8.1411	46.139	-2.3013	-1.4742	1.1174	-1.1537	0.19574	0.33421	-0.48677	1.5245	3.5274	-1.1747	-0.052444	1.8291	-2.5373	1.8674	-2.0044	-3.4054	-2.0452	-0.10946	1.3339	-6.4601
178	8.0593	45.371	-2.2947	-1.4566	1.1147	-1.1451	0.19741	0.33958	-0.48874	1.5185	3.4915	-1.1431	-0.047228	1.8086	-2.5207	1.8481	-1.9925	-3.3722	-2.0197	-0.099816	1.3243	-6.3986
179	7.9779	44.609	-2.2879	-1.4389	1.1121	-1.1366	0.19918	0.34496	-0.49072	1.5124	3.4557	-1.1116	-0.042054	1.7881	-2.5042	1.8289	-1.9805	-3.3391	-1.9943	-0.09035	1.3148	-6.3374
180	7.8969	43.854	-2.2811	-1.4212	1.1095	-1.1281	0.20104	0.35034	-0.49273	1.5062	3.4202	-1.0804	-0.036921	1.7676	-2.4876	1.8097	-1.9684	-3.3061	-1.969	-0.081056	1.3052	-6.2765
181	7.8163	43.106	-2.2741	-1.4035	1.1069	-1.1197	0.203	0.35573	-0.49474	1.4999	3.385	-1.0495	-0.031827	1.7471	-2.4711	1.7905	-1.9561	-3.2733	-1.9438	-0.071928	1.2957	-6.216
182	7.7361	42.364	-2.267	-1.3858	1.1044	-1.1113	0.20504	0.36112	-0.49677	1.4934	3.35	-1.0188	-0.026772	1.7267	-2.4547	1.7714	-1.9438	-3.2407	-1.9188	-0.062961	1.2861	-6.1558
183	7.6564	41.628	-2.2598	-1.3681	1.1018	-1.1029	0.20718	0.36651	-0.49882	1.4868	3.3153	-0.98841	-0.021754	1.7064	-2.4383	1.7523	-1.9313	-3.2083	-1.8938	-0.054147	1.2766	-6.0961
184	7.577	40.899	-2.2525	-1.3503	1.0994	-1.0946	0.20939	0.37189	-0.50087	1.48	3.2808	-0.95825	-0.016771	1.686	-2.422	1.7332	-1.9188	-3.176	-1.8689	-0.045483	1.2671	-6.0366
185	7.4981	40.175	-2.2451	-1.3326	1.097	-1.0864	0.2117	0.37728	-0.50294	1.4732	3.2466	-0.92833	-0.011823	1.6657	-2.4057	1.7142	-1.9061	-3.1439	-1.8442	-0.036961	1.2576	-5.9775
186	7.4197	39.458	-2.2375	-1.3149	1.0946	-1.0782	0.21408	0.38265	-0.50502	1.4662	3.2127	-0.89866	-0.006907	1.6454	-2.3895	1.6953	-1.8934	-3.1119	-1.8195	-0.028578	1.2481	-5.9188
187	7.3417	38.746	-2.2299	-1.2972	1.0923	-1.07	0.21654	0.38802	-0.5071	1.459	3.179	-0.86924	-0.0020225	1.6251	-2.3734	1.6764	-1.8806	-3.0802	-1.795	-0.020326	1.2386	-5.8604
188	7.2641	38.041	-2.2222	-1.2795	1.09	-1.062	0.21909	0.39337	-0.50919	1.4518	3.1457	-0.84006	0.0028325	1.6049	-2.3573	1.6575	-1.8677	-3.0486	-1.7706	-0.012202	1.2292	-5.8023
189	7.187	37.341	-2.2144	-1.2618	1.0878	-1.0539	0.2217	0.39871	-0.51129	1.4444	3.1126	-0.81114	0.0076595	1.5846	-2.3413	1.6388	-1.8548	-3.0172	-1.7462	-0.0042003	1.2197	-5.7446
190	7.1104	36.647	-2.2065	-1.2442	1.0856	-1.0459	0.22439	0.40404	-0.51339	1.4369	3.0798	-0.78245	0.01246	1.5644	-2.3254	1.6201	-1.8418	-2.986	-1.722	0.0036843	1.2102	-5.6873
191	7.0342	35.958	-2.1985	-1.2265	1.0835	-1.038	0.22715	0.40934	-0.5155	1.4292	3.0472	-0.75402	0.017237	1.5443	-2.3096	1.6014	-1.8287	-2.955	-1.6979	0.011457	1.2007	-5.6302
192	6.9585	35.276	-2.1904	-1.2089	1.0814	-1.0301	0.22998	0.41463	-0.51761	1.4214	3.015	-0.72582	0.02199	1.5241	-2.2938	1.5829	-1.8155	-2.9241	-1.674	0.019121	1.1913	-5.5735
193	6.8833	34.598	-2.1822	-1.1914	1.0794	-1.0223	0.23288	0.41988	-0.51972	1.4135	2.983	-0.69787	0.026722	1.504	-2.2782	1.5644	-1.8023	-2.8934	-1.6501	0.026683	1.1818	-5.5172
194	6.8086	33.926	-2.174	-1.1738	1.0775	-1.0145	0.23584	0.42512	-0.52182	1.4055	2.9513	-0.67017	0.031428	1.4839	-2.2626	1.546	-1.7891	-2.8629	-1.6263	0.034146	1.1724	-5.4612
195	6.7344	33.259	-2.1656	-1.1564	1.0756	-1.0068	0.23887	0.43032	-0.52392	1.3974	2.9199	-0.6427	0.036104	1.4639	-2.2471	1.5277	-1.7758	-2.8326	-1.6026	0.041515	1.1629	-5.4055
196	6.6607	32.598	-2.1571	-1.1389	1.0739	-0.99917	0.24195	0.4355	-0.52601	1.3891	2.8888	-0.61547	0.040745	1.4439	-2.2317	1.5095	-1.7625	-2.8025	-1.5791	0.048795	1.1535	-5.3501
197	6.5875	31.942	-2.1486	-1.1215	1.0721	-0.99159	0.2451	0.44064	-0.52809	1.3807	2.8579	-0.58848	0.045348	1.4239	-2.2165	1.4914	-1.7491	-2.7725	-1.5556	0.055989	1.1441	-5.2951
198	6.5148	31.291	-2.1399	-1.1042	1.0705	-0.98407	0.24831	0.44575	-0.53016	1.3723	2.8274	-0.56173	0.049907	1.404	-2.2013	1.4734	-1.7357	-2.7428	-1.5323	0.063102	1.1348	-5.2404
199	6.4427	30.645	-2.1312	-1.0869	1.0689	-0.97662	0.25157	0.45081	-0.5322	1.3637	2.7971	-0.53522	0.054418	1.3841	-2.1863	1.4555	-1.7222	-2.7132	-1.5091	0.070139	1.1254	-5.1859
200	6.371	30.004	-2.1224	-1.0697	1.0673	-0.96924	0.25488	0.45584	-0.53423	1.3551	2.7671	-0.50895	0.058877	1.3642	-2.1713	1.4377	-1.7088	-2.6837	-1.4859	0.077103	1.1161	-5.1319
201	6.2999	29.368	-2.1135	-1.0526	1.0659	-0.96193	0.25822	0.46083	-0.53623	1.3463	2.7374	-0.48291	0.06328	1.3444	-2.1565	1.42	-1.6952	-2.6545	-1.4629	0.084003	1.1067	-5.0781
202	6.2293	28.737	-2.1045	-1.0355	1.0645	-0.95471	0.26159	0.46577	-0.5382	1.3375	2.708	-0.45711	0.067621	1.3246	-2.1418	1.4025	-1.6816	-2.6254	-1.44	0.090846	1.0974	-5.0246
203	6.1592	28.111	-2.0954	-1.0185	1.0631	-0.94757	0.26498	0.47068	-0.54015	1.3286	2.6788	-0.43154	0.071896	1.3049	-2.1272	1.385	-1.668	-2.5965	-1.4171	0.097639	1.0882	-4.9715
204	6.0897	27.49	-2.0862	-1.0015	1.0618	-0.94052	0.26839	0.47554	-0.54206	1.3196	2.65	-0.40621	0.076102	1.2852	-2.1128	1.3677	-1.6543	-2.5677	-1.3944	0.10439	1.0789	-4.9187
205	6.0208	26.874	-2.077	-0.98466	1.0606	-0.93357	0.2718	0.48035	-0.54393	1.3105	2.6214	-0.38111	0.080233	1.2656	-2.0984	1.3505	-1.6406	-2.5392	-1.3718	0.11111	1.0697	-4.8662
206	5.9523	26.262	-2.0677	-0.96788	1.0594	-0.92672	0.27521	0.48513	-0.54577	1.3013	2.5931	-0.35624	0.084286	1.246	-2.0842	1.3335	-1.6268	-2.5108	-1.3493	0.1178	1.0605	-4.814
207	5.8845	25.655	-2.0584	-0.95117	1.0583	-0.91998	0.27861	0.48986	-0.54757	1.2921	2.5651	-0.33161	0.088255	1.2264	-2.0702	1.3166	-1.613	-2.4825	-1.3268	0.12448	1.0513	-4.7621
208	5.8172	25.053	-2.049	-0.93454	1.0572	-0.91335	0.282	0.49455	-0.54932	1.2828	2.5374	-0.30721	0.092138	1.2069	-2.0562	1.2998	-1.5991	-2.4545	-1.3045	0.13114	1.0422	-4.7105
209	5.7504	24.455	-2.0396	-0.918	1.0562	-0.90683	0.28536	0.49919	-0.55102	1.2735	2.5099	-0.28304	0.095929	1.1875	-2.0424	1.2832	-1.5852	-2.4266	-1.2823	0.1378	1.033	-4.6593
210	5.6843	23.862	-2.0301	-0.90153	1.0552	-0.90044	0.2887	0.50379	-0.55268	1.2641	2.4828	-0.25911	0.099624	1.1681	-2.0287	1.2667	-1.5712	-2.3988	-1.2602	0.14446	1.0239	-4.6083
211	5.6187	23.274	-2.0207	-0.88515	1.0543	-0.89418	0.292	0.50835	-0.55428	1.2546	2.456	-0.2354	0.10323	1.1488	-2.0152	1.2503	-1.5571	-2.3712	-1.2382	0.15113	1.0148	-4.5577
212	5.5537	22.69	-2.0111	-0.86885	1.0535	-0.88805	0.29525	0.51285	-0.55584	1.2451	2.4294	-0.21193	0.10674	1.1295	-2.0018	1.2341	-1.543	-2.3438	-1.2163	0.15781	1.0057	-4.5074
213	5.4893	22.11	-2.0016	-0.85263	1.0527	-0.88205	0.29845	0.51732	-0.55734	1.2355	2.4032	-0.18868	0.11017	1.1104	-1.9884	1.218	-1.5288	-2.3166	-1.1944	0.16452	0.99661	-4.4573
214	5.4254	21.535	-1.992	-0.8365	1.052	-0.8762	0.30159	0.52174	-0.5588	1.2259	2.3773	-0.16567	0.11353	1.0913	-1.9752	1.2021	-1.5145	-2.2894	-1.1727	0.17127	0.9875	-4.4076
215	5.3622	20.964	-1.9825	-0.82046	1.0513	-0.8705	0.30467	0.52611	-0.5602	1.2163	2.3517	-0.14288	0.11682	1.0722	-1.9621	1.1863	-1.5002	-2.2625	-1.1511	0.17803	0.97839	-4.3582
216	5.2996	20.398	-1.9729	-0.80449	1.0508	-0.86494	0.30766	0.53045	-0.56155	1.2066	2.3264	-0.12031	0.12004	1.0533	-1.9492	1.1706	-1.4859	-2.2357	-1.1296	0.18482	0.96926	-4.3091
217	5.2376	19.835	-1.9633	-0.78861	1.0503	-0.85955	0.31056	0.53475	-0.56284	1.1969	2.3015	-0.097965	0.12322	1.0345	-1.9363	1.1551	-1.4714	-2.209	-1.1082	0.19162	0.96011	-4.2603
218	5.1762	19.278	-1.9538	-0.77281	1.05	-0.8543	0.31336	0.53902	-0.56408	1.1872	2.2768	-0.075835	0.12635	1.0157	-1.9235	1.1398	-1.4569	-2.1825	-1.0868	0.19842	0.95095	-4.2117
219	5.1154	18.724	-1.9442	-0.75707	1.0498	-0.84923	0.31605	0.54327	-0.56526	1.1775	2.2525	-0.053917	0.12944	0.99711	-1.9108	1.1246	-1.4424	-2.1561	-1.0656	0.20521	0.94177	-4.1635
220	5.0552	18.174	-1.9346	-0.7414	1.0497	-0.84431	0.31862	0.5475	-0.56638	1.1677	2.2286	-0.03221	0.13249	0.97859	-1.8982	1.1096	-1.4278	-2.1298	-1.0444	0.21198	0.93256	-4.1156
221	4.9957	17.629	-1.925	-0.72577	1.0497	-0.83957	0.32107	0.55172	-0.56744	1.158	2.2049	-0.01071	0.13553	0.9602	-1.8856	1.0948	-1.4131	-2.1037	-1.0233	0.21872	0.92333	-4.0679
222	4.9368	17.088	-1.9155	-0.7102	1.0499	-0.83501	0.32338	0.55592	-0.56843	1.1482	2.1816	0.010586	0.13854	0.94192	-1.8732	1.0801	-1.3984	-2.0776	-1.0023	0.22543	0.91407	-4.0205
223	4.8785	16.551	-1.9059	-0.69466	1.0503	-0.83062	0.32554	0.56013	-0.56937	1.1384	2.1586	0.031681	0.14154	0.92376	-1.8608	1.0655	-1.3836	-2.0518	-0.98134	0.2321	0.90478	-3.9734
224	4.8209	16.018	-1.8964	-0.67916	1.0508	-0.82642	0.32754	0.56433	-0.57023	1.1286	2.136	0.052578	0.14451	0.90571	-1.8485	1.0511	-1.3687	-2.0261	-0.96047	0.23871	0.89546	-3.9265
225	4.7639	15.49	-1.8869	-0.66368	1.0514	-0.8224	0.32938	0.56853	-0.57104	1.1188	2.1136	0.073278	0.14746	0.88777	-1.8362	1.0368	-1.3538	-2.0005	-0.93967	0.24527	0.88612	-3.88
226	4.7076	14.965	-1.8774	-0.64823	1.0523	-0.81856	0.33107	0.57274	-0.57177	1.109	2.0916	0.093782	0.15037	0.86994	-1.824	1.0226	-1.3388	-1.9751	-0.91893	0.25176	0.87673	-3.8337
227	4.652	14.444	-1.8679	-0.63278	1.0533	-0.8149	0.3326	0.57696	-0.57245	1.0992	2.0699	0.11409	0.15325	0.85221	-1.8118	1.0086	-1.3238	-1.9499	-0.89826	0.25818	0.86731	-3.7876
228	4.597	13.927	-1.8584	-0.61735	1.0544	-0.81141	0.33398	0.58118	-0.57305	1.0893	2.0485	0.1342	0.15609	0.83458	-1.7997	0.99475	-1.3088	-1.9249	-0.87765	0.26453	0.85786	-3.7419
229	4.5427	13.415	-1.849	-0.60193	1.0558	-0.80808	0.3352	0.5854	-0.57359	1.0793	2.0274	0.15412	0.15889	0.81705	-1.7876	0.98099	-1.2937	-1.9	-0.8571	0.27081	0.84836	-3.6964
230	4.489	12.906	-1.8395	-0.58651	1.0573	-0.80491	0.33627	0.58961	-0.57406	1.0694	2.0066	0.17383	0.16163	0.79961	-1.7756	0.96735	-1.2787	-1.8754	-0.83661	0.27702	0.83883	-3.6512
231	4.4361	12.401	-1.8301	-0.5711	1.059	-0.80189	0.33719	0.59381	-0.57446	1.0594	1.9861	0.19335	0.16433	0.78228	-1.7636	0.95382	-1.2636	-1.8509	-0.81617	0.28314	0.82927	-3.6063
232	4.3838	11.9	-1.8207	-0.55571	1.0609	-0.79902	0.33796	0.59801	-0.57479	1.0493	1.966	0.21267	0.16697	0.76503	-1.7516	0.94039	-1.2485	-1.8266	-0.7958	0.28918	0.81968	-3.5617
233	4.3323	11.403	-1.8113	-0.54031	1.0629	-0.79628	0.33858	0.60219	-0.57506	1.0392	1.9461	0.23179	0.16956	0.74787	-1.7396	0.92705	-1.2334	-1.8025	-0.77548	0.29514	0.81007	-3.5173
234	4.2814	10.909	-1.8019	-0.52493	1.0652	-0.79368	0.33906	0.60636	-0.57526	1.029	1.9266	0.25072	0.17211	0.7308	-1.7276	0.91379	-1.2183	-1.7787	-0.75522	0.30101	0.80045	-3.4733
235	4.2313	10.42	-1.7925	-0.50955	1.0676	-0.7912	0.3394	0.61051	-0.57542	1.0188	1.9074	0.26945	0.17461	0.71381	-1.7156	0.90059	-1.2032	-1.755	-0.73502	0.30679	0.79084	-3.4295
236	4.1819	9.9344	-1.7831	-0.49418	1.0702	-0.78886	0.33962	0.61464	-0.57552	1.0085	1.8884	0.28799	0.17708	0.6969	-1.7035	0.88745	-1.1881	-1.7315	-0.71488	0.31249	0.78122	-3.3861


==> data/mc/mc_lq1_fpa.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.50129	-15.5	-0.046159	0.05835	-0.048551	0.031013	0.0961	0.05661	-0.11214	-0.089502	-0.17336	0.16621	-0.0043423	-0.1095	0.11296	-0.085139	0.074334	0.25277	0.15629	-0.026694	-0.018973	0.32285
1	0.50142	-15.434	-0.046313	0.058141	-0.048521	0.030884	0.096043	0.056673	-0.11235	-0.089375	-0.17335	0.16646	-0.0043879	-0.1094	0.11283	-0.085129	0.074515	0.25275	0.15635	-0.026469	-0.01909	0.32279
2	0.50155	-15.367	-0.046468	0.057931	-0.04849	0.030754	0.095986	0.056736	-0.11257	-0.089247	-0.17334	0.16671	-0.0044335	-0.1093	0.1127	-0.085118	0.074695	0.25273	0.1564	-0.026244	-0.019207	0.32272
3	0.50168	-15.301	-0.046622	0.057721	-0.048459	0.030624	0.095928	0.056798	-0.11279	-0.089119	-0.17332	0.16696	-0.0044791	-0.1092	0.11257	-0.085107	0.074876	0.2527	0.15646	-0.026018	-0.019324	0.32265
4	0.50181	-15.234	-0.046776	0.05751	-0.048428	0.030494	0.09587	0.056861	-0.113	-0.088991	-0.17331	0.16721	-0.0045248	-0.1091	0.11244	-0.085096	0.075056	0.25268	0.15651	-0.025792	-0.019441	0.32257
5	0.50194	-15.168	-0.046931	0.0573	-0.048397	0.030364	0.095811	0.056924	-0.11322	-0.088862	-0.1733	0.16746	-0.0045705	-0.109	0.11231	-0.085085	0.075237	0.25265	0.15657	-0.025566	-0.019559	0.3225
6	0.50206	-15.101	-0.047085	0.057088	-0.048365	0.030233	0.095752	0.056986	-0.11343	-0.088733	-0.17328	0.1677	-0.0046162	-0.1089	0.11218	-0.085073	0.075417	0.25263	0.15662	-0.025339	-0.019676	0.32243
7	0.50219	-15.034	-0.04724	0.056877	-0.048333	0.030103	0.095693	0.057049	-0.11365	-0.088603	-0.17327	0.16795	-0.0046617	-0.1088	0.11205	-0.085061	0.075597	0.2526	0.15668	-0.025112	-0.019794	0.32235
8	0.50231	-14.968	-0.047394	0.056665	-0.048302	0.029971	0.095633	0.057111	-0.11386	-0.088473	-0.17325	0.1682	-0.0047073	-0.1087	0.11192	-0.085049	0.075778	0.25257	0.15673	-0.024884	-0.019911	0.32227
9	0.50244	-14.901	-0.047548	0.056453	-0.04827	0.02984	0.095573	0.057173	-0.11408	-0.088342	-0.17324	0.16844	-0.0047528	-0.10859	0.11179	-0.085036	0.075958	0.25254	0.15678	-0.024656	-0.020029	0.3222
10	0.50256	-14.834	-0.047703	0.056241	-0.048237	0.029708	0.095512	0.057235	-0.11429	-0.088211	-0.17322	0.16869	-0.0047983	-0.10849	0.11166	-0.085023	0.076138	0.25252	0.15683	-0.024428	-0.020146	0.32212
11	0.50268	-14.767	-0.047857	0.056028	-0.048205	0.029576	0.095451	0.057297	-0.11451	-0.08808	-0.1732	0.16894	-0.0048439	-0.10839	0.11152	-0.085009	0.076317	0.25249	0.15688	-0.024199	-0.020263	0.32204
12	0.5028	-14.7	-0.048012	0.055815	-0.048172	0.029443	0.09539	0.057358	-0.11472	-0.087948	-0.17319	0.16918	-0.0048891	-0.10828	0.11139	-0.084995	0.076497	0.25245	0.15693	-0.02397	-0.02038	0.32196
13	0.50292	-14.633	-0.048166	0.055602	-0.048139	0.029311	0.095328	0.05742	-0.11494	-0.087815	-0.17317	0.16943	-0.0049342	-0.10818	0.11126	-0.08498	0.076677	0.25242	0.15699	-0.02374	-0.020497	0.32187
14	0.50304	-14.566	-0.04832	0.055388	-0.048105	0.029178	0.095266	0.05748	-0.11515	-0.087682	-0.17315	0.16967	-0.0049787	-0.10808	0.11112	-0.084965	0.076857	0.25239	0.15704	-0.02351	-0.020614	0.32179
15	0.50315	-14.499	-0.048473	0.055173	-0.048071	0.029045	0.095204	0.057541	-0.11536	-0.087549	-0.17313	0.16992	-0.0050233	-0.10797	0.11098	-0.08495	0.077036	0.25236	0.15709	-0.02328	-0.020732	0.32171
16	0.50327	-14.432	-0.048626	0.054958	-0.048037	0.028912	0.095142	0.057602	-0.11558	-0.087415	-0.17311	0.17016	-0.0050688	-0.10787	0.11085	-0.084934	0.077216	0.25233	0.15714	-0.02305	-0.020851	0.32162
17	0.50338	-14.365	-0.048778	0.054743	-0.048002	0.028778	0.09508	0.057663	-0.11579	-0.087282	-0.17309	0.17041	-0.0051133	-0.10776	0.11071	-0.084917	0.077395	0.25229	0.15718	-0.02282	-0.020969	0.32153
18	0.5035	-14.298	-0.048931	0.054528	-0.047965	0.028644	0.095017	0.057724	-0.116	-0.087148	-0.17307	0.17065	-0.0051586	-0.10766	0.11058	-0.084901	0.077574	0.25225	0.15723	-0.02259	-0.021088	0.32145
19	0.50361	-14.231	-0.049082	0.054311	-0.047929	0.028511	0.094953	0.057785	-0.11622	-0.087012	-0.17304	0.17089	-0.0052043	-0.10755	0.11044	-0.084883	0.077754	0.25222	0.15728	-0.022357	-0.021207	0.32136
20	0.50372	-14.163	-0.049233	0.054094	-0.047893	0.028377	0.094888	0.057846	-0.11644	-0.086874	-0.17302	0.17114	-0.0052489	-0.10745	0.1103	-0.084865	0.077933	0.25218	0.15733	-0.022124	-0.021326	0.32127
21	0.50382	-14.096	-0.049384	0.053877	-0.047857	0.028245	0.094823	0.057908	-0.11665	-0.086736	-0.173	0.17138	-0.0052949	-0.10735	0.11016	-0.084846	0.078113	0.25215	0.15738	-0.021891	-0.021445	0.32118
22	0.50393	-14.029	-0.049533	0.053661	-0.047823	0.028112	0.094758	0.057973	-0.11687	-0.086599	-0.17297	0.17163	-0.0053405	-0.10724	0.11002	-0.084827	0.078294	0.25211	0.15742	-0.021659	-0.021561	0.32109
23	0.50404	-13.961	-0.049682	0.053445	-0.047789	0.027978	0.094691	0.058041	-0.11708	-0.086462	-0.17294	0.17187	-0.0053858	-0.10714	0.10988	-0.084808	0.078477	0.25207	0.15746	-0.021424	-0.021675	0.321
24	0.50414	-13.894	-0.049831	0.053232	-0.047756	0.027843	0.094621	0.058109	-0.1173	-0.086325	-0.17291	0.17211	-0.0054328	-0.10703	0.10974	-0.084791	0.078661	0.25203	0.1575	-0.021188	-0.021787	0.3209
25	0.50424	-13.826	-0.049985	0.053022	-0.047724	0.027705	0.09455	0.058175	-0.11751	-0.086186	-0.17288	0.17236	-0.0054811	-0.10692	0.10959	-0.084774	0.078844	0.25198	0.15754	-0.02095	-0.021903	0.3208
26	0.50433	-13.758	-0.050141	0.052817	-0.047691	0.027572	0.094474	0.05824	-0.11772	-0.086044	-0.17284	0.1726	-0.0055245	-0.10681	0.10944	-0.084754	0.079027	0.25194	0.15757	-0.020713	-0.022021	0.3207
27	0.50443	-13.691	-0.050297	0.052619	-0.04766	0.027439	0.094398	0.058306	-0.11793	-0.0859	-0.17281	0.17283	-0.0055655	-0.10671	0.10929	-0.084735	0.079205	0.25189	0.1576	-0.020477	-0.022141	0.3206
28	0.50452	-13.623	-0.050446	0.052418	-0.047629	0.027307	0.09432	0.058372	-0.11814	-0.085762	-0.17278	0.17306	-0.005601	-0.10659	0.10913	-0.08472	0.079379	0.25183	0.15764	-0.020241	-0.022258	0.32049
29	0.5046	-13.555	-0.050587	0.052216	-0.047597	0.027181	0.094243	0.058437	-0.11834	-0.085634	-0.17275	0.17329	-0.005637	-0.10648	0.10897	-0.084701	0.079551	0.25177	0.15768	-0.019999	-0.022367	0.32039
30	0.50468	-13.488	-0.050713	0.052017	-0.047575	0.027049	0.094163	0.058499	-0.11855	-0.085506	-0.17272	0.17352	-0.0056713	-0.10637	0.1088	-0.084678	0.079724	0.2517	0.15772	-0.01975	-0.022479	0.32027
31	0.50475	-13.42	-0.050831	0.051809	-0.047571	0.026905	0.094079	0.058556	-0.11874	-0.085385	-0.1727	0.17377	-0.0057082	-0.10627	0.10862	-0.084654	0.079903	0.25163	0.15775	-0.019491	-0.022586	0.32013
32	0.50481	-13.352	-0.05095	0.05159	-0.047571	0.026763	0.093999	0.058613	-0.11894	-0.085267	-0.17267	0.174	-0.0057609	-0.10617	0.10844	-0.084637	0.080071	0.25158	0.15777	-0.019237	-0.022686	0.31998
33	0.50486	-13.284	-0.051064	0.05136	-0.047558	0.026609	0.093921	0.058674	-0.11915	-0.085156	-0.17264	0.17422	-0.005819	-0.10606	0.10826	-0.084618	0.080223	0.25153	0.1578	-0.019003	-0.02281	0.31981
34	0.5049	-13.216	-0.05116	0.051125	-0.047536	0.026452	0.093829	0.058742	-0.11935	-0.085042	-0.17261	0.17443	-0.0058801	-0.10594	0.10808	-0.084595	0.080359	0.2515	0.1578	-0.018763	-0.02295	0.31964
35	0.50492	-13.147	-0.051247	0.05089	-0.047516	0.026289	0.093727	0.058815	-0.11954	-0.084933	-0.17254	0.17466	-0.0059226	-0.10579	0.10789	-0.084549	0.080479	0.25147	0.15779	-0.01852	-0.02306	0.31948
36	0.50493	-13.079	-0.051313	0.050655	-0.047487	0.026102	0.09361	0.058889	-0.1197	-0.084807	-0.17245	0.1749	-0.0059677	-0.10562	0.1077	-0.084497	0.080602	0.25143	0.1578	-0.018248	-0.023148	0.31932
37	0.50493	-13.011	-0.051374	0.050418	-0.047476	0.02588	0.093455	0.058988	-0.11983	-0.084644	-0.17237	0.17515	-0.0060212	-0.10544	0.10751	-0.084424	0.080726	0.25139	0.15781	-0.017972	-0.023229	0.31918
38	0.50491	-12.942	-0.051434	0.050177	-0.047475	0.02568	0.093301	0.059104	-0.11995	-0.084468	-0.17225	0.17538	-0.0060679	-0.10528	0.10731	-0.084382	0.080837	0.25132	0.15779	-0.01772	-0.023275	0.319
39	0.50486	-12.874	-0.051529	0.049962	-0.047465	0.025471	0.093156	0.059214	-0.12005	-0.0843	-0.17209	0.17557	-0.0060963	-0.10512	0.1071	-0.084304	0.080925	0.25119	0.15773	-0.017467	-0.023294	0.31881
40	0.50479	-12.805	-0.051645	0.049746	-0.047411	0.025206	0.09307	0.059343	-0.12011	-0.084123	-0.17189	0.17573	-0.0061342	-0.10495	0.10689	-0.084236	0.080962	0.25105	0.15765	-0.017178	-0.023261	0.31862
41	0.50469	-12.736	-0.051812	0.049522	-0.047317	0.024935	0.093028	0.05946	-0.12016	-0.08395	-0.17163	0.17587	-0.0061864	-0.10478	0.10666	-0.084187	0.081002	0.25087	0.15752	-0.016863	-0.023196	0.31838
42	0.50456	-12.667	-0.05197	0.049289	-0.047208	0.024669	0.092979	0.059529	-0.12023	-0.083786	-0.17139	0.17598	-0.0062736	-0.10458	0.1064	-0.084154	0.081084	0.25074	0.15735	-0.016541	-0.023145	0.31811
43	0.50438	-12.598	-0.052078	0.049057	-0.047138	0.024507	0.092953	0.059588	-0.12035	-0.083623	-0.17119	0.17609	-0.006445	-0.10431	0.10611	-0.084169	0.081144	0.25061	0.15727	-0.016228	-0.023063	0.31782
44	0.50417	-12.528	-0.052145	0.048836	-0.047052	0.024401	0.093013	0.059628	-0.1205	-0.083423	-0.17113	0.17624	-0.0066424	-0.10398	0.1058	-0.084171	0.081214	0.25038	0.15723	-0.015871	-0.022979	0.31746
45	0.5039	-12.459	-0.052127	0.04853	-0.047025	0.024333	0.093015	0.059628	-0.12056	-0.083197	-0.17103	0.17638	-0.0069162	-0.10367	0.10548	-0.084124	0.081263	0.25009	0.15718	-0.015466	-0.022912	0.31705
46	0.50355	-12.389	-0.052117	0.048181	-0.047044	0.024302	0.092851	0.059553	-0.1206	-0.082936	-0.17085	0.17651	-0.0072573	-0.10332	0.10524	-0.084088	0.081386	0.24982	0.15715	-0.015134	-0.022811	0.31657
47	0.50308	-12.319	-0.052089	0.047845	-0.047	0.024245	0.092593	0.059442	-0.12063	-0.082593	-0.17055	0.17656	-0.0076441	-0.10304	0.10496	-0.083898	0.081569	0.24957	0.15711	-0.014836	-0.022689	0.31606
48	0.50247	-12.249	-0.052007	0.047566	-0.04683	0.024156	0.092203	0.05928	-0.12061	-0.082129	-0.17019	0.17649	-0.0079062	-0.10266	0.10464	-0.083743	0.081677	0.24921	0.15707	-0.014647	-0.022563	0.31548
49	0.50171	-12.179	-0.051892	0.04732	-0.046539	0.02404	0.091668	0.059078	-0.1206	-0.081698	-0.16984	0.17648	-0.0081314	-0.10214	0.10435	-0.083592	0.081822	0.24873	0.15693	-0.014452	-0.022477	0.31484
50	0.50074	-12.108	-0.051662	0.047123	-0.046271	0.023889	0.091084	0.058862	-0.12064	-0.081455	-0.16963	0.17645	-0.0083317	-0.10146	0.10407	-0.08337	0.08195	0.24818	0.15677	-0.014257	-0.022392	0.31424
51	0.49951	-12.037	-0.051464	0.046832	-0.046011	0.023645	0.090431	0.058609	-0.12048	-0.081388	-0.1694	0.17621	-0.0085764	-0.10079	0.10372	-0.083208	0.082099	0.24751	0.15656	-0.014017	-0.022341	0.31346
52	0.49796	-11.965	-0.05125	0.046562	-0.045771	0.023079	0.089706	0.058292	-0.12018	-0.081302	-0.16898	0.17585	-0.0087725	-0.1001	0.10327	-0.082978	0.082174	0.24662	0.15636	-0.01377	-0.021978	0.31238
53	0.49602	-11.893	-0.050963	0.046265	-0.045324	0.022453	0.088987	0.058025	-0.11979	-0.081021	-0.16849	0.17532	-0.0088738	-0.099349	0.10261	-0.082662	0.082348	0.24554	0.15619	-0.013357	-0.021664	0.31093
54	0.49359	-11.82	-0.050894	0.045968	-0.044765	0.021974	0.088212	0.057862	-0.11949	-0.080672	-0.16779	0.17452	-0.008846	-0.098419	0.10186	-0.082042	0.08235	0.24428	0.15574	-0.012856	-0.021508	0.30921
55	0.49055	-11.746	-0.050975	0.045569	-0.044474	0.021422	0.087255	0.057619	-0.11914	-0.080301	-0.16663	0.17366	-0.0087733	-0.097454	0.1011	-0.081233	0.082182	0.24276	0.1549	-0.01226	-0.021458	0.30693
56	0.48675	-11.672	-0.050972	0.04472	-0.04423	0.020993	0.086153	0.057194	-0.11866	-0.079779	-0.16532	0.17252	-0.0088354	-0.096176	0.10006	-0.080308	0.081917	0.2408	0.15395	-0.011784	-0.021414	0.3042
57	0.482	-11.597	-0.05088	0.043644	-0.043951	0.020289	0.084889	0.056469	-0.1179	-0.079076	-0.16371	0.17101	-0.0090498	-0.094334	0.098724	-0.079377	0.081814	0.23832	0.15281	-0.011339	-0.021173	0.30095
58	0.4761	-11.52	-0.050616	0.042413	-0.043592	0.019012	0.083762	0.05566	-0.11705	-0.078391	-0.16197	0.16907	-0.0090846	-0.092448	0.097357	-0.078313	0.081523	0.23514	0.15123	-0.011099	-0.020791	0.29714
59	0.46884	-11.443	-0.05019	0.040748	-0.043305	0.017577	0.082845	0.055054	-0.11626	-0.077416	-0.15938	0.1667	-0.0092093	-0.09005	0.095741	-0.076732	0.080983	0.23147	0.14901	-0.010889	-0.020512	0.29268
60	0.45994	-11.364	-0.049266	0.038406	-0.042969	0.01594	0.081339	0.054471	-0.1154	-0.076477	-0.15612	0.16382	-0.0097344	-0.087481	0.09393	-0.074975	0.080442	0.22707	0.14646	-0.010795	-0.020125	0.28742
61	0.44911	-11.283	-0.048652	0.035789	-0.042821	0.014389	0.079292	0.053708	-0.11443	-0.076005	-0.15144	0.16045	-0.010007	-0.085046	0.09215	-0.072977	0.080076	0.22197	0.14365	-0.01104	-0.020281	0.28106
62	0.43588	-11.201	-0.04823	0.033047	-0.042959	0.012356	0.077395	0.052856	-0.11272	-0.075657	-0.1453	0.15655	-0.010219	-0.08161	0.089725	-0.070726	0.079576	0.21575	0.13998	-0.011095	-0.020435	0.27318
63	0.41985	-11.117	-0.048106	0.030059	-0.042737	0.010466	0.075125	0.052169	-0.11076	-0.074875	-0.13748	0.15186	-0.010792	-0.077103	0.086814	-0.068417	0.078375	0.20847	0.13475	-0.010958	-0.020374	0.2637
64	0.40061	-11.031	-0.048128	0.026659	-0.042648	0.0077752	0.072398	0.051479	-0.10845	-0.073308	-0.12812	0.14618	-0.010991	-0.07233	0.0832	-0.065798	0.076294	0.19984	0.12838	-0.011188	-0.019869	0.25217
65	0.37773	-10.943	-0.047297	0.021995	-0.042965	0.0042836	0.069308	0.050729	-0.10635	-0.071128	-0.11725	0.13935	-0.010963	-0.066562	0.078341	-0.061921	0.074597	0.18947	0.12037	-0.01169	-0.019111	0.23859
66	0.35055	-10.852	-0.045795	0.016709	-0.042963	0.000665	0.065744	0.049575	-0.10364	-0.068174	-0.10463	0.13085	-0.010104	-0.060157	0.072171	-0.05729	0.072519	0.17724	0.11105	-0.012521	-0.018031	0.22258
67	0.31724	-10.758	-0.044108	0.01095	-0.041954	-0.0036757	0.061875	0.048893	-0.0995	-0.064053	-0.090201	0.12065	-0.010009	-0.053388	0.065222	-0.051597	0.069293	0.16345	0.10087	-0.014124	-0.016737	0.20359
68	0.2684	-10.662	-0.016941	0.0043983	-0.039646	-0.0090937	0.056791	0.04862	-0.09374	-0.058456	-0.048985	0.10838	-0.010412	-0.044786	0.057069	-0.044993	0.066135	0.14733	0.089486	-0.016452	-0.015744	0.18129
69	0.19944	-10.537	0.011875	-0.0036978	-0.036428	-0.039963	0.025705	0.050241	-0.08447	-0.051271	-0.0056836	0.06734	-0.011904	-0.033823	0.022036	-0.038039	0.062868	0.10191	0.050456	-0.01899	-0.016309	0.12925
70	0.14493	-10.381	0.040856	-0.01075	-0.033794	-0.065164	-0.0046383	0.053241	-0.073606	-0.044479	0.034331	0.023204	-0.013028	-0.021077	-0.013829	-0.029893	0.058476	0.026496	0.0099046	-0.022033	-0.020706	0.046094
71	0.15044	-10.196	0.066557	-0.013908	-0.034036	-0.082269	-0.029969	0.057256	-0.062987	-0.036472	0.066435	-0.020027	-0.016558	-0.010975	-0.048733	-0.021791	0.050783	-0.047543	-0.026339	-0.025719	-0.027765	-0.038045
72	0.19367	-9.9873	0.083298	-0.013325	-0.034837	-0.090577	-0.045951	0.060223	-0.052431	-0.027623	0.090302	-0.056397	-0.02377	-0.0060679	-0.078898	-0.014181	0.043589	-0.11257	-0.056	-0.02967	-0.031509	-0.11598
73	0.23109	-9.7623	0.087991	-0.0099046	-0.035062	-0.083822	-0.052579	0.059261	-0.042472	-0.022541	0.1011	-0.081852	-0.03245	-0.0044537	-0.10082	-0.0056012	0.034341	-0.15738	-0.076892	-0.031962	-0.031408	-0.17822
74	0.24379	-9.5328	0.080992	-0.0064256	-0.033017	-0.064714	-0.045879	0.056451	-0.034187	-0.015718	0.091931	-0.094425	-0.038182	-0.0061321	-0.1103	-0.00083145	0.028564	-0.17469	-0.083107	-0.028394	-0.0284	-0.21513
75	0.23292	-9.3124	0.060081	-0.0023192	-0.031517	-0.025428	-0.024073	0.051767	-0.027839	-0.011876	0.059482	-0.0863	-0.041743	-0.014081	-0.10213	-0.0015392	0.023518	-0.15922	-0.069648	-0.019752	-0.022625	-0.21972
76	0.21854	-9.1176	0.022244	0.0031298	-0.034759	0.030581	0.014604	0.049561	-0.023438	-0.011773	0.071032	-0.05309	-0.044845	-0.026482	-0.073081	-0.007496	0.018593	-0.10182	-0.036205	-0.011348	-0.019325	-0.1837
77	0.24092	-8.9659	0.020692	0.0099613	-0.030088	0.10183	0.072936	0.050886	-0.0033836	0.0057656	0.14202	0.0059809	-0.047724	-0.0018586	-0.022989	0.020923	0.017244	0.00089622	0.017921	-0.0044637	-0.01417	-0.10447
78	0.31864	-8.8111	0.025084	-0.021502	-0.020017	0.12406	0.083564	0.037382	0.026283	0.02742	0.22356	0.027076	-0.046799	0.035389	-0.013876	0.059387	-0.0069802	0.07802	0.029628	-0.010235	-0.0011843	-0.040362
79	0.44271	-8.6473	0.027475	-0.052987	-0.0084751	0.095767	0.062705	0.020482	0.056727	0.05397	0.31118	-0.014022	-0.047436	0.081104	-0.062917	0.10247	-0.036815	0.1075	-0.021389	-0.015974	0.017012	-0.010803
80	0.60032	-8.4739	0.027715	-0.081483	0.0065193	0.064999	0.041843	-0.0010061	0.085847	0.084184	0.40065	-0.089675	-0.049264	0.13238	-0.11693	0.14853	-0.071421	0.073482	-0.083293	-0.023114	0.037366	-0.033864
81	0.7845	-8.2919	0.026336	-0.11071	0.025121	0.032349	0.021213	-0.025609	0.11359	0.11477	0.49031	-0.16822	-0.051561	0.18702	-0.17411	0.19437	-0.10514	-0.039731	-0.14719	-0.034539	0.058287	-0.1279
82	0.98854	-8.1016	0.024584	-0.14368	0.048598	-0.00039256	0.0032583	-0.047002	0.1391	0.14579	0.57878	-0.24577	-0.054219	0.24642	-0.22995	0.24217	-0.14256	-0.15791	-0.21144	-0.049002	0.079208	-0.27944
83	1.2022	-7.9029	0.024145	-0.18119	0.076684	-0.033023	-0.011693	-0.064833	0.161	0.17652	0.66576	-0.32331	-0.060865	0.30641	-0.28251	0.29067	-0.18223	-0.28031	-0.27797	-0.06437	0.10277	-0.43573
84	1.4195	-7.6959	0.024036	-0.21972	0.1077	-0.065061	-0.027878	-0.082291	0.17947	0.20677	0.75196	-0.39976	-0.071325	0.36193	-0.33501	0.33413	-0.22001	-0.40337	-0.34599	-0.074048	0.12913	-0.5951
85	1.6359	-7.4808	0.021356	-0.26162	0.1403	-0.093179	-0.045316	-0.099982	0.19114	0.23672	0.83434	-0.47404	-0.084636	0.41903	-0.38415	0.37297	-0.25575	-0.52365	-0.41531	-0.074919	0.15737	-0.75595
86	1.8475	-7.2579	0.013986	-0.30897	0.1709	-0.11617	-0.062926	-0.11806	0.19183	0.2669	0.90963	-0.54524	-0.095913	0.482	-0.42751	0.40977	-0.28919	-0.63968	-0.48801	-0.069806	0.18529	-0.91658
87	2.0507	-7.0277	-0.00015879	-0.36245	0.19951	-0.13721	-0.07936	-0.1354	0.18714	0.30244	0.97708	-0.61026	-0.103	0.55127	-0.47321	0.4457	-0.32214	-0.75805	-0.56224	-0.058303	0.21043	-1.0751
88	2.2425	-6.7906	-0.01954	-0.42182	0.22808	-0.15528	-0.093504	-0.15255	0.18493	0.34601	1.0366	-0.66522	-0.10838	0.6269	-0.52255	0.48371	-0.3567	-0.87842	-0.63504	-0.041232	0.23289	-1.2298
89	2.4188	-6.5473	-0.042327	-0.47749	0.25581	-0.16267	-0.10782	-0.17496	0.18347	0.39598	1.087	-0.71455	-0.11282	0.70199	-0.5683	0.52308	-0.39907	-0.99911	-0.70438	-0.019942	0.25315	-1.3786
90	2.5762	-6.2992	-0.071387	-0.525	0.28027	-0.15741	-0.12368	-0.20191	0.17864	0.45233	1.1245	-0.76112	-0.12005	0.76763	-0.6084	0.56085	-0.44599	-1.1127	-0.76639	-0.0019589	0.27337	-1.519
91	2.7142	-6.0472	-0.1159	-0.56759	0.30248	-0.1452	-0.13905	-0.2291	0.17242	0.51618	1.1475	-0.80044	-0.12985	0.8252	-0.6459	0.5982	-0.4868	-1.2105	-0.82772	0.014801	0.30087	-1.6493
92	2.8334	-5.7922	-0.085838	-0.60722	0.32279	-0.12836	-0.154	-0.25506	0.16359	0.58283	1.1561	-0.82973	-0.14336	0.8745	-0.6805	0.63281	-0.52126	-1.2929	-0.89985	0.035786	0.33554	-1.7698
93	2.9482	-5.4604	-0.072061	-0.64212	0.26786	-0.18381	-0.24308	-0.27816	0.15332	0.63939	1.0778	-0.9235	-0.15787	0.84084	-0.70112	0.6558	-0.55096	-1.4363	-1.0543	0.056827	0.36191	-1.9552
94	3.0414	-5.0754	-0.075077	-0.66872	0.22568	-0.21949	-0.3113	-0.29518	0.14209	0.68039	1.0055	-0.98909	-0.17225	0.81786	-0.70519	0.66474	-0.57386	-1.5389	-1.175	0.075867	0.37655	-2.183
95	3.0885	-4.6649	-0.094551	-0.68457	0.19797	-0.23349	-0.35414	-0.30441	0.13068	0.69938	0.94367	-1.0212	-0.18223	0.80614	-0.69247	0.65891	-0.58718	-1.5917	-1.2515	0.087997	0.3782	-2.333
96	3.0827	-4.2588	-0.12915	-0.68856	0.18461	-0.22522	-0.36867	-0.30488	0.11988	0.69529	0.89631	-1.0163	-0.18623	0.80543	-0.66452	0.6399	-0.58821	-1.5899	-1.2775	0.091976	0.36681	-2.3939
97	3.0218	-3.8864	-0.17625	-0.6807	0.18651	-0.19553	-0.35356	-0.29635	0.1104	0.6697	0.86637	-0.97467	-0.18448	0.81576	-0.62328	0.60951	-0.57697	-1.5334	-1.2512	0.088142	0.34308	-2.3626
98	2.9125	-3.5742	-0.23237	-0.66207	0.20372	-0.14667	-0.30904	-0.2803	0.10286	0.65768	0.85591	-0.90023	-0.17794	0.83663	-0.57167	0.57027	-0.55462	-1.427	-1.1753	0.077636	0.3149	-2.2418
99	2.7909	-3.3222	-0.31521	-0.65629	0.21365	-0.10376	-0.26083	-0.25477	0.076177	0.69736	0.84361	-0.82132	-0.17665	0.84536	-0.53403	0.57743	-0.54495	-1.3015	-1.0784	0.097172	0.34269	-2.0591
100	2.7037	-3.0736	-0.41928	-0.6618	0.21235	-0.10465	-0.26896	-0.22245	0.045845	0.72448	0.82397	-0.75043	-0.17233	0.84442	-0.57426	0.58059	-0.60406	-1.241	-1.0424	0.11679	0.36161	-1.9021
101	2.6486	-2.8291	-0.52019	-0.6643	0.20733	-0.10862	-0.27299	-0.18512	0.018323	0.74557	0.80124	-0.68114	-0.16537	0.83548	-0.60106	0.5801	-0.65506	-1.2238	-1.0616	0.13675	0.37279	-1.8006
102	2.6048	-2.5891	-0.6068	-0.66394	0.20109	-0.11435	-0.27354	-0.14981	-0.0064509	0.7591	0.77381	-0.61377	-0.15617	0.81829	-0.61581	0.57592	-0.69822	-1.2018	-1.0703	0.15551	0.37669	-1.7796
103	2.5609	-2.3561	-0.67877	-0.65946	0.19348	-0.12056	-0.27006	-0.11808	-0.029435	0.7669	0.74341	-0.54828	-0.14418	0.79578	-0.61791	0.56878	-0.73188	-1.1737	-1.0672	0.17288	0.37386	-1.7948
104	2.5084	-2.1313	-0.73807	-0.65269	0.18596	-0.12583	-0.26572	-0.090729	-0.049587	0.77082	0.7116	-0.4855	-0.13091	0.77104	-0.61028	0.56048	-0.75754	-1.1407	-1.0543	0.19003	0.36676	-1.7783
105	2.448	-1.915	-0.78571	-0.64376	0.17853	-0.13022	-0.26103	-0.067232	-0.06708	0.77122	0.67848	-0.42545	-0.11667	0.74442	-0.59579	0.55094	-0.77704	-1.1055	-1.0343	0.20672	0.35797	-1.7375
106	2.3808	-1.7071	-0.82269	-0.6328	0.17119	-0.13377	-0.25609	-0.047113	-0.0821	0.76841	0.64417	-0.36815	-0.10175	0.71623	-0.57872	0.54013	-0.79104	-1.0682	-1.0079	0.22274	0.34798	-1.6777
107	2.3078	-1.5076	-0.85004	-0.61999	0.16391	-0.13652	-0.25098	-0.029935	-0.094835	0.76274	0.60879	-0.31355	-0.086637	0.68676	-0.56042	0.52801	-0.80013	-1.0265	-0.97607	0.23792	0.33688	-1.6022
108	2.2297	-1.3166	-0.86874	-0.60616	0.15669	-0.13851	-0.24579	-0.015301	-0.10547	0.75449	0.57247	-0.26163	-0.074022	0.65629	-0.54095	0.5146	-0.80461	-0.97988	-0.93963	0.25213	0.32477	-1.5143
109	2.1472	-1.1339	-0.8798	-0.59158	0.14953	-0.13979	-0.24057	-0.0028566	-0.11417	0.74396	0.53536	-0.2123	-0.063395	0.62505	-0.5204	0.49995	-0.80482	-0.92953	-0.89945	0.26527	0.31177	-1.4169
110	2.0615	-0.95955	-0.88445	-0.5762	0.14242	-0.14039	-0.23537	0.0077136	-0.12065	0.73141	0.49759	-0.16549	-0.054289	0.59325	-0.49886	0.48411	-0.80108	-0.87639	-0.85629	0.27728	0.29796	-1.3148
111	1.9734	-0.7934	-0.88346	-0.55998	0.13535	-0.14036	-0.23021	0.016684	-0.12519	0.71709	0.4593	-0.12113	-0.046316	0.56108	-0.47642	0.46716	-0.79374	-0.82129	-0.81086	0.28813	0.28347	-1.2099
112	1.8838	-0.63537	-0.87755	-0.54293	0.12834	-0.13973	-0.22513	0.024295	-0.12808	0.70123	0.42063	-0.079111	-0.039161	0.52871	-0.4532	0.44919	-0.78314	-0.76496	-0.76376	0.29783	0.26839	-1.1035
113	1.7935	-0.48536	-0.8674	-0.52507	0.12136	-0.13856	-0.22015	0.030753	-0.12957	0.68405	0.3817	-0.039354	-0.032573	0.49629	-0.4293	0.43031	-0.7696	-0.70805	-0.71555	0.30658	0.25282	-0.99683
114	1.7033	-0.34325	-0.8536	-0.50646	0.11443	-0.13688	-0.21528	0.036237	-0.12989	0.66575	0.34265	-0.0017635	-0.026352	0.46395	-0.40484	0.41061	-0.75346	-0.65106	-0.6667	0.31431	0.23686	-0.89076
115	1.6136	-0.20893	-0.83673	-0.48714	0.10755	-0.13474	-0.21053	0.040899	-0.12923	0.6465	0.3036	0.033753	-0.020345	0.43181	-0.37993	0.39022	-0.73501	-0.59445	-0.61763	0.32094	0.22059	-0.7861
116	1.5253	-0.082277	-0.81728	-0.46719	0.10072	-0.13218	-0.2059	0.044867	-0.12777	0.62648	0.26466	0.067289	-0.014438	0.39997	-0.35466	0.36923	-0.71455	-0.53858	-0.56868	0.32644	0.2041	-0.68347
117	1.4392	0.03685	-0.7957	-0.44669	0.093941	-0.12924	-0.2014	0.04825	-0.12566	0.60582	0.22594	0.098935	-0.0085468	0.3685	-0.32916	0.34777	-0.69237	-0.48373	-0.52016	0.33082	0.18746	-0.58334
118	1.3561	0.14858	-0.77239	-0.42571	0.087225	-0.12596	-0.19704	0.05114	-0.12301	0.58466	0.18753	0.12878	-0.0026159	0.33749	-0.30351	0.32592	-0.66871	-0.43013	-0.4723	0.3341	0.17075	-0.48611
119	1.2765	0.25304	-0.7477	-0.40435	0.080573	-0.12238	-0.1928	0.053614	-0.11995	0.56314	0.14953	0.1569	0.0033916	0.307	-0.27781	0.30381	-0.64383	-0.37798	-0.42532	0.33638	0.15404	-0.39203
120	1.2012	0.35037	-0.72195	-0.38269	0.073992	-0.11855	-0.1887	0.055736	-0.11656	0.54134	0.11202	0.18338	0.0094955	0.27709	-0.25215	0.28151	-0.61794	-0.32738	-0.37936	0.33784	0.13737	-0.30131
121	1.131	0.44069	-0.69539	-0.36081	0.067487	-0.11448	-0.18471	0.05756	-0.11291	0.51938	0.075075	0.20831	0.015703	0.24778	-0.2266	0.25912	-0.59125	-0.27845	-0.33455	0.33854	0.12081	-0.21405
122	1.0663	0.52416	-0.66826	-0.33878	0.061064	-0.11023	-0.18085	0.059128	-0.10909	0.49733	0.038755	0.23175	0.02201	0.21913	-0.20124	0.23673	-0.56393	-0.23124	-0.29099	0.33855	0.1044	-0.13033
123	1.008	0.60089	-0.64078	-0.3167	0.054728	-0.10582	-0.1771	0.06048	-0.10513	0.47529	0.0031228	0.25377	0.028408	0.19115	-0.17614	0.2144	-0.53617	-0.18579	-0.24876	0.33792	0.088175	-0.050171
124	0.95664	0.67101	-0.6131	-0.29463	0.048485	-0.10128	-0.17346	0.061644	-0.10108	0.4533	-0.031773	0.27445	0.034881	0.16388	-0.15134	0.1922	-0.50811	-0.14211	-0.20789	0.3367	0.072183	0.02645
125	0.91279	0.73466	-0.58538	-0.27263	0.04234	-0.096633	-0.16992	0.062646	-0.09699	0.43144	-0.065888	0.29385	0.04141	0.13734	-0.12692	0.17019	-0.47989	-0.10021	-0.16844	0.33496	0.056451	0.099571
126	0.87688	0.79197	-0.55775	-0.25076	0.036298	-0.091913	-0.16648	0.063507	-0.092878	0.40975	-0.099186	0.31204	0.047976	0.11152	-0.1029	0.14844	-0.45161	-0.060066	-0.1304	0.33274	0.041008	0.16926
127	0.84919	0.84304	-0.53031	-0.22909	0.030365	-0.08714	-0.16314	0.064244	-0.088771	0.38828	-0.13164	0.32906	0.054556	0.086442	-0.079342	0.12698	-0.4234	-0.021651	-0.093778	0.3301	0.025876	0.2356
128	0.8297	0.88801	-0.50314	-0.20766	0.024545	-0.082335	-0.15989	0.064871	-0.08469	0.36706	-0.16321	0.34499	0.06113	0.062111	-0.056268	0.10587	-0.39534	0.015067	-0.058577	0.32706	0.011076	0.29868
129	0.81714	0.927	-0.47633	-0.18651	0.018842	-0.077517	-0.15672	0.065401	-0.080652	0.34614	-0.19389	0.35986	0.067676	0.038527	-0.033711	0.085129	-0.36751	0.05013	-0.024778	0.32368	-0.003375	0.35861
130	0.8094	0.96012	-0.44992	-0.16568	0.01326	-0.072703	-0.15363	0.065843	-0.076667	0.32554	-0.22366	0.37374	0.074174	0.015687	-0.011697	0.064796	-0.33999	0.083581	0.0076398	0.32	-0.017465	0.41548
131	0.80411	0.98747	-0.42398	-0.14522	0.0078031	-0.067911	-0.15061	0.066205	-0.072746	0.30528	-0.25251	0.38666	0.080605	-0.006411	0.009754	0.0449	-0.31283	0.11547	0.038701	0.31604	-0.031181	0.4694
132	0.79677	1.0092	-0.39854	-0.12514	0.002474	-0.063153	-0.14767	0.066494	-0.068897	0.28539	-0.28043	0.39868	0.08695	-0.027773	0.030624	0.025461	-0.28609	0.14584	0.068436	0.31184	-0.044516	0.52048
133	0.78678	1.0254	-0.37363	-0.10547	-0.002724	-0.058442	-0.14479	0.066717	-0.065122	0.26588	-0.30741	0.40984	0.093194	-0.048406	0.0509	0.04238	-0.25982	0.17474	0.096877	0.30743	-0.057463	0.56882
134	0.77414	1.0361	-0.34927	-0.086245	-0.0077882	-0.05379	-0.14197	0.066877	-0.061378	0.28128	-0.33346	0.42017	0.099322	-0.032533	0.070571	0.083395	-0.23404	0.20223	0.12406	0.30284	-0.035857	0.61454
135	0.75914	1.0415	-0.29631	-0.067466	-0.012716	-0.049207	-0.13921	0.066979	-0.026471	0.31944	-0.35857	0.42972	0.1053	0.0079612	0.12139	0.13523	-0.20879	0.22835	0.15002	0.29809	0.0079428	0.65774
136	0.74369	1.0734	-0.26067	-0.080952	-0.049304	-0.0765	-0.1683	0.035228	-0.0052463	0.33551	-0.41455	0.40672	0.10898	0.028273	0.15732	0.15272	-0.21589	0.22136	0.143	0.2614	0.028875	0.66671
137	0.73217	1.1193	-0.24413	-0.11247	-0.10349	-0.12147	-0.21506	0.015499	0.0013157	0.32909	-0.4556	0.36542	0.11011	0.027875	0.17632	0.13596	-0.21577	0.1957	0.11733	0.20691	0.026372	0.65613
138	0.72843	1.1659	-0.24713	-0.14784	-0.16115	-0.14266	-0.2653	0.0087041	-0.0067476	0.30136	-0.47899	0.32001	0.10862	0.0076323	0.17756	0.087401	-0.20864	0.16568	0.087293	0.14875	0.0015082	0.64042
139	0.73534	1.2001	-0.26878	-0.17377	-0.20901	-0.13952	-0.27949	0.014854	-0.028415	0.25481	-0.48325	0.28382	0.10465	-0.0303	0.16144	0.014072	-0.19519	0.14461	0.066185	0.12567	-0.043245	0.63293
140	0.75308	1.2099	-0.27608	-0.17868	-0.23541	-0.11314	-0.25777	0.033085	-0.055539	0.20425	-0.4683	0.26846	0.098498	-0.081478	0.14786	-0.036815	-0.17652	0.14407	0.065607	0.13782	-0.087108	0.64519
141	0.77605	1.185	-0.25291	-0.13312	-0.207	-0.066175	-0.20268	0.061747	-0.051637	0.18547	-0.43534	0.28323	0.10383	-0.10072	0.16487	-0.05593	-0.15022	0.17324	0.094795	0.18298	-0.099309	0.65504
142	0.80075	1.1554	-0.23047	-0.079455	-0.16496	-0.040134	-0.15648	0.062059	-0.047814	0.16742	-0.42434	0.29703	0.1088	-0.11907	0.18119	-0.074291	-0.12475	0.20087	0.12258	0.21925	-0.11091	0.65638
143	0.83514	1.1211	-0.20877	-0.030321	-0.12113	-0.034971	-0.13058	0.062316	-0.044073	0.15007	-0.44357	0.32337	0.11343	-0.13658	0.19685	-0.09192	-0.10009	0.24921	0.14902	0.23559	-0.12195	0.65667
144	0.87703	1.0822	-0.18777	0.0024687	-0.087009	-0.029982	-0.12705	0.062521	-0.040414	0.13337	-0.46423	0.35331	0.11775	-0.15328	0.20272	-0.10884	-0.076231	0.30545	0.19353	0.22838	-0.13245	0.65595
145	0.90335	1.0388	-0.18153	0.008666	-0.072962	-0.029669	-0.12599	0.061947	-0.031788	0.12837	-0.46581	0.38563	0.11841	-0.15321	0.20825	-0.11058	-0.071566	0.35676	0.24146	0.22117	-0.13386	0.66011
146	0.92627	0.99418	-0.17676	0.0046642	-0.081328	-0.029854	-0.12818	0.058099	-0.017049	0.1256	-0.47013	0.41622	0.12616	-0.15608	0.2102	-0.11188	-0.070383	0.38796	0.28563	0.21076	-0.11648	0.67215
147	0.94097	0.95527	-0.17089	-0.0021391	-0.099654	-0.029603	-0.13155	0.045272	-0.005349	0.12196	-0.48408	0.43755	0.1317	-0.14687	0.21266	-0.11378	-0.077664	0.39807	0.319	0.19026	-0.10325	0.68203
148	0.94758	0.91981	-0.1643	-0.0075912	-0.1256	-0.029056	-0.13399	0.034873	0.003841	0.11774	-0.49828	0.45152	0.13539	-0.13965	0.21657	-0.11598	-0.082024	0.40651	0.34382	0.16202	-0.093314	0.68962
149	0.94907	0.88595	-0.1573	-0.012003	-0.14854	-0.028326	-0.13567	0.026498	0.011012	0.11319	-0.51039	0.45969	0.13757	-0.13392	0.22143	-0.11829	-0.084118	0.41337	0.36191	0.13694	-0.085947	0.69497
150	0.94668	0.85225	-0.15012	-0.015649	-0.16826	-0.027494	-0.13674	0.019766	0.016588	0.10848	-0.52051	0.46333	0.13855	-0.12928	0.22683	-0.12056	-0.084518	0.41876	0.37474	0.11519	-0.080533	0.69821
151	0.94119	0.81761	-0.1429	-0.018764	-0.18525	-0.02662	-0.13736	0.014336	0.020923	0.10375	-0.5288	0.46346	0.13857	-0.1254	0.23247	-0.12269	-0.08369	0.42282	0.38348	0.096213	-0.076579	0.69951
152	0.93417	0.78116	-0.13575	-0.021524	-0.19994	-0.025745	-0.13762	0.0099226	0.0243	0.099072	-0.53544	0.46085	0.13784	-0.12204	0.23815	-0.12461	-0.082004	0.4257	0.389	0.07951	-0.073699	0.69906
153	0.92666	0.7423	-0.12874	-0.024064	-0.21273	-0.024898	-0.13761	0.0062916	0.026942	0.094515	-0.54062	0.45611	0.13652	-0.11899	0.24367	-0.12629	-0.079741	0.42758	0.392	0.064652	-0.071598	0.69703
154	0.91885	0.70056	-0.12191	-0.026487	-0.22395	-0.024097	-0.13741	0.0032568	0.029024	0.090114	-0.5445	0.4497	0.13474	-0.11613	0.24895	-0.12769	-0.077116	0.42858	0.393	0.051278	-0.070051	0.69357
155	0.9108	0.6556	-0.11528	-0.028869	-0.23388	-0.023353	-0.13708	0.00067195	0.03068	0.085892	-0.54723	0.44197	0.13259	-0.11334	0.25393	-0.12882	-0.074287	0.42879	0.39239	0.039096	-0.068889	0.68883
156	0.90278	0.60719	-0.10887	-0.031268	-0.24274	-0.022675	-0.13664	-0.0015767	0.032012	0.081859	-0.54894	0.43318	0.13015	-0.11055	0.25858	-0.12967	-0.071369	0.42829	0.39048	0.027872	-0.067987	0.6829
157	0.89426	0.55516	-0.10268	-0.033724	-0.25074	-0.022067	-0.13614	-0.0035773	0.033099	0.078021	-0.54975	0.42354	0.12748	-0.1077	0.26289	-0.13023	-0.06845	0.42715	0.38751	0.017417	-0.06725	0.67591
158	0.88521	0.49939	-0.096709	-0.03627	-0.25801	-0.021532	-0.13559	-0.0053977	0.034001	0.074378	-0.54975	0.4132	0.12463	-0.10477	0.26685	-0.13052	-0.065589	0.42542	0.38366	0.0075849	-0.066609	0.66792
159	0.87566	0.43983	-0.090952	-0.038927	-0.26467	-0.02107	-0.13503	-0.0070901	0.034765	0.070927	-0.54901	0.40229	0.12162	-0.10171	0.27046	-0.13054	-0.062832	0.42314	0.37905	-0.0017398	-0.066014	0.65901
160	0.86565	0.37643	-0.085406	-0.041711	-0.27082	-0.020682	-0.13445	-0.008695	0.035426	0.067664	-0.54761	0.39089	0.11849	-0.098517	0.27373	-0.1303	-0.06021	0.42035	0.3738	-0.010648	-0.065427	0.64924
161	0.85523	0.30916	-0.080064	-0.044634	-0.27653	-0.020369	-0.13388	-0.010243	0.03601	0.064582	-0.5456	0.37908	0.11526	-0.095171	0.27666	-0.1298	-0.057748	0.41708	0.368	-0.01921	-0.064824	0.63867
162	0.84444	0.23802	-0.074922	-0.047704	-0.28187	-0.020131	-0.13332	-0.01176	0.03654	0.061674	-0.54302	0.3669	0.11194	-0.091668	0.27927	-0.12905	-0.05546	0.41335	0.3617	-0.027481	-0.064183	0.62733
163	0.83332	0.16303	-0.069972	-0.050928	-0.28688	-0.019967	-0.13279	-0.013263	0.037031	0.058934	-0.53991	0.35441	0.10856	-0.088001	0.28157	-0.12806	-0.053358	0.40919	0.35497	-0.035506	-0.063493	0.61527
164	0.82192	0.084202	-0.065209	-0.05431	-0.2916	-0.019878	-0.13227	-0.014768	0.037496	0.056354	-0.53631	0.34164	0.10511	-0.084172	0.28356	-0.12683	-0.051451	0.40461	0.34784	-0.043317	-0.062745	0.60253
165	0.81028	0.0015601	-0.060626	-0.057851	-0.29607	-0.019862	-0.13179	-0.016286	0.037946	0.053928	-0.53224	0.32861	0.10161	-0.080179	0.28527	-0.12537	-0.049742	0.39963	0.34035	-0.050942	-0.061933	0.58912
166	0.79844	-0.084866	-0.056217	-0.061555	-0.3003	-0.019921	-0.13133	-0.017826	0.038388	0.051648	-0.52773	0.31535	0.098068	-0.076024	0.28669	-0.12368	-0.048236	0.39426	0.33253	-0.058402	-0.061054	0.57509
167	0.78646	-0.17504	-0.051978	-0.065422	-0.30433	-0.020053	-0.13091	-0.019397	0.038828	0.049507	-0.52281	0.30187	0.094489	-0.07171	0.28783	-0.12178	-0.046935	0.38851	0.3244	-0.065713	-0.060106	0.56046
168	0.77439	-0.26894	-0.047904	-0.069453	-0.30816	-0.020259	-0.13053	-0.021004	0.039273	0.047499	-0.51747	0.28818	0.09088	-0.067239	0.28872	-0.11966	-0.045839	0.3824	0.31598	-0.072889	-0.05909	0.54525
169	0.76225	-0.36651	-0.043988	-0.073649	-0.31181	-0.020538	-0.13019	-0.022652	0.039725	0.045618	-0.51176	0.27431	0.087245	-0.062617	0.28935	-0.11732	-0.044949	0.37592	0.30729	-0.079941	-0.058007	0.52947
170	0.75011	-0.46772	-0.040227	-0.078008	-0.31531	-0.020891	-0.12989	-0.024345	0.040189	0.043857	-0.50567	0.26025	0.083588	-0.057845	0.28974	-0.11478	-0.044264	0.3691	0.29834	-0.086876	-0.056857	0.51316
171	0.73805	-0.57254	-0.036616	-0.082531	-0.31864	-0.021317	-0.12963	-0.026087	0.040666	0.042211	-0.49922	0.24601	0.079913	-0.05293	0.28989	-0.11204	-0.043785	0.36193	0.28914	-0.093701	-0.055643	0.49633
172	0.7261	-0.68092	-0.03315	-0.087218	-0.32183	-0.021817	-0.12941	-0.02788	0.041161	0.040674	-0.49242	0.23161	0.076223	-0.047874	0.28982	-0.10909	-0.043509	0.35443	0.27971	-0.10042	-0.054368	0.479
173	0.71435	-0.79283	-0.029826	-0.092068	-0.32488	-0.022391	-0.12924	-0.029727	0.041674	0.03924	-0.48529	0.21705	0.072521	-0.042682	0.28953	-0.10595	-0.043435	0.3466	0.27006	-0.10704	-0.053034	0.46117
174	0.70287	-0.90823	-0.02664	-0.09708	-0.3278	-0.023037	-0.12911	-0.031631	0.042207	0.037904	-0.47782	0.20233	0.068809	-0.037359	0.28903	-0.10262	-0.043563	0.33844	0.26019	-0.11357	-0.051644	0.44288
175	0.69171	-1.0271	-0.023588	-0.10225	-0.33059	-0.023757	-0.12903	-0.033592	0.042762	0.036662	-0.47004	0.18746	0.065092	-0.031908	0.28833	-0.099097	-0.043892	0.32996	0.25012	-0.12	-0.050201	0.42413
176	0.68098	-1.1493	-0.020666	-0.10759	-0.33327	-0.024551	-0.12899	-0.035612	0.043339	0.035509	-0.46195	0.17244	0.061369	-0.026333	0.28743	-0.095389	-0.044419	0.32117	0.23985	-0.12634	-0.048708	0.40493
177	0.67077	-1.275	-0.017872	-0.11308	-0.33583	-0.025418	-0.129	-0.037693	0.043941	0.03444	-0.45356	0.15728	0.057645	-0.020639	0.28635	-0.091498	-0.045143	0.31207	0.22939	-0.1326	-0.047168	0.3853
178	0.66116	-1.404	-0.015201	-0.11874	-0.33827	-0.026358	-0.12906	-0.039837	0.044568	0.033451	-0.44487	0.14197	0.05392	-0.014829	0.28508	-0.087426	-0.046063	0.30267	0.21874	-0.13876	-0.045585	0.36526
179	0.65224	-1.5362	-0.012651	-0.12457	-0.34061	-0.027371	-0.12917	-0.042043	0.045221	0.032537	-0.43589	0.12653	0.050197	-0.0089081	0.28363	-0.083176	-0.047178	0.29296	0.20791	-0.14484	-0.04396	0.34481
180	0.64413	-1.6718	-0.010219	-0.13058	-0.34285	-0.028457	-0.12932	-0.044314	0.045901	0.031696	-0.42663	0.11096	0.046477	-0.0028788	0.28202	-0.078752	-0.048485	0.28296	0.19691	-0.15084	-0.042297	0.32397
181	0.63693	-1.8106	-0.0079011	-0.13676	-0.34498	-0.029616	-0.12953	-0.046649	0.046609	0.030923	-0.4171	0.095254	0.042761	0.003255	0.28024	-0.074155	-0.049984	0.27267	0.18575	-0.15675	-0.040598	0.30275
182	0.63074	-1.9526	-0.0056956	-0.14313	-0.34702	-0.030848	-0.12979	-0.049051	0.047344	0.030215	-0.4073	0.079419	0.039052	0.0094898	0.27831	-0.069388	-0.051672	0.2621	0.17442	-0.16259	-0.038867	0.28115
183	0.62565	-2.0977	-0.0035994	-0.14967	-0.34897	-0.032152	-0.13009	-0.051518	0.048108	0.029568	-0.39724	0.063458	0.035351	0.015822	0.27622	-0.064454	-0.053549	0.25124	0.16293	-0.16834	-0.037105	0.2592
184	0.62178	-2.246	-0.0016101	-0.15638	-0.35083	-0.033528	-0.13045	-0.054053	0.048902	0.02898	-0.38692	0.047374	0.031659	0.022249	0.27397	-0.059356	-0.055612	0.2401	0.15129	-0.17401	-0.035316	0.23689
185	0.61919	-2.3974	0.00027475	-0.16328	-0.3526	-0.034977	-0.13086	-0.056655	0.049725	0.028448	-0.37635	0.031168	0.027977	0.028768	0.2715	-0.054095	-0.057861	0.22869	0.1395	-0.1796	-0.033502	0.21425
186	0.61801	-2.5519	0.0020575	-0.17035	-0.35428	-0.036497	-0.13132	-0.059325	0.050579	0.027968	-0.36554	0.014844	0.024306	0.035374	0.26883	-0.048673	-0.060294	0.21705	0.12757	-0.18511	-0.031664	0.19127
187	0.61831	-2.7094	0.0037403	-0.17759	-0.35588	-0.038088	-0.13183	-0.062063	0.051463	0.027538	-0.35449	-0.0015972	0.020648	0.042067	0.26595	-0.043073	-0.062909	0.20521	0.1155	-0.19054	-0.029805	0.16797
188	0.62018	-2.8699	0.0053253	-0.18501	-0.35741	-0.039751	-0.13239	-0.06487	0.052378	0.027156	-0.3432	-0.018152	0.017004	0.048842	0.26287	-0.037277	-0.065705	0.19317	0.10329	-0.1959	-0.027877	0.14437
189	0.62367	-3.0334	0.0068145	-0.19261	-0.35885	-0.041484	-0.13301	-0.067745	0.053325	0.026819	-0.33171	-0.034819	0.013373	0.055703	0.2596	-0.031288	-0.068681	0.18094	0.090947	-0.20117	-0.025853	0.12046
190	0.62881	-3.1999	0.0082099	-0.20037	-0.36022	-0.043287	-0.13368	-0.07069	0.054303	0.026525	-0.32002	-0.051595	0.0097584	0.062703	0.25613	-0.025107	-0.071835	0.16852	0.078478	-0.20638	-0.023735	0.096251
191	0.63565	-3.3693	0.0095132	-0.20831	-0.36152	-0.045159	-0.1344	-0.073703	0.055313	0.026281	-0.30815	-0.068477	0.0061595	0.069852	0.25248	-0.018737	-0.075165	0.15593	0.065884	-0.2115	-0.021525	0.071761
192	0.6442	-3.5415	0.010726	-0.21642	-0.36275	-0.047101	-0.13518	-0.076786	0.056366	0.026173	-0.29609	-0.085465	0.0025774	0.077148	0.24863	-0.012179	-0.078671	0.14316	0.053169	-0.21655	-0.019222	0.046995
193	0.65448	-3.7167	0.011851	-0.2247	-0.36392	-0.049111	-0.13601	-0.079937	0.057487	0.026229	-0.28385	-0.10255	-0.0010537	0.084588	0.24461	-0.0054355	-0.08235	0.13022	0.040335	-0.22152	-0.016829	0.02196
194	0.66648	-3.8946	0.012888	-0.23315	-0.36502	-0.051189	-0.13689	-0.083157	0.058678	0.026448	-0.27143	-0.11974	-0.0047957	0.092173	0.2404	0.0014911	-0.086201	0.11711	0.027388	-0.22642	-0.014347	-0.0033345
195	0.68018	-4.0754	0.01384	-0.24177	-0.36605	-0.053334	-0.13783	-0.086446	0.059938	0.026829	-0.25885	-0.13703	-0.008648	0.099898	0.23601	0.0085989	-0.090223	0.10385	0.014329	-0.23125	-0.011778	-0.028881
196	0.69555	-4.259	0.014707	-0.25055	-0.36705	-0.055545	-0.13882	-0.089803	0.061267	0.027371	-0.24611	-0.15441	-0.01261	0.10776	0.23145	0.015886	-0.094411	0.090425	0.0011616	-0.236	-0.0091213	-0.054673
197	0.71255	-4.4453	0.015492	-0.25951	-0.36804	-0.057822	-0.13987	-0.093229	0.062666	0.028073	-0.2332	-0.17188	-0.016681	0.11576	0.22672	0.023349	-0.098697	0.07685	-0.01211	-0.24068	-0.0063797	-0.080701
198	0.73113	-4.6344	0.016194	-0.26862	-0.36903	-0.060168	-0.14102	-0.096723	0.064134	0.028933	-0.22015	-0.18944	-0.02086	0.1239	0.22182	0.030986	-0.10305	0.063127	-0.025485	-0.24528	-0.0035549	-0.107
199	0.75124	-4.8261	0.016814	-0.2779	-0.37001	-0.062641	-0.14235	-0.10029	0.06567	0.029948	-0.20695	-0.20709	-0.025149	0.13217	0.21675	0.038794	-0.10746	0.04926	-0.03896	-0.24982	-0.00064915	-0.1336
200	0.7728	-5.0206	0.017352	-0.28734	-0.371	-0.065265	-0.14387	-0.10391	0.067274	0.031119	-0.1936	-0.22483	-0.029545	0.14057	0.21153	0.046769	-0.11193	0.035252	-0.052533	-0.25423	0.0023363	-0.16048
201	0.79577	-5.2177	0.017781	-0.29694	-0.37199	-0.068037	-0.14558	-0.10755	0.068944	0.032442	-0.18012	-0.24265	-0.034049	0.1491	0.20614	0.05491	-0.11646	0.021108	-0.066202	-0.25848	0.0054001	-0.18764
202	0.82007	-5.4174	0.017989	-0.3067	-0.37299	-0.070957	-0.14747	-0.11121	0.070682	0.033918	-0.1665	-0.26055	-0.038658	0.15775	0.20059	0.063213	-0.12105	0.0068322	-0.079962	-0.26258	0.008541	-0.21508
203	0.84563	-5.6197	0.017968	-0.31661	-0.37399	-0.074022	-0.14954	-0.1149	0.072486	0.035546	-0.15276	-0.27852	-0.043371	0.16653	0.19489	0.071677	-0.1257	-0.0075708	-0.093833	-0.26653	0.011758	-0.24277
204	0.8724	-5.8246	0.017719	-0.32663	-0.37501	-0.07723	-0.15179	-0.11861	0.074357	0.037324	-0.1389	-0.29657	-0.048187	0.17542	0.18904	0.080297	-0.1304	-0.022097	-0.10782	-0.27032	0.015049	-0.27073
205	0.90031	-6.0321	0.017245	-0.33674	-0.37603	-0.08058	-0.15423	-0.12234	0.076293	0.03925	-0.12492	-0.31469	-0.053105	0.18444	0.18305	0.089073	-0.13517	-0.036742	-0.12192	-0.27396	0.018414	-0.29893
206	0.92931	-6.2421	0.016548	-0.34695	-0.37706	-0.08407	-0.15684	-0.12609	0.078294	0.041325	-0.11082	-0.33288	-0.058122	0.19358	0.17691	0.097999	-0.13999	-0.051502	-0.13614	-0.27746	0.02185	-0.32738
207	0.95932	-6.4546	0.01563	-0.35725	-0.3781	-0.087696	-0.15963	-0.12986	0.08036	0.043547	-0.096553	-0.35113	-0.063237	0.20284	0.17068	0.10704	-0.14487	-0.066372	-0.15046	-0.2808	0.025331	-0.35606
208	0.99031	-6.6696	0.014493	-0.36765	-0.37915	-0.091456	-0.1626	-0.13365	0.082489	0.045914	-0.082101	-0.36944	-0.068448	0.21222	0.16444	0.11617	-0.1498	-0.081339	-0.16489	-0.284	0.028757	-0.38496
209	1.0222	-6.887	0.01314	-0.37814	-0.38022	-0.095348	-0.16573	-0.13746	0.08468	0.048428	-0.06747	-0.38781	-0.073753	0.2218	0.1582	0.12539	-0.15479	-0.096395	-0.17942	-0.28705	0.032119	-0.41408
210	1.055	-7.1069	0.011573	-0.38872	-0.38131	-0.09937	-0.16904	-0.14128	0.086901	0.051104	-0.052667	-0.40623	-0.079103	0.23159	0.15197	0.13469	-0.15983	-0.11154	-0.19406	-0.28996	0.035417	-0.44341
211	1.0886	-7.3292	0.0097939	-0.39939	-0.38237	-0.10352	-0.17252	-0.14513	0.089107	0.053943	-0.037698	-0.4247	-0.084322	0.24157	0.14574	0.14408	-0.16493	-0.12676	-0.20879	-0.29273	0.038652	-0.47294
212	1.1229	-7.5539	0.007806	-0.41015	-0.38324	-0.10779	-0.17616	-0.14899	0.091297	0.056943	-0.022568	-0.44322	-0.089394	0.25175	0.13952	0.15355	-0.17009	-0.14206	-0.22361	-0.29536	0.041824	-0.50267
213	1.158	-7.7809	0.0056159	-0.42098	-0.3839	-0.11217	-0.17999	-0.15286	0.093475	0.060108	-0.0072806	-0.46178	-0.094315	0.26214	0.13332	0.1631	-0.17537	-0.15743	-0.23852	-0.29785	0.044938	-0.53257
214	1.1938	-8.0104	0.0032588	-0.43186	-0.38433	-0.11665	-0.18405	-0.15671	0.095674	0.063468	0.0081916	-0.48032	-0.099053	0.27275	0.12716	0.17276	-0.18076	-0.17283	-0.25348	-0.30028	0.048028	-0.56262
215	1.2302	-8.2422	0.00074377	-0.44278	-0.38453	-0.12122	-0.18834	-0.16048	0.0979	0.067028	0.023848	-0.49882	-0.1036	0.28359	0.12107	0.18254	-0.18627	-0.18825	-0.26848	-0.30295	0.051099	-0.59278
216	1.2673	-8.4763	-0.0019198	-0.45373	-0.38449	-0.12588	-0.19286	-0.16412	0.10015	0.070787	0.039681	-0.51729	-0.10797	0.29466	0.11504	0.19243	-0.19188	-0.2037	-0.28352	-0.30589	0.054153	-0.62305
217	1.3049	-8.7128	-0.0047236	-0.4646	-0.38423	-0.13063	-0.1976	-0.16765	0.10243	0.07474	0.055684	-0.53571	-0.11215	0.30595	0.10907	0.20242	-0.19759	-0.21916	-0.29858	-0.30908	0.05719	-0.65343
218	1.3431	-8.9515	-0.0076655	-0.47534	-0.38375	-0.13545	-0.20256	-0.17106	0.10473	0.078888	0.071849	-0.55408	-0.11614	0.31746	0.10316	0.21252	-0.20341	-0.23463	-0.31366	-0.31252	0.06021	-0.68391
219	1.3818	-9.1926	-0.010743	-0.48594	-0.38305	-0.14036	-0.20772	-0.17436	0.10705	0.083225	0.088092	-0.57241	-0.11995	0.32919	0.097317	0.22271	-0.20934	-0.25011	-0.32875	-0.31622	0.063213	-0.71448
220	1.421	-9.4358	-0.013955	-0.49641	-0.38215	-0.14533	-0.21309	-0.17754	0.10939	0.087752	0.10432	-0.59068	-0.12358	0.34112	0.091545	0.23285	-0.21537	-0.26562	-0.34385	-0.32016	0.06622	-0.74513
221	1.4606	-9.6813	-0.017298	-0.50675	-0.38103	-0.15038	-0.21866	-0.18061	0.11175	0.092445	0.12052	-0.6089	-0.12704	0.35313	0.085867	0.24293	-0.2215	-0.28136	-0.35896	-0.32434	0.069247	-0.77585
222	1.5006	-9.9291	-0.020771	-0.51695	-0.37973	-0.15549	-0.22442	-0.18357	0.11413	0.097121	0.13669	-0.62705	-0.13039	0.36513	0.080286	0.25294	-0.22774	-0.29739	-0.37407	-0.32876	0.072293	-0.80663
223	1.541	-10.179	-0.02437	-0.52701	-0.37834	-0.16067	-0.23037	-0.18642	0.1165	0.10173	0.15283	-0.64515	-0.13384	0.37711	0.074802	0.26288	-0.23408	-0.31371	-0.38919	-0.33341	0.075361	-0.83748
224	1.5818	-10.431	-0.028094	-0.53695	-0.3769	-0.1659	-0.23646	-0.18917	0.11885	0.10628	0.16893	-0.66318	-0.13741	0.38907	0.069417	0.27275	-0.24058	-0.3303	-0.40431	-0.33828	0.078448	-0.86837
225	1.6229	-10.685	-0.031939	-0.54676	-0.37542	-0.17107	-0.24248	-0.19181	0.1212	0.11077	0.18499	-0.68119	-0.14109	0.40101	0.06413	0.28254	-0.24738	-0.34716	-0.41942	-0.34334	0.081556	-0.89934
226	1.6644	-10.941	-0.035904	-0.55644	-0.3739	-0.17601	-0.24839	-0.19448	0.12354	0.1152	0.201	-0.69921	-0.14488	0.41293	0.058943	0.29226	-0.25449	-0.36428	-0.43454	-0.34847	0.084685	-0.93051
227	1.706	-11.2	-0.039913	-0.56602	-0.37234	-0.1807	-0.25418	-0.19725	0.12587	0.11958	0.21694	-0.71723	-0.14878	0.42482	0.053856	0.3019	-0.26189	-0.38166	-0.44965	-0.35368	0.087836	-0.96188
228	1.748	-11.46	-0.0439	-0.57564	-0.37075	-0.18516	-0.25986	-0.20011	0.12819	0.12389	0.23283	-0.73527	-0.15278	0.43669	0.048867	0.31146	-0.26958	-0.39927	-0.46482	-0.35895	0.091008	-0.99342
229	1.7902	-11.723	-0.047864	-0.5853	-0.36913	-0.18939	-0.26543	-0.20306	0.13049	0.12815	0.24867	-0.7533	-0.15688	0.44853	0.043978	0.32094	-0.27757	-0.41711	-0.48005	-0.3643	0.094202	-1.0251
230	1.8326	-11.987	-0.051804	-0.59499	-0.36749	-0.19337	-0.27087	-0.2061	0.13278	0.13236	0.26449	-0.77132	-0.16108	0.46034	0.039188	0.3302	-0.28584	-0.43518	-0.49534	-0.3697	0.097535	-1.057
231	1.8751	-12.254	-0.055721	-0.60472	-0.36583	-0.19712	-0.2762	-0.20922	0.13505	0.13652	0.28027	-0.78933	-0.16538	0.47212	0.034554	0.33919	-0.29438	-0.45339	-0.51068	-0.37517	0.10115	-1.0891
232	1.9179	-12.522	-0.059614	-0.61448	-0.36421	-0.20064	-0.28141	-0.21243	0.13724	0.14064	0.29601	-0.80732	-0.16966	0.48384	0.030103	0.3479	-0.3032	-0.47169	-0.52608	-0.38069	0.10504	-1.1212
233	1.9608	-12.793	-0.063484	-0.62428	-0.3627	-0.20391	-0.28649	-0.21573	0.13924	0.14472	0.3117	-0.82529	-0.17378	0.49552	0.025832	0.35633	-0.31229	-0.49008	-0.54152	-0.38626	0.1092	-1.1535
234	2.0039	-13.065	-0.06733	-0.63411	-0.36132	-0.20697	-0.29131	-0.2191	0.14104	0.14877	0.32734	-0.84317	-0.17777	0.50714	0.02174	0.3645	-0.32155	-0.50855	-0.55702	-0.39186	0.11363	-1.1859
235	2.047	-13.339	-0.071156	-0.64398	-0.36007	-0.2099	-0.29581	-0.22265	0.14264	0.15278	0.34292	-0.86086	-0.18161	0.51871	0.017821	0.37239	-0.33094	-0.52709	-0.57256	-0.39732	0.11833	-1.2184
236	2.0903	-13.615	-0.075029	-0.65387	-0.35894	-0.2127	-0.29998	-0.22645	0.14406	0.15676	0.35843	-0.87835	-0.1853	0.53023	0.014073	0.38001	-0.34046	-0.54569	-0.58814	-0.40262	0.12328	-1.2509


==> data/mc/mc_lq1_h.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0	125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.049312	123.45	-0.0027384	0.008491	-0.0052899	0.0047406	0.010418	0.0049406	-0.0086257	-0.010642	-0.017666	0.013735	0.00012864	-0.012312	0.012994	-0.008736	0.0052756	0.025813	0.015105	-0.0055047	-0.00046056	0.033459
2	0.09866	121.91	-0.0055021	0.016953	-0.010577	0.0094633	0.020831	0.0098933	-0.017289	-0.021268	-0.035338	0.027516	0.00025024	-0.024614	0.025974	-0.017474	0.010582	0.051635	0.030227	-0.010977	-0.00093956	0.066922
3	0.14804	120.38	-0.008291	0.025387	-0.015863	0.014168	0.031241	0.014858	-0.02599	-0.03188	-0.053017	0.041341	0.00036481	-0.036906	0.038941	-0.026215	0.015919	0.077465	0.045364	-0.016416	-0.001437	0.10039
4	0.19746	118.85	-0.011105	0.033792	-0.021145	0.018855	0.041646	0.019835	-0.034729	-0.042476	-0.070703	0.055212	0.00047231	-0.049188	0.051893	-0.034959	0.021286	0.1033	0.060516	-0.021823	-0.001953	0.13386
5	0.24692	117.33	-0.013945	0.042168	-0.026426	0.023523	0.052048	0.024824	-0.043505	-0.053058	-0.088394	0.069128	0.00057274	-0.061461	0.064831	-0.043704	0.026684	0.12915	0.075685	-0.027197	-0.0024875	0.16734
6	0.29641	115.81	-0.01681	0.050515	-0.031704	0.028173	0.062444	0.029826	-0.052319	-0.063624	-0.10609	0.083089	0.00066612	-0.073723	0.077755	-0.052452	0.032113	0.155	0.090868	-0.032538	-0.0030406	0.20082
7	0.34594	114.3	-0.0197	0.058833	-0.03698	0.032805	0.072837	0.034839	-0.061171	-0.074175	-0.1238	0.097096	0.0007525	-0.085975	0.090664	-0.061203	0.037572	0.18087	0.10607	-0.037846	-0.0036123	0.2343
8	0.3955	112.8	-0.022616	0.067122	-0.042253	0.037419	0.083225	0.039864	-0.07006	-0.084711	-0.1415	0.11115	0.00083188	-0.098218	0.10356	-0.069955	0.043063	0.20674	0.12128	-0.043121	-0.0042026	0.26779
9	0.4451	111.3	-0.025557	0.075382	-0.047523	0.042015	0.093608	0.044902	-0.078987	-0.095231	-0.15922	0.12524	0.00090429	-0.11045	0.11644	-0.078709	0.048583	0.23261	0.13651	-0.048363	-0.0048115	0.30128
10	0.49473	109.81	-0.028524	0.083613	-0.052791	0.046592	0.10399	0.049951	-0.087952	-0.10574	-0.17694	0.13938	0.00096976	-0.12267	0.1293	-0.087466	0.054134	0.2585	0.15175	-0.053571	-0.0054389	0.33477
11	0.5444	108.33	-0.031516	0.091815	-0.058057	0.05115	0.11436	0.055013	-0.096954	-0.11622	-0.19467	0.15357	0.0010283	-0.13488	0.14215	-0.096224	0.059716	0.28439	0.16701	-0.058746	-0.0060847	0.36827
12	0.5941	106.85	-0.034533	0.099988	-0.063319	0.05569	0.12473	0.060086	-0.10599	-0.1267	-0.2124	0.1678	0.0010799	-0.14708	0.15499	-0.10498	0.065328	0.31029	0.18229	-0.063888	-0.006749	0.40177
13	0.64383	105.38	-0.037575	0.10813	-0.068579	0.060211	0.13509	0.065171	-0.11507	-0.13716	-0.23013	0.18208	0.0011248	-0.15928	0.16781	-0.11375	0.070971	0.33619	0.19758	-0.068995	-0.0074316	0.43527
14	0.6936	103.91	-0.040643	0.11625	-0.073836	0.064713	0.14545	0.070268	-0.12418	-0.1476	-0.24787	0.1964	0.001163	-0.17146	0.18062	-0.12251	0.076644	0.36211	0.21288	-0.074069	-0.0081326	0.46878
15	0.7434	102.46	-0.043736	0.12433	-0.07909	0.069197	0.15581	0.075377	-0.13334	-0.15802	-0.26562	0.21076	0.0011948	-0.18363	0.1934	-0.13127	0.082348	0.38803	0.2282	-0.079109	-0.0088523	0.50228
16	0.79324	101	-0.046854	0.13239	-0.08434	0.073661	0.16616	0.080497	-0.14252	-0.16843	-0.28337	0.22517	0.0012199	-0.19579	0.20618	-0.14004	0.088083	0.41395	0.24353	-0.084116	-0.0095907	0.53579
17	0.84311	99.558	-0.049996	0.14041	-0.089587	0.078107	0.1765	0.085629	-0.15175	-0.17882	-0.30113	0.23963	0.0012384	-0.20793	0.21894	-0.1488	0.093847	0.43989	0.25888	-0.089088	-0.010348	0.5693
18	0.89301	98.119	-0.053163	0.14841	-0.094831	0.082533	0.18684	0.090772	-0.16101	-0.1892	-0.31888	0.25413	0.0012503	-0.22007	0.23168	-0.15757	0.099643	0.46583	0.27424	-0.094027	-0.011125	0.60281
19	0.94294	96.685	-0.056355	0.15637	-0.10007	0.086941	0.19717	0.095928	-0.17031	-0.19956	-0.33665	0.26867	0.0012554	-0.2322	0.24441	-0.16634	0.10547	0.49177	0.28962	-0.098932	-0.01192	0.63632
20	0.99291	95.259	-0.05957	0.16431	-0.10531	0.09133	0.2075	0.1011	-0.17965	-0.2099	-0.35442	0.28326	0.0012538	-0.24432	0.25712	-0.17511	0.11132	0.51773	0.30501	-0.1038	-0.012734	0.66984
21	1.0429	93.838	-0.06281	0.17222	-0.11054	0.0957	0.21783	0.10627	-0.18903	-0.22023	-0.37219	0.29789	0.0012456	-0.25643	0.26981	-0.18388	0.11721	0.54369	0.32042	-0.10864	-0.013568	0.70335
22	1.0929	92.425	-0.066073	0.18009	-0.11576	0.10005	0.22814	0.11147	-0.19845	-0.23054	-0.38996	0.31257	0.0012305	-0.26853	0.28249	-0.19265	0.12313	0.56965	0.33584	-0.11344	-0.01442	0.73687
23	1.143	91.017	-0.069359	0.18794	-0.12099	0.10439	0.23845	0.11667	-0.2079	-0.24083	-0.40774	0.32729	0.0012087	-0.28062	0.29515	-0.20142	0.12908	0.59562	0.35127	-0.1182	-0.01529	0.77038
24	1.1931	89.616	-0.072668	0.19576	-0.12621	0.1087	0.24876	0.1219	-0.2174	-0.25111	-0.42552	0.34206	0.00118	-0.2927	0.30779	-0.21018	0.13506	0.6216	0.36671	-0.12294	-0.016176	0.8039
25	1.2432	88.222	-0.076002	0.20355	-0.13143	0.11299	0.25906	0.12713	-0.22693	-0.26136	-0.4433	0.35688	0.0011437	-0.30477	0.32042	-0.21896	0.14107	0.64758	0.38217	-0.12763	-0.017079	0.83742
26	1.2934	86.834	-0.079361	0.21131	-0.13665	0.11727	0.26934	0.13238	-0.23649	-0.2716	-0.46108	0.37174	0.0011004	-0.31683	0.33302	-0.22773	0.14712	0.67357	0.39763	-0.13229	-0.018001	0.87093
27	1.3435	85.452	-0.082746	0.21905	-0.14186	0.12153	0.27962	0.13765	-0.2461	-0.28182	-0.47886	0.38664	0.001052	-0.32888	0.34561	-0.2365	0.1532	0.69956	0.41311	-0.13691	-0.018941	0.90444
28	1.3937	84.077	-0.086157	0.22678	-0.14708	0.12576	0.28989	0.14293	-0.25574	-0.29202	-0.49664	0.40158	0.0010001	-0.34092	0.35817	-0.24527	0.15931	0.72555	0.42859	-0.14149	-0.0199	0.93795
29	1.444	82.709	-0.089589	0.23447	-0.15229	0.12998	0.30015	0.14822	-0.26541	-0.30221	-0.51442	0.41656	0.00094563	-0.35294	0.37071	-0.25404	0.16544	0.75154	0.44409	-0.14604	-0.020875	0.97145
30	1.4942	81.347	-0.093038	0.24215	-0.1575	0.13419	0.3104	0.15353	-0.27512	-0.31239	-0.5322	0.43158	0.00088918	-0.36496	0.38322	-0.26282	0.1716	0.77752	0.45959	-0.15055	-0.021866	1.005
31	1.5445	79.991	-0.0965	0.2498	-0.16271	0.13837	0.32064	0.15885	-0.28487	-0.32255	-0.54999	0.44665	0.00083055	-0.37696	0.39569	-0.27159	0.1778	0.8035	0.47511	-0.15502	-0.022871	1.0384
32	1.5948	78.642	-0.099974	0.25743	-0.16794	0.14253	0.33086	0.16418	-0.29464	-0.3327	-0.56778	0.46176	0.00076726	-0.38896	0.40814	-0.28036	0.18402	0.82948	0.49064	-0.15944	-0.023889	1.0719
33	1.6451	77.3	-0.10346	0.26503	-0.17317	0.14667	0.34108	0.16952	-0.30445	-0.34285	-0.58557	0.47691	0.00069353	-0.40095	0.42055	-0.28913	0.19027	0.85545	0.50617	-0.16382	-0.024922	1.1053
34	1.6954	75.964	-0.10695	0.27259	-0.1784	0.15078	0.35128	0.17488	-0.31429	-0.35299	-0.60336	0.49209	0.00060826	-0.41293	0.43293	-0.29791	0.19653	0.88144	0.5217	-0.16817	-0.025978	1.1388
35	1.7457	74.635	-0.11044	0.28012	-0.18364	0.15486	0.36146	0.18025	-0.32416	-0.36312	-0.62114	0.50732	0.0005148	-0.42488	0.44527	-0.30667	0.2028	0.90743	0.53723	-0.17248	-0.027057	1.1721
36	1.796	73.313	-0.11393	0.28761	-0.18887	0.15891	0.37163	0.18564	-0.33406	-0.37325	-0.6389	0.52259	0.00041773	-0.43681	0.45758	-0.31543	0.20908	0.93343	0.55276	-0.17674	-0.028145	1.2055
37	1.8463	71.997	-0.1174	0.29507	-0.19411	0.1629	0.38176	0.19106	-0.34396	-0.38335	-0.65664	0.5379	0.00031411	-0.4487	0.46984	-0.32417	0.21537	0.95944	0.56829	-0.18095	-0.029237	1.2388
38	1.8965	70.688	-0.12087	0.3025	-0.19935	0.16685	0.39185	0.19651	-0.35387	-0.39343	-0.67435	0.55327	0.00020309	-0.46056	0.48206	-0.33289	0.22167	0.98544	0.58382	-0.18511	-0.030327	1.2721
39	1.9468	69.386	-0.12433	0.3099	-0.2046	0.17075	0.4019	0.20199	-0.36378	-0.40349	-0.69202	0.56867	9.1129e-05	-0.4724	0.49424	-0.3416	0.22796	1.0114	0.59933	-0.18922	-0.031399	1.3054
40	1.997	68.09	-0.12779	0.31727	-0.20984	0.17459	0.41192	0.20751	-0.37367	-0.41351	-0.70962	0.5841	-1.8687e-05	-0.4842	0.50636	-0.35028	0.23424	1.0374	0.61482	-0.19329	-0.032441	1.3387
41	2.0472	66.802	-0.13127	0.32462	-0.21506	0.17836	0.42195	0.21308	-0.38354	-0.4235	-0.72714	0.59954	-0.0001332	-0.49596	0.51843	-0.35895	0.2405	1.0633	0.63026	-0.19729	-0.033432	1.3718
42	2.0973	65.52	-0.13479	0.33195	-0.22024	0.18205	0.43197	0.21867	-0.39339	-0.43347	-0.74457	0.61499	-0.00025703	-0.50769	0.53044	-0.36761	0.24673	1.0892	0.64564	-0.20121	-0.03437	1.405
43	2.1474	64.245	-0.13831	0.33924	-0.22539	0.18568	0.44201	0.22428	-0.40322	-0.44341	-0.76191	0.63045	-0.00041655	-0.51937	0.54237	-0.37627	0.25296	1.1151	0.66098	-0.20506	-0.03525	1.438
44	2.1974	62.978	-0.14184	0.34652	-0.23052	0.18929	0.45206	0.22991	-0.41306	-0.45332	-0.77921	0.64591	-0.00063023	-0.53097	0.55421	-0.38495	0.25917	1.1409	0.67629	-0.20884	-0.036067	1.471
45	2.2473	61.717	-0.14534	0.35376	-0.23562	0.1929	0.46217	0.23554	-0.42289	-0.46318	-0.79648	0.6614	-0.00091787	-0.54247	0.56596	-0.39362	0.26536	1.1666	0.6916	-0.21251	-0.036817	1.5039
46	2.297	60.463	-0.14881	0.36094	-0.24071	0.19651	0.47226	0.24115	-0.4327	-0.47299	-0.81369	0.67691	-0.0013072	-0.55389	0.57762	-0.40229	0.27154	1.1923	0.70689	-0.21609	-0.037503	1.5366
47	2.3467	59.217	-0.15223	0.36805	-0.24581	0.20014	0.4823	0.24673	-0.44247	-0.48273	-0.83082	0.69243	-0.0018251	-0.56523	0.58921	-0.41093	0.27774	1.2179	0.72217	-0.21959	-0.038108	1.5692
48	2.3961	57.978	-0.1556	0.37512	-0.25086	0.20377	0.49225	0.25226	-0.45221	-0.49236	-0.84783	0.70792	-0.0024505	-0.57648	0.6007	-0.4195	0.28395	1.2434	0.73746	-0.22303	-0.03863	1.6016
49	2.4453	56.746	-0.15889	0.38217	-0.25581	0.20738	0.50205	0.25771	-0.46188	-0.50185	-0.8647	0.72338	-0.0031567	-0.58761	0.61209	-0.42804	0.29018	1.2687	0.75272	-0.22644	-0.039066	1.6338
50	2.4942	55.522	-0.16209	0.38921	-0.26065	0.21099	0.51168	0.26309	-0.47153	-0.51125	-0.88146	0.73882	-0.0039295	-0.59856	0.62341	-0.43652	0.29641	1.2939	0.76795	-0.22981	-0.039432	1.6659
51	2.5428	54.306	-0.16517	0.39624	-0.26537	0.21456	0.5211	0.26839	-0.48111	-0.52064	-0.89815	0.75422	-0.0047741	-0.6093	0.63461	-0.44495	0.30267	1.319	0.78314	-0.23312	-0.039735	1.6978
52	2.591	53.097	-0.16814	0.40326	-0.26999	0.21802	0.5303	0.27358	-0.49057	-0.53004	-0.91474	0.76951	-0.005695	-0.61985	0.64569	-0.45334	0.30893	1.3438	0.79828	-0.23637	-0.039918	1.7294
53	2.6386	51.896	-0.17097	0.41028	-0.27446	0.2213	0.53927	0.27866	-0.49986	-0.53943	-0.93117	0.78468	-0.0066567	-0.6302	0.65659	-0.46165	0.31522	1.3683	0.81342	-0.23953	-0.039919	1.7606
54	2.6855	50.704	-0.17368	0.4173	-0.27871	0.22443	0.54801	0.28368	-0.509	-0.54874	-0.94743	0.79965	-0.0076294	-0.64031	0.66724	-0.46984	0.32152	1.3924	0.82852	-0.24253	-0.039793	1.7914
55	2.7318	49.519	-0.17635	0.42434	-0.28278	0.22745	0.55648	0.28865	-0.51799	-0.55799	-0.9634	0.8144	-0.0085667	-0.65018	0.67765	-0.47782	0.32777	1.4162	0.84347	-0.24533	-0.03958	1.8216
56	2.777	48.344	-0.17898	0.43131	-0.28672	0.23035	0.56463	0.29351	-0.52681	-0.56716	-0.979	0.8289	-0.0094883	-0.65976	0.68777	-0.48558	0.33394	1.4394	0.8582	-0.24791	-0.039309	1.851
57	2.8212	47.178	-0.18155	0.43809	-0.29053	0.23316	0.57241	0.2982	-0.53541	-0.57619	-0.99418	0.84307	-0.010454	-0.66893	0.69749	-0.49308	0.34004	1.462	0.87271	-0.25032	-0.03894	1.8796
58	2.864	46.021	-0.18396	0.44467	-0.29418	0.23572	0.57984	0.30265	-0.54372	-0.58508	-1.0089	0.85684	-0.011466	-0.67762	0.70679	-0.50036	0.3461	1.4838	0.88692	-0.25254	-0.038418	1.9072
59	2.9053	44.874	-0.1862	0.45099	-0.29768	0.23795	0.58701	0.30689	-0.55176	-0.5938	-1.0231	0.87011	-0.01247	-0.68578	0.71563	-0.50733	0.35204	1.5047	0.90069	-0.25464	-0.037722	1.9337
60	2.9446	43.737	-0.18811	0.45687	-0.30104	0.23982	0.59391	0.31101	-0.55954	-0.60232	-1.0366	0.88281	-0.013593	-0.69333	0.72396	-0.51393	0.35784	1.5245	0.91389	-0.25659	-0.036891	1.9591
61	2.9818	42.612	-0.18962	0.4622	-0.30427	0.24135	0.60031	0.31497	-0.5671	-0.6108	-1.0491	0.8949	-0.014869	-0.70038	0.73182	-0.52014	0.36359	1.5431	0.92653	-0.25845	-0.035961	1.983
62	3.0164	41.497	-0.19083	0.467	-0.30749	0.24259	0.60625	0.31878	-0.57431	-0.61935	-1.0603	0.90635	-0.016214	-0.70688	0.73912	-0.52595	0.3693	1.5604	0.93853	-0.26023	-0.035083	2.0054
63	3.048	40.395	-0.19178	0.4713	-0.31069	0.2435	0.61173	0.32246	-0.58102	-0.62801	-1.0698	0.91712	-0.017716	-0.71257	0.74577	-0.53141	0.37491	1.5761	0.94955	-0.2618	-0.034213	2.0258
64	3.0761	39.305	-0.19257	0.4751	-0.31382	0.24416	0.61669	0.32612	-0.58724	-0.63662	-1.0774	0.92713	-0.019363	-0.71737	0.75163	-0.53656	0.38017	1.59	0.95928	-0.26314	-0.03325	2.0439
65	3.1003	38.229	-0.193	0.47826	-0.31702	0.24434	0.62106	0.32977	-0.59297	-0.64503	-1.0827	0.93631	-0.021114	-0.72127	0.75651	-0.5413	0.38503	1.6021	0.96738	-0.26433	-0.032105	2.0595
66	3.12	37.168	-0.19279	0.48055	-0.32037	0.24407	0.62481	0.3334	-0.59828	-0.65313	-1.0856	0.94446	-0.022712	-0.72415	0.76003	-0.54543	0.38966	1.6118	0.97353	-0.26538	-0.030708	2.0723
67	3.1345	36.121	-0.19173	0.48201	-0.32365	0.2434	0.62793	0.33707	-0.60291	-0.66073	-1.0859	0.95136	-0.024242	-0.7261	0.76204	-0.54887	0.39383	1.6192	0.97762	-0.26642	-0.028999	2.0818
68	3.1423	35.09	-0.18864	0.48263	-0.32656	0.24217	0.63034	0.34103	-0.60652	-0.66756	-1.0822	0.95683	-0.025886	-0.72702	0.7624	-0.5515	0.39745	1.6241	0.97968	-0.26762	-0.027006	2.0878
69	3.141	34.078	-0.18233	0.48231	-0.3288	0.23936	0.6307	0.34554	-0.60866	-0.67332	-1.0731	0.95931	-0.027874	-0.72659	0.75973	-0.55331	0.40068	1.625	0.97831	-0.26908	-0.025006	2.0886
70	3.1283	33.087	-0.17263	0.48105	-0.33033	0.23441	0.628	0.35077	-0.60909	-0.67802	-1.0585	0.95699	-0.030035	-0.7245	0.7528	-0.55416	0.40346	1.6188	0.97218	-0.27081	-0.023496	2.0813
71	3.1041	32.122	-0.15968	0.47939	-0.33145	0.22821	0.62256	0.35681	-0.60789	-0.68163	-1.0394	0.94965	-0.032481	-0.72089	0.74158	-0.55388	0.40536	1.6043	0.96182	-0.27293	-0.023138	2.0645
72	3.0693	31.185	-0.1441	0.47793	-0.33248	0.22142	0.61527	0.36356	-0.60521	-0.6839	-1.0162	0.93774	-0.035658	-0.71642	0.72624	-0.5525	0.40616	1.5821	0.94797	-0.27552	-0.023679	2.0383
73	3.0263	30.278	-0.12713	0.47706	-0.33327	0.21517	0.60711	0.37051	-0.60113	-0.68508	-0.98983	0.92229	-0.039974	-0.71166	0.70739	-0.54986	0.40577	1.5537	0.9313	-0.27852	-0.024432	2.0038
74	2.9777	29.403	-0.10985	0.47687	-0.33356	0.21058	0.59892	0.37711	-0.59576	-0.68525	-0.9615	0.90425	-0.045156	-0.70688	0.6859	-0.54593	0.40418	1.5218	0.91285	-0.28142	-0.024867	1.963
75	2.9264	28.56	-0.093239	0.47713	-0.33297	0.20895	0.59205	0.38301	-0.58931	-0.68425	-0.93312	0.88515	-0.050728	-0.70257	0.66313	-0.54129	0.40175	1.489	0.89431	-0.28325	-0.024412	1.9187
76	2.8739	27.749	-0.078598	0.47783	-0.3319	0.21199	0.58768	0.38805	-0.58183	-0.68246	-0.90388	0.86716	-0.056433	-0.69934	0.6409	-0.53643	0.39828	1.4587	0.87743	-0.28374	-0.022956	1.8739
77	2.8196	26.966	-0.065097	0.47882	-0.3305	0.22074	0.58748	0.39269	-0.57254	-0.67927	-0.86968	0.85257	-0.062292	-0.69571	0.62096	-0.53012	0.39365	1.4351	0.86381	-0.2831	-0.020651	1.8324
78	2.7611	26.21	-0.050967	0.47824	-0.32833	0.23361	0.59023	0.39643	-0.5603	-0.6741	-0.82798	0.8409	-0.068327	-0.68929	0.60244	-0.52046	0.38714	1.4186	0.8523	-0.28202	-0.017161	1.7951
79	2.6944	25.482	-0.036338	0.47453	-0.32516	0.24628	0.59247	0.39835	-0.54488	-0.66653	-0.77856	0.82798	-0.074532	-0.67893	0.58123	-0.50685	0.37744	1.4058	0.83823	-0.28099	-0.011742	1.7597
80	2.6161	24.783	-0.02167	0.46838	-0.32065	0.25646	0.59298	0.39794	-0.52669	-0.6561	-0.72177	0.80984	-0.081048	-0.66401	0.55483	-0.48915	0.36403	1.3919	0.81882	-0.28012	-0.0041469	1.7231
81	2.524	24.114	-0.0073328	0.46005	-0.31452	0.26395	0.59188	0.39486	-0.50625	-0.6429	-0.65836	0.78535	-0.087908	-0.64447	0.52332	-0.46764	0.34723	1.3715	0.79401	-0.27987	0.0055209	1.6802
82	2.417	23.475	0.0064852	0.44936	-0.30636	0.26878	0.58947	0.38947	-0.48401	-0.6271	-0.58912	0.75508	-0.095053	-0.62016	0.48727	-0.44255	0.32716	1.3415	0.76423	-0.28066	0.017031	1.6265
83	2.2955	22.867	0.019794	0.43588	-0.29582	0.27103	0.58615	0.38239	-0.46051	-0.60892	-0.51482	0.71953	-0.10271	-0.5912	0.44754	-0.41399	0.30378	1.3021	0.72971	-0.28264	0.030352	1.5603
84	2.161	22.289	0.032619	0.41954	-0.28276	0.27082	0.58195	0.37392	-0.43627	-0.58859	-0.43614	0.67915	-0.11121	-0.55825	0.40466	-0.38256	0.2775	1.2537	0.69063	-0.28539	0.045568	1.4822
85	2.0152	21.741	0.044752	0.40028	-0.26721	0.26849	0.5767	0.36416	-0.41189	-0.56633	-0.35381	0.63446	-0.12074	-0.52175	0.35921	-0.349	0.24888	1.1972	0.64723	-0.28807	0.062676	1.3927
86	1.8602	21.224	0.055806	0.37782	-0.24948	0.26452	0.57037	0.35318	-0.3883	-0.54233	-0.2688	0.58603	-0.13116	-0.48163	0.31198	-0.31376	0.21838	1.1335	0.59959	-0.29006	0.081515	1.2926
87	1.6985	20.737	0.065261	0.35188	-0.22996	0.25923	0.56305	0.34111	-0.36618	-0.51647	-0.18211	0.53458	-0.14199	-0.43772	0.26328	-0.27715	0.18637	1.0631	0.54788	-0.2909	0.10171	1.1829
88	1.533	20.279	0.072686	0.32219	-0.20893	0.25283	0.55492	0.32808	-0.34547	-0.48838	-0.094655	0.48112	-0.1529	-0.38988	0.21303	-0.23924	0.15298	0.98633	0.4925	-0.29025	0.12287	1.0648
89	1.3673	19.85	0.07787	0.28908	-0.18662	0.24593	0.54612	0.31397	-0.32599	-0.45778	-0.0072841	0.42641	-0.16373	-0.33832	0.16148	-0.20006	0.11797	0.90364	0.43404	-0.2879	0.14467	0.93947
90	1.2058	19.449	0.080585	0.25335	-0.16335	0.23939	0.53659	0.29848	-0.3078	-0.42446	0.079085	0.37085	-0.17454	-0.28383	0.10921	-0.15979	0.08106	0.81583	0.3733	-0.28406	0.16691	0.80841
91	1.054	19.076	0.080168	0.21571	-0.13944	0.23379	0.52635	0.28161	-0.29097	-0.38824	0.16348	0.31489	-0.18547	-0.22733	0.056633	-0.11862	0.042595	0.72432	0.31079	-0.27905	0.18981	0.67312
92	0.91926	18.728	0.078377	0.17664	-0.11513	0.22939	0.51549	0.26354	-0.27556	-0.34908	0.24504	0.25921	-0.19672	-0.16959	0.0040501	-0.076772	0.0032248	0.63061	0.24627	-0.2729	0.21375	0.53499
93	0.81049	18.408	0.076925	0.13655	-0.092689	0.22417	0.50198	0.24455	-0.26165	-0.30753	0.32094	0.20237	-0.20838	-0.11341	-0.04787	-0.034854	-0.036554	0.53384	0.17719	-0.26558	0.2386	0.3931
94	0.73813	18.117	0.074961	0.096053	-0.073816	0.21661	0.48451	0.22507	-0.24927	-0.26463	0.38918	0.14354	-0.22045	-0.060888	-0.098081	0.0062708	-0.076274	0.43397	0.10274	-0.2573	0.2636	0.24513
95	0.71152	17.857	0.07172	0.055809	-0.057666	0.20785	0.4646	0.20565	-0.23838	-0.22167	0.4505	0.084592	-0.23272	-0.011391	-0.14562	0.045775	-0.1154	0.334	0.025669	-0.24847	0.28798	0.093
96	0.73224	17.625	0.066565	0.016499	-0.043434	0.19901	0.44379	0.18679	-0.22887	-0.17997	0.50592	0.027432	-0.2448	0.035707	-0.18974	0.082986	-0.15329	0.23695	-0.051123	-0.23963	0.31104	-0.05804
97	0.79124	17.42	0.059008	-0.021272	-0.030317	0.19118	0.42364	0.16896	-0.22059	-0.14067	0.55662	-0.026128	-0.25636	0.081041	-0.22994	0.11743	-0.18931	0.14558	-0.12486	-0.23127	0.33221	-0.20312
98	0.87449	17.237	0.048747	-0.057012	-0.01751	0.18526	0.4056	0.15254	-0.21331	-0.10383	0.60387	-0.074594	-0.26715	0.12524	-0.26592	0.1488	-0.22299	0.062219	-0.19313	-0.22371	0.35118	-0.33795
99	0.9699	17.074	0.035156	-0.090886	-0.0047737	0.18149	0.39036	0.13785	-0.20735	-0.067801	0.64842	-0.1174	-0.27722	0.16839	-0.2981	0.1782	-0.25454	-0.01198	-0.25452	-0.21637	0.3693	-0.45941
100	1.0702	16.927	0.017368	-0.12355	0.0074922	0.17862	0.37655	0.12516	-0.20309	-0.031661	0.6903	-0.15499	-0.28669	0.21006	-0.32888	0.20671	-0.28601	-0.078674	-0.31037	-0.20855	0.38771	-0.5674
101	1.1716	16.795	-0.0047375	-0.15526	0.01899	0.17555	0.36295	0.11465	-0.20045	0.0041594	0.72949	-0.18794	-0.29546	0.24997	-0.35983	0.23423	-0.31878	-0.14083	-0.36366	-0.20025	0.406	-0.66457
102	1.2722	16.677	-0.030477	-0.18593	0.029673	0.1722	0.34972	0.10623	-0.19919	0.039378	0.76601	-0.21661	-0.30346	0.28785	-0.39037	0.26064	-0.35241	-0.1996	-0.41553	-0.19155	0.42387	-0.75471
103	1.3704	16.572	-0.058981	-0.21546	0.039545	0.16855	0.33702	0.099643	-0.19912	0.073748	0.79988	-0.24139	-0.31065	0.32354	-0.41998	0.28589	-0.38645	-0.25498	-0.46556	-0.18252	0.44105	-0.84085
104	1.4653	16.48	-0.089486	-0.24377	0.04864	0.16463	0.32492	0.094608	-0.20007	0.10712	0.8312	-0.26262	-0.31699	0.35704	-0.44826	0.30996	-0.42052	-0.30694	-0.5134	-0.17321	0.45736	-0.92336
105	1.556	16.399	-0.12135	-0.27086	0.057016	0.16049	0.31343	0.090855	-0.20186	0.13941	0.86008	-0.28064	-0.32249	0.38838	-0.47495	0.33288	-0.45431	-0.35557	-0.55882	-0.16367	0.47275	-1.0013
106	1.6422	16.329	-0.15404	-0.29669	0.064728	0.1562	0.30251	0.088159	-0.20432	0.17056	0.88666	-0.29576	-0.32717	0.41763	-0.49998	0.35467	-0.48761	-0.401	-0.6017	-0.15392	0.48722	-1.0741
107	1.7236	16.268	-0.18708	-0.32128	0.071826	0.15179	0.29215	0.08633	-0.20732	0.20051	0.91103	-0.30829	-0.33107	0.44487	-0.52338	0.37536	-0.52024	-0.44329	-0.64197	-0.144	0.50078	-1.1414
108	1.8001	16.215	-0.22009	-0.34463	0.078356	0.14732	0.28233	0.085209	-0.21074	0.22923	0.93329	-0.31847	-0.33429	0.47017	-0.54522	0.39495	-0.55206	-0.48247	-0.67958	-0.13395	0.51347	-1.2031
109	1.8716	16.171	-0.25276	-0.36678	0.084359	0.14282	0.27301	0.084664	-0.21449	0.25673	0.95355	-0.32655	-0.33695	0.49361	-0.56557	0.41348	-0.58296	-0.51856	-0.71454	-0.12382	0.52529	-1.2591
110	1.9381	16.134	-0.28484	-0.38778	0.089872	0.13832	0.26417	0.084588	-0.21845	0.28298	0.97191	-0.33275	-0.33916	0.51527	-0.58447	0.43095	-0.61285	-0.55164	-0.74689	-0.11364	0.53627	-1.3095
111	1.9998	16.104	-0.31614	-0.40765	0.09493	0.13385	0.25579	0.084889	-0.22254	0.30801	0.98845	-0.33726	-0.34098	0.53523	-0.602	0.4474	-0.64164	-0.5818	-0.77668	-0.10345	0.54644	-1.3546
112	2.0568	16.08	-0.34652	-0.42643	0.099565	0.12943	0.24784	0.085493	-0.22669	0.33182	1.0033	-0.34025	-0.34248	0.55359	-0.61819	0.46283	-0.66928	-0.60915	-0.804	-0.093283	0.55582	-1.3946
113	2.1091	16.062	-0.37585	-0.44415	0.10381	0.12509	0.24029	0.086339	-0.23085	0.35443	1.0164	-0.3419	-0.3437	0.57041	-0.63312	0.47727	-0.69573	-0.63383	-0.82894	-0.083173	0.56444	-1.4298
114	2.1571	16.049	-0.40406	-0.46084	0.10768	0.12085	0.23312	0.087378	-0.23495	0.37588	1.0281	-0.34233	-0.34467	0.58579	-0.64682	0.49075	-0.72097	-0.65598	-0.8516	-0.073141	0.57232	-1.4605
115	2.2008	16.04	-0.43109	-0.47653	0.11121	0.11671	0.2263	0.088569	-0.23898	0.39619	1.0382	-0.34169	-0.34541	0.59979	-0.65937	0.5033	-0.74498	-0.67574	-0.8721	-0.063211	0.5795	-1.4871
116	2.2404	16.035	-0.45691	-0.49124	0.11441	0.1127	0.21981	0.089878	-0.24291	0.41539	1.0469	-0.34009	-0.34595	0.6125	-0.6708	0.51492	-0.76776	-0.69325	-0.89054	-0.053406	0.58601	-1.5097
117	2.2761	16.035	-0.48149	-0.50501	0.11732	0.10881	0.21363	0.091278	-0.2467	0.43353	1.0543	-0.33762	-0.3463	0.62399	-0.68117	0.52567	-0.78931	-0.70868	-0.90705	-0.04375	0.59186	-1.5287
118	2.3082	16.037	-0.50484	-0.51787	0.11994	0.10507	0.20774	0.092747	-0.25036	0.45063	1.0604	-0.3344	-0.34646	0.63432	-0.69052	0.53556	-0.80965	-0.72214	-0.92173	-0.034262	0.5971	-1.5443
119	2.3368	16.043	-0.52697	-0.52984	0.1223	0.10147	0.20213	0.094267	-0.25386	0.46674	1.0654	-0.3305	-0.34645	0.64356	-0.69892	0.54462	-0.82879	-0.73379	-0.93471	-0.02496	0.60175	-1.5569
120	2.362	16.052	-0.54789	-0.54096	0.12441	0.098022	0.19676	0.095824	-0.25721	0.48189	1.0692	-0.32599	-0.34627	0.65178	-0.7064	0.55289	-0.84677	-0.74375	-0.94609	-0.015857	0.60584	-1.5667
121	2.3842	16.063	-0.56763	-0.55126	0.12628	0.094725	0.19164	0.097404	-0.2604	0.49612	1.0719	-0.32095	-0.34593	0.65903	-0.71301	0.56039	-0.86361	-0.75215	-0.95597	-0.0069601	0.60938	-1.5739
122	2.4034	16.076	-0.58623	-0.56077	0.12794	0.091583	0.18674	0.099	-0.26344	0.50948	1.0736	-0.31543	-0.34542	0.66538	-0.71879	0.56716	-0.87935	-0.7591	-0.96446	0.001724	0.61242	-1.5787
123	2.4198	16.091	-0.60371	-0.56951	0.12938	0.088595	0.18204	0.1006	-0.26631	0.52199	1.0744	-0.3095	-0.34477	0.67088	-0.7238	0.57322	-0.89401	-0.76472	-0.97166	0.010191	0.61498	-1.5814
124	2.4336	16.108	-0.62012	-0.57752	0.13064	0.085763	0.17755	0.10221	-0.26903	0.53369	1.0743	-0.3032	-0.34396	0.67558	-0.72806	0.57861	-0.90764	-0.76911	-0.97766	0.018439	0.61708	-1.5821
125	2.4449	16.126	-0.6355	-0.58483	0.13171	0.083083	0.17323	0.1038	-0.27159	0.54463	1.0733	-0.29658	-0.34301	0.67952	-0.73162	0.58334	-0.92027	-0.77237	-0.98253	0.026465	0.61874	-1.581
126	2.454	16.145	-0.64988	-0.59147	0.13261	0.080555	0.16909	0.10539	-0.274	0.55483	1.0715	-0.28967	-0.34192	0.68276	-0.73452	0.58747	-0.93195	-0.77459	-0.98638	0.034271	0.61999	-1.5783
127	2.4609	16.165	-0.66332	-0.59747	0.13335	0.078177	0.16512	0.10697	-0.27627	0.56433	1.069	-0.28251	-0.34069	0.68533	-0.73679	0.591	-0.94271	-0.77584	-0.98926	0.041857	0.62085	-1.5741
128	2.4657	16.186	-0.67585	-0.60285	0.13393	0.075944	0.16129	0.10853	-0.27841	0.57316	1.0658	-0.27513	-0.33933	0.68728	-0.73848	0.59398	-0.95258	-0.77621	-0.99125	0.049225	0.62134	-1.5685
129	2.4687	16.208	-0.68752	-0.60765	0.13437	0.073855	0.15761	0.11008	-0.2804	0.58135	1.0619	-0.26757	-0.33785	0.68865	-0.7396	0.59642	-0.96162	-0.77577	-0.99241	0.056378	0.62149	-1.5617
130	2.47	16.23	-0.69835	-0.61189	0.13467	0.071905	0.15407	0.1116	-0.28227	0.58894	1.0573	-0.25985	-0.33624	0.68946	-0.74021	0.59836	-0.96985	-0.77459	-0.99282	0.063319	0.62131	-1.5538
131	2.4699	16.253	-0.70841	-0.61561	0.13485	0.07009	0.15065	0.11311	-0.28402	0.59595	1.0522	-0.25198	-0.33452	0.68976	-0.74032	0.59981	-0.97731	-0.77272	-0.99252	0.070052	0.62082	-1.5448
132	2.4687	16.276	-0.71771	-0.61881	0.13491	0.068407	0.14736	0.1146	-0.28565	0.60241	1.0465	-0.244	-0.33269	0.68958	-0.73997	0.60081	-0.98405	-0.77022	-0.99156	0.076582	0.62004	-1.535
133	2.4666	16.299	-0.72631	-0.62153	0.13485	0.066852	0.14418	0.11606	-0.28716	0.60834	1.0403	-0.23592	-0.33075	0.68895	-0.73918	0.60178	-0.99009	-0.76714	-0.99001	0.082913	0.61899	-1.5243
134	2.4642	16.322	-0.73423	-0.6238	0.13469	0.06542	0.14111	0.1175	-0.28857	0.61416	1.0337	-0.22776	-0.32871	0.68829	-0.73798	0.6034	-0.99547	-0.76353	-0.9879	0.08905	0.61806	-1.5129
135	2.4616	16.344	-0.74119	-0.62564	0.13442	0.064108	0.13815	0.11892	-0.28953	0.62049	1.0265	-0.21953	-0.32657	0.68828	-0.73605	0.60604	-1.0002	-0.75943	-0.98527	0.094998	0.61787	-1.5008
136	2.4589	16.367	-0.7471	-0.6274	0.13372	0.062568	0.13494	0.11997	-0.28987	0.62731	1.0186	-0.21159	-0.32437	0.68895	-0.73324	0.60941	-1.0047	-0.75523	-0.98252	0.10042	0.61839	-1.4884
137	2.4561	16.39	-0.75237	-0.62963	0.13207	0.060284	0.13097	0.12046	-0.28991	0.63416	1.0098	-0.20447	-0.32216	0.68986	-0.72992	0.61276	-1.0092	-0.75148	-0.98018	0.10481	0.61912	-1.4763
138	2.4529	16.414	-0.75743	-0.63254	0.12929	0.057338	0.12604	0.12066	-0.28997	0.64056	1.0005	-0.19836	-0.32	0.69056	-0.72647	0.61539	-1.0136	-0.74839	-0.97848	0.10796	0.61956	-1.4647
139	2.4492	16.439	-0.76268	-0.63605	0.12546	0.054241	0.12052	0.12084	-0.29033	0.64613	0.99105	-0.1932	-0.31793	0.69067	-0.72323	0.61675	-1.0177	-0.74591	-0.97735	0.11025	0.61929	-1.4536
140	2.4447	16.463	-0.76816	-0.63984	0.12093	0.051479	0.11514	0.12126	-0.29117	0.65065	0.98186	-0.18863	-0.316	0.68987	-0.72037	0.61683	-1.0215	-0.74371	-0.97649	0.11239	0.61812	-1.4428
141	2.4392	16.487	-0.77341	-0.64318	0.11649	0.049483	0.11061	0.12215	-0.29224	0.65443	0.9733	-0.18414	-0.3141	0.68839	-0.71751	0.6162	-1.0247	-0.74127	-0.97538	0.11507	0.61641	-1.4319
142	2.4328	16.51	-0.77815	-0.64551	0.11281	0.048233	0.10713	0.1233	-0.29322	0.65782	0.9653	-0.17943	-0.31213	0.68655	-0.71438	0.61522	-1.0275	-0.73833	-0.97373	0.11852	0.61449	-1.421
143	2.4255	16.533	-0.78241	-0.64682	0.11002	0.047305	0.10441	0.12444	-0.2941	0.66084	0.9573	-0.17439	-0.31009	0.68438	-0.71099	0.61389	-1.0297	-0.73471	-0.97159	0.12245	0.61238	-1.4103
144	2.4171	16.554	-0.7862	-0.64734	0.10802	0.046491	0.10199	0.12558	-0.29491	0.6635	0.949	-0.16887	-0.308	0.6819	-0.70745	0.61224	-1.0314	-0.73016	-0.96881	0.12643	0.61008	-1.3997
145	2.4081	16.574	-0.7897	-0.64748	0.10651	0.045744	0.099646	0.12669	-0.29558	0.66594	0.94056	-0.16284	-0.30588	0.67928	-0.70384	0.61043	-1.0328	-0.72467	-0.96521	0.13025	0.60769	-1.3892
146	2.3987	16.593	-0.79306	-0.6476	0.10508	0.045014	0.097312	0.12775	-0.29603	0.66829	0.93215	-0.15629	-0.3037	0.67667	-0.70021	0.6086	-1.0342	-0.71849	-0.9608	0.13388	0.60549	-1.3787
147	2.389	16.611	-0.79628	-0.64781	0.10341	0.044299	0.094951	0.12864	-0.29622	0.67055	0.92364	-0.14933	-0.30143	0.67414	-0.69658	0.60677	-1.0356	-0.712	-0.95574	0.1372	0.60359	-1.3681
148	2.3791	16.628	-0.79935	-0.64813	0.10136	0.043606	0.092559	0.12931	-0.29622	0.67273	0.91495	-0.14213	-0.2991	0.67178	-0.69294	0.60491	-1.0372	-0.70543	-0.95022	0.14006	0.60193	-1.3575
149	2.3692	16.645	-0.80227	-0.64854	0.098899	0.042937	0.090155	0.1298	-0.29607	0.67481	0.9061	-0.13481	-0.29674	0.66957	-0.68927	0.60303	-1.0387	-0.69879	-0.94439	0.14243	0.60044	-1.3469
150	2.3593	16.66	-0.80504	-0.64901	0.096083	0.042295	0.087751	0.13015	-0.29581	0.67679	0.89712	-0.12746	-0.29438	0.66748	-0.68555	0.60113	-1.0403	-0.69212	-0.93835	0.14437	0.59909	-1.3363
151	2.3494	16.675	-0.80764	-0.64952	0.092976	0.04168	0.085356	0.13039	-0.29547	0.67867	0.88806	-0.12014	-0.29204	0.66548	-0.68178	0.5992	-1.0418	-0.68544	-0.93219	0.14595	0.59783	-1.3258
152	2.3398	16.689	-0.8101	-0.65008	0.089628	0.041092	0.082978	0.13054	-0.29506	0.68045	0.87895	-0.11291	-0.28973	0.66355	-0.67795	0.59726	-1.0434	-0.67877	-0.92597	0.14722	0.59664	-1.3154
153	2.3303	16.702	-0.8124	-0.65068	0.086081	0.040532	0.080621	0.13062	-0.2946	0.68214	0.86981	-0.1058	-0.28746	0.6617	-0.67406	0.59529	-1.0448	-0.67212	-0.91975	0.14823	0.5955	-1.305
154	2.321	16.714	-0.81457	-0.6513	0.082368	0.039997	0.078289	0.13065	-0.29411	0.68374	0.86067	-0.098844	-0.28523	0.65991	-0.67013	0.59331	-1.0462	-0.66551	-0.91356	0.14899	0.5944	-1.2949
155	2.3118	16.726	-0.8166	-0.65194	0.078517	0.039488	0.075985	0.13063	-0.29359	0.68525	0.85154	-0.092054	-0.28306	0.65818	-0.66614	0.59133	-1.0476	-0.65894	-0.90741	0.14955	0.59334	-1.2848
156	2.3029	16.736	-0.8185	-0.65261	0.07455	0.039003	0.073711	0.13057	-0.29305	0.68667	0.84244	-0.085443	-0.28095	0.65649	-0.66211	0.58933	-1.0489	-0.65243	-0.90135	0.14993	0.59229	-1.2749
157	2.2941	16.746	-0.82027	-0.6533	0.070486	0.038541	0.071466	0.13048	-0.2925	0.68802	0.83338	-0.079021	-0.2789	0.65486	-0.65805	0.58733	-1.0501	-0.64598	-0.89537	0.15015	0.59126	-1.2652
158	2.2855	16.755	-0.82193	-0.65402	0.066338	0.038102	0.069251	0.13036	-0.29194	0.68929	0.82438	-0.072792	-0.27691	0.65328	-0.65394	0.58533	-1.0513	-0.63959	-0.88949	0.15021	0.59025	-1.2557
159	2.2771	16.762	-0.82347	-0.65475	0.06212	0.037684	0.067068	0.13022	-0.29137	0.69049	0.81544	-0.06676	-0.27498	0.65174	-0.64981	0.58333	-1.0524	-0.63328	-0.88371	0.15014	0.58925	-1.2463
160	2.2688	16.769	-0.8249	-0.6555	0.05784	0.037287	0.064914	0.13006	-0.2908	0.69162	0.80657	-0.060926	-0.27311	0.65025	-0.64566	0.58134	-1.0534	-0.62704	-0.87805	0.14994	0.58825	-1.2371
161	2.2608	16.774	-0.82623	-0.65627	0.053508	0.03691	0.062791	0.12989	-0.29022	0.6927	0.79777	-0.055288	-0.27131	0.64881	-0.64148	0.57935	-1.0544	-0.62087	-0.87251	0.14963	0.58727	-1.228
162	2.2529	16.779	-0.82746	-0.65706	0.049131	0.036552	0.060697	0.12969	-0.28964	0.69371	0.78905	-0.049847	-0.26957	0.64741	-0.63729	0.57737	-1.0553	-0.61478	-0.86709	0.1492	0.5863	-1.2192
163	2.2452	16.782	-0.82859	-0.65787	0.044714	0.036212	0.058633	0.12948	-0.28907	0.69466	0.78041	-0.0446	-0.26789	0.64606	-0.63308	0.5754	-1.0562	-0.60878	-0.86179	0.14867	0.58533	-1.2105
164	2.2376	16.784	-0.82964	-0.6587	0.040263	0.035889	0.056597	0.12926	-0.28849	0.69556	0.77186	-0.039546	-0.26628	0.64475	-0.62885	0.57344	-1.057	-0.60285	-0.85661	0.14805	0.58437	-1.202
165	2.2303	16.784	-0.83059	-0.65955	0.035782	0.035583	0.054589	0.12902	-0.28791	0.6964	0.7634	-0.034681	-0.26472	0.64348	-0.62463	0.57149	-1.0577	-0.597	-0.85156	0.14733	0.58342	-1.1937
166	2.2231	16.784	-0.83146	-0.66042	0.031274	0.035294	0.052608	0.12877	-0.28734	0.6972	0.75503	-0.030002	-0.26322	0.64226	-0.62039	0.56956	-1.0585	-0.59124	-0.84663	0.14653	0.58247	-1.1855
167	2.2161	16.782	-0.83225	-0.66131	0.026744	0.035019	0.050654	0.1285	-0.28677	0.69794	0.74675	-0.025508	-0.26178	0.64109	-0.61615	0.56765	-1.0591	-0.58556	-0.84182	0.14564	0.58154	-1.1775
168	2.2093	16.778	-0.83296	-0.66221	0.022195	0.03476	0.048727	0.12823	-0.2862	0.69865	0.73856	-0.021194	-0.2604	0.63995	-0.61191	0.56574	-1.0598	-0.57997	-0.83714	0.14468	0.58061	-1.1698
169	2.2026	16.774	-0.8336	-0.66314	0.017629	0.034514	0.046824	0.12794	-0.28563	0.69931	0.73048	-0.017057	-0.25907	0.63886	-0.60768	0.56386	-1.0604	-0.57446	-0.83257	0.14364	0.57969	-1.1621
170	2.1962	16.768	-0.83416	-0.66409	0.013049	0.034282	0.044947	0.12764	-0.28506	0.69992	0.72249	-0.013094	-0.2578	0.63781	-0.60344	0.562	-1.0609	-0.56903	-0.82813	0.14253	0.57877	-1.1547
171	2.1899	16.76	-0.83466	-0.66506	0.0084564	0.034063	0.043094	0.12732	-0.28449	0.7005	0.71459	-0.0093027	-0.25659	0.63681	-0.59921	0.56015	-1.0615	-0.56369	-0.82381	0.14135	0.57786	-1.1474
172	2.1838	16.751	-0.83508	-0.66605	0.0038544	0.033856	0.041265	0.127	-0.28393	0.70103	0.7068	-0.0056791	-0.25542	0.63584	-0.59499	0.55833	-1.0619	-0.55843	-0.81961	0.14011	0.57696	-1.1403
173	2.1778	16.741	-0.83544	-0.66706	-0.00075543	0.033662	0.039459	0.12667	-0.28337	0.70153	0.69911	-0.0022204	-0.25431	0.63492	-0.59077	0.55652	-1.0624	-0.55326	-0.81552	0.1388	0.57607	-1.1334
174	2.1721	16.729	-0.83574	-0.66808	-0.0053712	0.033478	0.037676	0.12632	-0.28281	0.70199	0.69151	0.0010765	-0.25325	0.63403	-0.58657	0.55474	-1.0628	-0.54817	-0.81155	0.13744	0.57518	-1.1267
175	2.1665	16.716	-0.83598	-0.66913	-0.0099911	0.033305	0.035916	0.12596	-0.28225	0.70241	0.68402	0.0042145	-0.25224	0.63319	-0.58237	0.55298	-1.0632	-0.54317	-0.80769	0.13601	0.57431	-1.1201
176	2.161	16.701	-0.83615	-0.6702	-0.014614	0.033143	0.034177	0.12559	-0.28169	0.7028	0.67662	0.0071966	-0.25127	0.63238	-0.57818	0.55124	-1.0636	-0.53826	-0.80395	0.13454	0.57343	-1.1137
177	2.1558	16.684	-0.83627	-0.67129	-0.019237	0.03299	0.032459	0.12521	-0.28114	0.70315	0.66933	0.010025	-0.25036	0.63161	-0.57401	0.54952	-1.0639	-0.53342	-0.80032	0.13301	0.57256	-1.1074
178	2.1506	16.666	-0.83633	-0.6724	-0.02386	0.032846	0.030762	0.12481	-0.28058	0.70347	0.66214	0.012704	-0.24948	0.63088	-0.56985	0.54783	-1.0643	-0.52868	-0.7968	0.13143	0.5717	-1.1013
179	2.1457	16.647	-0.83633	-0.67353	-0.028482	0.03271	0.029086	0.12441	-0.28003	0.70375	0.65505	0.015235	-0.24866	0.63019	-0.5657	0.54616	-1.0646	-0.52401	-0.79338	0.1298	0.57085	-1.0953
180	2.1409	16.625	-0.83629	-0.67468	-0.0331	0.032583	0.02743	0.12399	-0.27948	0.704	0.64806	0.017621	-0.24788	0.62953	-0.56157	0.54452	-1.0648	-0.51943	-0.79007	0.12812	0.57	-1.0895
181	2.1363	16.603	-0.83618	-0.67584	-0.037713	0.032463	0.025793	0.12356	-0.27893	0.70422	0.64117	0.019864	-0.24714	0.6289	-0.55745	0.5429	-1.0651	-0.51494	-0.78687	0.1264	0.56915	-1.0839
182	2.1318	16.578	-0.83603	-0.67703	-0.042321	0.032351	0.024176	0.12312	-0.27838	0.7044	0.63438	0.021967	-0.24644	0.62831	-0.55334	0.5413	-1.0653	-0.51053	-0.78377	0.12464	0.56831	-1.0784
183	2.1275	16.552	-0.83583	-0.67824	-0.046923	0.032245	0.022578	0.12267	-0.27783	0.70455	0.6277	0.023933	-0.24578	0.62775	-0.54926	0.53973	-1.0655	-0.5062	-0.78077	0.12284	0.56747	-1.0731
184	2.1234	16.524	-0.83558	-0.67948	-0.051516	0.032145	0.020998	0.1222	-0.27729	0.70466	0.62112	0.025763	-0.24516	0.62722	-0.54519	0.53819	-1.0657	-0.50196	-0.77788	0.12101	0.56663	-1.0679
185	2.1194	16.495	-0.83528	-0.68073	-0.0561	0.03205	0.019436	0.12172	-0.27674	0.70475	0.61464	0.02746	-0.24458	0.62672	-0.54113	0.53667	-1.0659	-0.4978	-0.77508	0.11913	0.56579	-1.0628
186	2.1155	16.464	-0.83493	-0.682	-0.060673	0.031961	0.017893	0.12123	-0.27619	0.70479	0.60826	0.029027	-0.24404	0.62624	-0.5371	0.53518	-1.0661	-0.49373	-0.77237	0.11722	0.56496	-1.0579
187	2.1118	16.431	-0.83453	-0.6833	-0.065236	0.031876	0.016367	0.12072	-0.27565	0.70481	0.60198	0.030464	-0.24353	0.6258	-0.53308	0.53371	-1.0662	-0.48974	-0.76977	0.11528	0.56413	-1.0532
188	2.1082	16.396	-0.83409	-0.68462	-0.069786	0.031794	0.014858	0.1202	-0.2751	0.70479	0.59581	0.031775	-0.24306	0.62538	-0.52908	0.53227	-1.0664	-0.48583	-0.76725	0.11331	0.56329	-1.0485
189	2.1048	16.36	-0.8336	-0.68596	-0.074322	0.031717	0.013367	0.11967	-0.27456	0.70473	0.58974	0.032961	-0.24262	0.62499	-0.52511	0.53086	-1.0665	-0.482	-0.76483	0.1113	0.56246	-1.044
190	2.1015	16.322	-0.83307	-0.68733	-0.078845	0.031642	0.011892	0.11912	-0.27401	0.70464	0.58377	0.034024	-0.24222	0.62462	-0.52116	0.52947	-1.0666	-0.47825	-0.7625	0.10927	0.56163	-1.0397
191	2.0984	16.282	-0.83249	-0.68871	-0.083352	0.03157	0.010434	0.11855	-0.27346	0.70452	0.5779	0.034966	-0.24184	0.62428	-0.51723	0.52812	-1.0667	-0.47458	-0.76026	0.10722	0.5608	-1.0355
192	2.0954	16.241	-0.83187	-0.69012	-0.087843	0.031499	0.0089918	0.11797	-0.27291	0.70436	0.57213	0.035789	-0.2415	0.62396	-0.51333	0.5268	-1.0668	-0.47098	-0.75811	0.10514	0.55997	-1.0314
193	2.0925	16.198	-0.83121	-0.69156	-0.092317	0.03143	0.0075658	0.11738	-0.27236	0.70416	0.56646	0.036495	-0.24119	0.62366	-0.50945	0.5255	-1.0669	-0.46747	-0.75604	0.10303	0.55914	-1.0274
194	2.0898	16.153	-0.8305	-0.69302	-0.096772	0.031362	0.0061555	0.11677	-0.27181	0.70393	0.56089	0.037085	-0.2409	0.62339	-0.5056	0.52424	-1.067	-0.46403	-0.75405	0.10091	0.55832	-1.0235
195	2.0872	16.106	-0.82975	-0.6945	-0.10121	0.031294	0.0047608	0.11615	-0.27126	0.70367	0.55542	0.037561	-0.24065	0.62314	-0.50178	0.52302	-1.0671	-0.46066	-0.75215	0.098764	0.55749	-1.0198
196	2.0848	16.058	-0.82895	-0.69601	-0.10563	0.031226	0.0033813	0.1155	-0.2707	0.70337	0.55005	0.037924	-0.24043	0.62291	-0.49799	0.52182	-1.0671	-0.45737	-0.75033	0.096601	0.55667	-1.0162
197	2.0824	16.007	-0.82811	-0.69754	-0.11002	0.031156	0.002017	0.11484	-0.27013	0.70305	0.54478	0.038176	-0.24024	0.62271	-0.49422	0.52066	-1.0672	-0.45415	-0.74859	0.09442	0.55586	-1.0126
198	2.0802	15.956	-0.82723	-0.6991	-0.1144	0.031086	0.00066734	0.11417	-0.26956	0.70269	0.5396	0.038319	-0.24009	0.62252	-0.49049	0.51954	-1.0672	-0.451	-0.74692	0.092225	0.55504	-1.0093
199	2.0782	15.902	-0.82631	-0.70069	-0.11876	0.031013	-0.00066931	0.11347	-0.26899	0.70231	0.53453	0.038354	-0.23997	0.62236	-0.48679	0.51845	-1.0673	-0.44792	-0.74533	0.090015	0.55423	-1.006
200	2.0762	15.846	-0.82534	-0.7023	-0.12309	0.030936	-0.0019952	0.11276	-0.2684	0.7019	0.52955	0.038282	-0.23989	0.62223	-0.48312	0.5174	-1.0673	-0.44491	-0.74382	0.087793	0.55342	-1.0028
201	2.0744	15.789	-0.82433	-0.70394	-0.12741	0.030852	-0.0033126	0.11203	-0.26781	0.70146	0.52466	0.038105	-0.23984	0.62211	-0.47949	0.51639	-1.0673	-0.44197	-0.74238	0.085561	0.55262	-0.99974
202	2.0727	15.73	-0.82328	-0.70561	-0.13171	0.030761	-0.0046238	0.11128	-0.26721	0.701	0.51988	0.037823	-0.23984	0.62202	-0.47589	0.51542	-1.0673	-0.43909	-0.741	0.083323	0.55182	-0.99678
203	2.0711	15.669	-0.82218	-0.70731	-0.13599	0.030659	-0.0059311	0.11051	-0.2666	0.70051	0.51519	0.037439	-0.23987	0.62194	-0.47233	0.51448	-1.0673	-0.43628	-0.7397	0.08108	0.55102	-0.99393
204	2.0697	15.607	-0.82105	-0.70903	-0.14025	0.030546	-0.0072368	0.10972	-0.26597	0.7	0.51059	0.036952	-0.23994	0.62189	-0.4688	0.51359	-1.0673	-0.43354	-0.73847	0.078836	0.55023	-0.99118
205	2.0683	15.543	-0.81989	-0.71079	-0.14448	0.030418	-0.0085432	0.10891	-0.26534	0.69946	0.5061	0.036365	-0.24006	0.62186	-0.46532	0.51274	-1.0673	-0.43085	-0.73731	0.076593	0.54944	-0.98853
206	2.0671	15.477	-0.81869	-0.71257	-0.1487	0.030274	-0.0098527	0.10809	-0.26469	0.6989	0.50169	0.035679	-0.24021	0.62184	-0.46187	0.51193	-1.0672	-0.42823	-0.73621	0.074355	0.54866	-0.98599
207	2.066	15.409	-0.81746	-0.71438	-0.1529	0.030112	-0.011168	0.10725	-0.26403	0.69832	0.49738	0.034894	-0.24041	0.62185	-0.45846	0.51116	-1.0672	-0.42568	-0.73518	0.072123	0.54788	-0.98354
208	2.065	15.339	-0.8162	-0.71621	-0.15709	0.02993	-0.01249	0.10639	-0.26335	0.69772	0.49317	0.034011	-0.24066	0.62188	-0.45509	0.51044	-1.0671	-0.42318	-0.73421	0.069902	0.54711	-0.98119
209	2.0641	15.268	-0.81492	-0.71808	-0.16125	0.029725	-0.013823	0.10551	-0.26266	0.6971	0.48905	0.033032	-0.24095	0.62192	-0.45176	0.50976	-1.067	-0.42074	-0.7333	0.067693	0.54633	-0.97893
210	2.0634	15.195	-0.8136	-0.71997	-0.16539	0.029496	-0.015169	0.10462	-0.26195	0.69646	0.48503	0.031958	-0.24129	0.62199	-0.44846	0.50913	-1.0668	-0.41836	-0.73246	0.065499	0.54556	-0.97677
211	2.0627	15.12	-0.81227	-0.72189	-0.16952	0.029239	-0.01653	0.1037	-0.26123	0.6958	0.48111	0.030789	-0.24168	0.62208	-0.44521	0.50853	-1.0667	-0.41603	-0.73167	0.063325	0.54478	-0.9747
212	2.0621	15.043	-0.81091	-0.72384	-0.17362	0.028954	-0.017909	0.10277	-0.26048	0.69512	0.47729	0.029526	-0.24211	0.62219	-0.44198	0.50799	-1.0665	-0.41376	-0.73095	0.061171	0.544	-0.97273
213	2.0617	14.965	-0.80954	-0.72581	-0.1777	0.028637	-0.019308	0.10182	-0.25972	0.69443	0.47357	0.02817	-0.24259	0.62233	-0.43879	0.50748	-1.0663	-0.41154	-0.73029	0.059042	0.54321	-0.97084
214	2.0613	14.885	-0.80814	-0.72781	-0.18175	0.028288	-0.020731	0.10086	-0.25894	0.69372	0.46996	0.026722	-0.24311	0.62249	-0.43564	0.50703	-1.0661	-0.40937	-0.72968	0.05694	0.54242	-0.96904
215	2.061	14.803	-0.80673	-0.72984	-0.18577	0.027903	-0.022182	0.099874	-0.25815	0.693	0.46644	0.025184	-0.24366	0.62268	-0.43251	0.50661	-1.0659	-0.40725	-0.72912	0.054864	0.54161	-0.96733
216	2.0609	14.719	-0.8053	-0.73189	-0.18976	0.02748	-0.023664	0.098877	-0.25734	0.69226	0.46304	0.023559	-0.24424	0.6229	-0.42942	0.50624	-1.0656	-0.40518	-0.72863	0.052812	0.54079	-0.9657
217	2.0608	14.634	-0.80386	-0.73396	-0.1937	0.027018	-0.025181	0.097868	-0.2565	0.69152	0.45974	0.021848	-0.24486	0.62315	-0.42635	0.50593	-1.0653	-0.40315	-0.72818	0.050778	0.53996	-0.96415
218	2.0608	14.547	-0.80241	-0.73605	-0.1976	0.026515	-0.026738	0.096848	-0.25565	0.69077	0.45655	0.020052	-0.2455	0.62343	-0.4233	0.50565	-1.0649	-0.40117	-0.72778	0.04876	0.53911	-0.96268
219	2.0609	14.458	-0.80094	-0.73816	-0.20145	0.025969	-0.028338	0.095821	-0.25478	0.69001	0.45347	0.018174	-0.24617	0.62375	-0.42028	0.50543	-1.0646	-0.39922	-0.72743	0.046755	0.53825	-0.96128
220	2.0612	14.368	-0.79946	-0.74029	-0.20525	0.025376	-0.029986	0.094787	-0.25388	0.68924	0.4505	0.016216	-0.24685	0.62411	-0.41728	0.50526	-1.0642	-0.39731	-0.72712	0.044759	0.53737	-0.95996
221	2.0615	14.275	-0.79798	-0.74242	-0.20899	0.024736	-0.031685	0.09375	-0.25297	0.68847	0.44765	0.014179	-0.24756	0.6245	-0.4143	0.50513	-1.0638	-0.39544	-0.72686	0.042768	0.53647	-0.95871
222	2.0618	14.181	-0.79648	-0.74456	-0.21267	0.024046	-0.033439	0.092712	-0.25203	0.6877	0.4449	0.012066	-0.24828	0.62494	-0.41133	0.50505	-1.0633	-0.39361	-0.72664	0.040778	0.53555	-0.95752
223	2.0623	14.086	-0.79497	-0.7467	-0.21628	0.023304	-0.035253	0.091675	-0.25107	0.68693	0.44226	0.0098772	-0.24902	0.62541	-0.40838	0.50501	-1.0628	-0.39182	-0.72645	0.038787	0.53461	-0.95641
224	2.0629	13.989	-0.79346	-0.74884	-0.21983	0.022507	-0.037131	0.090641	-0.25008	0.68614	0.43973	0.0076156	-0.24977	0.62591	-0.40544	0.50502	-1.0623	-0.39008	-0.72631	0.036791	0.53365	-0.95535
225	2.0635	13.89	-0.79193	-0.75097	-0.2233	0.021654	-0.039075	0.089612	-0.24907	0.68535	0.4373	0.0052824	-0.25054	0.62644	-0.40251	0.50506	-1.0618	-0.38838	-0.72619	0.034785	0.53267	-0.95436
226	2.0642	13.789	-0.79041	-0.7531	-0.22671	0.020746	-0.041084	0.08859	-0.24804	0.68454	0.43498	0.0028782	-0.25133	0.62701	-0.39959	0.50514	-1.0612	-0.38673	-0.72611	0.032769	0.53166	-0.95343
227	2.065	13.687	-0.78887	-0.75521	-0.23004	0.019785	-0.043158	0.087574	-0.24698	0.68371	0.43276	0.00040331	-0.25214	0.62761	-0.39666	0.50526	-1.0606	-0.38513	-0.72605	0.030741	0.53062	-0.95256
228	2.0659	13.583	-0.78733	-0.75731	-0.23329	0.018774	-0.045297	0.086562	-0.2459	0.68287	0.43064	-0.002142	-0.25297	0.62823	-0.39374	0.50542	-1.06	-0.38359	-0.72603	0.028699	0.52956	-0.95175
229	2.0668	13.477	-0.78579	-0.75939	-0.23647	0.017715	-0.0475	0.085555	-0.24479	0.68201	0.42863	-0.0047574	-0.25383	0.62888	-0.39082	0.50561	-1.0593	-0.3821	-0.72602	0.026642	0.52847	-0.951
230	2.0678	13.37	-0.78423	-0.76146	-0.23956	0.016611	-0.049766	0.08455	-0.24365	0.68112	0.42672	-0.0074427	-0.25472	0.62956	-0.38789	0.50582	-1.0587	-0.38067	-0.72605	0.02457	0.52736	-0.95031
231	2.0688	13.261	-0.78266	-0.76351	-0.24257	0.015464	-0.052096	0.083547	-0.24249	0.68021	0.42492	-0.010198	-0.25563	0.63025	-0.38495	0.50607	-1.058	-0.3793	-0.7261	0.022479	0.52621	-0.94968
232	2.07	13.151	-0.78108	-0.76554	-0.2455	0.014276	-0.054489	0.082544	-0.24131	0.67927	0.42321	-0.013022	-0.25657	0.63097	-0.382	0.50633	-1.0573	-0.37799	-0.72616	0.02037	0.52505	-0.94912
233	2.0712	13.039	-0.77949	-0.76754	-0.24834	0.013051	-0.056944	0.081541	-0.24009	0.6783	0.42161	-0.015915	-0.25754	0.63171	-0.37903	0.50661	-1.0566	-0.37675	-0.72625	0.018241	0.52386	-0.94861
234	2.0724	12.925	-0.77788	-0.76953	-0.2511	0.01179	-0.05946	0.080536	-0.23886	0.67729	0.42011	-0.018877	-0.25854	0.63246	-0.37605	0.5069	-1.0559	-0.37556	-0.72636	0.01609	0.52266	-0.94817
235	2.0737	12.81	-0.77625	-0.7715	-0.25377	0.010494	-0.062035	0.079528	-0.2376	0.67625	0.41872	-0.021906	-0.25956	0.63323	-0.37303	0.50719	-1.0551	-0.37444	-0.72649	0.013917	0.52145	-0.94778
236	2.0751	12.693	-0.77461	-0.77344	-0.25636	0.0091648	-0.064663	0.078513	-0.23633	0.67517	0.41742	-0.024998	-0.2606	0.63402	-0.36999	0.50749	-1.0544	-0.37339	-0.72664	0.011726	0.52023	-0.94746


==> data/mc/mc_lq1_rho.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	1.3516e-09	1.2353e-09	5.2488e-10	-4.5362e-10	-2.8696e-10	2.4779e-10	-1.0132e-10	8.7558e-10	8.2773e-10	8.5311e-11	3.3674e-10	6.2696e-10	-2.1931e-10	-2.2945e-11	-4.041e-10	1.2358e-10	-1.2838e-10	3.3753e-10	2.1274e-10	4.4276e-10	-1.5437e-10	-7.4393e-10
1	1.6101e-09	1.5014e-09	8.1814e-10	-1.0539e-10	5.9643e-12	-1.7301e-10	7.8111e-11	6.7618e-10	7.258e-10	5.0809e-10	3.0752e-10	8.4839e-10	-4.4529e-11	-2.0325e-10	-3.9798e-10	-6.9277e-11	-3.7816e-10	2.2246e-10	8.597e-10	5.8141e-10	-3.0037e-10	-7.6312e-10
2	2.0048e-09	1.8432e-09	1.1955e-09	4.3614e-11	1.5293e-11	-3.4331e-10	-3.7129e-10	6.8346e-10	5.3201e-10	4.9896e-10	-5.5459e-11	9.7143e-10	5.8956e-10	-2.0991e-10	-5.193e-10	-4.4339e-10	-4.9352e-10	-3.6811e-10	1.1715e-09	7.1948e-10	-6.0034e-10	-8.13e-10
3	2.4134e-09	2.2614e-09	5.9618e-10	1.3993e-10	1.5362e-10	-5.1139e-10	-4.2227e-10	7.9084e-10	5.2853e-10	6.7579e-10	3.049e-10	9.0049e-10	-7.8453e-11	7.9424e-11	-5.3714e-10	-5.8449e-10	-9.6424e-11	2.8453e-12	1.3863e-09	1.3061e-09	-6.8333e-10	-2.4701e-10
4	2.9177e-09	2.7772e-09	2.6103e-10	3.4386e-10	-2.2106e-10	-1.0162e-09	-7.6495e-10	1.0127e-09	2.6012e-10	2.9977e-10	1.4471e-09	9.5255e-10	1.6954e-11	-6.3945e-10	-4.3163e-10	-8.9136e-10	5.309e-10	8.6212e-10	5.1067e-10	1.4771e-09	-1.1207e-09	-9.9591e-10
5	3.5252e-09	3.4514e-09	6.2905e-10	1.1187e-09	-4.601e-10	-1.039e-09	-1.1929e-09	2.1796e-09	5.0466e-10	-7.5735e-10	2.3121e-09	1.2263e-09	8.2464e-10	-1.4514e-09	-1.027e-09	-1.2195e-09	1.0495e-10	2.3255e-09	-3.3569e-10	2.249e-09	-1.4908e-09	-6.0596e-11
6	4.3469e-09	4.2863e-09	5.1463e-10	1.4475e-09	-6.7704e-10	-4.4641e-10	-5.6623e-10	2.6122e-09	1.483e-10	-1.014e-09	3.3969e-09	2.9848e-09	2.0091e-09	-2.2643e-09	-1.4588e-09	-8.7429e-10	-2.8634e-10	2.7457e-09	-1.565e-09	1.1569e-09	-1.8725e-09	-3.1077e-10
7	5.2638e-09	5.3209e-09	1.3043e-09	1.8779e-09	-1.1696e-09	-1.1106e-09	-7.4961e-10	1.773e-09	-1.1664e-10	-6.0452e-10	4.6497e-09	2.949e-09	1.8801e-09	-2.5202e-09	-1.5559e-09	1.5662e-09	-1.6294e-10	1.1903e-09	-2.3118e-09	1.5425e-09	-1.4465e-09	-5.9412e-10
8	6.2639e-09	6.659e-09	2.0758e-09	4.4436e-09	-8.7406e-10	-1.7411e-09	-7.3213e-10	4.6303e-10	4.2841e-10	9.6004e-11	5.3872e-09	6.3517e-10	3.8421e-09	-3.0211e-09	-1.9495e-09	2.3165e-09	-1.3738e-09	5.156e-10	-2.928e-09	4.4902e-09	-5.0768e-10	-1.2074e-09
9	7.6468e-09	8.3447e-09	2.2579e-09	7.5377e-09	-3.5069e-10	-2.6578e-09	-2.348e-09	-8.6302e-10	5.8932e-10	1.6699e-10	5.8047e-09	-1.3628e-09	4.8205e-09	-3.1403e-09	-2.9973e-09	3.7376e-10	-3.0928e-09	2.242e-09	-3.5552e-09	6.6773e-09	1.3478e-09	-7.093e-10
10	9.6668e-09	1.0452e-08	1.3089e-09	1.0819e-08	5.1183e-11	-4.4486e-09	-1.4409e-09	-1.7612e-10	3.4906e-10	-7.8567e-10	3.3967e-09	-1.6112e-09	3.3825e-09	-5.3791e-09	-4.0331e-09	3.5053e-09	-3.6515e-09	4.4035e-09	-4.5666e-09	4.8933e-09	4.8478e-09	-1.7425e-09
11	1.1763e-08	1.3114e-08	1.2457e-09	1.0138e-08	-1.9863e-10	-5.5132e-09	-3.7773e-09	-9.031e-10	1.961e-09	2.7549e-10	7.0845e-09	-1.3269e-09	6.5034e-09	-7.8137e-09	-2.6813e-09	8.2514e-09	-5.2708e-09	4.0815e-09	-4.3801e-09	6.7239e-09	5.6864e-09	1.4627e-10
12	1.4556e-08	1.6486e-08	3.9937e-09	7.8908e-09	5.4454e-09	-4.4076e-09	-3.1241e-09	-4.64e-09	9.0415e-09	1.7142e-09	6.1248e-09	-1.2119e-09	9.2342e-09	-1.0021e-08	-6.134e-09	7.932e-09	-2.596e-09	7.825e-09	8.3082e-11	7.5356e-09	5.3624e-09	-3.859e-10
13	1.7769e-08	2.0711e-08	8.1895e-09	7.954e-09	7.7495e-09	-2.6992e-09	-2.3234e-09	-3.6781e-09	1.232e-08	3.0483e-09	5.3558e-09	-2.3539e-09	1.3611e-08	-9.8525e-09	-8.8604e-09	8.2019e-09	-2.8198e-09	9.8328e-09	4.645e-09	6.8136e-09	6.9597e-09	-3.3952e-09
14	2.1712e-08	2.5993e-08	9.4507e-09	1.2189e-08	3.2238e-09	-6.351e-09	4.0581e-09	-9.8958e-09	7.1622e-09	6.4036e-09	8.5252e-09	-4.4174e-09	1.8331e-08	-1.0815e-08	-8.5759e-09	1.342e-08	-6.112e-09	1.2146e-08	5.3728e-09	4.954e-09	1.8618e-09	-1.8331e-09
15	2.656e-08	3.2628e-08	1.4872e-08	6.9334e-09	1.0613e-08	-4.2066e-09	2.1661e-09	-6.2185e-09	1.7238e-09	-1.7089e-09	1.2437e-08	7.3079e-10	1.2005e-08	-8.3407e-09	-1.0457e-08	1.1475e-08	-5.6959e-09	1.5284e-08	2.583e-09	4.5453e-09	-2.016e-09	-7.628e-10
16	3.3609e-08	4.0905e-08	2.5456e-08	1.0161e-08	9.4539e-09	-1.1472e-08	5.4085e-09	2.7322e-09	8.6677e-09	-4.6464e-09	1.0159e-08	4.3139e-09	1.0775e-08	-1.4157e-08	-6.6132e-09	1.7615e-08	-1.5995e-09	1.2603e-08	2.0442e-09	9.4859e-10	-6.7114e-09	-2.3194e-09
17	3.9906e-08	5.1234e-08	2.1415e-08	1.3344e-08	2.5776e-08	-3.9526e-09	9.6526e-09	-1.1293e-09	1.0249e-08	-6.9332e-09	1.5765e-08	3.9088e-09	2.0636e-08	-2.7608e-08	-7.9268e-09	1.8791e-08	-6.6646e-09	2.4726e-09	-9.4655e-10	-4.8355e-10	-5.299e-09	6.2209e-10
18	4.7816e-08	6.4054e-08	2.3513e-08	1.5736e-08	2.8693e-08	3.0261e-09	2.1003e-09	-3.2619e-09	-5.4231e-09	-4.4476e-09	1.0042e-08	-3.4455e-10	3.8021e-09	-3.4109e-08	-8.6666e-09	1.2728e-08	-6.5822e-09	1.1436e-08	-4.3566e-09	7.0218e-09	-8.6222e-09	1.7719e-08
19	5.9269e-08	7.9947e-08	4.1398e-08	-3.1594e-09	2.2641e-08	-3.1876e-09	-7.0341e-09	1.2434e-09	-1.1344e-08	2.1118e-08	4.7145e-09	1.4559e-09	1.761e-08	-3.8795e-08	-1.8834e-09	2.3238e-08	-2.8109e-09	2.4372e-08	1.6299e-08	2.0876e-08	-4.8992e-09	2.2251e-08
20	7.0717e-08	9.9718e-08	4.2386e-08	7.0596e-09	1.9593e-08	5.8377e-09	-4.0515e-09	8.9861e-09	-3.8135e-08	2.5853e-08	1.5909e-08	7.214e-09	1.4825e-08	-4.2328e-08	-8.8297e-09	3.8466e-08	-4.7769e-09	2.7772e-08	9.1815e-09	2.4055e-08	-1.323e-08	8.0764e-09
21	8.5033e-08	1.2424e-07	5.0184e-08	2.6088e-08	1.338e-08	1.7208e-08	6.6769e-09	1.7952e-08	-3.4558e-08	1.5401e-08	3.7648e-08	3.2661e-08	5.9306e-09	-6.134e-08	-3.2643e-08	3.2169e-08	1.0703e-08	3.2545e-08	-1.575e-08	1.3286e-08	8.5011e-09	5.8997e-09
22	1.0059e-07	1.5541e-07	6.2456e-08	1.9591e-08	-2.5751e-09	8.0641e-09	-1.2841e-08	7.3468e-08	-2.5802e-08	1.7593e-09	3.9877e-08	2.4844e-08	1.6422e-08	-5.604e-08	-2.4327e-08	3.0032e-08	2.0835e-08	3.441e-08	-2.6887e-08	7.4931e-09	3.2424e-08	1.0314e-08
23	1.244e-07	1.9417e-07	6.2565e-08	4.8182e-08	1.2357e-09	1.5619e-08	-3.2734e-08	7.4742e-08	-1.2929e-08	2.1393e-09	6.6585e-08	1.7395e-08	1.9482e-08	-3.9389e-08	-2.0519e-08	2.9302e-08	6.1242e-08	3.0795e-08	-3.626e-08	5.1862e-08	5.9899e-08	1.4552e-08
24	1.4792e-07	2.4238e-07	4.6207e-08	8.7129e-08	-2.1814e-08	-2.8473e-08	-3.6737e-08	8.4426e-08	7.9346e-09	8.1644e-10	8.7098e-08	1.1321e-08	-1.3113e-08	-3.4614e-08	-2.7701e-08	-7.3796e-09	3.3508e-08	-1.6057e-08	-7.2117e-08	4.7927e-08	5.2147e-08	-6.1994e-09
25	1.8237e-07	3.0492e-07	-1.3497e-08	1.3802e-07	-7.5924e-09	-1.4366e-08	-6.7507e-08	6.1867e-08	-1.3814e-08	3.7132e-08	1.1977e-07	5.8444e-09	7.3441e-09	-1.0224e-08	-7.8872e-08	3.1042e-08	3.8675e-08	-2.6433e-08	-1.2394e-07	4.7681e-08	1.8738e-08	-1.6131e-08
26	2.2834e-07	3.8572e-07	5.6161e-09	1.9311e-07	-2.4359e-08	4.4572e-08	-1.1386e-07	5.4579e-08	3.2032e-08	5.2942e-08	9.8337e-08	-3.3749e-08	6.7129e-08	-4.7882e-08	-1.1837e-07	3.2936e-08	3.0779e-08	-2.8576e-08	-1.3167e-07	5.1088e-08	8.4313e-09	-5.1314e-08
27	2.8243e-07	4.874e-07	3.1691e-09	2.6171e-07	-2.6876e-08	1.2383e-08	-8.8324e-08	7.953e-08	1.3405e-08	4.7482e-08	5.7587e-08	-1.2463e-07	9.7944e-08	-6.5361e-08	-1.7111e-07	-1.4996e-08	-3.7629e-08	-6.4804e-08	-1.1543e-07	1.7725e-08	-6.9653e-09	-7.1648e-08
28	3.4626e-07	6.1513e-07	1.2842e-07	2.1138e-07	-5.3555e-08	8.2758e-08	-1.0696e-07	8.6628e-08	4.4914e-08	-6.7038e-08	5.6055e-08	-1.2347e-07	1.116e-07	6.4816e-09	-2.3419e-07	-2.0565e-08	-5.7801e-08	-1.1816e-07	-1.8774e-08	8.3665e-08	7.2126e-08	-3.7675e-08
29	4.1778e-07	7.6945e-07	1.991e-07	2.6605e-07	-3.7563e-08	8.2958e-08	-1.0603e-07	4.9235e-08	6.6423e-08	-1.2143e-07	4.294e-08	-6.2268e-08	1.4326e-07	-3.3305e-08	-2.7921e-07	5.4894e-08	-5.4509e-08	-1.9746e-07	1.9285e-08	1.1491e-07	1.149e-07	-1.1931e-07
30	5.1137e-07	9.6106e-07	3.4514e-07	2.5358e-07	-2.4153e-07	-2.9814e-08	-1.446e-07	4.1359e-08	1.5198e-07	-1.3241e-07	5.3049e-09	3.7776e-08	1.3458e-07	-4.5294e-08	-3.4683e-07	-4.139e-09	-3.1513e-08	-2.3258e-07	-8.7483e-08	2.1359e-07	9.3518e-08	-2.8477e-07
31	6.285e-07	1.1987e-06	3.8049e-07	1.6033e-07	-3.3783e-07	-8.0761e-08	-1.3821e-07	-5.1696e-08	1.4932e-07	-2.2074e-07	1.0412e-08	4.742e-08	1.3528e-07	-1.5121e-07	-4.3813e-07	8.1963e-08	-2.8719e-08	-1.8775e-07	-2.3787e-07	2.9932e-07	1.8668e-07	-4.4837e-07
32	7.7904e-07	1.4974e-06	3.7167e-07	4.31e-08	-3.2917e-07	-8.1116e-08	-1.1356e-07	7.4904e-08	1.049e-07	-3.029e-07	5.9932e-08	-1.5497e-07	-9.7963e-08	-1.7029e-07	-3.5813e-07	-2.5141e-08	-1.8378e-07	-4.0481e-08	-1.4647e-07	1.0772e-07	1.4199e-07	-5.6411e-07
33	9.5991e-07	1.8768e-06	5.1519e-07	-2.257e-08	-6.5349e-08	-2.3138e-07	-1.2448e-07	5.9884e-08	-3.1236e-08	-2.8825e-07	5.4103e-08	-2.1687e-07	-1.1485e-07	-1.154e-07	-4.352e-07	3.3422e-08	-3.4211e-07	8.0438e-08	-8.9443e-08	1.8544e-08	-1.5136e-07	-6.6815e-07
34	1.1939e-06	2.3512e-06	6.9217e-07	-5.1059e-08	-2.1227e-07	-1.6465e-07	-3.1561e-07	2.3838e-07	1.9076e-07	-3.3781e-07	2.1642e-07	-8.0219e-08	-2.5632e-08	2.088e-07	-5.4715e-07	1.1588e-07	-5.266e-07	2.105e-07	-5.2246e-07	1.3179e-07	-1.2756e-07	-6.6467e-07
35	1.3829e-06	2.9181e-06	7.9909e-07	3.9353e-08	-6.9307e-08	-4.0106e-07	-2.4626e-07	1.2612e-07	3.2159e-07	-3.2262e-07	6.5434e-07	-7.2399e-08	1.3196e-07	3.2191e-07	-4.611e-07	2.5523e-07	-6.3341e-07	2.2161e-07	-3.4417e-07	2.3619e-07	2.9347e-07	-4.9034e-07
36	1.6132e-06	3.5137e-06	1.0269e-06	-3.2491e-09	-1.0249e-07	-7.6046e-07	-7.0016e-07	3.4711e-07	8.7195e-07	-7.239e-08	6.5095e-07	2.7334e-07	2.9982e-08	6.231e-07	-6.382e-07	5.4302e-07	-5.5142e-07	1.3482e-07	-3.1096e-07	5.097e-07	3.5442e-07	-5.2975e-07
37	1.8644e-06	4.2057e-06	9.4821e-07	-4.892e-08	-3.1989e-07	-7.6287e-07	-8.2838e-07	5.3458e-07	7.925e-07	2.6742e-07	6.9449e-07	1.3659e-07	-3.8207e-08	4.995e-07	-6.3969e-07	4.1468e-07	-6.4586e-07	8.9247e-08	-3.3496e-07	3.7995e-07	5.6457e-07	-5.3315e-07
38	2.168e-06	5.0305e-06	9.4227e-07	8.8335e-08	-2.9902e-07	-6.8209e-07	-1.0296e-06	8.0202e-07	1.0031e-06	1.7558e-07	1.2838e-06	-8.6296e-08	1.8324e-07	2.5638e-07	-7.9902e-07	3.4769e-07	-8.0774e-07	-3.8009e-07	-7.0902e-07	2.035e-07	9.7871e-07	-8.9077e-07
39	2.5079e-06	5.9638e-06	5.7878e-07	3.7363e-07	-3.7829e-08	-1.0721e-06	-4.2608e-07	6.6826e-07	1.3551e-06	2.8091e-07	1.6289e-06	-4.4027e-07	2.878e-07	4.8717e-07	-8.9227e-07	8.3105e-07	-1.1992e-06	-7.0974e-07	-9.7578e-07	4.0555e-07	1.3189e-06	-7.4277e-07
40	2.8506e-06	6.9291e-06	4.4049e-07	2.2328e-07	5.4057e-07	-1.397e-06	1.0513e-07	9.4272e-07	1.73e-06	2.3279e-07	2.1904e-06	-6.9348e-07	1.2175e-08	4.3693e-07	-9.6269e-07	2.7227e-07	-1.6969e-06	-1.1609e-06	-1.3666e-06	8.7184e-07	1.9984e-06	-1.0922e-06
41	3.2451e-06	8.0108e-06	-1.5387e-07	4.8044e-07	8.4479e-07	-1.5776e-06	3.2746e-07	5.1397e-07	1.6196e-06	1.5265e-07	2.6844e-06	-8.36e-07	5.6229e-08	5.6025e-07	-1.2257e-06	2.4752e-07	-9.9445e-07	-9.5011e-07	-2.0188e-06	1.0075e-06	1.9859e-06	-1.3128e-06
42	3.6835e-06	9.2557e-06	3.3304e-07	-1.7108e-08	5.7982e-07	-1.1026e-06	2.2588e-07	2.3598e-07	1.2988e-06	7.3461e-08	2.1234e-06	-1.1489e-06	-7.4623e-07	9.3932e-07	-1.695e-06	2.1048e-08	-1.2539e-06	-4.959e-07	-1.5468e-06	9.8974e-07	2.1284e-06	-1.6935e-06
43	4.0852e-06	1.0616e-05	8.4851e-07	5.24e-07	7.2141e-07	-5.2399e-08	9.7683e-07	2.2891e-07	8.9699e-07	1.6319e-07	1.2586e-06	-6.086e-07	-1.1773e-06	1.7022e-06	-1.7465e-06	-6.6125e-07	-1.3009e-06	-9.9948e-07	-6.7828e-07	1.0503e-06	2.2636e-06	-1.9442e-06
44	4.5888e-06	1.2087e-05	1.261e-06	8.2574e-08	5.7763e-07	3.5015e-07	1.4935e-06	-1.1339e-09	1.0799e-06	5.3965e-07	6.2758e-07	-4.1032e-07	-1.7761e-06	1.8126e-06	-2.18e-06	7.0861e-08	-1.3777e-06	-2.0748e-06	-6.8625e-07	1.8906e-06	2.595e-06	-2.6104e-06
45	5.148e-06	1.374e-05	2.0296e-06	-6.1809e-07	-1.572e-07	7.4415e-07	1.793e-07	-6.0826e-07	1.7899e-06	8.7674e-07	1.4647e-06	-4.5167e-07	-2.5721e-06	2.0236e-06	-1.7416e-06	-1.2017e-07	-1.5192e-06	-2.0057e-06	-4.0773e-07	1.7443e-06	2.3062e-06	-3.2019e-06
46	6.0256e-06	1.5613e-05	1.8328e-06	-6.7432e-07	-1.539e-07	9.97e-07	-1.3827e-06	-1.243e-06	1.9542e-06	9.9648e-07	2.2302e-06	-5.1645e-07	-3.4272e-06	1.8921e-06	-1.4505e-06	6.0789e-07	-1.6212e-07	-1.6769e-06	-5.3887e-07	1.3595e-06	2.9793e-06	-3.6862e-06
47	7.0862e-06	1.8015e-05	2.3589e-06	-1.8494e-07	1.058e-06	6.7697e-07	-2.0137e-06	-1.5557e-06	2.0392e-06	2.4352e-06	3.3624e-06	-1.8521e-06	-2.6786e-06	1.4207e-06	-2.1323e-06	1.8642e-06	-5.3154e-07	-1.8446e-06	-2.2608e-07	5.8411e-07	2.8644e-06	-3.8991e-06
48	8.2757e-06	2.0956e-05	2.9004e-06	4.3781e-07	2.4326e-06	2.4879e-07	-3.6881e-06	-2.1558e-06	2.6318e-06	3.0251e-06	3.5176e-06	-2.0485e-06	-2.1928e-06	2.7934e-06	-2.2486e-06	7.2312e-07	-6.1843e-07	-3.268e-06	-3.7826e-07	-1.4664e-07	3.4922e-06	-4.6325e-06
49	9.6335e-06	2.4376e-05	3.5912e-06	1.2133e-06	3.0741e-06	6.5271e-07	-4.5972e-06	-2.2e-06	1.8323e-06	1.8997e-06	2.9021e-06	-9.8412e-07	-1.7538e-06	4.5576e-06	-1.636e-06	1.4531e-06	-3.9805e-07	-3.8962e-06	-1.1868e-06	2.7695e-07	2.6047e-06	-3.9829e-06
50	1.1358e-05	2.8324e-05	4.5086e-06	1.5944e-06	3.1611e-06	-1.9874e-07	-5.0503e-06	-2.5057e-06	2.4107e-06	-6.7475e-07	1.4313e-06	-1.6598e-06	-1.948e-06	4.9379e-06	-2.5307e-06	1.1334e-06	-5.4502e-07	-4.25e-06	-7.7975e-07	5.5605e-07	2.498e-06	-4.4239e-06
51	1.3351e-05	3.3058e-05	3.4695e-06	6.6991e-07	2.38e-06	-2.0132e-06	-5.9402e-06	-3.0441e-06	4.8236e-06	-1.4653e-06	2.6405e-06	-4.4999e-06	-2.2609e-06	4.5701e-06	-2.4235e-06	5.4786e-07	-4.7775e-07	-5.7908e-06	-1.8003e-06	1.0415e-06	4.3846e-06	-5.7961e-06
52	1.5712e-05	3.869e-05	5.8073e-06	1.692e-06	3.6671e-06	-4.4543e-06	-6.2132e-06	-3.1616e-06	5.5436e-06	-4.8311e-07	3.4816e-06	-2.9027e-06	-9.6529e-07	4.464e-06	-4.461e-06	1.4842e-06	-1.324e-07	-7.5938e-06	8.0953e-07	1.3953e-06	6.6762e-06	-9.4185e-06
53	1.8533e-05	4.5238e-05	4.6623e-06	1.8951e-06	6.2073e-06	-3.1132e-06	-5.8744e-06	-2.1547e-06	5.3921e-06	9.0893e-07	3.81e-06	-6.0762e-06	-7.3804e-07	6.1936e-06	-6.1455e-06	2.628e-06	-2.2035e-07	-8.6829e-06	-2.3473e-07	3.9329e-06	4.3114e-06	-1.1643e-05
54	2.1777e-05	5.2841e-05	2.4634e-06	2.8997e-06	5.1215e-06	-1.6991e-06	-7.7294e-06	-8.2392e-07	5.2006e-06	3.0136e-07	6.5117e-06	-6.4365e-06	1.0743e-06	4.8062e-06	-5.9204e-06	5.6619e-06	-2.1361e-06	-9.8004e-06	-3.4724e-06	4.9103e-06	3.6252e-06	-1.4571e-05
55	2.5623e-05	6.1634e-05	2.8955e-06	8.2132e-07	3.5802e-06	-2.4124e-06	-7.4921e-06	-3.1422e-06	5.0618e-06	1.154e-06	9.11e-06	-6.497e-06	3.6863e-07	6.9536e-06	-6.7589e-06	4.2182e-06	-3.0174e-06	-1.1915e-05	-5.0501e-06	5.6494e-06	2.7154e-06	-1.858e-05
56	3.0081e-05	7.1784e-05	2.9395e-06	-3.2801e-06	3.1816e-06	-4.5163e-07	-1.0943e-05	-4.768e-06	7.3993e-06	1.9896e-06	1.0384e-05	-8.5822e-06	-1.6079e-06	9.6355e-06	-1.0955e-05	6.9924e-06	-2.6116e-06	-1.5884e-05	-4.788e-06	3.6969e-06	4.0735e-06	-2.2031e-05
57	3.5478e-05	8.351e-05	7.014e-06	-2.7732e-06	4.4142e-06	-5.4152e-06	-9.672e-06	-7.1953e-06	9.2851e-06	2.2658e-06	8.2891e-06	-1.018e-05	-1.929e-06	1.1939e-05	-1.1115e-05	4.0732e-06	-1.2078e-06	-2.0293e-05	-6.2717e-06	6.7586e-06	5.526e-06	-2.379e-05
58	4.1327e-05	9.7034e-05	6.9983e-06	-3.9676e-06	4.3701e-06	-7.4337e-06	-6.4686e-06	-5.6796e-06	8.3331e-06	2.205e-06	1.3315e-05	-1.276e-05	1.5836e-06	1.2343e-05	-1.1047e-05	6.7186e-06	-3.3647e-06	-2.4168e-05	-1.0282e-05	2.4828e-06	7.352e-06	-2.7465e-05
59	4.7672e-05	0.00011257	1.1926e-05	-9.1284e-06	3.671e-06	-8.1409e-06	-6.6205e-06	-3.0124e-06	8.001e-06	3.6515e-06	1.6832e-05	-1.3366e-05	-4.4138e-06	1.5413e-05	-1.3271e-05	8.396e-06	-4.7935e-06	-2.708e-05	-1.418e-05	5.1304e-06	4.345e-06	-2.8563e-05
60	5.4696e-05	0.00012993	1.5128e-05	-1.2088e-05	3.5103e-06	-7.3173e-06	-1.3752e-05	-4.2479e-06	6.263e-06	-2.4624e-06	2.1565e-05	-1.4422e-05	-5.7196e-06	9.8609e-06	-1.1417e-05	7.3906e-06	-2.5388e-07	-2.9244e-05	-1.2562e-05	2.8162e-06	5.4295e-06	-3.2189e-05
61	6.3237e-05	0.00014973	1.2558e-05	-1.0658e-05	-1.1487e-06	-2.955e-06	-1.1467e-05	-3.9049e-06	1.0076e-05	-6.2593e-06	3.1852e-05	-1.3379e-05	-2.587e-06	1.0061e-05	-1.3151e-05	8.6005e-06	-3.0644e-07	-3.382e-05	-1.3467e-05	3.1691e-06	-6.9816e-07	-3.8429e-05
62	7.2812e-05	0.00017231	1.2513e-05	-8.8322e-06	2.7992e-08	-6.534e-06	-1.1569e-05	-3.0812e-06	1.5997e-05	-9.2368e-06	4.0201e-05	-1.2511e-05	-5.989e-06	1.9059e-05	-1.5737e-05	4.7877e-06	-6.2643e-08	-3.928e-05	-2.3663e-05	8.2695e-06	1.041e-06	-4.5673e-05
63	8.2659e-05	0.00019807	8.6961e-06	-7.6681e-06	1.3934e-06	1.3021e-08	-1.2756e-05	1.1105e-06	1.2937e-05	-4.6557e-06	4.8578e-05	-1.3013e-05	-5.6844e-06	1.9696e-05	-1.951e-05	2.5312e-06	-9.3617e-06	-3.938e-05	-3.2145e-05	9.7101e-06	4.1386e-06	-5.3095e-05
64	9.1832e-05	0.00022613	1.7612e-05	-9.52e-06	-4.6916e-06	-7.1182e-06	-1.4841e-05	2.4903e-06	1.4912e-05	-1.5898e-06	5.3756e-05	-1.1697e-05	-6.3759e-06	1.8215e-05	-2.1626e-05	3.079e-06	-1.0416e-05	-4.6622e-05	-4.2344e-05	5.9716e-06	6.7308e-06	-6.0267e-05
65	0.00010412	0.00025707	2.761e-05	-1.8866e-05	-8.51e-06	-4.8354e-06	-1.4228e-05	2.451e-06	9.9851e-06	9.4068e-09	6.0058e-05	-1.6003e-05	4.8162e-06	2.0896e-05	-3.968e-05	9.4568e-06	-2.9532e-06	-5.3725e-05	-5.2627e-05	9.8848e-06	9.1084e-06	-6.4202e-05
66	0.00011781	0.00029172	3.7934e-05	-1.4209e-05	-2.1686e-06	1.0775e-07	-1.5199e-05	5.0636e-06	1.8069e-05	4.2317e-06	6.5047e-05	-1.8936e-05	-1.6157e-06	1.5971e-05	-3.9326e-05	8.3787e-06	-9.9931e-06	-5.5683e-05	-5.4715e-05	4.759e-06	1.1262e-05	-7.2986e-05
67	0.00013319	0.0003305	3.8536e-05	-1.2393e-05	7.1339e-06	-4.2755e-06	-1.4607e-05	1.5204e-05	2.934e-05	1.1396e-05	7.0072e-05	-2.0639e-05	-5.9069e-06	1.6885e-05	-4.4372e-05	1.0319e-05	-1.2444e-05	-4.9914e-05	-5.1042e-05	2.6845e-07	1.1552e-05	-7.9172e-05
68	0.00015058	0.00037375	3.6645e-05	-1.4013e-05	1.7086e-05	5.0514e-06	-2.1766e-05	2.2844e-05	4.0577e-05	1.8863e-05	7.7706e-05	-2.7007e-05	-1.6927e-05	2.4304e-05	-5.031e-05	9.2984e-06	-6.1844e-06	-6.0064e-05	-5.7901e-05	-2.6249e-06	2.1224e-06	-8.5334e-05
69	0.0001681	0.0004213	4.703e-05	-1.2915e-05	1.9063e-05	2.4468e-05	-1.2695e-05	2.5944e-05	4.5443e-05	1.7554e-05	9.3995e-05	-4.8303e-05	-4.1351e-06	3.3113e-05	-5.0781e-05	1.3981e-05	-7.2451e-06	-7.6902e-05	-6.1706e-05	-1.2211e-06	-8.8397e-06	-9.3628e-05
70	0.00018703	0.00047368	5.4715e-05	-9.6952e-09	1.3306e-05	3.639e-05	-1.5289e-05	2.6566e-05	4.2561e-05	1.8424e-05	8.9355e-05	-6.0247e-05	-7.3953e-06	3.1969e-05	-5.8031e-05	2.0828e-05	-1.8997e-05	-8.3608e-05	-4.7918e-05	-5.7761e-06	-2.955e-05	-0.00010652
71	0.00020686	0.00053108	6.064e-05	1.274e-05	6.0353e-06	3.0647e-05	-6.7424e-06	2.3819e-05	4.1567e-05	2.764e-05	0.00011023	-6.5376e-05	-1.7599e-05	2.0242e-05	-7.3617e-05	2.4859e-05	-2.6585e-05	-9.0988e-05	-4.3714e-05	-8.0913e-06	-1.8053e-05	-0.00012516
72	0.00023042	0.00059348	5.2291e-05	1.8761e-05	1.502e-05	3.4225e-05	-4.4492e-06	1.1175e-05	4.4959e-05	2.6099e-05	0.00014067	-6.2873e-05	-2.939e-05	1.4022e-05	-8.2207e-05	3.5309e-05	-3.1076e-05	-9.5976e-05	-5.6686e-05	-9.9249e-06	1.1513e-07	-0.00014196
73	0.00025744	0.00066086	5.9563e-05	1.8137e-05	2.2892e-05	3.1562e-05	-1.6212e-05	-4.0293e-06	4.9513e-05	2.9697e-05	0.00016588	-8.199e-05	-2.1551e-05	1.6477e-05	-9.9852e-05	4.8704e-05	-3.8972e-05	-8.9139e-05	-6.6647e-05	-2.0784e-06	1.3249e-05	-0.00015465
74	0.00028712	0.00073652	7.5169e-05	5.0137e-06	4.6553e-05	2.874e-05	-1.3411e-05	-1.5973e-05	5.4012e-05	4.622e-05	0.00018709	-9.1397e-05	-1.0329e-05	1.4336e-05	-0.00011025	4.5192e-05	-3.4159e-05	-0.00010165	-6.7799e-05	2.8127e-05	3.3623e-05	-0.00017515
75	0.000316	0.00081932	8.3266e-05	-2.1898e-08	3.8457e-05	4.154e-05	-2.6833e-05	-3.2044e-05	6.6219e-05	4.6265e-05	0.00020024	-9.3077e-05	-3.441e-06	4.9201e-06	-0.00011633	4.7944e-05	-5.358e-05	-0.00011387	-7.4462e-05	3.5907e-05	4.4442e-05	-0.00019717
76	0.00034406	0.00090791	8.78e-05	-1.6592e-05	2.4543e-05	3.2318e-05	-1.7518e-05	-1.8553e-05	8.9036e-05	5.6568e-05	0.00020433	-9.2693e-05	-6.7605e-06	9.1846e-06	-0.00012748	5.2601e-05	-7.7462e-05	-9.8479e-05	-8.7831e-05	3.2508e-05	4.1991e-05	-0.00022351
77	0.00037168	0.0010025	9.2547e-05	-4.232e-05	1.5256e-05	3.5017e-05	-1.4501e-05	-2.4898e-05	0.00010663	3.8299e-05	0.00020868	-9.2903e-05	-2.2576e-05	3.4114e-05	-0.00013657	6.3797e-05	-8.0341e-05	-0.00011553	-0.0001056	3.0608e-05	3.9424e-05	-0.00025578
78	0.00039722	0.0011032	7.9821e-05	-4.637e-05	1.5993e-05	3.4205e-05	-1.8903e-05	-4.122e-05	0.00011182	5.0734e-05	0.00022385	-9.2654e-05	-3.244e-05	6.7315e-05	-0.00014222	7.8225e-05	-9.9448e-05	-0.00014136	-0.00013098	3.7311e-05	6.5918e-05	-0.00027697
79	0.00041183	0.0012098	6.7127e-05	-1.0018e-05	3.2367e-05	2.8534e-05	-1.3625e-05	-6.3308e-05	0.00010241	7.6469e-05	0.00022626	-0.00010399	-3.8648e-05	9.5172e-05	-0.00015217	9.2337e-05	-0.00013045	-0.00015763	-0.00012805	3.6449e-05	7.4307e-05	-0.00027216
80	0.00041525	0.0013165	5.6164e-05	-9.7981e-06	4.34e-05	2.1704e-05	-1.374e-05	-8.2349e-05	8.9942e-05	7.2344e-05	0.00021322	-0.00010092	-4.208e-05	9.8636e-05	-0.00015338	8.0312e-05	-0.00011061	-0.00014344	-0.00012102	1.7913e-05	7.2646e-05	-0.00028326
81	0.00041663	0.0014154	5.1726e-05	-2.2955e-05	6.2429e-05	2.2634e-05	-3.0771e-06	-6.7454e-05	8.1429e-05	7.4623e-05	0.00020424	-7.8829e-05	-3.7997e-05	0.0001152	-0.00013421	8.368e-05	-0.00011843	-0.00015119	-0.00010817	3.8309e-06	6.6183e-05	-0.00028929
82	0.00042012	0.0015168	5.4873e-05	-4.9501e-05	8.0088e-05	2.2166e-05	8.6495e-06	-4.7044e-05	6.7583e-05	7.5664e-05	0.00019434	-7.5645e-05	-5.238e-05	0.00012517	-0.00010648	9.1007e-05	-0.00012897	-0.00016615	-0.00011593	-3.3956e-08	7.1742e-05	-0.00028084
83	0.00042431	0.0016202	5.672e-05	-5.5181e-05	9.0789e-05	1.9776e-05	-2.0066e-06	-4.7351e-05	5.8022e-05	7.7667e-05	0.00019193	-7.2585e-05	-6.5531e-05	0.00011153	-0.0001038	7.5689e-05	-0.00011668	-0.00016652	-0.0001224	2.1173e-05	7.9392e-05	-0.00029214
84	0.00042554	0.0017251	4.5457e-05	-6.9388e-05	9.8198e-05	2.8297e-05	-1.4769e-05	-5.0383e-05	4.1571e-05	8.0858e-05	0.00018316	-6.9059e-05	-7.4521e-05	0.00011522	-9.1595e-05	6.002e-05	-0.00010638	-0.00015788	-0.00012801	5.6633e-05	8.2868e-05	-0.00030739
85	0.00042213	0.0018306	2.8877e-05	-9.2815e-05	9.2137e-05	4.1252e-05	-2.3171e-05	-5.5444e-05	8.6613e-06	8.5088e-05	0.00016306	-6.6139e-05	-6.6131e-05	0.00013775	-6.8533e-05	5.7167e-05	-9.5948e-05	-0.00014713	-0.00014484	7.6447e-05	8.0939e-05	-0.00032394
86	0.00041276	0.0019363	4.8179e-06	-0.00011707	8.515e-05	4.0408e-05	-2.7911e-05	-5.6386e-05	-1.0536e-05	0.00010332	0.0001406	-5.5944e-05	-4.8291e-05	0.00016029	-7.598e-05	5.5836e-05	-9.3852e-05	-0.00016847	-0.00015581	9.6301e-05	7.0045e-05	-0.00033087
87	0.00039788	0.0020418	-1.4704e-05	-0.00014184	8.5101e-05	3.924e-05	-2.7032e-05	-5.6249e-05	-5.2156e-07	0.00012906	0.00011837	-3.2762e-05	-3.9772e-05	0.00018186	-9.0389e-05	6.4515e-05	-9.4783e-05	-0.00018619	-0.00015427	0.00011107	5.9591e-05	-0.00033113
88	0.00037587	0.0021465	-2.6948e-05	-0.00013478	8.3846e-05	6.1291e-05	-3.1567e-05	-7.2547e-05	6.2261e-06	0.00014946	9.3641e-05	-2.3043e-05	-3.327e-05	0.0001906	-8.0861e-05	7.2099e-05	-0.00011662	-0.00019744	-0.00014787	0.00012481	5.1504e-05	-0.00031737
89	0.00034767	0.002246	-4.2892e-05	-0.0001151	7.5063e-05	8.7837e-05	-4.2128e-05	-8.8482e-05	-2.1381e-06	0.00016751	6.0633e-05	-2.6075e-05	-3.7876e-05	0.00017242	-6.6152e-05	7.0262e-05	-0.00013275	-0.00019004	-0.00013179	0.00011508	4.6305e-05	-0.00029276
90	0.00031825	0.0023368	-8.6753e-05	-0.00010476	6.9741e-05	0.00010032	-4.6207e-05	-9.2213e-05	-4.3087e-06	0.00019049	2.1803e-05	-1.7551e-05	-4.1913e-05	0.00015872	-6.0776e-05	7.2302e-05	-0.00011712	-0.00015905	-0.00013012	0.00011098	6.2157e-05	-0.00025262
91	0.00029245	0.0024248	-0.00012969	-0.00010126	6.4739e-05	0.00010637	-5.069e-05	-9.1796e-05	-9.2059e-06	0.00020225	-1.7307e-05	-1.4374e-06	-4.7805e-05	0.00014423	-5.4833e-05	7.0973e-05	-9.9978e-05	-0.00013116	-0.00016302	0.00011888	7.7445e-05	-0.0002154
92	0.00026989	0.00251	-0.00015248	-9.5635e-05	6.2745e-05	0.00010927	-5.5324e-05	-9.0916e-05	-1.6289e-05	0.00021081	-5.5115e-05	1.5029e-05	-5.8943e-05	0.00012865	-4.4559e-05	5.3403e-05	-0.00010287	-0.00010986	-0.00019201	0.00013547	8.7027e-05	-0.00018287
93	0.00024978	0.0025915	-0.00015974	-8.4481e-05	6.0567e-05	9.6376e-05	-6.1181e-05	-7.6807e-05	-2.33e-05	0.00021712	-7.7856e-05	2.8217e-05	-6.9675e-05	0.00011244	-3.1734e-05	3.527e-05	-0.00011373	-8.6116e-05	-0.000174	0.00015105	7.6879e-05	-0.00014275
94	0.00023443	0.0026677	-0.00016644	-7.2455e-05	5.8834e-05	8.4555e-05	-7.0793e-05	-6.2359e-05	-2.9396e-05	0.00020374	-9.9406e-05	4.2881e-05	-6.9327e-05	9.6432e-05	-1.8438e-05	1.7152e-05	-0.00012334	-6.0558e-05	-0.00015307	0.00015004	6.6461e-05	-9.3015e-05
95	0.00022552	0.0027379	-0.00017296	-6.0328e-05	4.1059e-05	7.3784e-05	-7.8893e-05	-4.7953e-05	-3.4526e-05	0.00017917	-0.00011968	6.0799e-05	-5.0062e-05	7.5979e-05	-1.4322e-05	3.6182e-06	-0.00011768	-3.3187e-05	-0.00013034	0.00013432	5.607e-05	-4.3483e-05
96	0.0002272	0.0028019	-0.00017995	-4.8962e-05	2.14e-05	6.3675e-05	-8.5701e-05	-2.8815e-05	-3.9258e-05	0.00015563	-0.00013869	8.8554e-05	-3.152e-05	5.4723e-05	-1.057e-05	-4.7934e-06	-0.00010945	-4.1114e-06	-0.00010701	0.00011945	4.3881e-05	-2.3369e-05
97	0.00024085	0.0028598	-0.00018559	-3.752e-05	3.2297e-06	5.4247e-05	-8.1501e-05	-9.0471e-06	-4.3578e-05	0.00013349	-0.00015576	0.00011537	-1.3934e-05	3.4339e-05	-6.8029e-06	-1.2988e-05	-0.00010107	2.5844e-05	-8.3466e-05	0.00010562	2.8171e-05	-2.0162e-06
98	0.00026225	0.0029122	-0.00018984	-2.6248e-05	-1.3696e-05	4.5307e-05	-7.3533e-05	9.5512e-06	-4.7522e-05	0.00011275	-0.00016818	0.00014057	1.2694e-06	1.4697e-05	-1.1061e-06	-2.0762e-05	-9.2773e-05	5.4445e-05	-6.0647e-05	9.2847e-05	1.3693e-05	3.1801e-05
99	0.00028758	0.0029601	-0.0001926	-1.5615e-05	-2.9591e-05	3.6659e-05	-6.6379e-05	2.691e-05	-4.8144e-05	9.2949e-05	-0.00018028	0.00016112	8.8672e-06	-4.2685e-06	1.7279e-05	-2.8335e-05	-8.545e-05	8.1035e-05	-3.9912e-05	9.3973e-05	4.8825e-08	8.8847e-05
100	0.00031567	0.0030039	-0.00018973	-9.324e-06	-3.8622e-05	2.8496e-05	-5.9696e-05	4.2886e-05	-4.791e-05	8.31e-05	-0.00019202	0.00017054	1.6047e-05	-2.2486e-05	3.5062e-05	-3.5994e-05	-7.7797e-05	9.7231e-05	-2.05e-05	9.5732e-05	-1.3089e-05	0.00014218
101	0.00034568	0.0030438	-0.00017793	-2.8401e-06	-4.1516e-05	2.2325e-05	-5.3132e-05	4.7368e-05	-4.7336e-05	7.3434e-05	-0.0002033	0.00017897	2.2751e-05	-3.9824e-05	5.2709e-05	-4.3657e-05	-6.9379e-05	0.00010963	-1.4731e-06	9.6891e-05	-2.5601e-05	0.0001922
102	0.00037647	0.0030798	-0.00016498	3.7907e-06	-4.4288e-05	2.0812e-05	-4.6749e-05	4.6071e-05	-4.6454e-05	6.3577e-05	-0.00021406	0.00018645	2.8952e-05	-5.4261e-05	6.9983e-05	-4.9246e-05	-6.0328e-05	0.00012191	1.7447e-05	9.7495e-05	-3.7376e-05	0.00023817
103	0.00040732	0.0031121	-0.00015116	1.0496e-05	-4.692e-05	1.9635e-05	-4.3145e-05	4.4643e-05	-4.531e-05	5.3659e-05	-0.00022423	0.00019302	3.4613e-05	-6.579e-05	8.6647e-05	-5.4113e-05	-5.0803e-05	0.00013396	3.6038e-05	9.7587e-05	-4.8342e-05	0.00028009
104	0.00043717	0.0031408	-0.00013675	1.7211e-05	-4.9404e-05	1.8779e-05	-4.0281e-05	4.3135e-05	-4.3947e-05	4.3777e-05	-0.0002338	0.00019872	3.9711e-05	-7.6734e-05	0.0001025	-5.9109e-05	-4.0961e-05	0.0001457	5.4321e-05	9.7203e-05	-5.4558e-05	0.00032078
105	0.00046578	0.0031663	-0.00012198	2.3885e-05	-5.1745e-05	1.8216e-05	-3.7447e-05	4.1597e-05	-4.2414e-05	3.4006e-05	-0.00024276	0.00020362	4.4244e-05	-8.7069e-05	0.00011152	-6.4194e-05	-3.148e-05	0.00015706	7.2556e-05	9.6374e-05	-5.9693e-05	0.00035971
106	0.00049305	0.0031887	-0.00010704	3.0473e-05	-5.3944e-05	1.7921e-05	-3.4657e-05	4.0071e-05	-4.0755e-05	2.4411e-05	-0.0002511	0.00020777	4.8219e-05	-9.6779e-05	0.00011786	-6.9328e-05	-2.2416e-05	0.00017301	8.993e-05	9.5137e-05	-6.4558e-05	0.00039647
107	0.00051891	0.0032082	-9.213e-05	3.5549e-05	-5.6008e-05	1.7868e-05	-3.1922e-05	3.859e-05	-3.9009e-05	1.5042e-05	-0.00025884	0.00021121	4.5934e-05	-0.00010586	0.00012396	-7.4474e-05	-1.3274e-05	0.00019074	0.00010635	9.3528e-05	-6.9145e-05	0.00043078
108	0.00054328	0.003225	-7.7452e-05	3.9886e-05	-5.7939e-05	1.8032e-05	-2.925e-05	3.7178e-05	-3.7208e-05	5.9436e-06	-0.00026597	0.00021403	4.3818e-05	-0.00011431	0.0001298	-7.9596e-05	-4.1326e-06	0.00020724	0.00012176	9.1587e-05	-7.3447e-05	0.00046243
109	0.00056607	0.0032392	-6.3878e-05	4.4269e-05	-5.9743e-05	1.8387e-05	-2.6648e-05	3.5854e-05	-3.4266e-05	-2.8521e-06	-0.00027251	0.00021625	4.1994e-05	-0.00012215	0.00013536	-8.4662e-05	4.9359e-06	0.00022248	0.00013611	8.935e-05	-7.7463e-05	0.00048696
110	0.00058715	0.0032512	-5.0646e-05	4.8672e-05	-6.1425e-05	1.8911e-05	-2.412e-05	3.4633e-05	-3.1387e-05	-1.1319e-05	-0.00027847	0.00021795	4.0458e-05	-0.00012937	0.00014064	-8.9643e-05	1.387e-05	0.00023643	0.00014938	8.6856e-05	-8.1191e-05	0.00050862
111	0.00060665	0.0032609	-3.7841e-05	5.307e-05	-6.2989e-05	1.9582e-05	-2.1669e-05	3.3522e-05	-2.8703e-05	-1.9438e-05	-0.00028386	0.00021917	3.92e-05	-0.00013601	0.00014563	-9.4513e-05	2.2617e-05	0.00024911	0.00016157	8.4141e-05	-8.4635e-05	0.00052802
112	0.00062444	0.0032687	-2.5529e-05	5.7438e-05	-6.444e-05	2.0379e-05	-1.9296e-05	3.2526e-05	-2.6225e-05	-2.7196e-05	-0.0002887	0.00021995	3.8206e-05	-0.00014207	0.00015033	-9.925e-05	3.1131e-05	0.00026055	0.00017269	8.1858e-05	-8.7798e-05	0.00054521
113	0.00064056	0.0032747	-1.3761e-05	6.1756e-05	-6.5783e-05	2.1284e-05	-1.7002e-05	3.1648e-05	-2.3961e-05	-3.4586e-05	-0.00029301	0.00022035	3.746e-05	-0.00014759	0.00015474	-0.00010383	3.9376e-05	0.00027078	0.00018275	7.919e-05	-9.0686e-05	0.00056029
114	0.00065503	0.0032791	-2.5725e-06	6.6004e-05	-6.7023e-05	2.2278e-05	-1.4787e-05	3.0886e-05	-2.191e-05	-4.1605e-05	-0.00029682	0.00022039	3.6944e-05	-0.00015259	0.00015885	-0.00010825	4.7321e-05	0.00027984	0.0001918	7.6156e-05	-9.3308e-05	0.00057333
115	0.00066787	0.0032819	8.0116e-06	7.0165e-05	-6.8165e-05	2.3345e-05	-1.265e-05	3.0239e-05	-2.0072e-05	-4.8252e-05	-0.00030013	0.00022013	3.6637e-05	-0.00015708	0.00016268	-0.00011248	5.4945e-05	0.0002878	0.00019986	7.2807e-05	-9.5671e-05	0.00058446
116	0.00067922	0.0032834	1.7978e-05	7.4224e-05	-6.9212e-05	2.4471e-05	-1.059e-05	2.9701e-05	-1.8443e-05	-5.4531e-05	-0.00030298	0.00021958	3.652e-05	-0.00016111	0.00016621	-0.00011653	6.2229e-05	0.00029471	0.00020699	6.9189e-05	-9.7786e-05	0.00059378
117	0.00068909	0.0032836	2.7321e-05	7.8167e-05	-7.017e-05	2.5642e-05	-8.6051e-06	2.9267e-05	-1.7014e-05	-6.0449e-05	-0.00030538	0.00021879	3.6574e-05	-0.00016468	0.00016947	-0.00012037	6.9161e-05	0.00030063	0.00021322	6.5348e-05	-9.9661e-05	0.00060141
118	0.0006976	0.0032827	3.6043e-05	8.1985e-05	-7.1042e-05	2.6847e-05	-6.6932e-06	2.8932e-05	-1.5778e-05	-6.6012e-05	-0.00030735	0.00021777	3.6779e-05	-0.00016783	0.00017246	-0.00012401	7.5733e-05	0.00030563	0.00021861	6.1475e-05	-0.00010131	0.00060747
119	0.00070482	0.0032808	4.4155e-05	8.5668e-05	-7.1833e-05	2.8074e-05	-4.8524e-06	2.8689e-05	-1.4725e-05	-7.1231e-05	-0.00030893	0.00021657	3.7116e-05	-0.00017058	0.00017518	-0.00012745	8.1943e-05	0.00030976	0.00022321	5.8015e-05	-0.00010274	0.00061209
120	0.00071082	0.003278	5.1669e-05	8.9209e-05	-7.2547e-05	2.9315e-05	-3.0805e-06	2.853e-05	-1.3844e-05	-7.6116e-05	-0.00031013	0.00021519	3.7567e-05	-0.00017297	0.00017764	-0.00013067	8.779e-05	0.0003131	0.00022708	5.4559e-05	-0.00010396	0.00061538
121	0.00071567	0.0032744	5.8603e-05	9.2602e-05	-7.3188e-05	3.056e-05	-1.375e-06	2.8448e-05	-1.3125e-05	-8.0679e-05	-0.00031096	0.00021366	3.8116e-05	-0.000175	0.00017985	-0.00013368	9.3276e-05	0.0003157	0.00023026	5.1122e-05	-0.00010499	0.00061746
122	0.00071941	0.0032701	6.4979e-05	9.5843e-05	-7.3759e-05	3.1802e-05	2.6626e-07	2.8438e-05	-1.2556e-05	-8.4933e-05	-0.00031146	0.00021201	3.8748e-05	-0.00017671	0.00018182	-0.00013649	9.8408e-05	0.00031763	0.0002328	4.7714e-05	-0.00010583	0.00061843
123	0.00072214	0.0032652	7.0819e-05	9.8929e-05	-7.4265e-05	3.3035e-05	1.8458e-06	2.849e-05	-1.2126e-05	-8.889e-05	-0.00031165	0.00021024	3.9446e-05	-0.00017811	0.00018357	-0.00013909	0.00010319	0.00031894	0.00023475	4.4346e-05	-0.0001065	0.00061839
124	0.00072394	0.0032598	7.6149e-05	0.00010186	-7.4708e-05	3.4252e-05	3.3659e-06	2.8599e-05	-1.1823e-05	-9.2564e-05	-0.00031153	0.00020837	4.0198e-05	-0.00017923	0.00018509	-0.00014149	0.00010764	0.00031968	0.00023617	4.1028e-05	-0.00010701	0.00061745
125	0.00072487	0.0032539	8.0994e-05	0.00010463	-7.5092e-05	3.5449e-05	4.8289e-06	2.8758e-05	-1.1636e-05	-9.5966e-05	-0.00031114	0.00020642	4.0991e-05	-0.00018009	0.00018641	-0.00014369	0.00011175	0.00031991	0.00023708	3.7765e-05	-0.00010736	0.00061569
126	0.00072502	0.0032477	8.5381e-05	0.00010725	-7.5421e-05	3.6622e-05	6.2371e-06	2.896e-05	-1.1554e-05	-9.9112e-05	-0.00031048	0.0002044	4.1813e-05	-0.0001807	0.00018752	-0.0001457	0.00011555	0.00031967	0.00023755	3.4564e-05	-0.00010758	0.00061319
127	0.00072446	0.0032411	8.9335e-05	0.0001097	-7.5697e-05	3.7766e-05	7.5926e-06	2.92e-05	-1.1568e-05	-0.00010201	-0.00030959	0.00020231	4.2654e-05	-0.0001811	0.00018845	-0.00014752	0.00011904	0.00031901	0.0002376	3.143e-05	-0.00010765	0.00061004
128	0.00072322	0.0032343	9.2885e-05	0.00011201	-7.5924e-05	3.8879e-05	8.8975e-06	2.9471e-05	-1.1666e-05	-0.00010468	-0.00030846	0.00020017	4.3504e-05	-0.00018128	0.0001892	-0.00014915	0.00012224	0.00031798	0.00023728	2.8368e-05	-0.00010761	0.00060631
129	0.00072138	0.0032272	9.6056e-05	0.00011416	-7.6103e-05	3.9957e-05	1.0154e-05	2.9768e-05	-1.1839e-05	-0.00010713	-0.00030713	0.00019799	4.4355e-05	-0.00018127	0.00018977	-0.00015061	0.00012515	0.0003166	0.00023661	2.538e-05	-0.00010745	0.00060206
130	0.00071901	0.0032201	9.8873e-05	0.00011616	-7.6238e-05	4.0999e-05	1.1364e-05	3.0086e-05	-1.2079e-05	-0.00010937	-0.00030559	0.00019577	4.5198e-05	-0.00018109	0.00019019	-0.0001519	0.0001278	0.00031492	0.00023564	2.2469e-05	-0.00010718	0.00059735
131	0.00071622	0.0032128	0.00010136	0.00011801	-7.6332e-05	4.2004e-05	1.253e-05	3.042e-05	-1.2376e-05	-0.00011142	-0.00030388	0.00019352	4.6026e-05	-0.00018074	0.00019045	-0.00015302	0.00013019	0.00031297	0.0002344	1.9637e-05	-0.00010682	0.00059225
132	0.0007131	0.0032055	0.00010354	0.00011972	-7.6387e-05	4.2968e-05	1.3652e-05	3.0766e-05	-1.2722e-05	-0.00011328	-0.00030199	0.00019124	4.6833e-05	-0.00018025	0.00019057	-0.00015399	0.00013233	0.00031078	0.00023291	1.6886e-05	-0.00010636	0.0005868
133	0.00070976	0.0031982	0.00010545	0.00012129	-7.6404e-05	4.3891e-05	1.4734e-05	3.1118e-05	-1.2812e-05	-0.00011496	-0.00029995	0.00018895	4.7613e-05	-0.00017962	0.00019055	-0.00015494	0.00013425	0.00030837	0.0002312	1.4215e-05	-0.00010582	0.00058104
134	0.00070631	0.0031909	0.00010709	0.00012272	-7.6387e-05	4.4772e-05	1.5776e-05	3.1473e-05	-1.2689e-05	-0.0001166	-0.00029776	0.00018663	4.836e-05	-0.00017845	0.00019041	-0.0001561	0.00013594	0.00030579	0.00022929	1.1625e-05	-0.00010532	0.00057502
135	0.00070283	0.0031837	0.00010837	0.00012401	-7.6337e-05	4.5611e-05	1.6781e-05	3.1828e-05	-1.2711e-05	-0.00011839	-0.00029544	0.00018431	4.7483e-05	-0.00017681	0.00019004	-0.00015761	0.00013743	0.00030304	0.00022721	9.1171e-06	-0.00010505	0.00056879
136	0.00069937	0.0031765	0.00010925	0.00012528	-7.6148e-05	4.6515e-05	1.7858e-05	3.2286e-05	-1.2939e-05	-0.00012032	-0.00029289	0.00018209	4.5958e-05	-0.00017533	0.0001894	-0.00015936	0.00013883	0.00030026	0.00022509	6.7986e-06	-0.000105	0.00056247
137	0.00069589	0.0031691	0.00010985	0.00012669	-7.566e-05	4.7645e-05	1.917e-05	3.292e-05	-1.3274e-05	-0.00012011	-0.00029006	0.00018013	4.4419e-05	-0.00017388	0.00018861	-0.00016101	0.00014023	0.00029764	0.0002231	4.831e-06	-0.00010443	0.00055627
138	0.00069237	0.0031615	0.00011033	0.00012831	-7.4813e-05	4.8979e-05	2.0779e-05	3.3652e-05	-1.3612e-05	-0.00011925	-0.00028707	0.0001785	4.2883e-05	-0.00017234	0.00018779	-0.00016168	0.00014158	0.00029523	0.00022133	3.2737e-06	-0.00010284	0.00055026
139	0.00068872	0.0031539	0.00011086	0.00013011	-7.364e-05	5.0361e-05	2.2569e-05	3.4402e-05	-1.3856e-05	-0.00011816	-0.00028405	0.00017717	4.1372e-05	-0.00017062	0.00018704	-0.00016196	0.00014284	0.00029304	0.00021975	2.0076e-06	-0.00010105	0.00054444
140	0.00068486	0.0031462	0.00011146	0.00013198	-7.2252e-05	5.164e-05	2.4304e-05	3.5085e-05	-1.3939e-05	-0.00011683	-0.00028113	0.00017603	3.9912e-05	-0.00016869	0.00018641	-0.00016183	0.00014398	0.00029095	0.00021827	7.9356e-07	-9.9037e-05	0.00053772
141	0.00068077	0.0031386	0.000112	0.00013371	-7.0897e-05	5.2678e-05	2.5769e-05	3.5619e-05	-1.3943e-05	-0.0001154	-0.00027841	0.00017491	3.8488e-05	-0.00016663	0.00018578	-0.0001615	0.00014496	0.0002888	0.00021672	-5.8542e-07	-9.6937e-05	0.00053036
142	0.00067649	0.0031314	0.00011239	0.00013511	-6.9784e-05	5.3476e-05	2.6896e-05	3.6047e-05	-1.3964e-05	-0.00011396	-0.00027588	0.00017371	3.7073e-05	-0.00016455	0.00018506	-0.00016105	0.00014576	0.00028653	0.00021503	-2.1961e-06	-9.4854e-05	0.00052316
143	0.00067205	0.0031244	0.00011266	0.00013619	-6.8954e-05	5.4158e-05	2.7785e-05	3.6445e-05	-1.4e-05	-0.00011254	-0.00027336	0.00017242	3.567e-05	-0.00016247	0.00018425	-0.00016051	0.0001464	0.00028407	0.00021321	-3.9382e-06	-9.2796e-05	0.00051616
144	0.00066741	0.0031178	0.00011282	0.00013701	-6.8372e-05	5.4787e-05	2.8572e-05	3.6814e-05	-1.4049e-05	-0.00011113	-0.00027075	0.00017097	3.4285e-05	-0.00016038	0.00018339	-0.00015988	0.00014689	0.00028133	0.00021122	-5.6703e-06	-9.077e-05	0.00050936
145	0.00066264	0.0031116	0.00011293	0.0001377	-6.7943e-05	5.5373e-05	2.9333e-05	3.7152e-05	-1.4124e-05	-0.00010978	-0.00026812	0.00016937	3.2931e-05	-0.00015835	0.00018251	-0.00015921	0.00014729	0.00027832	0.00020899	-7.3195e-06	-8.8802e-05	0.00050275
146	0.00065784	0.0031056	0.00011304	0.00013833	-6.7535e-05	5.5933e-05	3.0085e-05	3.7469e-05	-1.4256e-05	-0.00010852	-0.0002655	0.00016761	3.1598e-05	-0.0001564	0.00018161	-0.00015854	0.00014767	0.00027513	0.00020653	-8.8783e-06	-8.6958e-05	0.00049628
147	0.00065306	0.0031	0.00011317	0.00013896	-6.7056e-05	5.6468e-05	3.0842e-05	3.7799e-05	-1.4456e-05	-0.00010733	-0.00026285	0.00016572	3.0268e-05	-0.00015454	0.0001807	-0.00015788	0.00014807	0.00027189	0.0002039	-1.0311e-05	-8.5264e-05	0.00048992
148	0.00064831	0.0030947	0.00011329	0.00013959	-6.6457e-05	5.6979e-05	3.1604e-05	3.8162e-05	-1.4704e-05	-0.00010622	-0.00026016	0.00016375	2.895e-05	-0.00015279	0.00017978	-0.00015722	0.00014849	0.00026868	0.00020116	-1.1569e-05	-8.3692e-05	0.00048367
149	0.00064359	0.0030897	0.00011341	0.00014022	-6.5729e-05	5.7465e-05	3.2366e-05	3.8545e-05	-1.4987e-05	-0.00010516	-0.00025743	0.00016175	2.7654e-05	-0.00015114	0.00017885	-0.00015655	0.00014893	0.00026549	0.00019835	-1.2646e-05	-8.2224e-05	0.00047753
150	0.00063896	0.0030849	0.00011351	0.00014054	-6.4891e-05	5.7929e-05	3.3124e-05	3.894e-05	-1.5295e-05	-0.00010416	-0.00025466	0.00015973	2.6386e-05	-0.00014957	0.0001779	-0.00015589	0.00014938	0.00026235	0.00019552	-1.3566e-05	-8.0844e-05	0.00047152
151	0.00063444	0.0030803	0.00011361	0.00014078	-6.3964e-05	5.8368e-05	3.3877e-05	3.9341e-05	-1.5617e-05	-0.00010321	-0.00025188	0.00015773	2.5151e-05	-0.00014809	0.00017692	-0.00015523	0.00014982	0.00025925	0.00019269	-1.4351e-05	-7.9545e-05	0.00046565
152	0.00063005	0.003076	0.00011369	0.00014102	-6.2962e-05	5.8785e-05	3.4622e-05	3.9739e-05	-1.5948e-05	-0.00010231	-0.00024908	0.00015575	2.3955e-05	-0.00014668	0.00017508	-0.00015456	0.00015025	0.0002569	0.00018988	-1.5018e-05	-7.8319e-05	0.00045992
153	0.0006258	0.003072	0.00011376	0.00014127	-6.1899e-05	5.9179e-05	3.5357e-05	4.013e-05	-1.6281e-05	-0.00010147	-0.00024628	0.0001538	2.2799e-05	-0.00014534	0.00017275	-0.0001539	0.00015066	0.00025527	0.00018712	-1.5581e-05	-7.7162e-05	0.00045434
154	0.00062169	0.0030682	0.00011383	0.00014153	-6.0785e-05	5.9549e-05	3.6081e-05	4.0509e-05	-1.6613e-05	-0.00010069	-0.00024348	0.00015189	2.1688e-05	-0.00014408	0.00017046	-0.00015323	0.00015106	0.00025363	0.00018441	-1.6052e-05	-7.6074e-05	0.00044892
155	0.00061771	0.0030647	0.00011391	0.00014178	-5.9628e-05	5.9896e-05	3.6795e-05	4.0872e-05	-1.694e-05	-9.9968e-05	-0.00024069	0.00015002	2.0624e-05	-0.00014289	0.00016823	-0.00015257	0.00015144	0.00025199	0.00018177	-1.6439e-05	-7.5053e-05	0.00044366
156	0.00061388	0.0030615	0.00011398	0.00014204	-5.8434e-05	6.022e-05	3.7498e-05	4.1217e-05	-1.726e-05	-9.9314e-05	-0.00023791	0.00014821	1.9608e-05	-0.00014178	0.00016603	-0.00015192	0.00015181	0.00025035	0.0001792	-1.675e-05	-7.4099e-05	0.00043858
157	0.00061017	0.0030585	0.00011407	0.00014229	-5.721e-05	6.0519e-05	3.819e-05	4.1541e-05	-1.757e-05	-9.873e-05	-0.00023515	0.00014644	1.8642e-05	-0.00014075	0.0001639	-0.00015127	0.00015215	0.00024871	0.00017671	-1.699e-05	-7.3214e-05	0.00043367
158	0.00060659	0.0030559	0.00011417	0.00014255	-5.5958e-05	6.0795e-05	3.887e-05	4.184e-05	-1.7869e-05	-9.822e-05	-0.0002324	0.00014472	1.7727e-05	-0.00013979	0.00016182	-0.00015062	0.00015248	0.00024707	0.0001743	-1.7164e-05	-7.24e-05	0.00042894
159	0.00060316	0.0030536	0.00011429	0.00014281	-5.4683e-05	6.1046e-05	3.954e-05	4.2114e-05	-1.8156e-05	-9.7788e-05	-0.00022967	0.00014304	1.6864e-05	-0.00013892	0.0001598	-0.00014998	0.0001528	0.00024544	0.00017197	-1.7276e-05	-7.1657e-05	0.0004244
160	0.00059986	0.0030516	0.00011443	0.00014307	-5.3387e-05	6.1273e-05	4.0199e-05	4.236e-05	-1.8428e-05	-9.7439e-05	-0.00022696	0.00014142	1.6054e-05	-0.00013813	0.00015784	-0.00014935	0.00015309	0.0002438	0.00016974	-1.7327e-05	-7.0987e-05	0.00042004
161	0.00059669	0.0030499	0.0001146	0.00014333	-5.2072e-05	6.1475e-05	4.0847e-05	4.2577e-05	-1.8686e-05	-9.7176e-05	-0.00022427	0.00013984	1.5297e-05	-0.00013742	0.00015595	-0.00014873	0.00015338	0.00024217	0.00016759	-1.7322e-05	-7.0393e-05	0.00041587
162	0.00059366	0.0030486	0.00011479	0.00014358	-5.074e-05	6.1651e-05	4.1485e-05	4.2763e-05	-1.8929e-05	-9.7004e-05	-0.0002216	0.00013831	1.4595e-05	-0.0001368	0.00015413	-0.00014812	0.00015364	0.00024054	0.00016554	-1.7261e-05	-6.9878e-05	0.00041189
163	0.00059076	0.0030477	0.00011502	0.00014384	-4.9391e-05	6.1802e-05	4.2114e-05	4.2917e-05	-1.9155e-05	-9.6926e-05	-0.00021895	0.00013682	1.3948e-05	-0.00013628	0.00015238	-0.00014751	0.0001539	0.00023891	0.00016358	-1.7146e-05	-6.9441e-05	0.00040811
164	0.00058799	0.0030471	0.00011529	0.0001441	-4.8027e-05	6.1927e-05	4.2733e-05	4.3037e-05	-1.9365e-05	-9.6946e-05	-0.00021633	0.00013537	1.3356e-05	-0.00013584	0.0001507	-0.00014692	0.00015415	0.00023727	0.00016171	-1.6979e-05	-6.9087e-05	0.00040452
165	0.00058535	0.0030469	0.0001156	0.00014436	-4.6648e-05	6.2026e-05	4.3343e-05	4.3122e-05	-1.9557e-05	-9.7067e-05	-0.00021372	0.00013396	1.282e-05	-0.00013549	0.00014911	-0.00014633	0.00015438	0.00023563	0.00015994	-1.676e-05	-6.8817e-05	0.00040112
166	0.00058284	0.0030471	0.00011595	0.00014461	-4.5256e-05	6.2099e-05	4.3945e-05	4.3172e-05	-1.9731e-05	-9.7293e-05	-0.00021114	0.00013259	1.234e-05	-0.00013524	0.00014759	-0.00014575	0.0001546	0.00023399	0.00015827	-1.6491e-05	-6.8633e-05	0.00039792
167	0.00058047	0.0030477	0.00011635	0.00014487	-4.3849e-05	6.2145e-05	4.4539e-05	4.3185e-05	-1.9887e-05	-9.7628e-05	-0.00020857	0.00013126	1.1916e-05	-0.00013509	0.00014616	-0.00014519	0.00015482	0.00023235	0.00015669	-1.6171e-05	-6.8537e-05	0.00039493
168	0.00057822	0.0030487	0.0001168	0.00014513	-4.243e-05	6.2163e-05	4.5125e-05	4.3159e-05	-2.0024e-05	-9.8074e-05	-0.00020602	0.00012996	1.1548e-05	-0.00013504	0.00014481	-0.00014464	0.00015503	0.0002307	0.00015521	-1.5803e-05	-6.8531e-05	0.00039213
169	0.00057611	0.0030501	0.0001173	0.00014538	-4.0997e-05	6.2155e-05	4.5703e-05	4.3095e-05	-2.0142e-05	-9.8635e-05	-0.00020349	0.0001287	1.1238e-05	-0.00013509	0.00014354	-0.00014409	0.00015523	0.00022904	0.00015382	-1.5385e-05	-6.8618e-05	0.00038953
170	0.00057412	0.0030519	0.00011785	0.00014564	-3.9551e-05	6.2118e-05	4.6275e-05	4.2991e-05	-2.024e-05	-9.9314e-05	-0.00020098	0.00012746	1.0986e-05	-0.00013524	0.00014236	-0.00014356	0.00015542	0.00022737	0.00015253	-1.4919e-05	-6.8798e-05	0.00038713
171	0.00057225	0.0030542	0.00011847	0.00014589	-3.8091e-05	6.2053e-05	4.684e-05	4.2846e-05	-2.0318e-05	-0.00010011	-0.00019849	0.00012626	1.0791e-05	-0.0001355	0.00014128	-0.00014304	0.00015561	0.0002257	0.00015134	-1.4404e-05	-6.9074e-05	0.00038494
172	0.00057052	0.0030569	0.00011915	0.00014615	-3.6618e-05	6.196e-05	4.7399e-05	4.2659e-05	-2.0377e-05	-0.00010104	-0.00019601	0.00012508	1.0654e-05	-0.00013586	0.00014028	-0.00014253	0.00015579	0.00022401	0.00015025	-1.3842e-05	-6.9448e-05	0.00038294
173	0.00056892	0.0030601	0.00011989	0.0001464	-3.5131e-05	6.1837e-05	4.7952e-05	4.2429e-05	-2.0414e-05	-0.00010209	-0.00019354	0.00012392	1.0575e-05	-0.00013633	0.00013938	-0.00014203	0.00015597	0.00022231	0.00014925	-1.3231e-05	-6.9921e-05	0.00038115
174	0.00056747	0.0030637	0.00012069	0.00014665	-3.363e-05	6.1686e-05	4.85e-05	4.2156e-05	-2.0431e-05	-0.00010327	-0.00019109	0.00012279	1.0556e-05	-0.00013691	0.00013858	-0.00014154	0.00015614	0.0002206	0.00014835	-1.2572e-05	-7.0496e-05	0.00037957
175	0.00056615	0.0030678	0.00012157	0.0001469	-3.2115e-05	6.1504e-05	4.9043e-05	4.1837e-05	-2.0426e-05	-0.00010458	-0.00018865	0.00012169	1.0595e-05	-0.00013761	0.00013786	-0.00014107	0.00015632	0.00021888	0.00014755	-1.1865e-05	-7.1174e-05	0.00037819
176	0.00056496	0.0030724	0.00012252	0.00014716	-3.0585e-05	6.1293e-05	4.958e-05	4.1474e-05	-2.04e-05	-0.00010603	-0.00018622	0.0001206	1.0694e-05	-0.00013842	0.00013725	-0.00014061	0.00015648	0.00021713	0.00014684	-1.111e-05	-7.1958e-05	0.00037702
177	0.0005639	0.0030774	0.00012354	0.00014741	-2.904e-05	6.1051e-05	5.0114e-05	4.1063e-05	-2.0352e-05	-0.00010762	-0.0001838	0.00011953	1.0854e-05	-0.00013934	0.00013674	-0.00014015	0.00015665	0.00021537	0.00014623	-1.0306e-05	-7.2849e-05	0.00037605
178	0.00056297	0.003083	0.00012463	0.0001475	-2.7479e-05	6.0778e-05	5.0643e-05	4.0605e-05	-2.0282e-05	-0.00010935	-0.00018138	0.00011848	1.1074e-05	-0.00014038	0.00013633	-0.00013971	0.00015682	0.0002136	0.00014572	-9.4534e-06	-7.3849e-05	0.00037529
179	0.0005622	0.003089	0.00012581	0.00014721	-2.5901e-05	6.0473e-05	5.1169e-05	4.0099e-05	-2.0188e-05	-0.00011123	-0.00017898	0.00011745	1.1355e-05	-0.00014154	0.00013602	-0.00013928	0.00015698	0.0002118	0.00014531	-8.552e-06	-7.4961e-05	0.00037474
180	0.00056154	0.0030956	0.00012707	0.00014688	-2.4307e-05	6.0137e-05	5.1691e-05	3.9543e-05	-2.0072e-05	-0.00011325	-0.00017658	0.00011643	1.1698e-05	-0.00014282	0.00013581	-0.00013886	0.00015714	0.00020998	0.000145	-7.6011e-06	-7.6185e-05	0.0003744
181	0.00056102	0.0031027	0.00012841	0.0001465	-2.2696e-05	5.9768e-05	5.221e-05	3.8936e-05	-1.9932e-05	-0.00011542	-0.00017418	0.00011542	1.2103e-05	-0.00014422	0.00013571	-0.00013846	0.0001573	0.00020813	0.00014478	-6.6004e-06	-7.7525e-05	0.00037427
182	0.00056063	0.0031103	0.00012983	0.00014607	-2.1067e-05	5.9365e-05	5.2726e-05	3.8278e-05	-1.9768e-05	-0.00011775	-0.00017179	0.00011443	1.2572e-05	-0.00014575	0.00013572	-0.00013806	0.00015746	0.00020626	0.00014467	-5.5494e-06	-7.8981e-05	0.00037435
183	0.00056036	0.0031184	0.00013134	0.0001456	-1.9419e-05	5.893e-05	5.3239e-05	3.7567e-05	-1.9581e-05	-0.00012023	-0.0001694	0.00011344	1.3104e-05	-0.00014741	0.00013584	-0.00013767	0.00015763	0.00020437	0.00014465	-4.4475e-06	-8.0557e-05	0.00037464
184	0.00056019	0.0031271	0.00013295	0.00014508	-1.7752e-05	5.846e-05	5.375e-05	3.6803e-05	-1.9368e-05	-0.00012288	-0.000167	0.00011246	1.37e-05	-0.00014919	0.00013444	-0.0001373	0.00015779	0.00020245	0.00014474	-3.2941e-06	-8.2255e-05	0.00037515
185	0.0005602	0.0031363	0.00013465	0.0001445	-1.6064e-05	5.7955e-05	5.4259e-05	3.5984e-05	-1.913e-05	-0.00012568	-0.00016461	0.00011149	1.4362e-05	-0.00015111	0.0001328	-0.00013693	0.00015795	0.00020071	0.00014492	-2.0887e-06	-8.4076e-05	0.00037588
186	0.00056036	0.003146	0.00013644	0.00014388	-1.4356e-05	5.7414e-05	5.4766e-05	3.5108e-05	-1.8866e-05	-0.00012866	-0.00016221	0.00011053	1.509e-05	-0.00015315	0.00013113	-0.00013654	0.00015811	0.00020058	0.00014521	-8.3035e-07	-8.6023e-05	0.00037682
187	0.00056065	0.0031564	0.00013833	0.0001432	-1.2626e-05	5.6838e-05	5.5272e-05	3.4175e-05	-1.8577e-05	-0.0001318	-0.00015981	0.00010957	1.5885e-05	-0.00015534	0.00012944	-0.00013511	0.00015827	0.00020056	0.0001456	4.8159e-07	-8.7776e-05	0.00037799
188	0.00056107	0.0031673	0.00014032	0.00014247	-1.0874e-05	5.6224e-05	5.5776e-05	3.3184e-05	-1.826e-05	-0.00013512	-0.00015754	0.00010861	1.6748e-05	-0.00015766	0.00012771	-0.00013363	0.00015844	0.00020063	0.00014609	1.848e-06	-8.7778e-05	0.00037937
189	0.00056165	0.0031787	0.00014242	0.00014168	-9.0982e-06	5.5573e-05	5.6279e-05	3.2133e-05	-1.7917e-05	-0.00013861	-0.00015592	0.00010766	1.768e-05	-0.00015931	0.00012595	-0.00013209	0.00015861	0.00020081	0.00014668	3.2697e-06	-8.7793e-05	0.00038098
190	0.00056239	0.0031908	0.00014462	0.00014084	-7.2983e-06	5.4884e-05	5.678e-05	3.1021e-05	-1.7545e-05	-0.00014228	-0.00015431	0.00010671	1.8682e-05	-0.00015986	0.00012416	-0.0001305	0.00015877	0.00020108	0.00014738	4.7477e-06	-8.7819e-05	0.00038282
191	0.00056329	0.0032035	0.00014693	0.00013994	-5.4733e-06	5.4155e-05	5.7282e-05	2.9846e-05	-1.7146e-05	-0.00014498	-0.00015274	0.00010575	1.9755e-05	-0.00016044	0.00012233	-0.00012886	0.00015894	0.00020146	0.00014818	6.283e-06	-8.7858e-05	0.00038489
192	0.00056436	0.0032168	0.00014935	0.00013897	-3.6221e-06	5.3386e-05	5.7782e-05	2.8608e-05	-1.5891e-05	-0.00014536	-0.00015119	0.00010479	2.0837e-05	-0.00016106	0.00012047	-0.00012715	0.00015911	0.00020194	0.0001491	7.8767e-06	-8.7909e-05	0.00038719
193	0.00056569	0.0032306	0.00015188	0.00013795	-1.744e-06	5.2576e-05	5.8283e-05	2.7304e-05	-1.4327e-05	-0.00014575	-0.00014967	0.00010383	1.8208e-05	-0.00016172	0.00011856	-0.00012539	0.00015928	0.00020253	0.00015011	9.5298e-06	-8.7973e-05	0.00038972
194	0.0005672	0.0032452	0.00015454	0.00013687	1.6225e-07	5.1724e-05	5.8783e-05	2.5933e-05	-1.2678e-05	-0.00014615	-0.00014817	0.00010287	1.5463e-05	-0.00016242	0.00011663	-0.00012356	0.00015945	0.00020322	0.00015124	1.1244e-05	-8.8049e-05	0.00039249
195	0.00056879	0.0032603	0.00015731	0.00013572	2.0976e-06	5.0829e-05	5.9283e-05	2.4494e-05	-1.0941e-05	-0.00014656	-0.00014669	0.00010189	1.2598e-05	-0.00016316	0.00011465	-0.00012167	0.00015963	0.00020401	0.00015248	1.3019e-05	-8.8138e-05	0.0003955
196	0.00057059	0.0032761	0.00016021	0.00013451	2.6026e-06	4.989e-05	5.9783e-05	2.2985e-05	-9.1135e-06	-0.00014697	-0.00014524	0.00010091	9.6106e-06	-0.00016394	0.00011263	-0.00011972	0.00016042	0.00020492	0.00015383	1.4858e-05	-8.824e-05	0.00039876
197	0.00057255	0.0032925	0.00016323	0.00013323	2.922e-06	4.8906e-05	6.0284e-05	2.1403e-05	-7.194e-06	-0.0001474	-0.00014381	9.9926e-05	6.4978e-06	-0.00016477	0.00011056	-0.0001177	0.00016386	0.00020593	0.00015529	1.6762e-05	-8.8354e-05	0.00040201
198	0.00057471	0.0033097	0.00016634	0.00013183	3.1557e-06	4.7171e-05	5.7442e-05	1.9702e-05	-5.2266e-06	-0.00014788	-0.00014245	9.8881e-05	3.2104e-06	-0.00016568	0.00010841	-0.00011565	0.00016741	0.000207	0.00015682	1.8685e-05	-8.8528e-05	0.00040334
199	0.00057715	0.0033275	0.00016957	0.00013035	3.3392e-06	4.3372e-05	5.3709e-05	1.7916e-05	-3.1725e-06	-0.00014839	-0.00014112	9.7813e-05	-2.185e-07	-0.00016665	0.0001062	-0.00011354	0.00017111	0.00020818	0.00015845	2.1048e-05	-8.8726e-05	0.0004048
200	0.00057977	0.0033461	0.00017293	0.0001288	3.4797e-06	3.9409e-05	4.98e-05	1.7085e-05	-1.0218e-06	-0.0001489	-0.00013981	9.6729e-05	-3.7845e-06	-0.00016766	0.00010394	-0.00011136	0.00017496	0.00020946	0.0001602	2.5832e-05	-8.894e-05	0.00040639
201	0.00058275	0.0033653	0.00017349	0.00012717	3.5764e-06	3.5279e-05	4.5711e-05	1.662e-05	1.2281e-06	-0.00014943	-0.00013852	9.5628e-05	-7.4909e-06	-0.00016872	0.00010163	-0.0001091	0.00017897	0.00021086	0.00016207	3.0806e-05	-8.9169e-05	0.00040813
202	0.0005859	0.0033852	0.00017225	0.00012546	3.6286e-06	3.0978e-05	4.1439e-05	1.6133e-05	3.5796e-06	-0.00014997	-0.00013725	9.451e-05	-1.1341e-05	-0.00016983	9.9269e-05	-0.00010677	0.00018315	0.00021237	0.00016387	3.5973e-05	-8.9415e-05	0.00041
203	0.00058918	0.0034059	0.00017094	0.00012475	3.6356e-06	2.6501e-05	3.6979e-05	1.5623e-05	6.0355e-06	-0.00015053	-0.00013601	9.3371e-05	-1.5339e-05	-0.00017098	9.685e-05	-0.00010435	0.00018749	0.000214	0.00016492	4.134e-05	-8.9677e-05	0.00041201
204	0.00059263	0.0034273	0.00016957	0.00012472	3.5965e-06	2.1845e-05	3.2328e-05	1.509e-05	8.5985e-06	-0.0001511	-0.00013478	9.2211e-05	-1.9488e-05	-0.00017219	9.4374e-05	-0.00010186	0.00019201	0.00021574	0.00016605	4.6912e-05	-8.9956e-05	0.00041416
205	0.00059633	0.0034494	0.00016814	0.00012468	3.5105e-06	1.7005e-05	2.748e-05	1.4534e-05	1.1271e-05	-0.00015169	-0.00013357	9.1028e-05	-2.3792e-05	-0.00017344	9.1838e-05	-9.9273e-05	0.0001967	0.0002176	0.00016726	5.2693e-05	-9.0252e-05	0.00041646
206	0.00060016	0.0034723	0.00016664	0.00012462	3.3767e-06	1.1977e-05	2.2431e-05	1.3952e-05	1.4057e-05	-0.00015228	-0.00013159	8.9821e-05	-2.8255e-05	-0.00017475	8.9242e-05	-9.6896e-05	0.00020157	0.00021959	0.00016855	5.869e-05	-9.0565e-05	0.0004189
207	0.00060416	0.003496	0.00016508	0.00012455	3.1941e-06	6.7563e-06	1.7176e-05	1.3345e-05	1.6959e-05	-0.0001529	-0.00012777	8.8588e-05	-3.2881e-05	-0.00017611	8.9962e-05	-9.5892e-05	0.00020663	0.0002218	0.00016992	6.4909e-05	-9.3602e-05	0.00042149
208	0.00060837	0.0035204	0.00016345	0.00012447	2.9617e-06	1.3379e-06	1.1711e-05	1.2712e-05	1.998e-05	-0.00015353	-0.00012387	8.7327e-05	-3.7674e-05	-0.00017587	9.179e-05	-9.4864e-05	0.00021188	0.00022449	0.00017137	7.1356e-05	-9.8384e-05	0.00042423
209	0.00061279	0.0035457	0.00016175	0.00012437	2.6786e-06	-4.2829e-06	6.0307e-06	1.2052e-05	2.3123e-05	-0.00015384	-0.00011988	8.6038e-05	-4.2639e-05	-0.0001743	9.3736e-05	-9.3813e-05	0.00021732	0.00022731	0.0001729	7.8036e-05	-0.00010335	0.00042712
210	0.00061737	0.0035717	0.00015998	0.00012425	2.3437e-06	-1.0111e-05	1.2901e-07	1.1364e-05	2.4042e-05	-0.0001538	-0.00011579	8.4718e-05	-4.2716e-05	-0.00017265	9.5803e-05	-9.2736e-05	0.00022296	0.00023029	0.00017452	8.4957e-05	-0.00010851	0.00043016
211	0.00062221	0.0035986	0.00015813	0.00012411	6.7126e-06	-1.6153e-05	-5.999e-06	1.0647e-05	2.4811e-05	-0.00015374	-0.0001116	8.3365e-05	-3.9772e-05	-0.00017094	9.7993e-05	-9.1633e-05	0.00022881	0.00023342	0.00017622	9.2125e-05	-0.00011387	0.00043336
212	0.00062721	0.0036263	0.00015621	0.00012396	1.4099e-05	-2.2412e-05	-1.2359e-05	9.9006e-06	2.5609e-05	-0.00015368	-0.00010732	8.1979e-05	-3.6693e-05	-0.00016916	0.00010031	-9.0503e-05	0.00023384	0.0002367	0.00017801	9.9548e-05	-0.00011942	0.00043672
213	0.00063225	0.0036542	0.00015487	0.00012445	2.2393e-05	-2.8298e-05	-2.108e-05	9.7819e-06	2.7095e-05	-0.00015294	-0.00010227	8.1305e-05	-3.2817e-05	-0.00016664	0.00010341	-8.8684e-05	0.0002373	0.0002408	0.00018054	0.00010789	-0.00012452	0.00044091
214	0.00063733	0.0036821	0.00015431	0.00012577	3.1801e-05	-3.4252e-05	-3.0606e-05	1.1041e-05	2.9468e-05	-0.00015133	-9.6253e-05	8.2417e-05	-2.7942e-05	-0.00016319	0.0001075	-8.5979e-05	0.00024171	0.00024591	0.00018402	0.00010647	-0.00012898	0.00044632
215	0.00064261	0.0037109	0.00015375	0.00012712	4.153e-05	-4.0411e-05	-4.0463e-05	1.4968e-05	3.1929e-05	-0.00014965	-9.0069e-05	8.3587e-05	-2.2865e-05	-0.00015961	0.00011179	-8.3186e-05	0.00024625	0.00025125	0.00018765	0.0001004	-0.00013359	0.00045196
216	0.0006482	0.0037405	0.0001536	0.00012941	5.159e-05	-4.6779e-05	-5.0661e-05	1.9043e-05	3.4481e-05	-0.0001479	-8.3708e-05	8.4816e-05	-1.758e-05	-0.00015588	0.00011627	-8.03e-05	0.00025095	0.00025682	0.00019152	9.4102e-05	-0.00013837	0.00045784
217	0.00065418	0.0037709	0.00015345	0.00013705	6.1991e-05	-5.3363e-05	-6.1206e-05	2.3269e-05	3.7127e-05	-0.00014607	-7.7166e-05	8.6104e-05	-1.2081e-05	-0.00015201	0.00012095	-7.732e-05	0.0002558	0.00026261	0.00019622	8.7555e-05	-0.00014331	0.00046395
218	0.00066045	0.0038022	0.00015328	0.00014497	7.2742e-05	-6.0167e-05	-7.2108e-05	2.765e-05	3.9868e-05	-0.00014416	-7.0435e-05	8.7452e-05	-6.3615e-06	-0.00014799	0.00012584	-7.4242e-05	0.0002608	0.00026865	0.00020112	8.0759e-05	-0.00014842	0.00047031
219	0.00066705	0.0038344	0.00015311	0.00015318	8.3854e-05	-6.7198e-05	-8.3374e-05	3.2191e-05	4.2708e-05	-0.00014217	-6.9049e-05	8.8861e-05	-4.164e-07	-0.00014381	0.00013094	-7.3346e-05	0.00026596	0.00027492	0.0002062	7.3706e-05	-0.00015365	0.00047692
220	0.00067387	0.0038675	0.00015292	0.00016167	9.5338e-05	-7.4461e-05	-9.5014e-05	3.6896e-05	4.5649e-05	-0.00014011	-6.7886e-05	9.0333e-05	5.761e-06	-0.00014015	0.00013686	-7.5802e-05	0.00027129	0.00027777	0.00021149	6.639e-05	-0.00015785	0.00048379
221	0.00068111	0.0039016	0.00015272	0.00017046	0.0001072	-8.1963e-05	-0.00010704	4.177e-05	4.8695e-05	-0.00014131	-6.6735e-05	9.1867e-05	1.2177e-05	-0.00014322	0.00014348	-7.836e-05	0.00027678	0.00027326	0.00021697	5.8805e-05	-0.00016218	0.00049092
222	0.00068873	0.0039365	0.00015251	0.00017956	0.00011783	-8.9708e-05	-0.00011945	4.6817e-05	5.1167e-05	-0.00014797	-6.5597e-05	9.3466e-05	1.125e-05	-0.00014639	0.00015038	-8.102e-05	0.00028244	0.0002686	0.00022267	5.0945e-05	-0.00016665	0.00049831
223	0.00069668	0.0039725	0.00015229	0.00018898	0.00012521	-9.7705e-05	-0.00013227	5.2041e-05	5.3501e-05	-0.00015486	-6.4471e-05	9.5129e-05	7.0493e-06	-0.00014968	0.00015756	-8.3785e-05	0.00028828	0.00026379	0.00022857	4.2801e-05	-0.00017127	0.00050598
224	0.00070484	0.0040093	0.00015205	0.00019872	0.0001328	-0.00010596	-0.00014037	5.7451e-05	5.5916e-05	-0.00016197	-6.3355e-05	9.6733e-05	2.7025e-06	-0.00015309	0.00016502	-8.6657e-05	0.00028832	0.00025882	0.00023469	3.4369e-05	-0.00017604	0.00051392
225	0.00071342	0.0040472	0.00015182	0.00020881	0.00014063	-0.00010507	-0.00014323	6.1532e-05	5.8427e-05	-0.00016931	-6.2234e-05	9.5107e-05	-1.7815e-06	-0.00015659	0.0001728	-8.9623e-05	0.00028643	0.00025369	0.00024105	2.9615e-05	-0.00018095	0.00051755
226	0.00072276	0.0040861	0.00015165	0.00021924	0.00014868	-0.00010291	-0.00014617	5.9754e-05	6.1022e-05	-0.00017689	-6.1124e-05	9.3425e-05	-6.4209e-06	-0.00016022	0.00018087	-9.2702e-05	0.00028444	0.0002484	0.00024764	2.6048e-05	-0.00018601	0.00051886
227	0.00073221	0.004126	0.00015661	0.00022578	0.00015695	-0.00010064	-0.00014919	5.7899e-05	6.3703e-05	-0.00018472	-6.0023e-05	9.1687e-05	-1.122e-05	-0.00016396	0.00018926	-9.5895e-05	0.00028235	0.00024294	0.00025338	2.2346e-05	-0.00019123	0.00052021
228	0.00074204	0.0041669	0.00016175	0.00023024	0.00016547	-9.8266e-05	-0.00015229	5.5964e-05	6.6473e-05	-0.0001928	-5.8932e-05	8.9889e-05	-1.6183e-05	-0.00016784	0.00019797	-9.9205e-05	0.00028016	0.00023729	0.00025752	1.8504e-05	-0.00019662	0.00052158
229	0.00075187	0.0042089	0.00016707	0.00023482	0.00017422	-9.5779e-05	-0.00015548	5.3948e-05	6.9333e-05	-0.00020115	-5.6296e-05	8.8031e-05	-2.1314e-05	-0.00017184	0.00020701	-0.00010384	0.00027786	0.00023146	0.0002618	1.4519e-05	-0.00020217	0.00052299
230	0.00076232	0.004252	0.00017257	0.00023952	0.00018323	-9.3177e-05	-0.00015875	5.1848e-05	7.2288e-05	-0.00020976	-5.3385e-05	8.6108e-05	-2.6618e-05	-0.00017597	0.00021694	-0.00011493	0.00027546	0.00022588	0.00026623	1.0387e-05	-0.00019856	0.00052443
231	0.00077306	0.0042961	0.00017826	0.00024434	0.00019249	-9.0456e-05	-0.00016212	4.9661e-05	7.5339e-05	-0.0002184	-5.0417e-05	8.412e-05	-3.2099e-05	-0.00018075	0.00023002	-0.0001264	0.00027294	0.00022414	0.00027079	6.1041e-06	-0.00019425	0.0005259
232	0.00078384	0.0043415	0.00018415	0.00024929	0.00019772	-8.7613e-05	-0.00016558	4.7386e-05	7.2757e-05	-0.0002271	-4.7389e-05	8.2064e-05	-2.8779e-05	-0.00018569	0.00024359	-0.00013825	0.0002703	0.00022235	0.0002755	1.6655e-06	-0.00018976	0.00052739
233	0.00079468	0.0043879	0.00019024	0.00025437	0.00020221	-8.4644e-05	-0.00016784	4.5019e-05	6.8871e-05	-0.00023608	-4.4299e-05	7.9936e-05	-2.4851e-05	-0.00019079	0.00025766	-0.00015049	0.00026839	0.0002205	0.00028036	-2.933e-06	-0.00018506	0.00052892
234	0.00080583	0.0044356	0.00019645	0.0002595	0.00020669	-8.3965e-05	-0.0001633	4.2472e-05	6.4754e-05	-0.00024542	-4.1231e-05	8.3265e-05	-2.0855e-05	-0.00019613	0.00027217	-0.00016321	0.00027078	0.00021851	0.00028528	-3.4342e-06	-0.00018026	0.00053079
235	0.00081723	0.0044846	0.00020282	0.00026471	0.00021121	-8.5237e-05	-0.00015859	3.2607e-05	6.0439e-05	-0.0002551	-3.8143e-05	8.8059e-05	-1.6748e-05	-0.00020169	0.00028717	-0.00017639	0.00027317	0.00021642	0.00029031	2.8878e-07	-0.00017529	0.00053426
236	0.00082843	0.0045347	0.00020193	0.00027057	0.00021582	-8.6538e-05	-0.00015368	2.2043e-05	5.5965e-05	-0.00026507	-3.4991e-05	9.303e-05	-1.2482e-05	-0.00020742	0.00030271	-0.00018999	0.00027561	0.00021426	0.00029652	4.1452e-06	-0.00017011	0.00053783


==> data/mc/mc_lq1_v.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	19.952	5800	-6.6281	-10.564	2.0723	-6.4641	-3.9277	2.2096	-8.6537	7.1447	2.8094	9.4827	-2.079	6.0869	-7.4594	1.6056	7.4895	-4.3214	0.58247	10.898	-5.23	-7.4026
1	19.953	5800.9	-6.6255	-10.567	2.0752	-6.4658	-3.9332	2.2062	-8.6473	7.1498	2.8194	9.473	-2.0787	6.0932	-7.4659	1.6105	7.4852	-4.3361	0.57336	10.899	-5.2289	-7.4212
2	19.953	5801.8	-6.623	-10.57	2.078	-6.4676	-3.9388	2.2028	-8.6409	7.1549	2.8294	9.4632	-2.0785	6.0996	-7.4724	1.6154	7.4809	-4.3507	0.56415	10.901	-5.2277	-7.4398
3	19.954	5802.7	-6.6204	-10.574	2.0808	-6.4693	-3.9443	2.1994	-8.6344	7.16	2.8395	9.4534	-2.0783	6.1059	-7.4789	1.6205	7.4766	-4.3654	0.55489	10.902	-5.2266	-7.4585
4	19.955	5803.6	-6.6177	-10.577	2.0836	-6.471	-3.9498	2.196	-8.6279	7.1651	2.8494	9.4436	-2.078	6.1123	-7.4853	1.6255	7.4722	-4.3802	0.54564	10.904	-5.2253	-7.4773
5	19.955	5804.6	-6.615	-10.581	2.0864	-6.4726	-3.9553	2.1925	-8.6213	7.1704	2.8593	9.4337	-2.0778	6.1188	-7.4918	1.6306	7.4678	-4.3951	0.5365	10.905	-5.224	-7.496
6	19.956	5805.5	-6.6124	-10.584	2.0893	-6.4743	-3.9608	2.1888	-8.6147	7.1757	2.8691	9.4236	-2.0777	6.1254	-7.4982	1.6357	7.4634	-4.4102	0.52745	10.906	-5.2227	-7.5149
7	19.957	5806.4	-6.6097	-10.588	2.0923	-6.476	-3.9663	2.1852	-8.6081	7.181	2.8787	9.4134	-2.0778	6.1321	-7.5046	1.6407	7.459	-4.4253	0.51852	10.907	-5.2213	-7.5337
8	19.957	5807.2	-6.6071	-10.591	2.0952	-6.4776	-3.9719	2.1817	-8.6015	7.1862	2.8882	9.4033	-2.0778	6.1388	-7.511	1.6454	7.4547	-4.4402	0.50965	10.908	-5.22	-7.5526
9	19.958	5808.1	-6.6047	-10.595	2.0982	-6.4791	-3.9773	2.1784	-8.5948	7.1914	2.8976	9.3934	-2.0781	6.1456	-7.5173	1.6502	7.4504	-4.4552	0.50081	10.909	-5.2188	-7.5714
10	19.959	5809	-6.6021	-10.6	2.101	-6.4804	-3.9826	2.1751	-8.5881	7.1966	2.9073	9.3837	-2.0783	6.1525	-7.5234	1.6551	7.4464	-4.4706	0.49209	10.91	-5.2181	-7.5903
11	19.96	5809.9	-6.5994	-10.605	2.1039	-6.4815	-3.9879	2.1718	-8.5816	7.202	2.917	9.3739	-2.0786	6.1598	-7.5296	1.6592	7.4425	-4.486	0.4834	10.911	-5.2176	-7.6092
12	19.961	5810.8	-6.5969	-10.609	2.1064	-6.4826	-3.9931	2.1687	-8.5755	7.207	2.9263	9.3641	-2.0794	6.1674	-7.5357	1.6631	7.4386	-4.5016	0.47446	10.911	-5.217	-7.6283
13	19.961	5811.7	-6.5948	-10.614	2.1085	-6.4839	-3.9984	2.1658	-8.5699	7.212	2.9359	9.3542	-2.0805	6.1749	-7.5413	1.6674	7.4343	-4.5177	0.46485	10.912	-5.2168	-7.6471
14	19.962	5812.5	-6.5931	-10.618	2.1106	-6.4852	-4.0041	2.1632	-8.5644	7.2165	2.9452	9.3446	-2.0823	6.1827	-7.5468	1.671	7.4303	-4.5341	0.45475	10.912	-5.2161	-7.6659
15	19.963	5813.4	-6.5916	-10.622	2.1124	-6.4863	-4.0101	2.1609	-8.5581	7.2215	2.9543	9.3347	-2.0842	6.1903	-7.5521	1.6745	7.4266	-4.5508	0.44485	10.913	-5.215	-7.6849
16	19.964	5814.3	-6.5912	-10.627	2.1139	-6.4872	-4.0163	2.1576	-8.5517	7.2272	2.9632	9.3243	-2.085	6.198	-7.5576	1.6778	7.4224	-4.5676	0.43533	10.914	-5.2132	-7.7038
17	19.964	5815.1	-6.5912	-10.631	2.1144	-6.488	-4.0229	2.1539	-8.5462	7.233	2.9716	9.3135	-2.0871	6.2073	-7.5633	1.6806	7.4181	-4.5838	0.42572	10.915	-5.2113	-7.7229
18	19.965	5816	-6.5909	-10.637	2.1136	-6.4893	-4.0298	2.1509	-8.5397	7.2391	2.9803	9.3028	-2.0884	6.2176	-7.569	1.6835	7.4149	-4.5998	0.4168	10.917	-5.2091	-7.7432
19	19.965	5816.8	-6.5923	-10.641	2.1136	-6.4911	-4.035	2.1475	-8.532	7.2435	2.9894	9.2927	-2.0893	6.2286	-7.5747	1.686	7.4106	-4.6169	0.40689	10.916	-5.207	-7.7653
20	19.966	5817.7	-6.5944	-10.644	2.113	-6.4926	-4.04	2.1436	-8.522	7.245	2.9988	9.2822	-2.0917	6.2403	-7.5808	1.6877	7.4065	-4.6355	0.39569	10.914	-5.2049	-7.7866
21	19.966	5818.5	-6.597	-10.65	2.1136	-6.4959	-4.0458	2.1383	-8.5102	7.2478	3.0055	9.2691	-2.0925	6.2535	-7.5848	1.6883	7.4016	-4.6541	0.38619	10.913	-5.2029	-7.8065
22	19.967	5819.4	-6.6014	-10.655	2.1159	-6.4997	-4.0509	2.1286	-8.4992	7.2515	3.0107	9.2545	-2.0938	6.2679	-7.5877	1.6894	7.3951	-4.6738	0.37953	10.914	-5.2042	-7.8269
23	19.967	5820.2	-6.6061	-10.663	2.1188	-6.5016	-4.0545	2.1148	-8.4896	7.2566	3.0139	9.242	-2.0958	6.2801	-7.5912	1.6904	7.3855	-4.6938	0.37367	10.911	-5.2087	-7.8481
24	19.968	5821	-6.6103	-10.674	2.1232	-6.5024	-4.0554	2.1007	-8.4823	7.2619	3.0149	9.2291	-2.0957	6.2919	-7.595	1.6946	7.3746	-4.7097	0.37054	10.906	-5.2154	-7.8672
25	19.968	5821.8	-6.6095	-10.692	2.1281	-6.5004	-4.0554	2.0888	-8.4754	7.2651	3.0113	9.2175	-2.0941	6.301	-7.5939	1.6994	7.3648	-4.722	0.37353	10.901	-5.2178	-7.8855
26	19.969	5822.6	-6.6059	-10.716	2.1321	-6.5036	-4.0493	2.0775	-8.4696	7.2648	3.0083	9.2069	-2.0989	6.3103	-7.5886	1.7003	7.3554	-4.7327	0.38076	10.895	-5.2184	-7.9003
27	19.968	5823.4	-6.6006	-10.75	2.1395	-6.5085	-4.0428	2.0648	-8.4662	7.2626	3.0076	9.2065	-2.1071	6.3256	-7.5767	1.7029	7.3517	-4.744	0.38676	10.893	-5.2161	-7.9121
28	19.967	5824.1	-6.6047	-10.782	2.1459	-6.513	-4.0352	2.0508	-8.4613	7.2685	3.0104	9.2115	-2.1228	6.3349	-7.5568	1.7113	7.3526	-4.7477	0.38678	10.888	-5.2177	-7.9231
29	19.965	5824.9	-6.6196	-10.815	2.1515	-6.5267	-4.0281	2.0379	-8.4639	7.2869	3.0135	9.213	-2.1387	6.3436	-7.5306	1.715	7.3548	-4.7425	0.37262	10.877	-5.2304	-7.9335
30	19.962	5825.6	-6.6523	-10.853	2.169	-6.5321	-4.0185	2.0278	-8.4655	7.3078	3.0198	9.2028	-2.1574	6.3552	-7.4985	1.7128	7.357	-4.7296	0.3654	10.858	-5.2387	-7.9272
31	19.958	5826.3	-6.6948	-10.881	2.2094	-6.5235	-4.0045	2.023	-8.4785	7.3362	3.0311	9.1832	-2.1738	6.3751	-7.4506	1.71	7.3522	-4.7169	0.37853	10.824	-5.2551	-7.8998
32	19.953	5826.9	-6.7367	-10.898	2.2559	-6.516	-3.9955	2.0179	-8.4844	7.3713	3.0341	9.175	-2.171	6.4027	-7.4054	1.7168	7.3596	-4.7174	0.39538	10.796	-5.2802	-7.8558
33	19.944	5827.5	-6.7856	-10.902	2.2857	-6.4941	-3.9892	2.0073	-8.4837	7.4167	3.0363	9.188	-2.1618	6.4287	-7.3586	1.7206	7.3874	-4.7352	0.39351	10.793	-5.2759	-7.7926
34	19.929	5828.1	-6.8579	-10.901	2.3033	-6.467	-3.9675	1.986	-8.4891	7.4599	3.0318	9.1965	-2.1492	6.4308	-7.309	1.7206	7.4362	-4.7687	0.42917	10.782	-5.2523	-7.7279
35	19.911	5828.5	-6.9426	-10.902	2.3221	-6.4323	-3.933	1.9579	-8.5064	7.5109	2.9874	9.1863	-2.1611	6.3954	-7.2378	1.6914	7.5064	-4.8083	0.48115	10.766	-5.2658	-7.675
36	19.893	5828.9	-7.0541	-10.906	2.3276	-6.3651	-3.8789	1.9265	-8.5696	7.5418	2.908	9.1596	-2.1709	6.3445	-7.173	1.6535	7.5736	-4.8506	0.50836	10.713	-5.3076	-7.6151
37	19.874	5829.3	-7.1731	-10.909	2.3547	-6.2525	-3.7781	1.8602	-8.6575	7.5287	2.8388	9.1188	-2.1714	6.2794	-7.0905	1.5902	7.6407	-4.8764	0.52737	10.651	-5.3609	-7.5819
38	19.854	5829.5	-7.296	-10.911	2.3932	-6.1636	-3.6765	1.769	-8.7686	7.4999	2.7226	9.0953	-2.1818	6.2351	-7.0099	1.5637	7.7256	-4.8745	0.58477	10.617	-5.4613	-7.5067
39	19.838	5829.6	-7.3776	-10.949	2.4175	-6.0614	-3.5869	1.6817	-8.8995	7.4805	2.5433	9.1117	-2.2172	6.2006	-6.9005	1.4925	7.8412	-4.807	0.67902	10.58	-5.5985	-7.4226
40	19.825	5829.5	-7.4333	-10.991	2.3825	-5.8866	-3.572	1.5658	-9.0913	7.4518	2.3087	9.1686	-2.2433	6.1477	-6.7838	1.433	8.0227	-4.7126	0.81134	10.496	-5.8056	-7.3305
41	19.819	5829.4	-7.4257	-11.03	2.2905	-5.7	-3.6174	1.459	-9.2828	7.429	1.9961	9.2438	-2.2531	6.0983	-6.6478	1.3984	8.2052	-4.5836	1.0101	10.372	-6.0606	-7.1831
42	19.811	5829.1	-7.427	-11.062	2.1741	-5.5136	-3.66	1.409	-9.4653	7.4181	1.6956	9.3472	-2.2204	6.0099	-6.4625	1.3848	8.3359	-4.5064	1.2494	10.235	-6.3058	-7.0104
43	19.804	5828.6	-7.4885	-11.103	2.1002	-5.4549	-3.7358	1.3664	-9.5895	7.4104	1.4415	9.443	-2.081	5.8495	-6.2438	1.4338	8.4973	-4.4488	1.3692	10.104	-6.5972	-6.8031
44	19.805	5827.9	-7.6022	-11.167	1.9999	-5.4662	-3.9302	1.3442	-9.6714	7.3602	1.3657	9.4785	-1.9066	5.6109	-5.9869	1.4712	8.6467	-4.2602	1.4357	9.9089	-6.8987	-6.5197
45	19.817	5827.1	-7.8226	-11.131	1.9669	-5.5281	-4.0621	1.3695	-9.8656	7.2791	1.234	9.5063	-1.632	5.396	-5.7132	1.453	8.823	-4.0056	1.4991	9.6439	-7.1889	-6.1703
46	19.854	5826	-8.0365	-11.048	1.9896	-5.6412	-3.9902	1.4859	-10.081	7.1554	1.0108	9.5379	-1.2661	5.1435	-5.5145	1.4533	8.9077	-3.7742	1.5178	9.4605	-7.5296	-5.7438
47	19.927	5824.6	-8.2783	-10.992	1.9256	-5.7289	-3.8027	1.6468	-10.311	6.9323	0.63231	9.6455	-0.83404	4.9689	-5.281	1.2692	8.911	-3.5943	1.5486	9.3102	-7.9077	-5.2863
48	20.026	5822.9	-8.5907	-11.025	1.6898	-5.7857	-3.4527	1.8686	-10.598	6.5603	0.17838	9.8859	-0.55271	4.7026	-4.9794	1.1339	9.0039	-3.2811	1.5406	9.2887	-8.3006	-4.7511
49	20.179	5820.8	-8.9513	-11.123	1.2826	-5.8199	-2.9172	2.1409	-10.879	6.2306	-0.25054	10.015	-0.31423	4.2582	-4.7139	1.0146	9.0421	-2.825	1.6476	9.2496	-8.654	-4.1804
50	20.433	5818.2	-9.4635	-11.318	0.88718	-5.8237	-2.3217	2.4246	-11.09	6.1371	-0.50356	10.117	-0.10467	3.6491	-4.4639	0.82186	9.0914	-2.3243	1.7352	9.1977	-9.0154	-3.7082
51	20.823	5815.1	-9.9509	-11.429	0.48273	-5.728	-1.6435	2.7499	-11.529	6.2781	-0.75226	10.432	0.16322	3.0634	-4.1209	0.72453	9.1001	-1.7108	1.8416	9.0712	-9.3426	-3.0698
52	21.378	5811.4	-10.47	-11.617	0.086257	-5.2444	-0.88073	3.1481	-12.135	6.4222	-1.1888	10.834	0.37287	2.4941	-3.6637	0.57496	9.1832	-0.85824	1.8766	8.9136	-10.069	-2.1117
53	22.144	5806.8	-11.098	-11.833	-0.59348	-4.7044	-0.14413	3.4675	-12.833	6.3596	-1.6681	11.359	0.4641	1.8947	-2.9377	0.36214	9.1132	0.16681	1.7749	8.5127	-10.75	-0.76768
54	23.217	5801.4	-11.476	-12.133	-1.4407	-4.3887	0.63811	3.6301	-13.414	6.2529	-2.3204	12.133	0.39184	1.1452	-2.1222	-0.16217	9.2274	1.3196	1.9363	7.9574	-11.244	0.79737
55	24.698	5795	-11.686	-12.402	-1.9719	-4.0381	1.6168	3.862	-14.013	6.1697	-3.4339	12.802	0.25904	0.44079	-1.3221	-0.84714	9.5183	2.6629	2.5017	7.2227	-11.611	2.9259
56	26.682	5787.4	-12.021	-12.201	-2.457	-3.9275	2.7314	4.2835	-14.723	5.9689	-4.5962	13.645	0.29266	-0.51902	-0.19793	-1.5817	9.8846	4.3956	3.0407	6.5737	-11.968	5.4366
57	29.273	5778.4	-12.498	-11.844	-2.9919	-3.5757	3.9894	5.0407	-15.719	5.634	-5.9374	14.71	0.52076	-1.9907	1.2442	-2.2066	9.9782	6.6039	3.6413	5.8853	-12.564	8.3075
58	32.596	5767.9	-13.232	-11.462	-3.629	-2.6169	4.9711	5.8477	-16.754	5.4239	-7.2088	16.017	0.53544	-3.3328	2.6417	-2.8316	10.223	9.4419	4.5733	5.3631	-13.327	11.471
59	36.709	5755.7	-14.23	-10.732	-4.1696	-1.6278	5.5391	6.3161	-17.603	5.0064	-9.1302	17.462	0.67247	-5.0204	4.2338	-3.8517	10.676	12.507	6.0495	4.7663	-13.952	14.886
60	41.679	5741.5	-15.93	-9.3638	-4.7472	-0.60582	6.6957	6.6453	-18.416	4.7998	-11.435	19.023	1.324	-6.607	5.9053	-4.8225	10.99	15.998	7.5768	4.1851	-14.686	18.574
61	47.556	5725.1	-17.353	-7.9599	-5.0561	-0.0014158	8.3488	7.0681	-19.191	5.3452	-14.824	20.517	1.6975	-7.6867	7.2964	-5.7546	10.903	19.732	8.9415	3.8785	-14.725	22.754
62	54.481	5706.2	-18.661	-6.8089	-4.9545	0.85448	9.5348	7.4347	-20.627	6.2978	-19.18	21.803	2.037	-9.4077	9.2168	-6.5829	10.759	24.09	10.868	3.1421	-14.713	27.881
63	62.459	5684.5	-19.747	-5.8645	-5.1991	1.0061	10.866	7.3787	-22.089	7.0791	-24.561	23.014	2.863	-11.722	11.367	-7.0005	11.244	28.727	14.238	1.928	-14.885	33.598
64	71.424	5659.7	-20.826	-5.0224	-5.1634	1.6102	12.374	7.0654	-23.657	7.3708	-30.633	24.17	3.3022	-13.653	13.928	-7.1772	12.534	33.709	18.319	0.90497	-15.499	40.304
65	81.408	5631.7	-23.148	-3.1928	-4.4992	2.5606	13.865	6.5261	-24.624	7.4217	-37.177	25.286	3.5441	-15.867	17.543	-8.0375	12.946	39.436	23.708	-0.087169	-16.31	47.432
66	92.612	5600.2	-26.527	-1.4054	-4.0301	2.8045	15.397	6.1498	-25.865	7.1321	-44.236	26.88	2.891	-17.858	22.175	-8.9175	13.407	45.649	29.707	-1.0067	-17.377	55.031
67	105.06	5564.7	-30.404	-0.021648	-4.504	2.9903	16.625	4.7585	-28.184	6.1727	-51.622	28.607	3.2383	-19.208	26.971	-10.008	14.816	51.163	35.367	-1.3504	-18.546	63.44
68	118.83	5525.1	-33.958	1.2136	-6.1969	3.4182	18.649	2.3701	-31.681	4.3276	-59.433	30.643	4.2992	-21.208	32.313	-10.994	15.503	56.708	40.865	-1.2266	-19.189	72.179
69	133.85	5480.9	-37.837	2.7304	-8.5343	1.8235	19.914	-0.61836	-36.028	2.0213	-68.205	34.068	5.3827	-23.939	37.764	-12.045	15.865	63.865	46.807	-1.1328	-18.6	81.391
70	150.05	5431.9	-42.451	3.232	-10.601	-1.517	21.125	-3.611	-40.122	0.21118	-77.22	39.217	5.6902	-27.187	43.39	-13.892	16.79	71.847	51.944	-0.79698	-16.304	91.349
71	167.35	5377.8	-47.502	2.1153	-11.656	-5.1622	21.698	-6.4902	-43.607	-2.2316	-86.489	45.002	6.7113	-29.403	50.131	-16.107	19.208	80.155	55.621	-0.13656	-13.371	102.53
72	185.72	5318.5	-52.055	0.077404	-12.963	-7.9021	21.455	-8.5096	-47.031	-5.3258	-97.788	50.568	8.8365	-30.238	57.73	-18.819	21.484	88.834	59.385	0.75225	-12.201	115.09
73	205.27	5253.8	-56.106	-2.2569	-15.018	-11.255	21.904	-8.6713	-50.557	-7.562	-111.18	56.368	11.223	-30.881	66.304	-22.956	24.898	96.511	64.127	1.248	-12.766	128.45
74	225.99	5183.5	-60.853	-3.6652	-18.629	-13.25	22.551	-7.7119	-54.155	-11.449	-125.75	63.47	12.259	-31.636	75.714	-27.087	27.585	103.93	69.032	-0.22082	-14.775	142.39
75	247.62	5107.3	-66.415	-4.1471	-22.913	-16.271	23.608	-5.2641	-58.165	-15.521	-140.77	70.414	12.217	-31.4	85.352	-30.874	30.991	111.92	73.551	-3.6431	-18.583	157.6
76	269.68	5025.3	-71.728	-3.634	-25.766	-18.911	24.925	-2.8933	-63.311	-19.822	-154.91	76.619	11.808	-30.902	94.92	-34.664	36.147	119.03	78.579	-7.0175	-22.209	173.62
77	291.71	4937.5	-76.909	-1.3096	-27.15	-21.001	24.987	-1.2089	-69.72	-23.536	-167.87	82.089	12.464	-31.534	104.73	-38.708	42.289	124.77	84.373	-9.638	-25.19	191.23
78	313.32	4844.1	-80.951	2.9164	-28.071	-22.941	25.329	1.4092	-76.512	-25.916	-179.92	86.788	14.091	-34.488	114.04	-43.487	48.149	132.17	91.388	-12.439	-28.956	209.37
79	333.66	4745.5	-83.239	4.6904	-29.657	-24.388	25.377	5.4996	-82.048	-30.5	-191.29	91.143	16.228	-39.955	122.98	-48.932	56.312	140.37	98.576	-15.206	-34.016	226.18
80	351.57	4642.2	-83.941	4.9824	-32.112	-24.86	25.157	11.028	-85.73	-34.953	-200.05	95.403	18.517	-45.567	131.38	-53.632	63.884	147.43	104.21	-17.033	-38.622	240.82
81	366.58	4535.4	-83.695	5.1931	-35.469	-25.067	24.326	16.306	-88.137	-38.947	-206.55	97.407	20.415	-51.329	137.83	-57.394	69.541	152.48	107.93	-17.184	-42.312	254.35
82	378.82	4426.2	-82.986	7.221	-39.72	-25.16	22.616	19.331	-89.071	-42.48	-210.87	97.894	22.371	-57.466	141.21	-61.039	75.672	157.85	110.72	-16.701	-45.365	265.5
83	388.53	4314.9	-82.244	10.048	-44.484	-24.983	20.815	21.413	-88.737	-45.603	-213.55	97.605	25.081	-62.447	142.63	-63.851	80.625	162.51	113.26	-16.521	-48.491	274.49
84	395.75	4202.3	-80.813	13.042	-49.139	-24.8	19.974	23.249	-87.341	-48.346	-214.8	96.655	28.077	-66.003	142.96	-64.997	83.923	165.79	115.41	-18.399	-51.438	282.55
85	400.38	4088.8	-78.388	16.973	-53.182	-25.236	19.747	25.076	-84.098	-50.84	-214.11	95.115	30.819	-69.956	141.36	-65.254	85.869	167.21	117.55	-21.734	-53.998	289.78
86	402.34	3975.1	-74.618	21.82	-56.202	-25.853	19.897	26.788	-79.054	-53.336	-211.44	92.974	32.17	-74.431	138.66	-65.019	86.839	168.18	119.89	-25.799	-55.601	295.89
87	401.49	3861.6	-69.649	27.423	-58.502	-26.202	19.965	28.18	-74.212	-56.647	-207.05	89.52	32.4	-79.255	136.48	-64.787	87.179	169.55	121.6	-30.25	-56.182	300.31
88	397.82	3748.9	-64.168	32.917	-60.284	-26.909	19.928	29.643	-70.057	-60.561	-201.15	84.876	32.093	-84.119	134.12	-64.709	87.803	170.82	122.38	-34.819	-56.012	302.52
89	391.32	3637.6	-58.414	36.885	-61.379	-28.523	20.312	31.737	-65.898	-64.565	-193.87	80.445	31.562	-87.582	130.89	-64.479	89.057	171.57	121.93	-38.745	-55.249	302.19
90	382.25	3528.3	-51.623	39.338	-61.819	-30.867	20.849	33.92	-61.751	-68.8	-185.09	76.037	31.197	-89.616	126.95	-64.044	89.724	170.35	120.15	-41.795	-54.649	298.82
91	371.06	3421.4	-43.54	41.155	-61.756	-33.094	21.42	35.74	-57.703	-73.001	-175.08	71.19	30.927	-90.46	122.74	-63.471	89.203	167.11	119.14	-44.29	-54.572	292.57
92	358.19	3317.3	-34.707	42.422	-61.366	-35.139	22.021	37.183	-53.64	-76.805	-164.12	65.905	30.942	-90.277	118.24	-62.316	87.951	162.57	119.2	-46.926	-54.868	284.33
93	344.01	3216.1	-26.325	43.021	-60.731	-36.566	22.646	38.015	-49.578	-80.137	-152.78	60.388	31.265	-89.19	113.35	-60.403	86.924	157.02	118.98	-49.68	-54.853	274.39
94	328.72	3118.1	-18.535	42.952	-59.903	-37.242	23.427	38.077	-45.569	-82.776	-141.49	54.764	31.746	-87.355	108.14	-57.869	86.097	150.58	117.59	-52.321	-54.287	262.68
95	312.52	3023.3	-11.334	42.306	-58.706	-37.328	24.342	37.491	-41.685	-84.09	-130.36	49.058	31.594	-84.869	102.86	-54.881	85.176	143.41	115.14	-54.068	-53.266	249.4
96	295.69	2932	-4.6722	41.208	-56.849	-36.951	25.313	36.315	-37.957	-84.248	-119.51	43.062	30.729	-81.75	97.762	-51.763	83.821	135.63	111.8	-54.964	-51.869	235.65
97	278.56	2844.2	1.4618	39.749	-54.496	-36.213	26.176	34.538	-34.405	-83.484	-109.02	36.775	29.306	-78.152	92.847	-48.608	82.102	127.37	107.72	-55.174	-50.051	222.07
98	261.42	2759.9	7.0651	38.005	-51.787	-35.202	26.641	32.302	-31.041	-81.998	-99.02	30.344	27.464	-74.208	88.128	-45.456	80.094	118.8	103.09	-54.841	-47.887	208.67
99	244.47	2679.1	12.143	36.045	-48.831	-33.98	26.77	29.737	-27.903	-79.956	-89.556	23.908	25.458	-70.023	83.348	-42.342	77.876	110.09	98.053	-54.242	-45.48	194.72
100	227.89	2601.8	16.687	33.995	-45.748	-32.599	26.636	26.949	-25.039	-77.59	-80.619	17.784	23.418	-65.683	78.426	-39.283	75.513	101.48	92.786	-53.625	-42.905	180.28
101	211.79	2527.7	20.511	31.932	-42.799	-31.112	26.29	24.112	-22.434	-75.092	-72.192	12.086	21.376	-61.259	73.431	-36.292	73.032	93.271	87.387	-52.986	-40.217	165.66
102	196.29	2457	23.615	29.869	-40.017	-29.64	25.773	21.533	-20.073	-72.495	-64.26	6.8087	19.357	-56.822	68.414	-33.392	70.452	85.468	81.923	-52.32	-37.467	151.08
103	181.48	2389.3	26.068	27.816	-37.395	-28.232	25.14	19.212	-17.938	-69.827	-56.804	1.9401	17.383	-52.482	63.424	-30.629	67.793	78.065	76.446	-51.625	-34.696	136.79
104	167.41	2324.7	27.938	25.786	-34.928	-26.893	24.461	17.127	-16.012	-67.117	-49.807	-2.5355	15.471	-48.271	58.503	-27.998	65.076	71.052	71.004	-50.902	-31.974	122.89
105	154.15	2262.9	29.29	23.786	-32.607	-25.627	23.751	15.254	-14.28	-64.387	-43.248	-6.6366	13.633	-44.205	53.731	-25.492	62.325	64.418	65.627	-50.15	-29.373	109.44
106	141.73	2203.9	30.19	21.825	-30.426	-24.435	23.018	13.573	-12.723	-61.659	-37.107	-10.383	11.879	-40.292	49.233	-23.104	59.573	58.121	60.346	-49.371	-26.894	96.503
107	130.18	2147.5	30.695	19.918	-28.378	-23.317	22.271	12.061	-11.327	-58.948	-31.362	-13.798	10.265	-36.541	45.003	-20.828	56.836	52.055	55.194	-48.569	-24.538	84.116
108	119.54	2093.7	30.863	18.094	-26.456	-22.271	21.518	10.703	-10.077	-56.27	-25.992	-16.901	8.8308	-32.955	41.026	-18.659	54.126	46.227	50.195	-47.745	-22.301	72.314
109	109.82	2042.2	30.749	16.35	-24.651	-21.296	20.763	9.4803	-8.9654	-53.636	-20.977	-19.715	7.5518	-29.536	37.289	-16.591	51.452	40.653	45.37	-46.902	-20.182	61.151
110	101.05	1993	30.406	14.684	-22.958	-20.389	20.012	8.3784	-7.9882	-51.056	-16.297	-22.26	6.4078	-26.283	33.778	-14.62	48.823	35.342	40.733	-46.043	-18.176	50.674
111	93.255	1945.9	29.87	13.09	-21.369	-19.547	19.269	7.3838	-7.1284	-48.538	-11.931	-24.558	5.3809	-23.194	30.481	-12.741	46.247	30.298	36.294	-45.172	-16.28	40.867
112	86.449	1900.9	29.176	11.566	-19.878	-18.767	18.537	6.4843	-6.3711	-46.086	-7.8608	-26.628	4.4556	-20.267	27.385	-10.951	43.73	25.522	32.06	-44.296	-14.49	31.709
113	80.645	1857.8	28.354	10.109	-18.478	-18.045	17.818	5.6691	-5.7032	-43.707	-4.0686	-28.489	3.6185	-17.497	24.479	-9.246	41.278	21.014	28.033	-43.418	-12.802	23.173
114	75.841	1816.6	27.43	8.7162	-17.164	-17.377	17.115	4.9287	-5.1128	-41.402	-0.53702	-30.157	2.858	-14.879	21.751	-7.6219	38.894	16.767	24.213	-42.539	-11.211	15.235
115	72.018	1777.1	26.428	7.384	-15.931	-16.76	16.428	4.2545	-4.5896	-39.174	2.7504	-31.65	2.1642	-12.408	19.191	-6.0755	36.581	12.776	20.6	-41.658	-9.7132	7.8642
116	69.135	1739.3	25.367	6.1103	-14.772	-16.191	15.76	3.6392	-4.1248	-37.024	5.809	-32.981	1.5286	-10.079	16.788	-4.6036	34.343	9.0334	17.189	-40.776	-8.3042	1.0324
117	67.129	1703	24.265	4.8929	-13.683	-15.666	15.11	3.0762	-3.7104	-34.952	8.6535	-34.166	0.94395	-7.8843	14.534	-3.203	32.18	5.5294	13.975	-39.892	-6.9795	-5.2904
118	65.91	1668.2	23.136	3.7295	-12.66	-15.182	14.48	2.5597	-3.3395	-32.958	11.298	-35.216	0.40394	-5.8192	12.418	-1.8708	30.093	2.2546	10.953	-39.007	-5.7349	-11.134
119	65.377	1634.8	21.992	2.6178	-11.698	-14.736	13.868	2.0845	-3.0063	-31.041	13.754	-36.145	-0.096735	-3.8773	10.433	-0.60402	28.083	-0.80132	8.1154	-38.129	-4.5662	-16.528
120	65.416	1602.7	20.844	1.5559	-10.794	-14.324	13.277	1.6463	-2.7055	-29.2	16.035	-36.962	-0.56265	-2.0526	8.5703	0.60008	26.15	-3.6491	5.4553	-37.258	-3.4694	-21.499
121	65.919	1571.9	19.701	0.54179	-9.9426	-13.945	12.705	1.2411	-2.4328	-27.433	18.153	-37.677	-0.99771	-0.33911	6.8225	1.7442	24.292	-6.2993	2.9648	-36.398	-2.4406	-26.077
122	66.779	1542.3	18.57	-0.42638	-9.1414	-13.596	12.152	0.86542	-2.1842	-25.739	20.116	-38.301	-1.4052	1.2689	5.1825	2.8308	22.509	-8.7627	0.63606	-35.548	-1.4761	-30.286
123	67.905	1513.8	17.456	-1.3504	-8.387	-13.274	11.617	0.5163	-1.9566	-24.116	21.937	-38.84	-1.7881	2.7771	3.6439	3.8626	20.799	-11.05	-1.5389	-34.711	-0.57235	-34.153
124	69.217	1486.3	16.364	-2.2321	-7.6763	-12.976	11.102	0.19108	-1.7469	-22.562	23.623	-39.303	-2.1488	4.1908	2.2002	4.8417	19.161	-13.171	-3.568	-33.886	0.27416	-37.7
125	70.652	1459.9	15.299	-3.0731	-7.0066	-12.702	10.604	-0.1126	-1.553	-21.073	25.184	-39.697	-2.4893	5.5152	0.8457	5.7706	17.593	-15.135	-5.459	-33.076	1.0666	-40.951
126	72.155	1434.5	14.262	-3.875	-6.3752	-12.449	10.124	-0.39677	-1.3725	-19.649	26.628	-40.027	-2.8115	6.7554	-0.42504	6.6513	16.093	-16.953	-7.2197	-32.279	1.8082	-43.926
127	73.686	1410	13.256	-4.6394	-5.7797	-12.215	9.6609	-0.66323	-1.2038	-18.287	27.961	-40.301	-3.1169	7.916	-1.6171	7.4861	14.659	-18.633	-8.8574	-31.497	2.5017	-46.645
128	75.214	1386.3	12.283	-5.3677	-5.2179	-11.999	9.2142	-0.91358	-1.0453	-16.984	29.192	-40.521	-3.4069	9.0016	-2.7354	8.277	13.289	-20.185	-10.379	-30.731	3.15	-49.127
129	76.713	1363.5	11.344	-6.0615	-4.6877	-11.798	8.7836	-1.1492	-0.89582	-15.738	30.327	-40.695	-3.6825	10.016	-3.7843	9.0259	11.981	-21.616	-11.792	-29.979	3.7556	-51.388
130	78.167	1341.4	10.439	-6.7221	-4.1871	-11.613	8.3684	-1.3714	-0.75414	-14.547	31.372	-40.825	-3.9449	10.965	-4.768	9.7346	10.732	-22.934	-13.102	-29.243	4.3212	-53.447
131	79.561	1320.1	9.5679	-7.3508	-3.7143	-11.44	7.968	-1.5811	-0.61938	-13.408	32.333	-40.916	-4.1948	11.85	-5.6904	10.405	9.5408	-24.146	-14.317	-28.523	4.849	-55.316
132	80.888	1299.5	8.7316	-7.949	-3.2676	-11.28	7.5819	-1.7794	-0.49075	-12.32	33.215	-40.971	-4.433	12.676	-6.5552	11.039	8.4047	-25.261	-15.441	-27.818	5.3412	-57.011
133	82.141	1279.6	7.9295	-8.5178	-2.8455	-11.131	7.2097	-1.9671	-0.3681	-11.281	34.022	-40.994	-4.6602	13.447	-7.3658	11.636	7.3217	-26.283	-16.48	-27.129	5.7999	-58.543
134	83.318	1260.3	7.161	-9.0585	-2.4465	-10.992	6.8507	-2.145	-0.25321	-10.288	34.76	-40.987	-4.8768	14.163	-8.1254	12.2	6.2896	-27.22	-17.44	-26.456	6.2263	-59.926
135	84.417	1241.6	6.4247	-9.5721	-2.0692	-10.863	6.5044	-2.3137	-0.14648	-9.3409	35.434	-40.954	-5.0802	14.823	-8.8378	12.731	5.3063	-28.076	-18.326	-25.797	6.6216	-61.17
136	85.441	1223.5	5.7207	-10.059	-1.7116	-10.741	6.1712	-2.473	-0.046789	-8.4358	36.047	-40.895	-5.2624	15.43	-9.5054	13.235	4.3706	-28.858	-19.141	-25.154	6.9895	-62.285
137	86.391	1206	5.0498	-10.52	-1.3721	-10.625	5.8511	-2.6238	0.047979	-7.5731	36.603	-40.813	-5.4243	15.989	-10.13	13.717	3.4803	-29.568	-19.891	-24.524	7.3333	-63.28
138	87.27	1189	4.4121	-10.956	-1.0503	-10.516	5.5426	-2.768	0.1393	-6.7581	37.104	-40.71	-5.5674	16.506	-10.712	14.176	2.6323	-30.213	-20.578	-23.909	7.6502	-64.164
139	88.08	1172.5	3.8069	-11.371	-0.74711	-10.416	5.243	-2.9071	0.22802	-5.9879	37.554	-40.59	-5.6929	16.983	-11.254	14.612	1.8239	-30.799	-21.211	-23.31	7.941	-64.948
140	88.826	1156.5	3.2319	-11.767	-0.4634	-10.326	4.9493	-3.0421	0.31426	-5.26	37.954	-40.456	-5.8022	17.423	-11.759	15.025	1.0527	-31.332	-21.793	-22.731	8.2072	-65.64
141	89.508	1140.9	2.6839	-12.148	-0.20073	-10.245	4.66	-3.1734	0.39673	-4.5732	38.307	-40.313	-5.897	17.828	-12.231	15.414	0.31678	-31.818	-22.33	-22.171	8.4489	-66.242
142	90.128	1125.8	2.1607	-12.515	0.040885	-10.172	4.3757	-3.3	0.47466	-3.9263	38.619	-40.161	-5.9788	18.198	-12.673	15.777	-0.3855	-32.26	-22.826	-21.63	8.6666	-66.76
143	90.688	1111.2	1.6616	-12.868	0.2635	-10.104	4.0983	-3.4211	0.54839	-3.3166	38.893	-40.001	-6.0486	18.537	-13.086	16.117	-1.0554	-32.662	-23.284	-21.104	8.8621	-67.203
144	91.192	1096.9	1.1856	-13.205	0.46969	-10.04	3.8296	-3.5368	0.61825	-2.7418	39.134	-39.835	-6.1073	18.845	-13.471	16.435	-1.6942	-33.026	-23.704	-20.593	9.0371	-67.575
145	91.639	1083	0.73219	-13.525	0.66222	-9.979	3.5701	-3.6473	0.68437	-2.2001	39.342	-39.662	-6.1557	19.125	-13.83	16.731	-2.3025	-33.353	-24.091	-20.094	9.1927	-67.883
146	92.033	1069.5	0.3006	-13.829	0.84357	-9.9211	3.3195	-3.7526	0.74678	-1.6894	39.52	-39.483	-6.1948	19.377	-14.165	17.005	-2.8813	-33.646	-24.445	-19.608	9.3299	-68.134
147	92.374	1056.4	-0.11049	-14.116	1.0153	-9.8657	3.0776	-3.8527	0.80585	-1.2077	39.669	-39.297	-6.2254	19.605	-14.476	17.26	-3.4319	-33.905	-24.767	-19.133	9.4499	-68.33
148	92.666	1043.6	-0.50232	-14.388	1.1781	-9.8125	2.8439	-3.9477	0.86216	-0.75298	39.792	-39.105	-6.2481	19.81	-14.765	17.496	-3.9559	-34.13	-25.059	-18.669	9.5546	-68.478
149	92.911	1031.1	-0.876	-14.645	1.3322	-9.7615	2.618	-4.038	0.91612	-0.32336	39.89	-38.905	-6.2633	19.993	-15.034	17.714	-4.4549	-34.326	-25.321	-18.217	9.6456	-68.58
150	93.112	1019	-1.2325	-14.887	1.4774	-9.7123	2.3994	-4.1242	0.96806	0.082813	39.965	-38.699	-6.2716	20.156	-15.284	17.916	-4.9306	-34.492	-25.555	-17.776	9.7242	-68.64
151	93.27	1007.1	-1.5728	-15.115	1.6139	-9.6649	2.1878	-4.2066	1.0182	0.46706	40.017	-38.487	-6.2735	20.301	-15.515	18.103	-5.3843	-34.633	-25.763	-17.347	9.7917	-68.661
152	93.389	995.54	-1.8976	-15.33	1.7416	-9.619	1.9828	-4.2853	1.0668	0.83078	40.048	-38.269	-6.2695	20.43	-15.729	18.275	-5.8172	-34.749	-25.946	-16.93	9.8492	-68.647
153	93.471	984.25	-2.2079	-15.532	1.8607	-9.5744	1.7842	-4.3607	1.114	1.1753	40.06	-38.046	-6.2601	20.544	-15.922	18.434	-6.2304	-34.847	-26.106	-16.524	9.8974	-68.6
154	93.518	973.24	-2.5042	-15.722	1.9714	-9.5311	1.5916	-4.4329	1.1598	1.5018	40.052	-37.818	-6.2459	20.643	-16.095	18.579	-6.625	-34.927	-26.244	-16.13	9.9373	-68.523
155	93.533	962.48	-2.7875	-15.9	2.0739	-9.4888	1.4049	-4.502	1.2043	1.8116	40.028	-37.586	-6.2271	20.729	-16.251	18.712	-7.0018	-34.991	-26.361	-15.747	9.9697	-68.418
156	93.518	951.97	-3.0582	-16.068	2.1686	-9.4475	1.2238	-4.5681	1.2476	2.1055	39.986	-37.349	-6.2044	20.803	-16.39	18.834	-7.3618	-35.04	-26.46	-15.376	9.9952	-68.288
157	93.476	941.7	-3.3172	-16.225	2.2558	-9.407	1.0481	-4.6313	1.2897	2.3848	39.93	-37.11	-6.1781	20.866	-16.513	18.944	-7.7057	-35.075	-26.541	-15.015	10.015	-68.135
158	93.407	931.66	-3.5649	-16.373	2.3356	-9.3672	0.87762	-4.6918	1.3306	2.6504	39.858	-36.867	-6.1485	20.919	-16.621	19.045	-8.0343	-35.096	-26.605	-14.666	10.028	-67.96
159	93.314	921.84	-3.802	-16.512	2.4084	-9.3279	0.7121	-4.7495	1.3704	2.9031	39.773	-36.622	-6.1161	20.962	-16.716	19.135	-8.3483	-35.105	-26.654	-14.326	10.037	-67.766
160	93.198	912.24	-4.0291	-16.642	2.4745	-9.2892	0.55141	-4.8045	1.4091	3.1439	39.675	-36.374	-6.0812	20.997	-16.798	19.216	-8.6484	-35.101	-26.689	-13.997	10.041	-67.554
161	93.061	902.84	-4.2467	-16.763	2.5342	-9.2507	0.39536	-4.8569	1.4466	3.3736	39.565	-36.124	-6.044	21.024	-16.868	19.288	-8.9351	-35.086	-26.71	-13.678	10.041	-67.325
162	92.904	893.65	-4.4552	-16.877	2.5877	-9.2126	0.24381	-4.9067	1.483	3.593	39.444	-35.873	-6.0049	21.043	-16.927	19.352	-9.209	-35.061	-26.72	-13.368	10.037	-67.082
163	92.728	884.64	-4.6554	-16.983	2.6353	-9.1746	0.096589	-4.9539	1.5182	3.8027	39.312	-35.62	-5.9642	21.056	-16.976	19.408	-9.4708	-35.025	-26.718	-13.068	10.031	-66.826
164	92.536	875.83	-4.8475	-17.082	2.6773	-9.1368	-0.046441	-4.9985	1.5524	4.0036	39.17	-35.367	-5.922	21.063	-17.015	19.457	-9.7209	-34.98	-26.706	-12.777	10.021	-66.557
165	92.327	867.19	-5.032	-17.174	2.7139	-9.0989	-0.18542	-5.0405	1.5854	4.1963	39.018	-35.112	-5.8788	21.064	-17.046	19.498	-9.9597	-34.925	-26.684	-12.495	10.009	-66.277
166	92.103	858.73	-5.2094	-17.26	2.7453	-9.061	-0.32049	-5.08	1.6172	4.3815	38.857	-34.856	-5.8346	21.06	-17.068	19.532	-10.188	-34.862	-26.653	-12.221	9.9953	-65.988
167	91.864	850.44	-5.3802	-17.339	2.7719	-9.0229	-0.45176	-5.117	1.6479	4.5596	38.688	-34.599	-5.7896	21.052	-17.083	19.56	-10.406	-34.79	-26.614	-11.956	9.9796	-65.689
168	91.613	842.3	-5.5446	-17.412	2.7937	-8.9846	-0.57937	-5.1515	1.6774	4.7314	38.511	-34.343	-5.7442	21.04	-17.091	19.582	-10.614	-34.711	-26.568	-11.699	9.9625	-65.382
169	91.349	834.33	-5.7031	-17.479	2.811	-8.946	-0.70342	-5.1835	1.7058	4.8973	38.327	-34.085	-5.6984	21.024	-17.093	19.598	-10.812	-34.624	-26.514	-11.449	9.9443	-65.068
170	91.074	826.51	-5.856	-17.54	2.8239	-8.9071	-0.82403	-5.2129	1.7331	5.0579	38.135	-33.828	-5.6524	21.005	-17.089	19.608	-11.001	-34.53	-26.454	-11.208	9.9253	-64.748
171	90.787	818.83	-6.0036	-17.597	2.8328	-8.8677	-0.94131	-5.2399	1.7591	5.2137	37.937	-33.57	-5.6064	20.983	-17.079	19.613	-11.182	-34.429	-26.389	-10.974	9.9057	-64.422
172	90.491	811.3	-6.1464	-17.648	2.8376	-8.8279	-1.0553	-5.2644	1.784	5.3651	37.732	-33.313	-5.5606	20.959	-17.064	19.613	-11.354	-34.321	-26.317	-10.747	9.8858	-64.091
173	90.185	803.91	-6.2846	-17.694	2.8387	-8.7876	-1.1663	-5.2863	1.8077	5.5126	37.522	-33.055	-5.515	20.932	-17.045	19.608	-11.518	-34.207	-26.241	-10.527	9.8658	-63.756
174	89.869	796.64	-6.4185	-17.735	2.8361	-8.7467	-1.2741	-5.3058	1.8303	5.6565	37.305	-32.797	-5.4697	20.904	-17.021	19.598	-11.674	-34.087	-26.161	-10.314	9.8459	-63.416
175	89.546	789.51	-6.5484	-17.771	2.83	-8.7051	-1.379	-5.3228	1.8516	5.7974	37.083	-32.54	-5.425	20.874	-16.994	19.584	-11.823	-33.961	-26.076	-10.108	9.8264	-63.074
176	89.215	782.51	-6.6746	-17.803	2.8205	-8.6629	-1.481	-5.3373	1.8717	5.9356	36.856	-32.282	-5.3809	20.843	-16.963	19.565	-11.964	-33.829	-25.987	-9.9079	9.8075	-62.729
177	88.876	775.62	-6.7973	-17.831	2.8078	-8.6199	-1.5803	-5.3493	1.8907	6.0714	36.624	-32.025	-5.3375	20.811	-16.929	19.543	-12.098	-33.692	-25.895	-9.7145	9.7893	-62.381
178	88.53	768.86	-6.9168	-17.854	2.792	-8.5762	-1.6768	-5.3587	1.9084	6.2051	36.388	-31.768	-5.2949	20.778	-16.893	19.516	-12.226	-33.55	-25.8	-9.5273	9.772	-62.032
179	88.177	762.2	-7.0333	-17.873	2.7732	-8.5317	-1.7707	-5.3657	1.9249	6.3372	36.146	-31.511	-5.2532	20.745	-16.854	19.485	-12.347	-33.403	-25.702	-9.3461	9.7557	-61.681
180	87.818	755.66	-7.147	-17.886	2.7515	-8.4863	-1.862	-5.3702	1.9402	6.4679	35.901	-31.254	-5.2125	20.712	-16.813	19.451	-12.462	-33.25	-25.602	-9.1708	9.7407	-61.329
181	87.454	749.23	-7.2582	-17.895	2.727	-8.44	-1.9508	-5.3721	1.9543	6.5976	35.652	-30.998	-5.1728	20.678	-16.769	19.414	-12.57	-33.093	-25.499	-9.0012	9.7271	-60.976
182	87.083	742.9	-7.367	-17.898	2.6999	-8.3928	-2.0372	-5.3716	1.9672	6.7264	35.398	-30.742	-5.1343	20.645	-16.725	19.372	-12.673	-32.931	-25.394	-8.8373	9.715	-60.623
183	86.708	736.67	-7.4738	-17.896	2.6701	-8.3446	-2.1212	-5.3685	1.9788	6.8547	35.141	-30.486	-5.097	20.612	-16.678	19.328	-12.769	-32.764	-25.288	-8.6788	9.7046	-60.269
184	86.327	730.54	-7.5785	-17.89	2.6379	-8.2954	-2.2029	-5.3629	1.9892	6.9828	34.88	-30.23	-5.061	20.58	-16.629	19.28	-12.861	-32.593	-25.18	-8.5256	9.696	-59.916
185	85.941	724.5	-7.6815	-17.879	2.6033	-8.2452	-2.2823	-5.3548	1.9984	7.1108	34.616	-29.975	-5.0263	20.548	-16.576	19.23	-12.946	-32.417	-25.07	-8.3777	9.6893	-59.563
186	85.551	718.56	-7.7829	-17.864	2.5663	-8.1939	-2.3595	-5.3441	2.0063	7.2391	34.348	-29.72	-4.9929	20.517	-16.518	19.176	-13.027	-32.24	-24.959	-8.2349	9.6846	-59.211
187	85.156	712.71	-7.8829	-17.843	2.5271	-8.1415	-2.4346	-5.3309	2.013	7.3678	34.077	-29.465	-4.961	20.487	-16.456	19.119	-13.102	-32.061	-24.848	-8.0971	9.682	-58.859
188	84.757	706.94	-7.9815	-17.818	2.4857	-8.088	-2.5076	-5.3152	2.0185	7.4971	33.803	-29.21	-4.9306	20.458	-16.39	19.056	-13.173	-31.881	-24.735	-7.9641	9.6789	-58.508
189	84.354	701.26	-8.0791	-17.789	2.4422	-8.0334	-2.5785	-5.2969	2.0227	7.6273	33.527	-28.955	-4.9017	20.43	-16.32	18.988	-13.238	-31.701	-24.622	-7.836	9.674	-58.159
190	83.946	695.67	-8.1756	-17.755	2.3966	-7.9775	-2.6474	-5.2761	2.0256	7.7585	33.249	-28.701	-4.8744	20.4	-16.246	18.916	-13.299	-31.52	-24.508	-7.7125	9.6673	-57.81
191	83.536	690.15	-8.2713	-17.717	2.3491	-7.9205	-2.7144	-5.2527	2.0273	7.8906	32.97	-28.446	-4.8487	20.368	-16.167	18.839	-13.356	-31.339	-24.394	-7.5936	9.6588	-57.464
192	83.121	684.71	-8.3663	-17.674	2.2996	-7.8622	-2.7794	-5.2267	2.0271	8.0191	32.69	-28.192	-4.8247	20.334	-16.085	18.757	-13.408	-31.158	-24.279	-7.4793	9.6487	-57.118
193	82.703	679.35	-8.4607	-17.627	2.2482	-7.8026	-2.8426	-5.1981	2.0239	8.1427	32.409	-27.937	-4.7989	20.297	-15.999	18.671	-13.455	-30.976	-24.164	-7.3693	9.6369	-56.775
194	82.282	674.06	-8.5546	-17.575	2.195	-7.7418	-2.9039	-5.167	2.0176	8.2616	32.127	-27.683	-4.7684	20.259	-15.91	18.579	-13.498	-30.794	-24.049	-7.2637	9.6235	-56.434
195	81.858	668.84	-8.6481	-17.519	2.1401	-7.6797	-2.9634	-5.1333	2.0081	8.3758	31.844	-27.428	-4.7331	20.218	-15.817	18.484	-13.538	-30.613	-23.934	-7.1623	9.6086	-56.094
196	81.431	663.7	-8.7414	-17.459	2.0845	-7.6162	-3.0211	-5.097	1.9954	8.4855	31.559	-27.174	-4.6931	20.175	-15.72	18.383	-13.573	-30.431	-23.82	-7.0651	9.5922	-55.757
197	81	658.62	-8.8345	-17.395	2.0299	-7.5514	-3.0771	-5.0581	1.9797	8.5908	31.274	-26.92	-4.6483	20.131	-15.62	18.279	-13.608	-30.249	-23.705	-6.972	9.5743	-55.422
198	80.567	653.61	-8.9276	-17.326	1.9763	-7.485	-3.1292	-5.0166	1.9607	8.6918	30.988	-26.665	-4.5987	20.084	-15.516	18.169	-13.643	-30.068	-23.591	-6.8828	9.5551	-55.087
199	80.131	648.66	-9.0206	-17.253	1.9239	-7.4143	-3.1734	-4.9724	1.9387	8.7887	30.702	-26.41	-4.5443	20.036	-15.409	18.056	-13.68	-29.887	-23.477	-6.7976	9.5345	-54.752
200	79.693	643.78	-9.1137	-17.176	1.8726	-7.3381	-3.2095	-4.926	1.9135	8.8816	30.414	-26.155	-4.4851	19.986	-15.298	17.938	-13.718	-29.706	-23.363	-6.7188	9.5128	-54.415
201	79.252	638.95	-9.2056	-17.094	1.8225	-7.2564	-3.2377	-4.879	1.8853	8.9706	30.126	-25.9	-4.4211	19.935	-15.184	17.815	-13.758	-29.526	-23.25	-6.6479	9.4898	-54.078
202	78.809	634.19	-9.2913	-17.009	1.7737	-7.1691	-3.2579	-4.8315	1.8539	9.0557	29.838	-25.644	-4.3522	19.882	-15.066	17.689	-13.799	-29.346	-23.138	-6.5848	9.4656	-53.741
203	78.364	629.49	-9.3704	-16.919	1.7261	-7.0763	-3.2702	-4.7834	1.8194	9.1371	29.548	-25.388	-4.2786	19.828	-14.946	17.558	-13.841	-29.166	-23.025	-6.5293	9.4402	-53.403
204	77.916	624.84	-9.4431	-16.828	1.6798	-6.978	-3.2747	-4.7348	1.7817	9.2148	29.259	-25.132	-4.2002	19.772	-14.821	17.423	-13.884	-28.987	-22.911	-6.4816	9.4137	-53.064
205	77.467	620.25	-9.5093	-16.734	1.6348	-6.8742	-3.2714	-4.6855	1.7409	9.2889	28.968	-24.875	-4.117	19.715	-14.694	17.284	-13.93	-28.808	-22.796	-6.4414	9.3862	-52.725
206	77.016	615.71	-9.5693	-16.64	1.5911	-6.7647	-3.2604	-4.6357	1.6969	9.3595	28.678	-24.618	-4.0291	19.657	-14.564	17.14	-13.976	-28.63	-22.681	-6.4089	9.3575	-52.386
207	76.562	611.22	-9.6231	-16.543	1.5488	-6.6498	-3.2416	-4.5853	1.6497	9.4267	28.383	-24.36	-3.9363	19.597	-14.432	16.994	-14.025	-28.453	-22.565	-6.3838	9.3291	-52.046
208	76.107	606.79	-9.6707	-16.445	1.5079	-6.5292	-3.2152	-4.5342	1.5994	9.4905	28.084	-24.102	-3.8388	19.535	-14.302	16.847	-14.075	-28.277	-22.449	-6.3662	9.3053	-51.706
209	75.65	602.4	-9.7124	-16.345	1.4684	-6.4031	-3.1811	-4.4826	1.5458	9.5508	27.781	-23.844	-3.7365	19.469	-14.175	16.698	-14.127	-28.102	-22.332	-6.3561	9.2867	-51.366
210	75.192	598.06	-9.748	-16.243	1.4302	-6.2714	-3.1394	-4.4303	1.4906	9.6071	27.474	-23.585	-3.6316	19.396	-14.051	16.547	-14.18	-27.929	-22.214	-6.3533	9.2732	-51.025
211	74.731	593.77	-9.7779	-16.14	1.3916	-6.1341	-3.0901	-4.3773	1.4354	9.6593	27.162	-23.325	-3.5317	19.319	-13.929	16.395	-14.236	-27.757	-22.097	-6.3578	9.2648	-50.684
212	74.27	589.53	-9.8019	-16.035	1.3451	-5.9912	-3.0333	-4.3238	1.3804	9.7074	26.846	-23.065	-3.4376	19.236	-13.81	16.241	-14.293	-27.586	-21.978	-6.3696	9.2614	-50.343
213	73.806	585.33	-9.8204	-15.929	1.2898	-5.8429	-2.968	-4.2697	1.3253	9.7513	26.525	-22.804	-3.3494	19.147	-13.694	16.085	-14.349	-27.417	-21.86	-6.3889	9.2631	-50.003
214	73.342	581.18	-9.8348	-15.822	1.2246	-5.6901	-2.8919	-4.2166	1.2688	9.7896	26.199	-22.545	-3.2684	19.052	-13.582	15.926	-14.405	-27.251	-21.743	-6.4122	9.2682	-49.663
215	72.875	577.07	-9.8455	-15.716	1.1491	-5.5325	-2.8052	-4.1673	1.2104	9.8221	25.867	-22.289	-3.195	18.949	-13.475	15.764	-14.46	-27.088	-21.627	-6.4265	9.2765	-49.326
216	72.407	573.01	-9.8528	-15.61	1.0634	-5.3704	-2.7078	-4.1231	1.1502	9.849	25.529	-22.035	-3.129	18.84	-13.373	15.598	-14.515	-26.928	-21.513	-6.4311	9.288	-48.991
217	71.938	568.99	-9.8571	-15.508	0.96755	-5.2035	-2.5999	-4.0838	1.0883	9.8702	25.185	-21.783	-3.0705	18.723	-13.275	15.429	-14.57	-26.773	-21.402	-6.4261	9.3028	-48.658
218	71.467	565.01	-9.8583	-15.414	0.86169	-5.032	-2.4815	-4.0495	1.0245	9.8858	24.835	-21.534	-3.0193	18.599	-13.181	15.257	-14.624	-26.62	-21.293	-6.4115	9.3207	-48.327
219	70.996	561.07	-9.8566	-15.327	0.74585	-4.8558	-2.3527	-4.0202	0.95896	9.8958	24.483	-21.287	-2.9755	18.469	-13.092	15.082	-14.679	-26.471	-21.186	-6.3874	9.3419	-47.998
220	70.524	557.18	-9.8519	-15.247	0.6201	-4.6749	-2.2135	-3.9958	0.89157	9.9004	24.132	-21.043	-2.9391	18.331	-13.008	14.909	-14.733	-26.325	-21.082	-6.3538	9.3655	-47.671
221	70.051	553.32	-9.8443	-15.174	0.4845	-4.4893	-2.0639	-3.9763	0.82236	9.9002	23.783	-20.8	-2.9099	18.192	-12.93	14.74	-14.788	-26.173	-20.98	-6.311	9.3908	-47.347
222	69.579	549.5	-9.8338	-15.108	0.33941	-4.299	-1.9042	-3.9616	0.75161	9.903	23.436	-20.56	-2.885	18.056	-12.857	14.574	-14.843	-26.013	-20.882	-6.2588	9.4179	-47.025
223	69.106	545.71	-9.8206	-15.049	0.18908	-4.104	-1.7342	-3.9517	0.68001	9.9106	23.09	-20.322	-2.8559	17.921	-12.791	14.412	-14.897	-25.846	-20.785	-6.1974	9.4467	-46.704
224	68.634	541.97	-9.8045	-14.997	0.034897	-3.9043	-1.5554	-3.9467	0.60757	9.9231	22.746	-20.087	-2.822	17.789	-12.73	14.253	-14.949	-25.67	-20.692	-6.1269	9.4772	-46.386
225	68.162	538.25	-9.7857	-14.952	-0.12311	-3.7043	-1.3765	-3.9463	0.53428	9.9403	22.403	-19.851	-2.7836	17.659	-12.674	14.097	-14.994	-25.487	-20.601	-6.0489	9.5095	-46.069
226	67.69	534.58	-9.7643	-14.914	-0.2849	-3.5108	-1.1989	-3.9452	0.46013	9.9624	22.062	-19.615	-2.7405	17.532	-12.625	13.945	-15.031	-25.296	-20.512	-5.9673	9.5435	-45.748
227	67.22	530.93	-9.7428	-14.881	-0.45045	-3.3236	-1.0225	-3.941	0.38511	9.9891	21.722	-19.377	-2.6928	17.406	-12.581	13.796	-15.06	-25.098	-20.427	-5.8822	9.5793	-45.424
228	66.75	527.32	-9.724	-14.849	-0.61972	-3.1428	-0.84742	-3.9338	0.30921	10.021	21.384	-19.138	-2.6405	17.283	-12.543	13.651	-15.081	-24.892	-20.341	-5.7938	9.6168	-45.095
229	66.281	523.74	-9.7077	-14.818	-0.79267	-2.9683	-0.67354	-3.9234	0.23243	10.057	21.046	-18.898	-2.5838	17.162	-12.51	13.509	-15.095	-24.679	-20.256	-5.7019	9.6561	-44.763
230	65.813	520.2	-9.694	-14.787	-0.96925	-2.8001	-0.50087	-3.91	0.15476	10.098	20.709	-18.656	-2.5225	17.043	-12.484	13.376	-15.101	-24.459	-20.171	-5.6067	9.6926	-44.426
231	65.347	516.68	-9.6829	-14.757	-1.1494	-2.638	-0.32935	-3.8935	0.076197	10.143	20.371	-18.414	-2.4568	16.927	-12.465	13.253	-15.099	-24.234	-20.085	-5.508	9.7206	-44.086
232	64.881	513.2	-9.6744	-14.726	-1.3314	-2.4822	-0.15899	-3.8741	-0.00095393	10.193	20.032	-18.17	-2.3908	16.813	-12.456	13.142	-15.091	-24.006	-20	-5.406	9.7401	-43.743
233	64.417	509.74	-9.6685	-14.697	-1.512	-2.3325	0.010149	-3.8516	-0.07236	10.247	19.693	-17.924	-2.3296	16.702	-12.455	13.042	-15.075	-23.774	-19.915	-5.3007	9.7513	-43.396
234	63.953	506.31	-9.6652	-14.667	-1.691	-2.1882	0.17313	-3.8262	-0.13797	10.306	19.354	-17.68	-2.273	16.593	-12.462	12.952	-15.055	-23.54	-19.83	-5.193	9.7542	-43.045
235	63.489	502.92	-9.6643	-14.638	-1.8685	-2.0463	0.32731	-3.7945	-0.19774	10.368	19.015	-17.44	-2.221	16.488	-12.479	12.873	-15.033	-23.302	-19.745	-5.0889	9.7489	-42.691
236	63.027	499.54	-9.6635	-14.61	-2.0443	-1.9062	0.47273	-3.7528	-0.25172	10.435	18.676	-17.206	-2.1736	16.385	-12.504	12.806	-15.008	-23.061	-19.66	-4.9893	9.7356	-42.336


==> data/mc/mc_lq1_xrng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.50419	0.56688	0.3926	0.4054	0.34073	0.58555	0.54385	0.28739	0.65836	0.54349	0.41594	0.55727	0.30199	0.42971	0.56114	0.70704	0.4761	0.74913	0.54643	0.38676	0.59177	0.44134
1	0.5045	0.56689	0.39249	0.40537	0.3406	0.58557	0.54387	0.28722	0.65843	0.54351	0.41586	0.55727	0.30186	0.42962	0.56113	0.70714	0.47606	0.74929	0.54643	0.3867	0.59177	0.44127
2	0.50481	0.56692	0.39239	0.40534	0.34048	0.58559	0.54389	0.28706	0.65851	0.54353	0.41579	0.55727	0.30173	0.42954	0.56112	0.70724	0.47602	0.74945	0.54642	0.38663	0.59177	0.4412
3	0.50511	0.56694	0.39229	0.40531	0.34035	0.58561	0.54392	0.28691	0.65858	0.54355	0.41571	0.55728	0.3016	0.42946	0.56112	0.70735	0.47599	0.74962	0.54641	0.38656	0.59178	0.44114
4	0.50542	0.56696	0.39219	0.40528	0.34023	0.58564	0.54395	0.28675	0.65866	0.54357	0.41564	0.55728	0.30148	0.42937	0.56111	0.70746	0.47595	0.74978	0.54641	0.38649	0.59179	0.44107
5	0.50572	0.56699	0.3921	0.40524	0.34011	0.58566	0.54398	0.2866	0.65873	0.54359	0.41556	0.55729	0.30136	0.4293	0.56111	0.70756	0.47591	0.74994	0.54641	0.38643	0.5918	0.44101
6	0.50602	0.56701	0.392	0.40521	0.34	0.58569	0.54401	0.28644	0.65881	0.54362	0.41549	0.5573	0.30123	0.42923	0.56111	0.70767	0.47588	0.75009	0.54641	0.38636	0.59181	0.44095
7	0.50632	0.56703	0.39191	0.40518	0.33988	0.58571	0.54404	0.28628	0.65888	0.54365	0.41541	0.5573	0.3011	0.42915	0.56112	0.70778	0.47585	0.75024	0.54642	0.3863	0.59182	0.44088
8	0.50661	0.56706	0.39181	0.40514	0.33977	0.58574	0.54407	0.28613	0.65896	0.54367	0.41532	0.5573	0.30098	0.42909	0.56112	0.70787	0.47582	0.7504	0.54643	0.38623	0.59183	0.44082
9	0.5069	0.56708	0.39171	0.40509	0.33965	0.58577	0.54409	0.28599	0.65903	0.54369	0.41524	0.55731	0.30084	0.42902	0.56112	0.70797	0.47579	0.75055	0.54643	0.38615	0.59184	0.44076
10	0.50719	0.5671	0.39161	0.40503	0.33953	0.5858	0.54412	0.28584	0.6591	0.5437	0.41515	0.55732	0.30071	0.42895	0.56112	0.70806	0.47576	0.75069	0.54644	0.38607	0.59183	0.4407
11	0.50748	0.56711	0.39151	0.40496	0.33941	0.58582	0.54415	0.28569	0.65915	0.54372	0.41506	0.55732	0.30057	0.42888	0.56112	0.70813	0.47573	0.75082	0.54645	0.38598	0.59181	0.44063
12	0.50776	0.56712	0.3914	0.40488	0.33928	0.58585	0.54417	0.28554	0.6592	0.54372	0.41496	0.55732	0.30041	0.42882	0.56111	0.70819	0.4757	0.75094	0.54644	0.38588	0.59179	0.44055
13	0.50805	0.56712	0.39127	0.40481	0.33912	0.58586	0.54418	0.28538	0.65921	0.54371	0.41486	0.55731	0.30024	0.42875	0.56111	0.70824	0.47565	0.75104	0.54641	0.38578	0.59175	0.44047
14	0.50832	0.5671	0.39112	0.40472	0.33896	0.58585	0.54416	0.28523	0.65922	0.54368	0.41474	0.5573	0.30005	0.42867	0.5611	0.70827	0.4756	0.75113	0.54636	0.38567	0.59171	0.44038
15	0.5086	0.56708	0.39095	0.40461	0.33878	0.58584	0.54413	0.28506	0.65923	0.54365	0.4146	0.55727	0.29983	0.42857	0.56108	0.70829	0.47553	0.75118	0.5463	0.38555	0.59167	0.44028
16	0.50887	0.56703	0.39074	0.4045	0.33858	0.58581	0.54408	0.28486	0.65922	0.54361	0.41444	0.55721	0.29963	0.42846	0.56103	0.70828	0.47545	0.75122	0.54624	0.38542	0.59162	0.44016
17	0.50914	0.56696	0.3905	0.40434	0.33833	0.58577	0.54399	0.28463	0.65917	0.54356	0.41425	0.55712	0.29938	0.42837	0.56096	0.70823	0.47533	0.75125	0.54615	0.38526	0.59156	0.44001
18	0.5094	0.56687	0.39024	0.40415	0.33803	0.58568	0.54387	0.28439	0.65911	0.54348	0.41404	0.557	0.29911	0.42826	0.56085	0.70816	0.47521	0.75126	0.54604	0.38509	0.59147	0.43981
19	0.50966	0.56673	0.3899	0.40395	0.33772	0.58554	0.54375	0.2841	0.65904	0.54332	0.4138	0.55686	0.29882	0.42814	0.56072	0.70805	0.47504	0.7512	0.54588	0.38484	0.59134	0.43954
20	0.50992	0.56656	0.38951	0.40373	0.33735	0.58537	0.54359	0.28377	0.65898	0.54306	0.41352	0.55668	0.29846	0.42798	0.56052	0.70787	0.47482	0.75106	0.54565	0.38452	0.59117	0.43924
21	0.51017	0.56632	0.38905	0.4034	0.33695	0.5851	0.54336	0.28334	0.65889	0.54277	0.41314	0.55638	0.29808	0.4278	0.56032	0.70761	0.47453	0.75087	0.54541	0.38416	0.59094	0.43891
22	0.51042	0.56602	0.38848	0.403	0.33652	0.58475	0.54308	0.28276	0.65872	0.54244	0.41265	0.55599	0.29762	0.42758	0.56006	0.70729	0.47414	0.75059	0.54515	0.38376	0.59058	0.43851
23	0.51066	0.56563	0.38782	0.40248	0.33602	0.58435	0.54273	0.28201	0.65843	0.54204	0.41205	0.55556	0.29706	0.42722	0.55971	0.70689	0.4736	0.75021	0.54483	0.38323	0.59006	0.438
24	0.5109	0.56513	0.38707	0.40177	0.33545	0.58387	0.54234	0.28115	0.65798	0.54154	0.4113	0.55502	0.29644	0.42675	0.55923	0.70644	0.47293	0.74981	0.54446	0.38254	0.58939	0.43743
25	0.51112	0.5645	0.38629	0.40082	0.33476	0.58331	0.54183	0.28021	0.65739	0.54087	0.41032	0.55438	0.29571	0.42608	0.55873	0.70588	0.47215	0.74934	0.54407	0.38171	0.58868	0.43674
26	0.51133	0.56369	0.38539	0.39955	0.33389	0.58246	0.54127	0.2791	0.6566	0.53995	0.40919	0.55359	0.29469	0.42524	0.55812	0.70506	0.4712	0.74874	0.5436	0.3807	0.58783	0.43595
27	0.51154	0.56267	0.3843	0.39789	0.33286	0.58136	0.5405	0.27776	0.65554	0.53877	0.4079	0.55278	0.29338	0.4243	0.55743	0.70405	0.47015	0.74789	0.54289	0.37953	0.58682	0.435
28	0.51175	0.56137	0.38274	0.396	0.33156	0.58	0.53948	0.27612	0.65424	0.53748	0.40641	0.55181	0.29166	0.42296	0.55661	0.70288	0.46892	0.74692	0.54179	0.37807	0.58546	0.43379
29	0.51194	0.55973	0.38064	0.39379	0.32991	0.57811	0.53811	0.27418	0.65245	0.53611	0.4046	0.55045	0.28961	0.42128	0.55557	0.70129	0.46738	0.74579	0.54009	0.37615	0.58356	0.43225
30	0.51213	0.55769	0.37778	0.39107	0.3281	0.57598	0.53639	0.27189	0.65028	0.53438	0.40247	0.54848	0.28712	0.41924	0.55423	0.69918	0.46544	0.74439	0.53812	0.37366	0.58134	0.43063
31	0.51231	0.55516	0.37425	0.38806	0.32624	0.57363	0.53425	0.26922	0.6474	0.53229	0.39994	0.54585	0.28418	0.41687	0.55268	0.69657	0.46287	0.74249	0.53606	0.37044	0.57848	0.42891
32	0.5125	0.55202	0.37011	0.38468	0.32388	0.57064	0.53142	0.26594	0.64404	0.52972	0.39667	0.54285	0.28101	0.41403	0.55044	0.69353	0.45992	0.73971	0.53346	0.36673	0.57485	0.42689
33	0.5127	0.54811	0.36509	0.38079	0.32048	0.56714	0.52777	0.2618	0.64005	0.52657	0.39265	0.53948	0.2772	0.41039	0.54742	0.68968	0.45659	0.73582	0.52977	0.36272	0.57102	0.42445
34	0.51289	0.54325	0.35867	0.37605	0.31593	0.56278	0.52346	0.25652	0.63499	0.52243	0.38758	0.53512	0.27251	0.40534	0.54347	0.6848	0.4527	0.73068	0.52583	0.35765	0.56659	0.42106
35	0.51301	0.53723	0.35087	0.37014	0.31028	0.55738	0.51822	0.24997	0.62856	0.51725	0.38068	0.52929	0.26623	0.39842	0.53871	0.67823	0.44802	0.72425	0.52103	0.35132	0.56033	0.41625
36	0.51304	0.52995	0.34133	0.36294	0.30318	0.5513	0.51208	0.24212	0.62004	0.51046	0.37195	0.52195	0.25875	0.38998	0.53252	0.67027	0.44202	0.7165	0.51455	0.34312	0.55233	0.41028
37	0.5131	0.52132	0.33032	0.35442	0.29514	0.54466	0.50542	0.23232	0.60974	0.50152	0.36211	0.51307	0.2501	0.37993	0.52524	0.66051	0.43465	0.70769	0.50659	0.33345	0.54278	0.40245
38	0.51323	0.5111	0.31766	0.34439	0.28576	0.53597	0.49717	0.22053	0.59747	0.49074	0.34994	0.50294	0.23972	0.36867	0.51628	0.64983	0.426	0.69778	0.49774	0.32271	0.53085	0.39375
39	0.51338	0.49905	0.30391	0.33193	0.27435	0.52564	0.48687	0.207	0.58304	0.4783	0.33494	0.49172	0.22709	0.35575	0.50591	0.63656	0.41603	0.68715	0.4877	0.31012	0.51648	0.38332
40	0.51356	0.48508	0.28869	0.31752	0.26011	0.51462	0.47338	0.19111	0.56569	0.4638	0.31722	0.47931	0.21275	0.3406	0.49368	0.6216	0.40526	0.67503	0.47641	0.29486	0.49904	0.37107
41	0.51387	0.46912	0.27255	0.30122	0.24301	0.50175	0.45688	0.17341	0.54638	0.44742	0.29632	0.46524	0.19671	0.32352	0.47968	0.60508	0.39247	0.66146	0.46423	0.27699	0.47886	0.35772
42	0.51421	0.4509	0.25399	0.28281	0.22335	0.48655	0.4382	0.15443	0.52501	0.429	0.27349	0.44943	0.17916	0.30352	0.46418	0.58668	0.37653	0.64468	0.45046	0.2567	0.45666	0.34247
43	0.51466	0.43017	0.23188	0.26181	0.20197	0.46665	0.41648	0.1331	0.50214	0.40813	0.24905	0.43103	0.16085	0.27983	0.44661	0.56682	0.35854	0.62501	0.43224	0.23407	0.43126	0.3252
44	0.51526	0.40681	0.20628	0.23787	0.17765	0.44294	0.39026	0.1095	0.47738	0.38397	0.22496	0.4091	0.1405	0.25226	0.42692	0.54415	0.33772	0.60481	0.41056	0.20785	0.40315	0.30647
45	0.51614	0.3806	0.17609	0.21272	0.15165	0.41552	0.36223	0.083835	0.44797	0.35649	0.19725	0.38427	0.11888	0.22227	0.4045	0.51774	0.31444	0.58275	0.38602	0.17776	0.37245	0.28585
46	0.51744	0.35122	0.14285	0.18517	0.12344	0.3841	0.33429	0.056449	0.41511	0.32521	0.16509	0.3564	0.095506	0.18854	0.3775	0.48848	0.2865	0.55702	0.35764	0.14589	0.33788	0.26316
47	0.51924	0.31813	0.10548	0.15355	0.090347	0.34936	0.30445	0.026049	0.37836	0.28872	0.12706	0.32607	0.069427	0.15239	0.34719	0.45268	0.25357	0.52666	0.32581	0.11092	0.29911	0.23708
48	0.52191	0.28023	0.062188	0.11584	0.050044	0.31025	0.27227	-0.0082377	0.336	0.24521	0.083316	0.29302	0.036204	0.11003	0.31292	0.41287	0.21721	0.49342	0.28863	0.073189	0.25542	0.2072
49	0.52572	0.23678	0.012618	0.071676	0.0019095	0.26589	0.23729	-0.047322	0.28822	0.19691	0.034692	0.25286	-0.0031951	0.059445	0.27227	0.36783	0.17444	0.45666	0.24771	0.029744	0.20689	0.17207
50	0.5311	0.18701	-0.045552	0.019908	-0.052069	0.21561	0.19682	-0.092567	0.2353	0.14593	-0.017366	0.2061	-0.0493	0.00016219	0.22477	0.31546	0.12552	0.41402	0.20026	-0.020099	0.15205	0.12883
51	0.53824	0.12999	-0.11058	-0.03777	-0.1131	0.15947	0.15021	-0.14447	0.1718	0.091229	-0.076277	0.1553	-0.10175	-0.065894	0.17112	0.25734	0.068736	0.36555	0.1459	-0.078159	0.090585	0.080537
52	0.54755	0.064294	-0.18473	-0.10506	-0.1823	0.10024	0.096063	-0.20401	0.097347	0.027959	-0.1461	0.097186	-0.16364	-0.14024	0.11012	0.18992	0.0043572	0.3116	0.081943	-0.14518	0.014802	0.027934
53	0.56001	-0.011332	-0.27041	-0.18253	-0.26494	0.031677	0.031487	-0.27463	0.011797	-0.048127	-0.22595	0.030969	-0.23704	-0.2248	0.042687	0.1118	-0.072188	0.2498	0.0062096	-0.22539	-0.07006	-0.029453
54	0.57645	-0.098278	-0.36383	-0.2723	-0.36065	-0.051686	-0.043886	-0.35878	-0.083225	-0.13602	-0.31888	-0.043033	-0.32389	-0.32265	-0.035346	0.01818	-0.15746	0.17799	-0.077058	-0.31883	-0.16339	-0.095623
55	0.59763	-0.19808	-0.46782	-0.37432	-0.46435	-0.14767	-0.1295	-0.45481	-0.19115	-0.23628	-0.43013	-0.13124	-0.42424	-0.43249	-0.12715	-0.090242	-0.25317	0.095401	-0.16755	-0.42731	-0.26763	-0.16738
56	0.62475	-0.3124	-0.5882	-0.4843	-0.58133	-0.26181	-0.22796	-0.56275	-0.31492	-0.35245	-0.55562	-0.23156	-0.53662	-0.56012	-0.22963	-0.21349	-0.36246	0.0030054	-0.27293	-0.54881	-0.38607	-0.24926
57	0.65891	-0.44313	-0.72707	-0.60851	-0.71467	-0.38938	-0.34107	-0.68261	-0.45869	-0.48657	-0.69878	-0.34528	-0.66257	-0.71074	-0.34497	-0.35127	-0.49198	-0.10012	-0.39391	-0.6869	-0.52394	-0.3437
58	0.70186	-0.59238	-0.88808	-0.75082	-0.86706	-0.52765	-0.47659	-0.82038	-0.62117	-0.63722	-0.85827	-0.47436	-0.80959	-0.87768	-0.48053	-0.5071	-0.6381	-0.21426	-0.52909	-0.84098	-0.6823	-0.45401
59	0.7544	-0.76246	-1.0736	-0.90938	-1.0382	-0.68693	-0.63854	-0.98351	-0.80169	-0.81102	-1.0453	-0.62254	-0.97556	-1.0695	-0.63548	-0.68835	-0.80247	-0.34753	-0.67816	-1.0165	-0.85939	-0.58333
60	0.8171	-0.95543	-1.2914	-1.0827	-1.2317	-0.86932	-0.81595	-1.1714	-1.0043	-1.0046	-1.2582	-0.79224	-1.1575	-1.2822	-0.81361	-0.89116	-0.99173	-0.49955	-0.84972	-1.2143	-1.0605	-0.73369
61	0.89031	-1.1736	-1.5308	-1.2808	-1.446	-1.083	-1.0125	-1.3832	-1.2311	-1.2133	-1.5074	-0.98809	-1.3678	-1.513	-1.0221	-1.1179	-1.2115	-0.67529	-1.0488	-1.4335	-1.2776	-0.9047
62	0.97642	-1.4196	-1.7969	-1.5101	-1.682	-1.3221	-1.243	-1.6236	-1.4936	-1.4443	-1.7935	-1.2146	-1.606	-1.7788	-1.2532	-1.3703	-1.4601	-0.87273	-1.2691	-1.6856	-1.5218	-1.0935
63	1.075	-1.6966	-2.0915	-1.773	-1.9519	-1.6019	-1.5031	-1.9003	-1.7868	-1.7078	-2.1196	-1.4731	-1.8688	-2.082	-1.5142	-1.6476	-1.7321	-1.0998	-1.5029	-1.974	-1.7989	-1.3082
64	1.1854	-2.0071	-2.4201	-2.0708	-2.2506	-1.9106	-1.795	-2.2137	-2.1142	-2.01	-2.4838	-1.7662	-2.1693	-2.4129	-1.8055	-1.9544	-2.0282	-1.3585	-1.7625	-2.2931	-2.1145	-1.5468
65	1.3068	-2.3524	-2.7991	-2.3918	-2.5754	-2.2509	-2.1222	-2.5646	-2.4685	-2.349	-2.8844	-2.0949	-2.5063	-2.7807	-2.1207	-2.3029	-2.3702	-1.6452	-2.0419	-2.6463	-2.467	-1.8179
66	1.4408	-2.7354	-3.2289	-2.7512	-2.9384	-2.6385	-2.4871	-2.9512	-2.8629	-2.7285	-3.3242	-2.456	-2.8907	-3.182	-2.4633	-2.6876	-2.7497	-1.9663	-2.3526	-3.0358	-2.8596	-2.1239
67	1.5806	-3.1588	-3.7057	-3.156	-3.3507	-3.0686	-2.8965	-3.3904	-3.3095	-3.1549	-3.8037	-2.8565	-3.3033	-3.6149	-2.8471	-3.1135	-3.1591	-2.3394	-2.7088	-3.4587	-3.2934	-2.4638
68	1.685	-3.6257	-4.159	-3.6064	-3.8182	-3.5407	-3.3407	-3.8846	-3.8121	-3.6334	-4.2445	-3.2976	-3.7504	-4.097	-3.2707	-3.5799	-3.6211	-2.7588	-3.1113	-3.9194	-3.7642	-2.8467
69	1.7012	-4.073	-4.5527	-4.0441	-4.2671	-4.0842	-3.8404	-4.3649	-4.2934	-4.088	-4.6047	-3.7696	-4.1781	-4.5525	-3.7422	-4.0162	-4.0721	-3.2081	-3.5558	-4.3641	-4.2007	-3.2735
70	1.6372	-4.4571	-4.8426	-4.439	-4.6448	-4.6298	-4.3253	-4.7792	-4.6953	-4.4649	-4.8321	-4.2237	-4.5503	-4.931	-4.2053	-4.3833	-4.4606	-3.699	-4.0065	-4.7479	-4.5609	-3.7431
71	1.5445	-4.7324	-4.9802	-4.745	-4.9041	-5.1102	-4.7538	-5.0797	-4.97	-4.7262	-4.8853	-4.6326	-4.8111	-5.1763	-4.6083	-4.6297	-4.7391	-4.1954	-4.4241	-5.0268	-4.8143	-4.2202
72	1.5375	-4.8553	-4.9267	-4.9073	-5.0109	-5.4651	-5.0754	-5.2205	-5.078	-4.8251	-4.7271	-4.9587	-4.9213	-5.2514	-4.9105	-4.7108	-4.8764	-4.6531	-4.7467	-5.1596	-4.9268	-4.6652
73	1.745	-4.789	-4.6594	-4.8824	-4.9282	-5.6544	-5.2349	-5.1698	-4.9833	-4.725	-4.327	-5.1545	-4.8512	-5.1281	-5.0704	-4.5877	-4.8351	-5.0336	-4.9263	-5.1106	-4.8519	-5.0405
74	2.1776	-4.5085	-4.1622	-4.6454	-4.6251	-5.6338	-5.197	-4.91	-4.662	-4.397	-3.6796	-5.1808	-4.5713	-4.7845	-5.0539	-4.237	-4.5888	-5.28	-4.9293	-4.8461	-4.556	-5.3037
75	2.7083	-4.0024	-3.4357	-4.1873	-4.09	-5.3737	-4.9354	-4.4368	-4.1024	-3.8343	-2.8079	-5.0105	-4.0651	-4.2209	-4.834	-3.6546	-4.1287	-5.3457	-4.7249	-4.3432	-4.0182	-5.4127
76	3.192	-3.2787	-2.5154	-3.518	-3.3492	-4.8634	-4.4392	-3.7501	-3.3077	-3.0483	-1.9221	-4.6224	-3.3425	-3.4482	-4.3947	-2.8531	-3.4723	-5.1958	-4.3005	-3.6173	-3.2577	-5.3368
77	3.5425	-2.3671	-1.5144	-2.6744	-2.4612	-4.1142	-3.705	-2.8697	-2.3452	-2.1259	-1.0218	-4.0136	-2.4495	-2.5667	-3.7421	-1.947	-2.6434	-4.8035	-3.664	-2.7052	-2.3219	-5.0596
78	3.7394	-1.3951	-0.47547	-1.7299	-1.5304	-3.1542	-2.7732	-1.9145	-1.3339	-1.1668	-0.093176	-3.2021	-1.5166	-1.6194	-2.8943	-0.99023	-1.7129	-4.1841	-2.8464	-1.7084	-1.3301	-4.5759
79	3.8132	-0.37611	0.5947	-0.71079	-0.54899	-2.0659	-1.7355	-0.92536	-0.29075	-0.14201	0.86084	-2.2321	-0.54174	-0.60966	-1.9035	0.013249	-0.75633	-3.3588	-1.8836	-0.66528	-0.28434	-3.8852
80	3.8098	0.68533	1.6937	0.3635	0.47731	-0.94124	-0.65232	0.095046	0.77623	0.91683	1.8204	-1.1867	0.47419	0.43357	-0.8587	1.044	0.25465	-2.3545	-0.85147	0.41115	0.79503	-3.0088
81	3.7679	1.7749	2.8138	1.4678	1.5349	0.21289	0.4662	1.1504	1.8598	1.9984	2.7801	-0.085839	1.5224	1.5015	0.24034	2.0928	1.3136	-1.2333	0.23139	1.5025	1.891	-2.0175
82	3.7251	2.8846	3.9505	2.5759	2.6134	1.3879	1.6116	2.247	2.9506	3.0945	3.7363	1.0519	2.589	2.5855	1.3941	3.1571	2.3906	-0.089366	1.3448	2.6111	3.0001	-0.96382
83	3.6995	4.0093	5.101	3.6957	3.7038	2.5763	2.7688	3.3635	4.0486	4.2022	4.6923	2.2143	3.6672	3.6696	2.5826	4.2247	3.4983	1.083	2.4782	3.7399	4.1208	0.1329
84	3.7	5.1439	6.253	4.8242	4.7968	3.7753	3.9263	4.4914	5.1505	5.3171	5.6419	3.3941	4.7571	4.7581	3.7944	5.293	4.6315	2.2845	3.6272	4.8948	5.244	1.2541
85	3.7304	6.283	7.4021	5.9503	5.8833	4.9825	5.0832	5.6235	6.2467	6.4353	6.5806	4.5842	5.8584	5.8555	5.0303	6.366	5.7814	3.5135	4.7822	6.0578	6.3636	2.3925
86	3.7909	7.4214	8.5417	7.0717	6.9612	6.1849	6.2349	6.7564	7.3402	7.5539	7.512	5.7786	6.9717	6.9469	6.2721	7.4369	6.9382	4.7471	5.9379	7.2198	7.4711	3.5454
87	3.8822	8.5542	9.6716	8.1863	8.0292	7.3764	7.3799	7.8856	8.4411	8.6675	8.4356	6.9769	8.0848	8.0233	7.5061	8.5046	8.0958	5.9749	7.0974	8.3704	8.5658	4.7125
88	4.0031	9.6768	10.793	9.2997	9.0807	8.5589	8.5118	9.0026	9.5353	9.7621	9.3486	8.168	9.191	9.0748	8.7384	9.5592	9.2418	7.1976	8.2561	9.5032	9.6464	5.8939
89	4.1512	10.785	11.902	10.411	10.11	9.7209	9.6235	10.106	10.612	10.829	10.25	9.3359	10.283	10.093	9.9629	10.593	10.377	8.4138	9.4107	10.605	10.709	7.0873
90	4.3229	11.87	12.982	11.506	11.117	10.848	10.714	11.193	11.672	11.863	11.14	10.48	11.357	11.095	11.167	11.605	11.506	9.6271	10.55	11.682	11.751	8.2894
91	4.5127	12.93	14.044	12.574	12.095	11.934	11.777	12.259	12.709	12.851	12.022	11.595	12.409	12.075	12.347	12.589	12.614	10.825	11.654	12.73	12.757	9.4938
92	4.7097	13.962	14.886	13.617	13.046	12.98	12.81	13.299	13.722	13.798	12.894	12.674	13.436	13.034	13.499	13.542	13.693	11.995	12.734	13.744	13.721	10.688
93	4.7597	14.746	15.469	14.449	13.964	13.982	13.811	14.116	14.493	14.449	13.758	13.711	14.225	13.97	14.433	14.217	14.55	13.134	13.8	14.5	14.412	11.868
94	4.6952	15.239	15.763	15.019	14.622	14.72	14.574	14.661	14.981	14.77	14.373	14.52	14.732	14.623	15.091	14.581	15.133	14.084	14.687	14.953	14.79	13.033
95	4.6012	15.417	15.758	15.295	14.984	15.156	15.055	14.902	15.162	14.755	14.709	15.053	14.936	14.961	15.434	14.626	15.418	14.784	15.338	15.082	14.847	14.042
96	4.5407	15.284	15.468	15.269	15.041	15.278	15.237	14.834	15.041	14.428	14.757	15.286	14.835	14.982	15.454	14.366	15.397	15.192	15.714	14.899	14.595	14.82
97	4.5379	14.865	14.928	14.956	14.809	15.096	15.123	14.474	14.641	13.833	14.531	15.214	14.447	14.704	15.165	13.837	15.087	15.291	15.799	14.435	14.072	15.318
98	4.5774	14.204	14.188	14.392	14.322	14.643	14.735	13.859	14.004	13.121	14.061	14.855	13.811	14.166	14.605	13.09	14.522	15.086	15.597	13.741	13.346	15.517
99	4.5805	13.409	13.308	13.627	13.632	13.966	14.115	13.11	13.189	12.441	13.393	14.25	13.016	13.422	13.825	12.35	13.755	14.607	15.136	13.007	12.66	15.418
100	4.4895	12.649	12.428	12.865	12.948	13.207	13.358	12.409	12.397	11.766	12.736	13.651	12.26	12.694	12.909	11.635	12.877	13.901	14.461	12.308	11.987	15.04
101	4.3434	11.922	11.575	12.142	12.287	12.477	12.639	11.753	11.641	11.112	12.1	13.084	11.543	11.984	12.045	10.945	12.042	13.116	13.677	11.645	11.33	14.419
102	4.191	11.227	10.766	11.455	11.653	11.776	11.958	11.128	10.92	10.474	11.48	12.547	10.862	11.291	11.232	10.278	11.249	12.375	12.941	11.011	10.689	13.612
103	4.0591	10.559	9.9973	10.803	11.04	11.101	11.311	10.52	10.228	9.8488	10.874	12.033	10.213	10.613	10.469	9.6299	10.498	11.677	12.252	10.4	10.058	12.763
104	3.9585	9.9131	9.2659	10.177	10.447	10.451	10.686	9.9243	9.5632	9.2391	10.283	11.533	9.5892	9.9543	9.7477	9.0008	9.7831	11.016	11.606	9.8117	9.4399	11.989
105	3.8867	9.2899	8.5706	9.5764	9.8746	9.8254	10.083	9.3415	8.9245	8.6448	9.7065	11.046	8.9893	9.315	9.0642	8.3904	9.1008	10.383	10.995	9.2443	8.8391	11.283
106	3.841	8.6884	7.9101	9.0011	9.3215	9.2232	9.5006	8.7729	8.3112	8.0664	9.1448	10.574	8.4122	8.695	8.4108	7.7982	8.4498	9.7783	10.418	8.6971	8.2564	10.639
107	3.8187	8.1081	7.2831	8.4499	8.7875	8.6436	8.9382	8.2192	7.7224	7.5039	8.5976	10.115	7.8575	8.0941	7.7842	7.2237	7.8287	9.2051	9.8728	8.1691	7.6915	10.054
108	3.8168	7.5483	6.6878	7.9209	8.2719	8.086	8.3951	7.6809	7.1571	6.9575	8.0649	9.6705	7.3188	7.512	7.1834	6.6664	7.2362	8.6642	9.3579	7.6593	7.144	9.523
109	3.8328	7.0085	6.1228	7.4129	7.7742	7.5495	7.8708	7.1584	6.6143	6.4272	7.5466	9.2392	6.7967	6.9486	6.6076	6.126	6.6714	8.1529	8.8711	7.1671	6.6136	9.0408
110	3.8642	6.488	5.5859	6.9253	7.2937	7.0333	7.3648	6.6519	6.0937	5.9127	7.0425	8.8211	6.2915	6.4033	6.0559	5.602	6.133	7.6686	8.41	6.6916	6.0999	8.5965
111	3.9086	5.9862	5.0753	6.4576	6.83	6.5367	6.8762	6.1612	5.5943	5.414	6.5524	8.416	5.8033	5.8759	5.5272	5.094	5.6198	7.209	7.9728	6.2322	5.6024	8.185
112	3.9638	5.5023	4.5895	6.0091	6.3823	6.0588	6.4046	5.6863	5.1149	4.9307	6.0762	8.0237	5.3322	5.3658	5.0206	4.6016	5.1306	6.7719	7.5575	5.7882	5.1208	7.8022
113	4.028	5.0357	4.1269	5.5791	5.9501	5.5989	5.9494	5.227	4.6545	4.4626	5.6136	7.6438	4.8778	4.8726	4.5351	4.1245	4.6643	6.3553	7.1623	5.3594	4.6547	7.4443
114	4.0994	4.5859	3.686	5.1668	5.5328	5.1563	5.5099	4.7829	4.212	4.0094	5.1644	7.2761	4.4399	4.3958	4.0697	3.6622	4.2195	5.9573	6.7856	4.9452	4.2036	7.1079
115	4.1767	4.1521	3.2654	4.7716	5.1299	4.7301	5.0856	4.3538	3.7866	3.5706	4.7283	6.9201	4.0179	3.9349	3.6236	3.2145	3.7952	5.5764	6.4258	4.5447	3.7671	6.7901
116	4.2585	3.7337	2.8637	4.3926	4.7409	4.3198	4.6759	3.9391	3.3773	3.146	4.3051	6.5756	3.6116	3.4894	3.1957	2.7808	3.3902	5.2112	6.0817	4.1574	3.3447	6.4884
117	4.3439	3.3302	2.4797	4.0291	4.3651	3.9246	4.2803	3.5386	2.9834	2.7352	3.8944	6.2423	3.2202	3.0588	2.7852	2.3608	3.0034	4.8605	5.752	3.7827	2.9361	6.2005
118	4.432	2.9409	2.1121	3.6804	4.0022	3.5439	3.8983	3.1518	2.604	2.3377	3.496	5.9197	2.8434	2.6426	2.3912	1.9542	2.6337	4.5233	5.4356	3.4202	2.5409	5.9249
119	4.5219	2.5652	1.7599	3.3457	3.6516	3.1769	3.5293	2.7781	2.2385	1.9532	3.1096	5.6075	2.4804	2.2403	2.0128	1.5606	2.2802	4.1985	5.1316	3.0695	2.1584	5.6599
120	4.6131	2.2027	1.422	3.0244	3.3128	2.8232	3.1728	2.4172	1.8862	1.5812	2.7349	5.3055	2.1308	1.8513	1.6493	1.1795	1.9418	3.8854	4.839	2.7303	1.7885	5.4045
121	4.705	1.8528	1.0976	2.7156	2.9853	2.4822	2.8283	2.0686	1.5465	1.2214	2.3715	5.0132	1.794	1.4753	1.2999	0.81064	1.6177	3.5833	4.5572	2.4022	1.4306	5.1577
122	4.7972	1.5149	0.78581	2.4188	2.6688	2.1532	2.4955	1.7319	1.2187	0.87332	2.0191	4.7304	1.4695	1.1117	0.96395	0.45358	1.307	3.2916	4.2855	2.0849	1.0842	4.9189
123	4.8893	1.1886	0.48583	2.1334	2.3628	1.8357	2.1738	1.4065	0.90238	0.53656	1.6774	4.4566	1.1566	0.76015	0.64067	0.10797	1.0088	3.0097	4.0232	1.778	0.74917	4.6875
124	4.9809	0.87341	0.19698	1.8587	2.0669	1.5293	1.8628	1.0921	0.59697	0.21073	1.3461	4.1917	0.85486	0.42008	0.32945	-0.22658	0.72258	2.7371	3.7699	1.481	0.42491	4.4629
125	5.0717	0.56887	-0.081402	1.5942	1.7807	1.2334	1.5621	0.78814	0.30201	-0.10453	1.0248	3.9352	0.56379	0.091119	0.029679	-0.55042	0.44748	2.4735	3.525	1.1937	0.1111	4.2449
126	5.1617	0.27454	-0.34989	1.3393	1.5038	0.94757	1.2713	0.49433	0.017017	-0.40963	0.71332	3.6868	0.28289	-0.22717	-0.25921	-0.86393	0.1829	2.2184	3.2881	0.91575	-0.19265	4.0332
127	5.2505	-0.0099937	-0.60902	1.0935	1.2358	0.67141	0.98995	0.21023	-0.25842	-0.70492	0.41124	3.4464	0.011682	-0.5352	-0.53776	-1.1675	-0.071785	1.9715	3.0589	0.64674	-0.4867	3.8274
128	5.3376	-0.28513	-0.85928	0.85648	0.97642	0.40446	0.71775	-0.064554	-0.52472	-0.99076	0.11827	3.2136	-0.25027	-0.83335	-0.80648	-1.4613	-0.31713	1.7324	2.8371	0.38637	-0.7714	3.6275
129	5.4192	-0.55126	-1.1011	0.62764	0.72531	0.14634	0.45433	-0.33039	-0.78227	-1.2675	-0.16588	2.988	-0.50338	-1.122	-1.0659	-1.7459	-0.55364	1.5009	2.6221	0.13432	-1.0471	3.4332
130	5.4886	-0.80874	-1.335	0.40662	0.48216	-0.10332	0.19934	-0.58764	-1.0314	-1.5355	-0.44151	2.7696	-0.74806	-1.4015	-1.3163	-2.0216	-0.78182	1.2766	2.4139	-0.10971	-1.3141	3.2443
131	5.537	-1.0579	-1.5613	0.19302	0.24664	-0.3449	-0.047538	-0.83663	-1.2726	-1.795	-0.7089	2.5579	-0.98469	-1.6723	-1.5583	-2.2886	-1.0021	1.0593	2.2121	-0.34601	-1.5728	3.0608
132	5.5488	-1.2991	-1.7803	-0.013515	0.018467	-0.57872	-0.28663	-1.0777	-1.506	-2.0465	-0.96834	2.3528	-1.2136	-1.9346	-1.7922	-2.5472	-1.2149	0.84865	2.0164	-0.57488	-1.8234	2.8824
133	5.5118	-1.5327	-1.9924	-0.21332	-0.20265	-0.80512	-0.51823	-1.3112	-1.732	-2.2901	-1.2201	2.154	-1.4352	-2.1888	-2.0184	-2.7356	-1.4206	0.64449	1.8267	-0.79658	-2.0663	2.7091
134	5.4177	-1.759	-2.1979	-0.40672	-0.41697	-1.0244	-0.74263	-1.5373	-1.9509	-2.4657	-1.4645	1.9613	-1.6497	-2.3756	-2.2372	-2.8455	-1.6196	0.44657	1.6426	-1.0114	-2.2395	2.5407
135	5.2641	-1.9782	-2.3261	-0.59401	-0.62476	-1.2368	-0.96011	-1.7565	-2.0979	-2.5656	-1.7017	1.7744	-1.8575	-2.4866	-2.3794	-2.8742	-1.8122	0.25466	1.464	-1.2196	-2.3356	2.377
136	5.0546	-2.1283	-2.3732	-0.77546	-0.82627	-1.4427	-1.1709	-1.9689	-2.1674	-2.5878	-1.932	1.5932	-1.9946	-2.5189	-2.4401	-2.8248	-1.9987	0.068546	1.2907	-1.4213	-2.3528	2.218
137	4.8018	-2.2037	-2.3412	-0.94836	-1.0196	-1.64	-1.373	-2.1142	-2.1596	-2.5354	-2.1033	1.4202	-2.056	-2.4747	-2.4206	-2.7053	-2.1125	-0.10883	1.1257	-1.6148	-2.2947	2.0676
138	4.5204	-2.2036	-2.2369	-1.1113	-1.2037	-1.7712	-1.5654	-2.1867	-2.0796	-2.4163	-2.2075	1.2568	-2.0425	-2.3616	-2.327	-2.5278	-2.1504	-0.27603	0.97076	-1.7989	-2.1695	1.9277
139	4.2241	-2.1326	-2.0719	-1.2644	-1.3787	-1.8315	-1.6933	-2.186	-1.937	-2.2421	-2.2414	1.1029	-1.9594	-2.1909	-2.1702	-2.3103	-2.1146	-0.433	0.82587	-1.9208	-1.9895	1.7987
140	3.9219	-1.9997	-1.9035	-1.4086	-1.5455	-1.821	-1.7521	-2.1164	-1.754	-2.0399	-2.2067	0.95742	-1.8165	-1.9787	-1.9896	-2.1018	-2.0119	-0.58099	0.68979	-1.976	-1.7883	1.679
141	3.6094	-1.8174	-1.7423	-1.4884	-1.6528	-1.7446	-1.7417	-1.9865	-1.5783	-1.8452	-2.1094	0.81831	-1.6455	-1.7743	-1.8166	-1.901	-1.8602	-0.72243	0.55999	-1.9647	-1.5946	1.5083
142	3.2902	-1.6404	-1.5856	-1.5022	-1.6967	-1.6112	-1.6669	-1.8101	-1.4077	-1.6562	-1.9595	0.68264	-1.4795	-1.5759	-1.6487	-1.7062	-1.7126	-0.86054	0.43303	-1.8915	-1.4067	1.3339
143	2.9916	-1.4687	-1.4331	-1.453	-1.6781	-1.4463	-1.5365	-1.6389	-1.2421	-1.4729	-1.7699	0.58098	-1.3181	-1.3833	-1.4857	-1.5172	-1.5689	-0.93708	0.30891	-1.765	-1.2244	1.1653
144	2.7205	-1.3019	-1.2847	-1.3477	-1.6015	-1.286	-1.3721	-1.4726	-1.0812	-1.2949	-1.5831	0.49508	-1.1614	-1.1964	-1.3147	-1.3338	-1.4291	-0.95067	0.24427	-1.6039	-1.0473	1.0021
145	2.4747	-1.1399	-1.12	-1.1965	-1.4754	-1.1242	-1.2092	-1.3101	-0.93223	-1.1357	-1.4236	0.42256	-1.0043	-1.034	-1.1488	-1.1733	-1.2654	-0.90421	0.20689	-1.4473	-0.88618	0.85134
146	2.2411	-0.98692	-0.96271	-1.0407	-1.3225	-0.97069	-1.051	-1.1522	-0.80301	-0.98811	-1.2683	0.36132	-0.8674	-0.87608	-0.98777	-1.022	-1.1064	-0.8044	0.1757	-1.2953	-0.7653	0.72238
147	2.0191	-0.85331	-0.82614	-0.89939	-1.1739	-0.83689	-0.90966	-1.0003	-0.69154	-0.85874	-1.1172	0.30957	-0.74877	-0.75842	-0.84622	-0.88911	-0.95445	-0.6867	0.14961	-1.1476	-0.66095	0.61285
148	1.8133	-0.73739	-0.70843	-0.77644	-1.0294	-0.72107	-0.78665	-0.8672	-0.59575	-0.74598	-0.98021	0.26578	-0.64645	-0.6566	-0.72427	-0.77312	-0.8221	-0.58635	0.12773	-1.004	-0.57112	0.52023
149	1.628	-0.63724	-0.60749	-0.67009	-0.90083	-0.62126	-0.68011	-0.75129	-0.51361	-0.64806	-0.85926	0.22867	-0.55844	-0.56871	-0.6198	-0.67228	-0.70761	-0.50106	0.10933	-0.87649	-0.49391	0.44213
150	1.4634	-0.55098	-0.5212	-0.57844	-0.78775	-0.53552	-0.58816	-0.65083	-0.44327	-0.56326	-0.75297	0.19716	-0.48287	-0.49298	-0.53064	-0.58483	-0.60905	-0.42869	0.093809	-0.76466	-0.42761	0.37634
151	1.3174	-0.47679	-0.44758	-0.49966	-0.68874	-0.46201	-0.50899	-0.56401	-0.38306	-0.48993	-0.65986	0.17034	-0.41803	-0.42778	-0.45471	-0.50913	-0.52446	-0.36731	0.080691	-0.667	-0.37068	0.32093
152	1.1876	-0.41304	-0.38481	-0.43204	-0.60229	-0.39902	-0.44089	-0.48914	-0.33149	-0.42657	-0.57848	0.14748	-0.36239	-0.37164	-0.39012	-0.44365	-0.45201	-0.31524	0.069573	-0.58198	-0.32177	0.27423
153	1.0723	-0.35827	-0.33131	-0.37401	-0.52698	-0.34506	-0.38235	-0.42462	-0.2873	-0.37183	-0.50744	0.12796	-0.31462	-0.32328	-0.3352	-0.38703	-0.39	-0.27101	0.060126	-0.5081	-0.27973	0.23481
154	0.97025	-0.31119	-0.28567	-0.32421	-0.46142	-0.29882	-0.33201	-0.36904	-0.2494	-0.32452	-0.44548	0.11124	-0.27358	-0.28161	-0.28847	-0.33804	-0.33693	-0.23341	0.05208	-0.44397	-0.24354	0.20149
155	0.88061	-0.27069	-0.24671	-0.28145	-0.4044	-0.25916	-0.2887	-0.32115	-0.21684	-0.2836	-0.39145	0.096891	-0.23826	-0.24566	-0.24869	-0.29564	-0.29151	-0.20138	0.045209	-0.38833	-0.21236	0.17327
156	0.80612	-0.23581	-0.21342	-0.2447	-0.3548	-0.2251	-0.2514	-0.27986	-0.18884	-0.24818	-0.34432	0.084558	-0.20784	-0.2146	-0.21477	-0.25891	-0.25258	-0.17407	0.039329	-0.34004	-0.18545	0.14932
157	0.74318	-0.20574	-0.18492	-0.21307	-0.31163	-0.19582	-0.21925	-0.24422	-0.16472	-0.21749	-0.30318	0.073933	-0.18159	-0.18775	-0.1858	-0.22705	-0.2192	-0.15074	0.034285	-0.29813	-0.1622	0.12896
158	0.6873	-0.17977	-0.16049	-0.18581	-0.27404	-0.17061	-0.19149	-0.21343	-0.14391	-0.19086	-0.26726	0.064761	-0.15891	-0.16449	-0.16102	-0.19938	-0.19052	-0.13076	0.029948	-0.26171	-0.14208	0.1116
159	0.63744	-0.15732	-0.13952	-0.16229	-0.24128	-0.14888	-0.16749	-0.18679	-0.12592	-0.16772	-0.23586	0.056826	-0.13928	-0.14431	-0.1398	-0.17533	-0.16586	-0.11364	0.026211	-0.23003	-0.12463	0.096781
160	0.59269	-0.13788	-0.12148	-0.14197	-0.2127	-0.13011	-0.14672	-0.16371	-0.11035	-0.14759	-0.20839	0.04995	-0.12226	-0.12679	-0.12157	-0.15438	-0.14462	-0.098921	0.022984	-0.20245	-0.10949	0.084093
161	0.55231	-0.12101	-0.10594	-0.12437	-0.18773	-0.11388	-0.1287	-0.14369	-0.096842	-0.13005	-0.18433	0.043979	-0.10748	-0.11155	-0.1059	-0.13612	-0.12629	-0.086256	0.020192	-0.17842	-0.09632	0.073209
162	0.51579	-0.10636	-0.092529	-0.10911	-0.16589	-0.099814	-0.11306	-0.12629	-0.085114	-0.11474	-0.16323	0.038784	-0.094622	-0.098274	-0.092405	-0.12017	-0.11045	-0.075335	0.01777	-0.15743	-0.084852	0.063853
163	0.48256	-0.093609	-0.080937	-0.095867	-0.14677	-0.087612	-0.099455	-0.11116	-0.074911	-0.10137	-0.1447	0.034257	-0.08342	-0.08669	-0.080754	-0.10623	-0.09674	-0.065901	0.015667	-0.13909	-0.074849	0.055793
164	0.4522	-0.082499	-0.070899	-0.084346	-0.13001	-0.077007	-0.087605	-0.097966	-0.06602	-0.089675	-0.12842	0.030304	-0.073645	-0.076569	-0.070682	-0.09402	-0.084854	-0.057737	0.013836	-0.12304	-0.066111	0.048836
165	0.42444	-0.072803	-0.062194	-0.074309	-0.1153	-0.067777	-0.077267	-0.086453	-0.058262	-0.079425	-0.11409	0.026847	-0.065101	-0.067714	-0.061958	-0.083314	-0.074533	-0.05066	0.012239	-0.10897	-0.058468	0.042819
166	0.39895	-0.064328	-0.054631	-0.065552	-0.10236	-0.059731	-0.068236	-0.076391	-0.05148	-0.070431	-0.10146	0.023818	-0.057622	-0.059956	-0.054389	-0.073913	-0.065556	-0.044514	0.010843	-0.096629	-0.051771	0.037605
167	0.3755	-0.056909	-0.048052	-0.057901	-0.090981	-0.052706	-0.060334	-0.067583	-0.045544	-0.062528	-0.090327	0.02116	-0.051064	-0.053148	-0.047811	-0.065647	-0.057736	-0.039168	0.0096218	-0.08578	-0.045896	0.033078
168	0.35388	-0.050406	-0.042318	-0.051206	-0.080949	-0.046564	-0.053411	-0.059862	-0.04034	-0.055575	-0.080491	0.018824	-0.045307	-0.047167	-0.042086	-0.058369	-0.050914	-0.034511	0.0085506	-0.076234	-0.040735	0.02914
169	0.33403	-0.044698	-0.037314	-0.045339	-0.072098	-0.041187	-0.047336	-0.053085	-0.035772	-0.04945	-0.071793	0.016767	-0.040246	-0.041905	-0.037094	-0.051953	-0.044954	-0.030446	0.0076095	-0.067823	-0.036194	0.025708
170	0.31572	-0.039679	-0.032941	-0.040191	-0.064279	-0.036473	-0.041999	-0.047129	-0.031756	-0.044047	-0.064094	0.014954	-0.035789	-0.03727	-0.032735	-0.04629	-0.039739	-0.026895	0.0067813	-0.060402	-0.032195	0.022712
171	0.29876	-0.035262	-0.029113	-0.035667	-0.057363	-0.032333	-0.037304	-0.041886	-0.028222	-0.039276	-0.057272	0.013353	-0.03186	-0.033182	-0.028923	-0.041285	-0.035169	-0.023786	0.0060513	-0.053847	-0.028667	0.020093
172	0.28306	-0.031369	-0.025759	-0.031686	-0.051238	-0.028695	-0.033168	-0.037266	-0.025106	-0.035056	-0.051219	0.011936	-0.028391	-0.029572	-0.025585	-0.036856	-0.03116	-0.021062	0.0054067	-0.04805	-0.025552	0.017798
173	0.26852	-0.027934	-0.022815	-0.028179	-0.045809	-0.025492	-0.02952	-0.033189	-0.022357	-0.031321	-0.045844	0.010682	-0.025325	-0.02638	-0.022657	-0.032932	-0.027638	-0.01867	0.0048366	-0.042917	-0.022798	0.015786
174	0.25504	-0.024899	-0.020228	-0.025085	-0.040991	-0.022669	-0.026299	-0.029588	-0.019927	-0.02801	-0.041065	0.0095696	-0.022612	-0.023555	-0.020086	-0.029452	-0.024539	-0.016569	0.0043315	-0.038367	-0.02036	0.014017
175	0.24254	-0.022214	-0.017952	-0.022353	-0.03671	-0.020178	-0.023451	-0.026402	-0.017778	-0.025072	-0.036813	0.0085816	-0.020207	-0.021052	-0.017825	-0.026363	-0.02181	-0.014719	0.0038834	-0.034328	-0.0182	0.01246
176	0.23092	-0.019837	-0.015947	-0.019937	-0.032903	-0.017978	-0.02093	-0.023581	-0.015875	-0.022462	-0.033025	0.007703	-0.018075	-0.018831	-0.015834	-0.023617	-0.019403	-0.01309	0.0034851	-0.030741	-0.016283	0.011089
177	0.2201	-0.017729	-0.014179	-0.017798	-0.029513	-0.016032	-0.018697	-0.021081	-0.014188	-0.020141	-0.029648	0.0069204	-0.016181	-0.016859	-0.014079	-0.021174	-0.017279	-0.011652	0.0031305	-0.02755	-0.014581	0.0098777
178	0.21	-0.015859	-0.012618	-0.015903	-0.026493	-0.014309	-0.016716	-0.018862	-0.012691	-0.018076	-0.026635	0.0062226	-0.014497	-0.015106	-0.01253	-0.018998	-0.0154	-0.010383	0.0028144	-0.024709	-0.013067	0.0088073
179	0.2006	-0.014197	-0.011238	-0.014222	-0.023798	-0.012782	-0.014957	-0.01689	-0.01136	-0.016235	-0.023943	0.0055995	-0.012999	-0.013546	-0.011161	-0.017058	-0.013738	-0.0092605	0.0025321	-0.022178	-0.011721	0.0078599
180	0.19181	-0.01272	-0.010018	-0.012729	-0.021393	-0.011428	-0.013393	-0.015137	-0.010177	-0.014593	-0.021537	0.0050425	-0.011665	-0.012156	-0.0099508	-0.015327	-0.012266	-0.0082671	0.0022796	-0.01992	-0.010521	0.0070202
181	0.18358	-0.011404	-0.0089369	-0.011402	-0.019243	-0.010225	-0.012003	-0.013576	-0.0091245	-0.013128	-0.019385	0.0045438	-0.010475	-0.010918	-0.0088788	-0.013781	-0.010961	-0.0073869	0.0020535	-0.017905	-0.0094519	0.0062748
182	0.17588	-0.010233	-0.0079786	-0.010222	-0.017321	-0.009156	-0.010764	-0.012186	-0.0081864	-0.011818	-0.017458	0.0040968	-0.0094133	-0.0098125	-0.0079286	-0.012399	-0.0098024	-0.0066063	0.0018506	-0.016104	-0.0084976	0.0056124
183	0.16868	-0.009188	-0.0071284	-0.0091714	-0.015601	-0.0082049	-0.0096607	-0.010946	-0.00735	-0.010647	-0.015731	0.0036956	-0.008465	-0.0088255	-0.0070856	-0.011163	-0.0087731	-0.0059134	0.0016682	-0.014493	-0.0076453	0.005023
184	0.16196	-0.0082556	-0.0063734	-0.008235	-0.014059	-0.0073581	-0.0086764	-0.0098389	-0.0066035	-0.0095984	-0.014182	0.0033352	-0.0076173	-0.0079434	-0.0063371	-0.010056	-0.0078579	-0.0052977	0.0015041	-0.013051	-0.0068835	0.0044978
185	0.15569	-0.0074228	-0.0057023	-0.0073997	-0.012678	-0.0066035	-0.0077977	-0.0088502	-0.0059369	-0.0086593	-0.012793	0.0030109	-0.006859	-0.0071543	-0.0056722	-0.0090644	-0.0070434	-0.0047503	0.0013562	-0.01176	-0.0062019	0.0040294
186	0.14984	-0.0066785	-0.0051054	-0.0066542	-0.011438	-0.0059305	-0.0070127	-0.0079664	-0.0053411	-0.0078174	-0.011545	0.0027188	-0.0061801	-0.0064479	-0.005081	-0.0081752	-0.006318	-0.0042629	0.0012227	-0.010602	-0.0055918	0.0036109
187	0.14434	-0.0060127	-0.0045742	-0.0059882	-0.010326	-0.0053299	-0.0063109	-0.0071755	-0.0048082	-0.0070621	-0.010425	0.0024554	-0.0055718	-0.0058152	-0.004555	-0.0073771	-0.0056713	-0.0038287	0.001102	-0.0095639	-0.0050452	0.0032368
188	0.13917	-0.0054167	-0.0041009	-0.0053928	-0.0093263	-0.0047935	-0.0056831	-0.0064674	-0.0043313	-0.006384	-0.0094171	0.0022176	-0.0050265	-0.0052479	-0.0040865	-0.0066604	-0.0050944	-0.0034415	0.00099263	-0.0086319	-0.0045549	0.0029018
189	0.13431	-0.0048829	-0.0036791	-0.0048601	-0.008428	-0.0043141	-0.0051211	-0.005833	-0.0039042	-0.0057747	-0.0085109	0.0020027	-0.0045373	-0.004739	-0.003669	-0.0060162	-0.0045794	-0.003096	0.00089347	-0.0077948	-0.0041148	0.0026016
190	0.12976	-0.0044045	-0.0033028	-0.0043834	-0.0076201	-0.0038854	-0.0046176	-0.0052642	-0.0035215	-0.005227	-0.0076955	0.0018081	-0.0040981	-0.004282	-0.0032967	-0.0054369	-0.0041194	-0.0027876	0.00080338	-0.0070425	-0.0037195	0.0023323
191	0.12549	-0.0039755	-0.0029671	-0.0039563	-0.0068931	-0.0035018	-0.0041664	-0.0047539	-0.0031783	-0.0047342	-0.0069615	0.0016319	-0.0037037	-0.0038712	-0.0029645	-0.0049157	-0.0037081	-0.0025121	0.00072142	-0.006366	-0.0033642	0.0020903
192	0.12146	-0.0035905	-0.0026672	-0.0035735	-0.0062386	-0.0031583	-0.0037618	-0.0042957	-0.0028705	-0.0042902	-0.0063003	0.001472	-0.0033493	-0.0035019	-0.0026678	-0.0044464	-0.0033403	-0.0022659	0.00064674	-0.0057573	-0.0030448	0.0018728
193	0.11765	-0.003245	-0.0023994	-0.0032303	-0.005649	-0.0028506	-0.0033987	-0.0038843	-0.0025941	-0.0038899	-0.0057045	0.0013269	-0.0030309	-0.0031696	-0.0024027	-0.0040238	-0.0030111	-0.0020458	0.00057859	-0.0052094	-0.0027574	0.0016769
194	0.11403	-0.0029346	-0.00216	-0.0029223	-0.0051176	-0.0025749	-0.0030728	-0.0035144	-0.0023458	-0.0035287	-0.0051673	0.0011949	-0.0027447	-0.0028705	-0.0021657	-0.0036431	-0.0027164	-0.0018489	0.00051631	-0.0047159	-0.0024988	0.0015005
195	0.11057	-0.0026557	-0.0019459	-0.0026459	-0.0046386	-0.0023276	-0.0027801	-0.0031819	-0.0021228	-0.0032028	-0.0046828	0.0010748	-0.0024876	-0.0026012	-0.0019537	-0.0032998	-0.0024523	-0.0016727	0.0004593	-0.0042713	-0.0022659	0.0013413
196	0.10727	-0.0024049	-0.0017544	-0.0023977	-0.0042065	-0.0021059	-0.0025172	-0.0028828	-0.0019223	-0.0029085	-0.0042456	0.0009654	-0.0022563	-0.0023586	-0.001764	-0.0029902	-0.0022156	-0.0015151	0.00040706	-0.0038705	-0.0020561	0.0011976
197	0.1041	-0.0021795	-0.001583	-0.0021747	-0.0038169	-0.0019068	-0.0022808	-0.0026136	-0.001742	-0.0026428	-0.003851	0.00086561	-0.0020481	-0.0021399	-0.0015942	-0.002711	-0.0020033	-0.0013739	0.0003591	-0.003509	-0.0018672	0.0010677
198	0.10105	-0.0019766	-0.0014296	-0.0019742	-0.0034653	-0.0017282	-0.0020684	-0.0023712	-0.0015799	-0.0024026	-0.0034947	0.00077451	-0.0018608	-0.0019428	-0.001442	-0.002459	-0.0018126	-0.0012475	0.00031503	-0.003183	-0.0016968	0.00095032
199	0.098117	-0.0017941	-0.0012923	-0.001794	-0.003148	-0.0015678	-0.0018776	-0.0021528	-0.001434	-0.0021856	-0.0031729	0.00069124	-0.0016922	-0.0017651	-0.0013057	-0.0022315	-0.0016413	-0.0011343	0.00027447	-0.0028888	-0.0015433	0.00084407
200	0.095283	-0.0016297	-0.0011693	-0.0016319	-0.0028616	-0.0014239	-0.0017061	-0.0019561	-0.0013028	-0.0019893	-0.0028821	0.00061507	-0.0015402	-0.0016048	-0.0011836	-0.0020261	-0.0014875	-0.0010329	0.0002371	-0.0026231	-0.0014048	0.00074785
201	0.092542	-0.0014818	-0.0010591	-0.0014861	-0.0026028	-0.0012946	-0.001552	-0.0017787	-0.0011846	-0.0018119	-0.0026193	0.00054532	-0.0014033	-0.0014601	-0.001074	-0.0018406	-0.0013492	-0.00094211	0.00020262	-0.002383	-0.0012799	0.00066063
202	0.089886	-0.0013485	-0.00096047	-0.0013549	-0.0023691	-0.0011786	-0.0014134	-0.0016186	-0.0010783	-0.0016513	-0.0023817	0.00048139	-0.00128	-0.0013296	-0.00097578	-0.001673	-0.001225	-0.00086073	0.00017079	-0.002166	-0.0011672	0.00058151
203	0.087311	-0.0012285	-0.00087222	-0.0012368	-0.0021579	-0.0010743	-0.0012887	-0.0014743	-0.00098256	-0.0015061	-0.0021669	0.00042275	-0.0011687	-0.0012117	-0.00088765	-0.0015216	-0.0011133	-0.00078782	0.00014137	-0.0019699	-0.0010655	0.00050968
204	0.08481	-0.0011203	-0.00079322	-0.0011304	-0.0019669	-0.00098059	-0.0011765	-0.001344	-0.00089635	-0.0013747	-0.0019727	0.00036891	-0.0010684	-0.0011053	-0.00080857	-0.0013848	-0.0010128	-0.00072249	0.00011416	-0.0017926	-0.00097374	0.00044442
205	0.08238	-0.0010228	-0.00072248	-0.0010346	-0.0017943	-0.00089637	-0.0010756	-0.0012264	-0.00081873	-0.0012557	-0.001797	0.00031945	-0.00097792	-0.0010093	-0.00073759	-0.0012611	-0.00092251	-0.00066396	8.896e-05	-0.0016322	-0.00089092	0.0003851
206	0.080016	-0.00093499	-0.00065912	-0.0009482	-0.0016382	-0.00082065	-0.00098473	-0.0011202	-0.00074882	-0.001148	-0.001638	0.00027397	-0.00089629	-0.00092251	-0.00067388	-0.0011493	-0.00084129	-0.00061152	6.5619e-05	-0.0014873	-0.00081617	0.00033114
207	0.077715	-0.0008558	-0.00060237	-0.00087037	-0.0014971	-0.00075257	-0.00090293	-0.0010243	-0.00068586	-0.0010505	-0.0014941	0.00023213	-0.00082262	-0.00084415	-0.00061665	-0.0010483	-0.00076822	-0.00056453	4.3983e-05	-0.0013562	-0.0007487	0.00028204
208	0.075474	-0.00078442	-0.00055152	-0.00080021	-0.0013694	-0.00069134	-0.00082926	-0.00093775	-0.00062914	-0.00096224	-0.0013638	0.00019362	-0.00075614	-0.00077335	-0.00056518	-0.00095701	-0.0007025	-0.00052243	2.3922e-05	-0.0012376	-0.00068787	0.00023735
209	0.07329	-0.00072005	-0.00050595	-0.00073696	-0.0012538	-0.00063625	-0.00076291	-0.00085955	-0.00057806	-0.00088229	-0.0012458	0.00015816	-0.00069613	-0.00070932	-0.0005189	-0.00087451	-0.00064337	-0.0004847	5.3151e-06	-0.0011303	-0.00063302	0.00019666
210	0.071162	-0.00066202	-0.00046511	-0.00067994	-0.0011493	-0.0005867	-0.00070314	-0.00078891	-0.00053206	-0.00080986	-0.0011389	0.00012549	-0.00064191	-0.00065142	-0.00047726	-0.00079994	-0.00059017	-0.00045089	-1.1943e-05	-0.0010333	-0.00058356	0.00015961
211	0.069088	-0.00060967	-0.0004285	-0.00062851	-0.0010546	-0.0005421	-0.00064929	-0.00072509	-0.00049065	-0.00074425	-0.0010421	9.5396e-05	-0.00059283	-0.00059905	-0.00043981	-0.00073253	-0.0005423	-0.00042058	-2.7946e-05	-0.00094562	-0.00053895	0.00012587
212	0.067067	-0.00056246	-0.00039566	-0.00058213	-0.00096878	-0.00050196	-0.00060076	-0.00066742	-0.00045337	-0.0006848	-0.00095439	6.7662e-05	-0.00054839	-0.00055168	-0.00040611	-0.00067159	-0.00049921	-0.00039341	-4.2781e-05	-0.00086626	-0.00049871	9.5155e-05
213	0.065097	-0.00051988	-0.0003662	-0.00054029	-0.00089087	-0.00046581	-0.00055703	-0.00061531	-0.0004198	-0.00063093	-0.00087496	4.2109e-05	-0.00050814	-0.00050884	-0.00037578	-0.0006165	-0.00046046	-0.00036904	-5.6522e-05	-0.00079448	-0.0004624	6.7207e-05
214	0.063179	-0.00048147	-0.00033977	-0.00050254	-0.00082018	-0.00043326	-0.00051765	-0.0005682	-0.00038957	-0.00058211	-0.00080302	1.857e-05	-0.00047168	-0.00047007	-0.00034847	-0.00056668	-0.00042561	-0.00034718	-6.924e-05	-0.00072962	-0.00042963	4.1793e-05
215	0.061309	-0.00044683	-0.00031604	-0.00046846	-0.00075604	-0.00040394	-0.00048219	-0.00052558	-0.00036233	-0.00053786	-0.00073786	-3.1045e-06	-0.00043864	-0.000435	-0.00032388	-0.00052163	-0.00039426	-0.00032756	-8.0995e-05	-0.00067122	-0.00040006	1.8702e-05
216	0.059488	-0.00041556	-0.00029473	-0.00043768	-0.00069784	-0.00037752	-0.00045024	-0.000487	-0.00033778	-0.00049774	-0.00067883	-2.3048e-05	-0.0004087	-0.00040326	-0.00030173	-0.00048088	-0.00036604	-0.00030993	-9.1842e-05	-0.00061862	-0.00037336	-2.251e-06
217	0.057713	-0.00038735	-0.00027556	-0.00040983	-0.00064502	-0.0003537	-0.00042144	-0.00045207	-0.00031564	-0.00046137	-0.00062535	-4.1381e-05	-0.00038157	-0.00037453	-0.00028176	-0.00044402	-0.00034063	-0.00029408	-0.00010183	-0.00057123	-0.00034924	-2.1235e-05
218	0.055985	-0.00036186	-0.00025832	-0.0003846	-0.00059708	-0.0003322	-0.00039547	-0.00042043	-0.00029567	-0.00042839	-0.0005769	-5.8214e-05	-0.00035695	-0.00034852	-0.00026374	-0.00041067	-0.00031774	-0.0002798	-0.000111	-0.00052851	-0.00032744	-3.8402e-05
219	0.054302	-0.00033883	-0.00024279	-0.00036171	-0.00055356	-0.00031278	-0.00037203	-0.00039177	-0.00027763	-0.00039846	-0.00053303	-7.3646e-05	-0.00033462	-0.00032496	-0.00024747	-0.00038048	-0.0002971	-0.00026692	-0.0001194	-0.00049	-0.00030773	-5.3888e-05
220	0.052664	-0.00031801	-0.00022878	-0.00034093	-0.00051404	-0.00029523	-0.00035086	-0.00036579	-0.00026134	-0.0003713	-0.00049335	-8.7767e-05	-0.00031434	-0.0003036	-0.00023276	-0.0003532	-0.00027847	-0.00025528	-0.00012706	-0.00045524	-0.00028989	-6.7815e-05
221	0.05107	-0.00029916	-0.00021613	-0.00032205	-0.00047814	-0.00027935	-0.00033172	-0.00034222	-0.00024659	-0.00034665	-0.00045745	-0.00010066	-0.00029591	-0.00028428	-0.00021944	-0.00032854	-0.00026164	-0.00024478	-0.00013402	-0.00042387	-0.00027372	-8.0294e-05
222	0.049519	-0.00028208	-0.00020469	-0.00030488	-0.00044552	-0.00026495	-0.0003144	-0.00032083	-0.00023323	-0.00032432	-0.00042494	-0.00011239	-0.00027916	-0.00026679	-0.00020736	-0.00030623	-0.00024642	-0.00023531	-0.0001403	-0.00039552	-0.00025906	-9.1426e-05
223	0.048012	-0.00026659	-0.00019432	-0.00028922	-0.00041591	-0.00025188	-0.0002987	-0.0003014	-0.00022111	-0.00030408	-0.00039551	-0.00012304	-0.00026398	-0.00025095	-0.00019639	-0.00028604	-0.00023263	-0.00022672	-0.00014593	-0.00036989	-0.00024574	-0.0001013
224	0.046548	-0.00025252	-0.00018489	-0.00027492	-0.00038902	-0.00023998	-0.00028444	-0.00028373	-0.0002101	-0.00028572	-0.00036883	-0.00013267	-0.00025019	-0.0002366	-0.00018639	-0.00026774	-0.00022012	-0.0002189	-0.00015094	-0.0003467	-0.00023363	-0.00011
225	0.045127	-0.00023971	-0.00017629	-0.00026184	-0.00036457	-0.00022911	-0.00027141	-0.00026764	-0.00020006	-0.00026905	-0.00034463	-0.00014132	-0.00023766	-0.00022356	-0.00017727	-0.00025115	-0.00020879	-0.00021176	-0.00015535	-0.00032567	-0.00022259	-0.0001176
226	0.043747	-0.00022802	-0.00016844	-0.00024984	-0.00034233	-0.00021911	-0.00025947	-0.00025301	-0.00019089	-0.0002539	-0.00032268	-0.00014908	-0.00022624	-0.00021171	-0.00016891	-0.00023609	-0.00019849	-0.00020519	-0.00015918	-0.00030655	-0.00021251	-0.00012419
227	0.042409	-0.00021734	-0.00016122	-0.00023881	-0.00032207	-0.00020988	-0.0002485	-0.00023969	-0.0001825	-0.00024011	-0.00030272	-0.00015597	-0.00021581	-0.0002009	-0.00016123	-0.0002224	-0.0001891	-0.00019912	-0.00016245	-0.00028915	-0.00020329	-0.00012983
228	0.041113	-0.00020754	-0.00015454	-0.00022866	-0.00030359	-0.00020134	-0.00023839	-0.00022754	-0.00017478	-0.00022753	-0.00028458	-0.00016204	-0.00020625	-0.00019104	-0.00015415	-0.00020993	-0.00018052	-0.00019347	-0.00016519	-0.00027327	-0.00019482	-0.00013457
229	0.039857	-0.00019854	-0.00014834	-0.00021929	-0.00028671	-0.0001934	-0.00022904	-0.00021643	-0.00016765	-0.00021603	-0.00026804	-0.00016734	-0.00019748	-0.00018201	-0.0001476	-0.00019856	-0.00017265	-0.00018817	-0.00016742	-0.00025877	-0.00018702	-0.00013846
230	0.038642	-0.00019022	-0.00014256	-0.00021061	-0.00027125	-0.00018599	-0.00022037	-0.00020624	-0.00016105	-0.0002055	-0.00025295	-0.00017189	-0.00018939	-0.00017372	-0.00014149	-0.00018818	-0.00016539	-0.00018317	-0.00016915	-0.00024548	-0.0001798	-0.00014156
231	0.037467	-0.00018252	-0.00013713	-0.00020253	-0.00025707	-0.00017904	-0.00021228	-0.00019688	-0.00015489	-0.00019583	-0.00023914	-0.00017574	-0.00018191	-0.00016609	-0.00013578	-0.00017871	-0.00015867	-0.00017838	-0.00017039	-0.00023328	-0.00017306	-0.0001439
232	0.03633	-0.00017535	-0.00013201	-0.00019496	-0.00024404	-0.00017249	-0.00020472	-0.00018824	-0.00014914	-0.00018692	-0.00022648	-0.00017891	-0.00017493	-0.00015903	-0.0001304	-0.00017003	-0.00015242	-0.00017377	-0.00017116	-0.00022205	-0.00016674	-0.00014553
233	0.035232	-0.00016865	-0.00012715	-0.00018785	-0.00023205	-0.00016629	-0.00019761	-0.00018025	-0.00014375	-0.00017868	-0.00021486	-0.00018143	-0.00016839	-0.00015248	-0.00012531	-0.00016206	-0.00014657	-0.00016929	-0.00017148	-0.00021167	-0.00016079	-0.00014647
234	0.034173	-0.00016235	-0.00012251	-0.00018113	-0.00022099	-0.00016038	-0.00019086	-0.00017281	-0.00013867	-0.00017105	-0.00020415	-0.00018332	-0.00016222	-0.00014638	-0.00012046	-0.00015471	-0.00014106	-0.0001649	-0.00017135	-0.00020205	-0.00015516	-0.00014677
235	0.033153	-0.0001564	-0.00011806	-0.00017474	-0.00021074	-0.00015474	-0.00018442	-0.00016589	-0.00013385	-0.00016394	-0.00019425	-0.00018459	-0.00015636	-0.00014067	-0.00011581	-0.00014791	-0.00013583	-0.00016056	-0.00017079	-0.00019307	-0.00014981	-0.00014644
236	0.032171	-0.00015075	-0.00011376	-0.00016863	-0.00020122	-0.00014932	-0.00017823	-0.00015942	-0.00012925	-0.00015729	-0.00018508	-0.00018526	-0.00015079	-0.00013529	-0.00011134	-0.00014159	-0.00013083	-0.00015626	-0.0001698	-0.00018464	-0.0001447	-0.00014552


==> data/mc/mc_lq2_drng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	4.9527	653.62	-2.2439	0.10284	1.3414	1.132	-1.7232	-1.6865	-1.8438	1.5077	1.1795	0.49285	1.257	0.85484	1.3808	0.92148	-0.18408	-0.30673	3.1039	0.082299	1.105	-0.17795
1	4.9529	648.23	-2.247	0.10257	1.3332	1.1296	-1.7354	-1.7007	-1.8472	1.4972	1.1831	0.49728	1.2457	0.84845	1.3784	0.91351	-0.18401	-0.29327	3.1013	0.098862	1.108	-0.19592
2	4.9532	642.83	-2.25	0.10231	1.325	1.1273	-1.7477	-1.7147	-1.8507	1.4867	1.1866	0.50165	1.2344	0.84202	1.376	0.90559	-0.18392	-0.2798	3.0988	0.1154	1.111	-0.21384
3	4.9535	637.43	-2.253	0.10205	1.3169	1.1249	-1.7599	-1.7288	-1.8541	1.4764	1.19	0.50596	1.2231	0.83556	1.3736	0.89771	-0.18381	-0.2663	3.0962	0.13191	1.114	-0.23173
4	4.954	632.02	-2.2558	0.1018	1.3089	1.1226	-1.7721	-1.7427	-1.8575	1.4662	1.1933	0.5102	1.2119	0.82905	1.3712	0.88987	-0.18369	-0.25279	3.0937	0.14839	1.117	-0.24958
5	4.9546	626.6	-2.2586	0.10156	1.3009	1.1203	-1.7843	-1.7566	-1.8608	1.4561	1.1966	0.51438	1.2007	0.82251	1.3688	0.88207	-0.18355	-0.23926	3.0912	0.16485	1.1201	-0.26738
6	4.9552	621.19	-2.2613	0.10133	1.2931	1.118	-1.7964	-1.7704	-1.8641	1.4461	1.1999	0.5185	1.1896	0.81592	1.3664	0.87431	-0.18339	-0.2257	3.0887	0.18127	1.1231	-0.28515
7	4.956	615.76	-2.2638	0.1011	1.2853	1.1157	-1.8086	-1.7841	-1.8674	1.4362	1.203	0.52255	1.1785	0.8093	1.364	0.86659	-0.18322	-0.21213	3.0863	0.19767	1.1261	-0.30288
8	4.9568	610.34	-2.2663	0.10088	1.2776	1.1134	-1.8207	-1.7978	-1.8706	1.4265	1.2062	0.52654	1.1675	0.80264	1.3616	0.85892	-0.18303	-0.19854	3.0839	0.21404	1.1291	-0.32056
9	4.9578	604.9	-2.2688	0.10067	1.27	1.1111	-1.8328	-1.8114	-1.8738	1.4169	1.2092	0.53046	1.1566	0.79594	1.3592	0.85129	-0.18282	-0.18493	3.0814	0.23039	1.1322	-0.33821
10	4.9588	599.47	-2.2711	0.10047	1.2625	1.1088	-1.8449	-1.8249	-1.8769	1.4074	1.2122	0.53432	1.1456	0.7892	1.3567	0.8437	-0.18259	-0.1713	3.079	0.2467	1.1352	-0.35581
11	4.9599	594.03	-2.2733	0.10028	1.255	1.1066	-1.857	-1.8383	-1.88	1.3981	1.2151	0.53812	1.1348	0.78242	1.3543	0.83615	-0.18235	-0.15765	3.0767	0.26299	1.1382	-0.37337
12	4.9611	588.58	-2.2755	0.10009	1.2477	1.1043	-1.869	-1.8517	-1.8831	1.3888	1.2179	0.54185	1.124	0.7756	1.3519	0.82865	-0.1821	-0.14398	3.0743	0.27924	1.1413	-0.39089
13	4.9625	583.13	-2.2775	0.099916	1.2404	1.1021	-1.8811	-1.865	-1.8861	1.3797	1.2207	0.54551	1.1132	0.76874	1.3495	0.82119	-0.18183	-0.13029	3.072	0.29547	1.1443	-0.40837
14	4.9639	577.67	-2.2795	0.099747	1.2333	1.0999	-1.8931	-1.8783	-1.8891	1.3707	1.2235	0.54911	1.1025	0.76184	1.3471	0.81378	-0.18154	-0.11659	3.0697	0.31167	1.1474	-0.4258
15	4.9654	572.21	-2.2814	0.099587	1.2262	1.0977	-1.9051	-1.8914	-1.8921	1.3619	1.2261	0.55265	1.0919	0.7549	1.3447	0.80641	-0.18123	-0.10286	3.0674	0.32784	1.1504	-0.44319
16	4.9669	566.74	-2.2832	0.099435	1.2192	1.0955	-1.917	-1.9045	-1.895	1.3532	1.2287	0.55612	1.0813	0.74792	1.3423	0.79908	-0.18091	-0.089117	3.0651	0.34398	1.1535	-0.46054
17	4.9686	561.27	-2.2848	0.099292	1.2122	1.0933	-1.929	-1.9175	-1.8978	1.3446	1.2312	0.55952	1.0707	0.7409	1.3398	0.79181	-0.18057	-0.075354	3.0629	0.36008	1.1565	-0.47784
18	4.9704	555.8	-2.2864	0.099158	1.2054	1.0912	-1.9409	-1.9305	-1.9007	1.3361	1.2337	0.56286	1.0602	0.73384	1.3374	0.78457	-0.18021	-0.061573	3.0606	0.37616	1.1596	-0.4951
19	4.9722	550.32	-2.288	0.099033	1.1987	1.089	-1.9529	-1.9433	-1.9035	1.3277	1.2361	0.56613	1.0498	0.72674	1.335	0.77739	-0.17984	-0.047772	3.0584	0.3922	1.1626	-0.51231
20	4.9741	544.83	-2.2894	0.098916	1.192	1.0869	-1.9647	-1.9561	-1.9062	1.3195	1.2384	0.56933	1.0394	0.71959	1.3326	0.77025	-0.17946	-0.033951	3.0562	0.40821	1.1657	-0.52947
21	4.9761	539.34	-2.2907	0.098808	1.1855	1.0847	-1.9766	-1.9689	-1.9089	1.3114	1.2407	0.57248	1.0291	0.7124	1.3302	0.76316	-0.17905	-0.020109	3.0541	0.4242	1.1687	-0.54658
22	4.9782	533.85	-2.2919	0.09871	1.179	1.0826	-1.9885	-1.9815	-1.9116	1.3034	1.2429	0.57556	1.0188	0.70517	1.3277	0.75611	-0.17863	-0.006246	3.0519	0.44015	1.1718	-0.56365
23	4.9804	528.35	-2.293	0.098624	1.1727	1.0805	-2.0003	-1.9941	-1.9142	1.2956	1.2451	0.57858	1.0086	0.69788	1.3253	0.74912	-0.17818	0.0076393	3.0498	0.45607	1.1749	-0.58066
24	4.9827	522.85	-2.2941	0.098551	1.1664	1.0784	-2.0121	-2.0065	-1.9168	1.2879	1.2472	0.58153	0.99842	0.69056	1.3229	0.74217	-0.17772	0.021544	3.0477	0.47196	1.1779	-0.59763
25	4.985	517.34	-2.295	0.098498	1.1602	1.0763	-2.0239	-2.0189	-1.9194	1.2803	1.2492	0.58442	0.98831	0.68319	1.3204	0.73526	-0.17723	0.035465	3.0456	0.48783	1.181	-0.61454
26	4.9875	511.83	-2.2958	0.09847	1.154	1.0743	-2.0357	-2.0312	-1.9219	1.2728	1.2512	0.58725	0.97825	0.67578	1.318	0.7284	-0.17672	0.049401	3.0436	0.50366	1.1841	-0.63141
27	4.99	506.31	-2.2966	0.098477	1.148	1.0722	-2.0475	-2.0435	-1.9244	1.2655	1.2531	0.59001	0.96825	0.66833	1.3155	0.72159	-0.17619	0.063353	3.0415	0.51947	1.1872	-0.64824
28	4.9926	500.79	-2.2973	0.098522	1.142	1.0702	-2.0592	-2.0556	-1.9269	1.2583	1.255	0.59269	0.95831	0.66083	1.313	0.71482	-0.17564	0.077317	3.0394	0.53525	1.1903	-0.66501
29	4.9953	495.26	-2.2978	0.098604	1.1362	1.0682	-2.071	-2.0677	-1.9293	1.2512	1.2568	0.59531	0.94844	0.65329	1.3105	0.70808	-0.17509	0.091285	3.0374	0.55101	1.1934	-0.68174
30	4.998	489.73	-2.2983	0.098727	1.1304	1.0662	-2.0827	-2.0797	-1.9317	1.2442	1.2585	0.59787	0.93863	0.64571	1.308	0.70139	-0.17452	0.10525	3.0354	0.56674	1.1965	-0.69844
31	5.0008	484.2	-2.2987	0.098891	1.1246	1.0642	-2.0945	-2.0916	-1.934	1.2373	1.2602	0.6004	0.92888	0.63808	1.3054	0.69474	-0.17394	0.11922	3.0334	0.58248	1.1996	-0.71511
32	5.0038	478.66	-2.299	0.099084	1.1189	1.0622	-2.1062	-2.1034	-1.9363	1.2305	1.2618	0.60287	0.91919	0.63039	1.3028	0.68812	-0.17335	0.13322	3.0314	0.59821	1.2027	-0.73178
33	5.0068	473.12	-2.2991	0.099296	1.1132	1.0602	-2.1179	-2.1152	-1.9386	1.2238	1.2634	0.60528	0.90954	0.62265	1.3002	0.68154	-0.17276	0.14725	3.0294	0.61392	1.2059	-0.74845
34	5.0098	467.57	-2.2992	0.099522	1.1076	1.0582	-2.1296	-2.1269	-1.9408	1.2171	1.2649	0.60766	0.89992	0.61485	1.2975	0.67497	-0.17219	0.16134	3.0275	0.62961	1.209	-0.76513
35	5.013	462.02	-2.2991	0.099763	1.102	1.0562	-2.1413	-2.1386	-1.943	1.2104	1.2664	0.61003	0.89032	0.60704	1.2948	0.66843	-0.17167	0.17552	3.0255	0.64529	1.2122	-0.78179
36	5.0163	456.46	-2.2989	0.10003	1.0963	1.0542	-2.153	-2.1502	-1.9452	1.2038	1.2679	0.61242	0.88076	0.59922	1.292	0.66192	-0.1712	0.18977	3.0235	0.66099	1.2153	-0.79844
37	5.0196	450.9	-2.2986	0.10031	1.0908	1.0521	-2.1648	-2.1617	-1.9473	1.1971	1.2694	0.61483	0.87122	0.59143	1.2892	0.65545	-0.17077	0.20409	3.0215	0.67671	1.2185	-0.81505
38	5.023	445.34	-2.2982	0.10062	1.0852	1.0499	-2.1767	-2.1732	-1.9494	1.1905	1.2709	0.61725	0.86171	0.58365	1.2863	0.64903	-0.17041	0.21846	3.0195	0.69246	1.2218	-0.83165
39	5.0266	439.77	-2.2976	0.10097	1.0795	1.0477	-2.1886	-2.1845	-1.9513	1.1838	1.2725	0.61966	0.85221	0.57587	1.2834	0.64264	-0.17012	0.23284	3.0175	0.70822	1.2252	-0.84823
40	5.0301	434.2	-2.2969	0.1014	1.0739	1.0453	-2.2005	-2.1957	-1.9532	1.1772	1.2743	0.62204	0.84273	0.5681	1.2804	0.63628	-0.16996	0.2472	3.0154	0.72403	1.2288	-0.86479
41	5.0338	428.63	-2.2962	0.10189	1.0682	1.0428	-2.2124	-2.2069	-1.9549	1.1706	1.2763	0.62439	0.83328	0.56033	1.2773	0.62996	-0.16997	0.26154	3.0131	0.73993	1.2325	-0.88138
42	5.0376	423.05	-2.2955	0.10245	1.0625	1.0401	-2.2243	-2.2179	-1.9565	1.1639	1.2785	0.62672	0.82382	0.55258	1.2741	0.62363	-0.17011	0.27593	3.0107	0.75595	1.2365	-0.89802
43	5.0414	417.47	-2.2949	0.10308	1.0569	1.0373	-2.2361	-2.2289	-1.9579	1.1572	1.281	0.62909	0.81431	0.5449	1.2708	0.61727	-0.17037	0.29035	3.0082	0.77209	1.2408	-0.91471
44	5.0453	411.88	-2.2943	0.10382	1.0513	1.0345	-2.2477	-2.2399	-1.9593	1.1503	1.2835	0.63154	0.80464	0.53737	1.2673	0.61081	-0.17077	0.3047	3.0057	0.78839	1.2453	-0.93153
45	5.0494	406.3	-2.2937	0.1046	1.0456	1.0317	-2.2591	-2.251	-1.9607	1.1433	1.2861	0.63412	0.79475	0.53001	1.2636	0.60422	-0.17131	0.31898	3.0032	0.80494	1.2501	-0.94852
46	5.0535	400.71	-2.2931	0.10536	1.0399	1.0291	-2.2704	-2.2621	-1.9621	1.1362	1.2888	0.63681	0.78456	0.52282	1.2599	0.59752	-0.17197	0.33325	3.0008	0.82168	1.2551	-0.96572
47	5.0577	395.12	-2.2924	0.10613	1.034	1.0265	-2.2819	-2.2734	-1.9634	1.1288	1.2918	0.63958	0.77394	0.5158	1.256	0.59069	-0.17264	0.34756	2.9984	0.8386	1.2606	-0.98315
48	5.0621	389.52	-2.2918	0.10699	1.0279	1.0241	-2.2935	-2.2849	-1.9646	1.1212	1.2952	0.64258	0.76277	0.50891	1.2521	0.58376	-0.17335	0.36182	2.9962	0.8556	1.2663	-1.0008
49	5.0667	383.93	-2.2912	0.10802	1.0215	1.0217	-2.3056	-2.2969	-1.9659	1.1134	1.299	0.64595	0.75111	0.50227	1.2481	0.57674	-0.17411	0.376	2.994	0.87271	1.2724	-1.0187
50	5.0714	378.33	-2.2907	0.10933	1.015	1.0194	-2.3182	-2.3094	-1.9671	1.1051	1.3031	0.64961	0.73896	0.49607	1.244	0.56951	-0.17488	0.39012	2.9918	0.88995	1.2789	-1.0366
51	5.0763	372.73	-2.2904	0.11092	1.0083	1.0171	-2.3313	-2.3225	-1.9686	1.0965	1.3074	0.65362	0.72632	0.49038	1.24	0.56204	-0.17567	0.40411	2.9898	0.90743	1.2856	-1.0548
52	5.0814	367.13	-2.2901	0.11281	1.0013	1.0145	-2.3451	-2.3363	-1.9702	1.0872	1.312	0.65804	0.71305	0.48514	1.2359	0.55423	-0.17649	0.41786	2.9879	0.92521	1.2928	-1.0734
53	5.0868	361.54	-2.2902	0.11512	0.99388	1.0115	-2.3595	-2.351	-1.9718	1.0768	1.3172	0.66286	0.69907	0.48035	1.2315	0.54591	-0.17727	0.4314	2.9864	0.94354	1.3007	-1.0927
54	5.0924	355.94	-2.2907	0.11791	0.98584	1.0081	-2.3746	-2.3666	-1.9736	1.0648	1.3229	0.66836	0.6844	0.47612	1.2268	0.53703	-0.17804	0.44471	2.9851	0.96264	1.3091	-1.1129
55	5.0983	350.35	-2.2918	0.12127	0.97725	1.0044	-2.3905	-2.3833	-1.9755	1.051	1.3295	0.67461	0.66903	0.47242	1.222	0.52757	-0.17898	0.45767	2.9837	0.98272	1.3178	-1.1343
56	5.1047	344.76	-2.2939	0.1249	0.96802	1.0005	-2.4073	-2.401	-1.9779	1.0352	1.3373	0.68172	0.65296	0.46936	1.2168	0.51768	-0.18021	0.47005	2.9822	1.0038	1.3269	-1.1572
57	5.1116	339.17	-2.2973	0.12856	0.95762	0.99648	-2.4252	-2.4201	-1.9808	1.0171	1.3465	0.6898	0.63594	0.46724	1.211	0.50717	-0.18162	0.48153	2.9807	1.0259	1.3363	-1.1817
58	5.119	333.59	-2.3023	0.13232	0.94569	0.99188	-2.4441	-2.4411	-1.9844	0.99631	1.357	0.69915	0.61759	0.46631	1.2049	0.49593	-0.1831	0.49203	2.979	1.0491	1.3463	-1.208
59	5.1272	328.02	-2.3091	0.13599	0.93188	0.98638	-2.4636	-2.4644	-1.9886	0.97232	1.3692	0.71011	0.59771	0.46656	1.1983	0.48352	-0.18487	0.50151	2.9766	1.0735	1.3569	-1.2361
60	5.1364	322.46	-2.3178	0.13907	0.91589	0.97996	-2.4838	-2.4901	-1.9937	0.9447	1.3836	0.72328	0.57625	0.46823	1.1916	0.4698	-0.18699	0.51001	2.9736	1.0991	1.368	-1.266
61	5.1466	316.91	-2.3286	0.14145	0.89728	0.97277	-2.5053	-2.5182	-2.0003	0.91277	1.4011	0.73939	0.55252	0.47091	1.1849	0.45477	-0.18905	0.51738	2.9703	1.126	1.3795	-1.2981
62	5.1581	311.37	-2.3413	0.14344	0.87555	0.96506	-2.528	-2.5491	-2.0086	0.876	1.4227	0.75911	0.52611	0.47445	1.1781	0.438	-0.19091	0.52371	2.9661	1.1545	1.3908	-1.3329
63	5.1712	305.85	-2.3565	0.14537	0.85004	0.95679	-2.5517	-2.583	-2.019	0.83355	1.4493	0.78316	0.49697	0.47957	1.1711	0.41908	-0.19274	0.52918	2.9601	1.1853	1.402	-1.3708
64	5.1862	300.34	-2.375	0.14743	0.81967	0.94839	-2.5766	-2.6203	-2.0312	0.7839	1.4818	0.81178	0.46443	0.48639	1.1638	0.39738	-0.1954	0.53345	2.9516	1.2183	1.4134	-1.4123
65	5.2034	294.86	-2.3974	0.14908	0.78402	0.93924	-2.6028	-2.6609	-2.0457	0.72574	1.5208	0.8454	0.42818	0.49468	1.1552	0.37216	-0.19877	0.53653	2.9395	1.2536	1.4252	-1.4575
66	5.2233	289.41	-2.4244	0.15009	0.7426	0.92956	-2.6302	-2.7049	-2.0627	0.65811	1.5667	0.8846	0.38804	0.50458	1.1448	0.34292	-0.20223	0.5395	2.9234	1.2913	1.4377	-1.5066
67	5.2466	283.99	-2.4557	0.15103	0.69422	0.91985	-2.6587	-2.7525	-2.0834	0.58054	1.62	0.92929	0.34438	0.51555	1.1328	0.30976	-0.20648	0.54293	2.9037	1.3311	1.451	-1.5598
68	5.274	278.59	-2.4911	0.15221	0.63784	0.9098	-2.6883	-2.8043	-2.1078	0.49232	1.6811	0.9785	0.2967	0.52737	1.1188	0.27217	-0.21153	0.54595	2.8808	1.3726	1.465	-1.617
69	5.3063	273.24	-2.5301	0.15382	0.57349	0.90052	-2.7192	-2.8594	-2.1351	0.39277	1.7507	1.0321	0.24406	0.54088	1.1034	0.22997	-0.21649	0.54831	2.8547	1.4161	1.4788	-1.6782
70	5.3441	267.93	-2.5734	0.15688	0.50165	0.89418	-2.7502	-2.9171	-2.1646	0.2816	1.8296	1.0908	0.18555	0.55696	1.0868	0.18302	-0.22126	0.55021	2.8267	1.4615	1.4911	-1.7433
71	5.3888	262.66	-2.6218	0.16299	0.42257	0.89179	-2.7815	-2.9776	-2.1961	0.15864	1.9177	1.1552	0.12127	0.57547	1.0681	0.1311	-0.22704	0.55191	2.7982	1.5087	1.5002	-1.8131
72	5.4415	257.44	-2.6755	0.17321	0.33571	0.8927	-2.8121	-3.0413	-2.2305	0.023486	2.0169	1.2249	0.050976	0.59509	1.0467	0.074277	-0.23436	0.5547	2.769	1.5578	1.5068	-1.8886
73	5.5041	252.28	-2.7348	0.18791	0.23971	0.89672	-2.8421	-3.1091	-2.2689	-0.12496	2.1292	1.3009	-0.026629	0.61481	1.0216	0.012291	-0.24381	0.5591	2.7384	1.6096	1.5127	-1.9703
74	5.5784	247.18	-2.8003	0.20645	0.13296	0.9033	-2.8725	-3.1826	-2.3121	-0.28826	2.2565	1.3848	-0.11304	0.6345	0.9926	-0.055083	-0.25563	0.56531	2.7063	1.6665	1.5192	-2.0588
75	5.6669	242.15	-2.8738	0.22791	0.0148	0.91173	-2.9034	-3.2641	-2.3607	-0.46737	2.3997	1.4778	-0.20886	0.65375	0.95965	-0.12762	-0.26981	0.57493	2.673	1.7301	1.5278	-2.1554
76	5.7717	237.19	-2.9564	0.25127	-0.11528	0.92249	-2.9358	-3.3557	-2.4157	-0.6635	2.5584	1.5807	-0.31369	0.67156	0.92258	-0.20607	-0.28799	0.58843	2.6378	1.8005	1.5396	-2.2617
77	5.8948	232.31	-3.0482	0.27469	-0.25688	0.93462	-2.9691	-3.4592	-2.4772	-0.87887	2.7309	1.6934	-0.42715	0.68797	0.88126	-0.2915	-0.31174	0.60441	2.5996	1.8766	1.5539	-2.3791
78	6.0375	227.52	-3.149	0.29663	-0.40994	0.94807	-3.0028	-3.5745	-2.5444	-1.1132	2.9158	1.8152	-0.54908	0.70456	0.83637	-0.38407	-0.34077	0.62244	2.5576	1.9583	1.5706	-2.5073
79	6.2007	222.81	-3.2585	0.31912	-0.57527	0.96301	-3.0363	-3.7006	-2.6155	-1.3661	3.1124	1.9464	-0.67991	0.72375	0.78845	-0.48313	-0.37607	0.64361	2.5122	2.0452	1.5908	-2.644
80	6.3843	218.2	-3.376	0.34371	-0.7533	0.97887	-3.0686	-3.8375	-2.6891	-1.637	3.3189	2.0861	-0.81972	0.74733	0.7379	-0.58726	-0.41828	0.66718	2.4646	2.1356	1.615	-2.7882
81	6.5872	213.7	-3.5013	0.36981	-0.9431	0.99498	-3.0996	-3.985	-2.7653	-1.9243	3.5325	2.2327	-0.9679	0.77538	0.68605	-0.69448	-0.46575	0.69164	2.4158	2.2271	1.6427	-2.9385
82	6.8078	209.29	-3.6338	0.39558	-1.1422	1.0112	-3.1283	-4.1427	-2.8438	-2.227	3.7511	2.3853	-1.1231	0.80836	0.63508	-0.80315	-0.51856	0.71707	2.366	2.3187	1.673	-3.0927
83	7.0445	204.99	-3.7731	0.41974	-1.3476	1.0272	-3.1543	-4.3093	-2.9249	-2.5414	3.9727	2.543	-1.284	0.84633	0.58575	-0.91304	-0.57633	0.74405	2.3151	2.4107	1.7057	-3.2505
84	7.2954	200.8	-3.9188	0.44176	-1.557	1.0428	-3.1783	-4.4822	-3.009	-2.8636	4.196	2.7044	-1.4501	0.88804	0.53884	-1.0236	-0.63759	0.77279	2.2629	2.5042	1.7408	-3.4119
85	7.5583	196.72	-4.0701	0.46051	-1.7682	1.0581	-3.2009	-4.6595	-3.0964	-3.1919	4.419	2.869	-1.6213	0.93284	0.49546	-1.1343	-0.70112	0.80188	2.209	2.5999	1.7783	-3.5767
86	7.8308	192.75	-4.2259	0.47473	-1.9792	1.0735	-3.2227	-4.84	-3.1872	-3.5245	4.6399	3.036	-1.7969	0.98138	0.45518	-1.2456	-0.76595	0.82992	2.1528	2.6978	1.8175	-3.7444
87	8.1103	188.89	-4.3854	0.48335	-2.1885	1.0889	-3.2436	-5.0227	-3.2818	-3.8598	4.8568	3.2038	-1.9758	1.0343	0.41699	-1.3575	-0.83153	0.85591	2.0943	2.7976	1.8575	-3.9138
88	8.394	185.14	-4.5483	0.48586	-2.395	1.1039	-3.2633	-5.2064	-3.381	-4.1959	5.068	3.3703	-2.1557	1.0919	0.38074	-1.4693	-0.89789	0.8794	2.034	2.8989	1.8974	-4.0834
89	8.6791	181.5	-4.7143	0.48313	-2.5981	1.1191	-3.2823	-5.3898	-3.4839	-4.5309	5.2722	3.534	-2.3346	1.1541	0.3465	-1.5799	-0.96572	0.90072	1.9724	3.0007	1.9368	-4.2515
90	8.9627	177.97	-4.883	0.47624	-2.7966	1.1352	-3.3007	-5.5719	-3.5885	-4.8623	5.4678	3.6938	-2.5111	1.2195	0.31401	-1.6879	-1.0351	0.92031	1.9103	3.1016	1.9754	-4.4163
91	9.2424	174.54	-5.0529	0.46575	-2.9892	1.1527	-3.3186	-5.7521	-3.6936	-5.1868	5.6534	3.8489	-2.6837	1.287	0.28304	-1.792	-1.1049	0.93844	1.8468	3.2009	2.0135	-4.5764
92	9.5159	171.22	-5.2234	0.45199	-3.1748	1.1714	-3.336	-5.9294	-3.7981	-5.5009	5.8281	3.9987	-2.8521	1.3557	0.25347	-1.8913	-1.1744	0.95525	1.7807	3.2979	2.0517	-4.7305
93	9.7815	168	-5.3945	0.4357	-3.3527	1.1914	-3.3525	-6.1023	-3.9011	-5.8016	5.9916	4.1427	-3.0154	1.4251	0.22566	-1.9851	-1.2433	0.97084	1.712	3.3925	2.0901	-4.8773
94	10.038	164.87	-5.5661	0.41775	-3.5219	1.2125	-3.368	-6.2694	-4.0015	-6.086	6.1442	4.2804	-3.1732	1.4948	0.19997	-2.0728	-1.3113	0.98529	1.6418	3.4847	2.1285	-5.0152
95	10.283	161.84	-5.7376	0.39864	-3.6819	1.2342	-3.3828	-6.4294	-4.0991	-6.3527	6.286	4.4116	-3.3253	1.5643	0.17626	-2.1544	-1.3787	0.99865	1.5709	3.5744	2.1663	-5.1431
96	10.516	158.9	-5.908	0.37877	-3.8326	1.2556	-3.3971	-6.5812	-4.1935	-6.6007	6.4174	4.5361	-3.4712	1.6327	0.15419	-2.2302	-1.4451	1.011	1.4998	3.6612	2.2032	-5.2614
97	10.738	156.05	-6.0763	0.35846	-3.9742	1.2765	-3.4106	-6.7239	-4.2844	-6.8303	6.5387	4.6539	-3.6097	1.6995	0.13345	-2.3001	-1.5103	1.0223	1.429	3.7444	2.239	-5.3709
98	10.946	153.28	-6.2421	0.33796	-4.1075	1.2964	-3.4232	-6.8567	-4.3717	-7.0425	6.6502	4.7652	-3.7403	1.7642	0.11373	-2.3642	-1.574	1.0328	1.3591	3.8237	2.2731	-5.4719
99	11.142	150.59	-6.4047	0.3174	-4.233	1.315	-3.4347	-6.9793	-4.4553	-7.2387	6.7524	4.8701	-3.8625	1.8264	0.094746	-2.4226	-1.6361	1.0425	1.2901	3.8988	2.3055	-5.5647
100	11.325	147.98	-6.564	0.29691	-4.3514	1.332	-3.4451	-7.0917	-4.5352	-7.42	6.8457	4.9687	-3.9766	1.8856	0.076462	-2.4756	-1.6967	1.0514	1.2223	3.9695	2.3359	-5.6491
101	11.496	145.44	-6.7193	0.27657	-4.4626	1.3472	-3.4543	-7.1944	-4.6111	-7.587	6.9305	5.0613	-4.0826	1.9417	0.05895	-2.5233	-1.7555	1.0597	1.1558	4.0356	2.3641	-5.7251
102	11.655	142.97	-6.8699	0.25645	-4.5668	1.3607	-3.4623	-7.2879	-4.6832	-7.74	7.0074	5.1479	-4.1806	1.9948	0.042313	-2.5657	-1.8126	1.0673	1.0908	4.0972	2.3901	-5.7927
103	11.801	140.57	-7.0152	0.23659	-4.6639	1.3723	-3.4691	-7.3726	-4.7512	-7.8797	7.0767	5.2288	-4.2707	2.0447	0.026623	-2.6029	-1.8679	1.0742	1.0275	4.1541	2.4138	-5.852
104	11.936	138.23	-7.1548	0.21704	-4.7541	1.3821	-3.4745	-7.449	-4.8151	-8.0065	7.139	5.3041	-4.3532	2.0916	0.011927	-2.6351	-1.9213	1.0803	0.96598	4.2065	2.4351	-5.9031
105	12.059	135.96	-7.2884	0.19783	-4.8376	1.3901	-3.4788	-7.5176	-4.8749	-8.1209	7.1945	5.374	-4.4286	2.1356	-0.0017531	-2.6624	-1.9728	1.0856	0.90629	4.2546	2.4542	-5.9464
106	12.171	133.74	-7.4156	0.17899	-4.9144	1.3964	-3.4818	-7.5786	-4.9306	-8.2235	7.2437	5.4387	-4.4974	2.1767	-0.014414	-2.685	-2.0223	1.0901	0.84852	4.2987	2.4712	-5.9821
107	12.272	131.58	-7.5364	0.16055	-4.9849	1.4011	-3.4836	-7.6324	-4.9822	-8.3147	7.287	5.4985	-4.5599	2.2149	-0.026067	-2.7031	-2.0698	1.0938	0.7927	4.3387	2.4861	-6.0107
108	12.363	129.47	-7.6506	0.14252	-5.0494	1.4044	-3.4842	-7.6796	-5.0298	-8.3953	7.3247	5.5534	-4.6167	2.2505	-0.036738	-2.7171	-2.1153	1.0966	0.73884	4.375	2.499	-6.0326
109	12.445	127.42	-7.7582	0.12494	-5.1082	1.4063	-3.4837	-7.7203	-5.0734	-8.4657	7.3572	5.6038	-4.668	2.2835	-0.046472	-2.7271	-2.159	1.0985	0.68695	4.4078	2.5102	-6.048
110	12.517	125.42	-7.8593	0.10781	-5.1614	1.4069	-3.4821	-7.7551	-5.1131	-8.5266	7.3848	5.6498	-4.7142	2.314	-0.055354	-2.7336	-2.2007	1.0997	0.63702	4.4371	2.5196	-6.0575
111	12.58	123.46	-7.9538	0.091141	-5.2095	1.4064	-3.4795	-7.7842	-5.149	-8.5784	7.4077	5.6916	-4.7557	2.3422	-0.063469	-2.7366	-2.2405	1.1	0.58902	4.4632	2.5274	-6.0614
112	12.635	121.55	-8.042	0.074947	-5.2526	1.4047	-3.4758	-7.8079	-5.1813	-8.6219	7.4264	5.7293	-4.7928	2.368	-0.070888	-2.7366	-2.2785	1.0996	0.54293	4.4861	2.5336	-6.0601
113	12.682	119.68	-8.124	0.059224	-5.291	1.4021	-3.4713	-7.8267	-5.2102	-8.6574	7.441	5.7633	-4.8258	2.3917	-0.077678	-2.7337	-2.3147	1.0985	0.49871	4.5062	2.5384	-6.054
114	12.722	117.85	-8.1998	0.043967	-5.3251	1.3985	-3.4659	-7.8409	-5.2357	-8.6856	7.4518	5.7936	-4.8549	2.4133	-0.083895	-2.7281	-2.349	1.0967	0.45631	4.5235	2.5418	-6.0435
115	12.754	116.06	-8.2699	0.029172	-5.3549	1.394	-3.4597	-7.8507	-5.258	-8.7069	7.459	5.8204	-4.8804	2.4329	-0.08959	-2.7202	-2.3817	1.0943	0.41569	4.5382	2.544	-6.0289
116	12.78	114.32	-8.3342	0.014837	-5.3809	1.3888	-3.4528	-7.8565	-5.2773	-8.7219	7.463	5.8439	-4.9025	2.4507	-0.094808	-2.71	-2.4126	1.0912	0.37678	4.5504	2.545	-6.0107
117	12.799	112.6	-8.3932	0.0009591	-5.4031	1.3828	-3.4452	-7.8585	-5.2937	-8.731	7.4638	5.8642	-4.9215	2.4667	-0.099589	-2.6979	-2.4419	1.0876	0.33954	4.5603	2.5448	-5.989
118	12.813	110.93	-8.4471	-0.012465	-5.4219	1.3762	-3.437	-7.8569	-5.3074	-8.7345	7.4617	5.8816	-4.9375	2.481	-0.10397	-2.684	-2.4697	1.0835	0.30391	4.568	2.5436	-5.9642
119	12.821	109.28	-8.4961	-0.025437	-5.4374	1.3691	-3.4282	-7.8521	-5.3185	-8.733	7.4569	5.8961	-4.9507	2.4937	-0.10798	-2.6684	-2.4958	1.0789	0.26982	4.5736	2.5414	-5.9367
120	12.824	107.67	-8.5404	-0.037962	-5.4498	1.3614	-3.4189	-7.8443	-5.3272	-8.7269	7.4495	5.9079	-4.9614	2.5049	-0.11164	-2.6514	-2.5205	1.0739	0.23722	4.5772	2.5383	-5.9066
121	12.822	106.09	-8.5804	-0.050041	-5.4593	1.3532	-3.409	-7.8337	-5.3336	-8.7164	7.4397	5.9171	-4.9696	2.5147	-0.115	-2.633	-2.5437	1.0685	0.20605	4.579	2.5344	-5.8742
122	12.815	104.54	-8.6161	-0.061678	-5.4661	1.3446	-3.3986	-7.8205	-5.3379	-8.702	7.4277	5.9239	-4.9755	2.5231	-0.11805	-2.6134	-2.5656	1.0627	0.17625	4.579	2.5296	-5.8398
123	12.804	103.02	-8.6479	-0.072879	-5.4703	1.3356	-3.3878	-7.8048	-5.3402	-8.6839	7.4136	5.9284	-4.9792	2.5303	-0.12083	-2.5929	-2.586	1.0566	0.14777	4.5774	2.5241	-5.8036
124	12.79	101.53	-8.6759	-0.083647	-5.4722	1.3263	-3.3766	-7.787	-5.3407	-8.6624	7.3976	5.9307	-4.981	2.5362	-0.12336	-2.5713	-2.6052	1.0502	0.12054	4.5743	2.5179	-5.7658
125	12.771	100.06	-8.7004	-0.093987	-5.4718	1.3167	-3.3649	-7.7671	-5.3393	-8.6379	7.3797	5.9309	-4.9808	2.541	-0.12565	-2.549	-2.6231	1.0435	0.094509	4.5697	2.5111	-5.7266
126	12.749	98.624	-8.7214	-0.1039	-5.4693	1.3068	-3.3528	-7.7452	-5.3364	-8.6106	7.3602	5.9292	-4.9789	2.5447	-0.12771	-2.526	-2.6398	1.0366	0.069633	4.5637	2.5036	-5.6861
127	12.724	97.209	-8.7393	-0.11341	-5.4649	1.2967	-3.3404	-7.7217	-5.3319	-8.5808	7.3391	5.9256	-4.9753	2.5474	-0.12957	-2.5023	-2.6553	1.0295	0.045856	4.5565	2.4956	-5.6446
128	12.696	95.818	-8.7541	-0.1225	-5.4586	1.2864	-3.3276	-7.6966	-5.3261	-8.5486	7.3164	5.9203	-4.9702	2.5491	-0.13122	-2.4782	-2.6697	1.0222	0.023128	4.5481	2.4871	-5.6021
129	12.666	94.45	-8.766	-0.13119	-5.4507	1.2759	-3.3145	-7.6699	-5.3189	-8.5143	7.2925	5.9132	-4.9636	2.55	-0.13269	-2.4536	-2.683	1.0148	0.0014023	4.5385	2.478	-5.5589
130	12.632	93.104	-8.7753	-0.13948	-5.4411	1.2653	-3.3011	-7.642	-5.3105	-8.4781	7.2672	5.9047	-4.9556	2.5499	-0.13399	-2.4286	-2.6952	1.0072	-0.019367	4.5279	2.4686	-5.515
131	12.596	91.78	-8.7819	-0.14739	-5.4301	1.2546	-3.2874	-7.6128	-5.301	-8.4401	7.2407	5.8946	-4.9464	2.5491	-0.13515	-2.4033	-2.7065	0.99951	-0.039223	4.5163	2.4587	-5.4706
132	12.559	90.477	-8.7862	-0.15492	-5.4177	1.2437	-3.2734	-7.5825	-5.2904	-8.4006	7.2132	5.8831	-4.9359	2.5475	-0.13617	-2.3778	-2.7168	0.99175	-0.058209	4.5038	2.4484	-5.4257
133	12.518	89.194	-8.7881	-0.16209	-5.4039	1.2329	-3.2593	-7.5511	-5.2789	-8.3597	7.1846	5.8703	-4.9243	2.5452	-0.13709	-2.3522	-2.7261	0.98391	-0.076364	4.4905	2.4378	-5.3806
134	12.477	87.93	-8.7879	-0.16891	-5.389	1.2219	-3.2449	-7.5189	-5.2665	-8.3175	7.155	5.8562	-4.9117	2.5422	-0.13792	-2.3264	-2.7346	0.97603	-0.093727	4.4763	2.4269	-5.3352
135	12.433	86.686	-8.7856	-0.17538	-5.373	1.2109	-3.2303	-7.4858	-5.2532	-8.2742	7.1246	5.8409	-4.8981	2.5386	-0.13867	-2.3006	-2.7422	0.9681	-0.11034	4.4613	2.4157	-5.2896
136	12.387	85.46	-8.7814	-0.18152	-5.356	1.1999	-3.2156	-7.4519	-5.2392	-8.2299	7.0933	5.8244	-4.8835	2.5344	-0.13935	-2.2748	-2.749	0.96014	-0.12622	4.4455	2.4042	-5.244
137	12.34	84.252	-8.7754	-0.18733	-5.338	1.189	-3.2007	-7.4173	-5.2245	-8.1847	7.0613	5.8067	-4.8681	2.5296	-0.13997	-2.249	-2.755	0.95214	-0.1414	4.429	2.3924	-5.1984
138	12.292	83.061	-8.7675	-0.19279	-5.319	1.178	-3.1856	-7.3821	-5.2091	-8.1387	7.0286	5.7878	-4.8518	2.5244	-0.14052	-2.2232	-2.7602	0.94412	-0.15588	4.4118	2.3803	-5.1528
139	12.242	81.886	-8.758	-0.1979	-5.2992	1.167	-3.1703	-7.3462	-5.1931	-8.0919	6.9953	5.7678	-4.8347	2.5186	-0.141	-2.1975	-2.7647	0.93606	-0.16968	4.3939	2.3681	-5.1072
140	12.191	80.728	-8.7468	-0.20266	-5.2785	1.1561	-3.1549	-7.3097	-5.1764	-8.0444	6.9615	5.7468	-4.8168	2.5123	-0.14142	-2.1718	-2.7684	0.92798	-0.18282	4.3754	2.3556	-5.0616
141	12.138	79.585	-8.734	-0.20706	-5.2569	1.1452	-3.1392	-7.2726	-5.159	-7.9962	6.9272	5.7248	-4.798	2.5057	-0.14176	-2.1461	-2.7715	0.91989	-0.1953	4.3564	2.3429	-5.016
142	12.085	78.458	-8.7198	-0.21111	-5.2345	1.1344	-3.1233	-7.235	-5.1411	-7.9474	6.8925	5.702	-4.7786	2.4986	-0.14207	-2.1204	-2.7738	0.91181	-0.20717	4.3369	2.3301	-4.9705
143	12.03	77.345	-8.704	-0.21481	-5.2114	1.1236	-3.1072	-7.1969	-5.1226	-7.8981	6.8573	5.6783	-4.7584	2.4911	-0.14238	-2.0948	-2.7755	0.90375	-0.21846	4.3171	2.3171	-4.9252
144	11.974	76.247	-8.687	-0.21819	-5.1876	1.1129	-3.0909	-7.1583	-5.1037	-7.8484	6.8217	5.6539	-4.7375	2.4832	-0.1427	-2.0692	-2.7765	0.89571	-0.22919	4.2969	2.3041	-4.88
145	11.918	75.163	-8.6688	-0.22127	-5.1632	1.1022	-3.0744	-7.1193	-5.0844	-7.7983	6.7857	5.6287	-4.716	2.475	-0.14304	-2.0438	-2.777	0.88771	-0.23939	4.2763	2.2909	-4.835
146	11.861	74.092	-8.6494	-0.22407	-5.1382	1.0916	-3.0578	-7.08	-5.0648	-7.748	6.7494	5.6028	-4.694	2.4665	-0.14338	-2.0184	-2.7768	0.87977	-0.24912	4.2555	2.2777	-4.7902
147	11.803	73.035	-8.6289	-0.22663	-5.1126	1.0811	-3.0411	-7.0404	-5.0448	-7.6974	6.7128	5.5764	-4.6714	2.4577	-0.14373	-1.9932	-2.7762	0.87189	-0.25838	4.2344	2.2644	-4.7457
148	11.744	71.99	-8.6075	-0.22896	-5.0865	1.0707	-3.0244	-7.0005	-5.0245	-7.6465	6.6759	5.5493	-4.6484	2.4486	-0.14408	-1.9682	-2.7751	0.86407	-0.26721	4.2131	2.2511	-4.7014
149	11.685	70.958	-8.5851	-0.23107	-5.06	1.0604	-3.0076	-6.9604	-5.0039	-7.5956	6.6388	5.5217	-4.625	2.4393	-0.14444	-1.9433	-2.7735	0.85632	-0.27562	4.1916	2.2377	-4.6575
150	11.625	69.938	-8.5618	-0.23296	-5.0331	1.0502	-2.9907	-6.9201	-4.9831	-7.5445	6.6014	5.4936	-4.6012	2.4297	-0.14482	-1.9187	-2.7714	0.84864	-0.28362	4.17	2.2244	-4.6138
151	11.565	68.93	-8.5376	-0.23464	-5.0058	1.0401	-2.9739	-6.8797	-4.9621	-7.4933	6.5639	5.465	-4.577	2.42	-0.14522	-1.8943	-2.7689	0.84104	-0.29124	4.1481	2.2111	-4.5705
152	11.504	67.934	-8.5127	-0.23612	-4.9782	1.0302	-2.957	-6.8391	-4.9408	-7.442	6.5262	5.436	-4.5525	2.41	-0.14563	-1.8702	-2.7659	0.83351	-0.29849	4.1262	2.1977	-4.5275
153	11.443	66.949	-8.4871	-0.23741	-4.9503	1.0203	-2.9401	-6.7985	-4.9194	-7.3907	6.4884	5.4065	-4.5276	2.3999	-0.14607	-1.8463	-2.7626	0.82605	-0.30538	4.1041	2.1844	-4.4849
154	11.381	65.975	-8.4608	-0.2385	-4.9221	1.0105	-2.9232	-6.7578	-4.8978	-7.3394	6.4504	5.3766	-4.5025	2.3896	-0.14653	-1.8227	-2.7589	0.81866	-0.31193	4.0819	2.1711	-4.4427
155	11.32	65.012	-8.4338	-0.23942	-4.8936	1.0009	-2.9063	-6.7171	-4.8761	-7.2881	6.4124	5.3464	-4.4771	2.3792	-0.14701	-1.7994	-2.7548	0.81135	-0.31815	4.0595	2.1578	-4.4009
156	11.258	64.06	-8.4062	-0.24016	-4.865	0.99133	-2.8894	-6.6764	-4.8542	-7.2369	6.3743	5.3157	-4.4515	2.3687	-0.14751	-1.7763	-2.7503	0.80411	-0.32406	4.0372	2.1446	-4.3594
157	11.195	63.118	-8.3781	-0.24074	-4.8361	0.98193	-2.8725	-6.6357	-4.8323	-7.1857	6.3362	5.2848	-4.4257	2.358	-0.14805	-1.7536	-2.7455	0.79694	-0.32966	4.0147	2.1314	-4.3184
158	11.133	62.186	-8.3495	-0.24115	-4.8071	0.97264	-2.8556	-6.595	-4.8102	-7.1346	6.298	5.2535	-4.3996	2.3472	-0.14861	-1.7312	-2.7404	0.78983	-0.33496	3.9922	2.1182	-4.2778
159	11.07	61.263	-8.3203	-0.2414	-4.7779	0.96348	-2.8388	-6.5544	-4.788	-7.0836	6.2598	5.2219	-4.3734	2.3363	-0.14919	-1.7091	-2.7349	0.78279	-0.33998	3.9696	2.1051	-4.2376
160	11.008	60.351	-8.2907	-0.2415	-4.7486	0.95444	-2.822	-6.5138	-4.7658	-7.0327	6.2216	5.1901	-4.347	2.3254	-0.1498	-1.6873	-2.7292	0.77581	-0.34474	3.947	2.092	-4.1978
161	10.945	59.448	-8.2607	-0.24146	-4.7192	0.94553	-2.8052	-6.4733	-4.7435	-6.982	6.1834	5.158	-4.3204	2.3143	-0.15044	-1.6659	-2.7231	0.7689	-0.34922	3.9244	2.0789	-4.1584
162	10.882	58.554	-8.2303	-0.24127	-4.6897	0.93673	-2.7885	-6.4329	-4.7212	-6.9313	6.1452	5.1257	-4.2937	2.3032	-0.15111	-1.6448	-2.7168	0.76205	-0.35346	3.9017	2.066	-4.1194
163	10.819	57.669	-8.1995	-0.24095	-4.6601	0.92807	-2.7718	-6.3926	-4.6989	-6.8809	6.1071	5.0931	-4.2669	2.292	-0.15181	-1.624	-2.7102	0.75525	-0.35745	3.8791	2.053	-4.0809
164	10.756	56.793	-8.1684	-0.2405	-4.6305	0.91952	-2.7552	-6.3524	-4.6765	-6.8306	6.069	5.0604	-4.24	2.2807	-0.15253	-1.6035	-2.7034	0.74852	-0.36121	3.8564	2.0402	-4.0428
165	10.693	55.926	-8.1369	-0.23991	-4.6008	0.91109	-2.7386	-6.3123	-4.6541	-6.7804	6.031	5.0274	-4.213	2.2694	-0.15328	-1.5834	-2.6963	0.74184	-0.36474	3.8337	2.0274	-4.0051
166	10.63	55.067	-8.1052	-0.23921	-4.5711	0.90279	-2.7221	-6.2723	-4.6316	-6.7305	5.9931	4.9943	-4.1859	2.258	-0.15405	-1.5636	-2.6889	0.73522	-0.36805	3.8111	2.0146	-3.9679
167	10.567	54.217	-8.0731	-0.23838	-4.5414	0.8946	-2.7057	-6.2325	-4.6092	-6.6807	5.9553	4.961	-4.1587	2.2466	-0.15485	-1.5441	-2.6814	0.72866	-0.37114	3.7884	2.0019	-3.931
168	10.504	53.375	-8.0409	-0.23745	-4.5116	0.88653	-2.6893	-6.1929	-4.5868	-6.6312	5.9176	4.9276	-4.1315	2.2352	-0.15567	-1.5249	-2.6736	0.72214	-0.37403	3.7658	1.9893	-3.8946
169	10.441	52.541	-8.0084	-0.2364	-4.4819	0.87857	-2.6729	-6.1534	-4.5644	-6.5818	5.8799	4.894	-4.1042	2.2237	-0.15651	-1.5061	-2.6656	0.71568	-0.37673	3.7431	1.9767	-3.8586
170	10.379	51.714	-7.9756	-0.23524	-4.4521	0.87072	-2.6567	-6.1141	-4.542	-6.5327	5.8424	4.8603	-4.0769	2.2121	-0.15738	-1.4876	-2.6575	0.70928	-0.37922	3.7205	1.9642	-3.823
171	10.316	50.896	-7.9427	-0.23398	-4.4224	0.86299	-2.6405	-6.075	-4.5196	-6.4838	5.8051	4.8265	-4.0496	2.2006	-0.15826	-1.4695	-2.6491	0.70292	-0.38154	3.6979	1.9517	-3.7878
172	10.253	50.085	-7.9096	-0.23263	-4.3928	0.85535	-2.6243	-6.0361	-4.4973	-6.4351	5.7678	4.7926	-4.0223	2.189	-0.15916	-1.4516	-2.6405	0.69661	-0.38367	3.6754	1.9394	-3.7531
173	10.191	49.281	-7.8763	-0.23117	-4.3631	0.84783	-2.6083	-5.9973	-4.475	-6.3867	5.7307	4.7586	-3.995	2.1774	-0.16009	-1.4341	-2.6318	0.69035	-0.38562	3.6528	1.927	-3.7187
174	10.129	48.485	-7.8429	-0.22963	-4.3336	0.8404	-2.5923	-5.9588	-4.4527	-6.3385	5.6938	4.7245	-3.9676	2.1658	-0.16102	-1.4169	-2.6229	0.68414	-0.38741	3.6303	1.9147	-3.6847
175	10.067	47.696	-7.8093	-0.22799	-4.304	0.83307	-2.5764	-5.9204	-4.4304	-6.2905	5.657	4.6903	-3.9403	2.1542	-0.16198	-1.4	-2.6139	0.67797	-0.38902	3.6079	1.9025	-3.6511
176	10.005	46.914	-7.7756	-0.22627	-4.2746	0.82584	-2.5606	-5.8823	-4.4082	-6.2428	5.6204	4.6561	-3.913	2.1425	-0.16294	-1.3835	-2.6046	0.67186	-0.39048	3.5854	1.8903	-3.6179
177	9.9427	46.139	-7.7418	-0.22447	-4.2452	0.8187	-2.5449	-5.8444	-4.3861	-6.1953	5.5839	4.6219	-3.8858	2.1309	-0.16391	-1.3672	-2.5953	0.66578	-0.39178	3.563	1.8782	-3.5851
178	9.8811	45.371	-7.7079	-0.22259	-4.2159	0.81165	-2.5292	-5.8067	-4.3639	-6.148	5.5477	4.5875	-3.8586	2.1192	-0.1649	-1.3512	-2.5858	0.65975	-0.39293	3.5407	1.8662	-3.5526
179	9.8196	44.609	-7.6739	-0.22064	-4.1866	0.80469	-2.5137	-5.7692	-4.3419	-6.101	5.5116	4.5532	-3.8314	2.1075	-0.16589	-1.3356	-2.5762	0.65377	-0.39393	3.5183	1.8541	-3.5205
180	9.7583	43.854	-7.6398	-0.21861	-4.1575	0.79781	-2.4982	-5.732	-4.3199	-6.0543	5.4757	4.5188	-3.8043	2.0958	-0.16688	-1.3202	-2.5664	0.64782	-0.39478	3.496	1.8422	-3.4888
181	9.6971	43.106	-7.6056	-0.21651	-4.1284	0.79102	-2.4828	-5.695	-4.2979	-6.0078	5.44	4.4844	-3.7773	2.084	-0.16788	-1.3051	-2.5565	0.64191	-0.3955	3.4737	1.8303	-3.4574
182	9.6362	42.364	-7.5714	-0.21434	-4.0995	0.78431	-2.4675	-5.6583	-4.276	-5.9616	5.4045	4.45	-3.7503	2.0723	-0.16888	-1.2903	-2.5465	0.63603	-0.39607	3.4515	1.8184	-3.4263
183	9.5755	41.628	-7.5371	-0.21211	-4.0706	0.77769	-2.4523	-5.6217	-4.2542	-5.9156	5.3692	4.4156	-3.7234	2.0606	-0.16988	-1.2758	-2.5364	0.63018	-0.39651	3.4292	1.8065	-3.3956
184	9.5151	40.899	-7.5027	-0.20982	-4.0419	0.77114	-2.4372	-5.5855	-4.2324	-5.8699	5.3341	4.3812	-3.6966	2.0488	-0.17087	-1.2616	-2.5262	0.62436	-0.39682	3.4071	1.7947	-3.3653
185	9.4548	40.175	-7.4684	-0.20747	-4.0133	0.76467	-2.4221	-5.5495	-4.2106	-5.8245	5.2993	4.3468	-3.6698	2.037	-0.17186	-1.2476	-2.5159	0.61857	-0.397	3.3849	1.7829	-3.3352
186	9.3948	39.458	-7.434	-0.20507	-3.9847	0.75827	-2.4072	-5.5137	-4.189	-5.7793	5.2646	4.3125	-3.6432	2.0253	-0.17284	-1.234	-2.5055	0.6128	-0.39705	3.3627	1.7712	-3.3055
187	9.335	38.746	-7.3995	-0.20261	-3.9564	0.75195	-2.3923	-5.4782	-4.1673	-5.7343	5.2302	4.2781	-3.6167	2.0135	-0.17381	-1.2205	-2.495	0.60704	-0.39698	3.3406	1.7595	-3.2761
188	9.2755	38.041	-7.365	-0.2001	-3.9281	0.74569	-2.3776	-5.4429	-4.1458	-5.6897	5.196	4.2438	-3.5903	2.0017	-0.17476	-1.2074	-2.4844	0.6013	-0.39679	3.3185	1.7478	-3.247
189	9.2162	37.341	-7.3306	-0.19754	-3.8999	0.73951	-2.3629	-5.4079	-4.1243	-5.6452	5.162	4.2095	-3.564	1.9899	-0.1757	-1.1945	-2.4737	0.59558	-0.39648	3.2965	1.7361	-3.2182
190	9.1571	36.647	-7.2961	-0.19493	-3.8719	0.73339	-2.3483	-5.3732	-4.1029	-5.6011	5.1283	4.1753	-3.5378	1.9782	-0.17662	-1.1818	-2.463	0.58986	-0.39605	3.2744	1.7245	-3.1897
191	9.0983	35.958	-7.2616	-0.19229	-3.8441	0.72734	-2.3339	-5.3388	-4.0815	-5.5572	5.0948	4.1411	-3.5117	1.9664	-0.17753	-1.1694	-2.4522	0.58415	-0.3955	3.2524	1.7129	-3.1615
192	9.0398	35.276	-7.2272	-0.1896	-3.8163	0.72134	-2.3195	-5.3046	-4.0602	-5.5135	5.0615	4.1069	-3.4858	1.9546	-0.1784	-1.1572	-2.4413	0.57844	-0.39484	3.2303	1.7013	-3.1335
193	8.9815	34.598	-7.1927	-0.18687	-3.7887	0.71541	-2.3052	-5.2706	-4.0389	-5.4702	5.0285	4.0729	-3.46	1.9429	-0.17926	-1.1453	-2.4303	0.57273	-0.39407	3.2083	1.6898	-3.1058
194	8.9235	33.926	-7.1583	-0.18412	-3.7613	0.70953	-2.291	-5.237	-4.0177	-5.427	4.9957	4.0389	-3.4344	1.9311	-0.18008	-1.1336	-2.4193	0.56702	-0.39318	3.1863	1.6783	-3.0784
195	8.8657	33.259	-7.1239	-0.18134	-3.734	0.70371	-2.2769	-5.2036	-3.9966	-5.3842	4.9632	4.0049	-3.4089	1.9194	-0.18088	-1.1221	-2.4083	0.56131	-0.39218	3.1644	1.6668	-3.0513
196	8.8083	32.598	-7.0896	-0.17853	-3.7068	0.69795	-2.2629	-5.1705	-3.9755	-5.3415	4.9309	3.9711	-3.3835	1.9077	-0.18165	-1.1108	-2.3971	0.55558	-0.39108	3.1425	1.6554	-3.0243
197	8.7511	31.942	-7.0554	-0.17571	-3.6798	0.69223	-2.249	-5.1376	-3.9545	-5.2992	4.8988	3.9373	-3.3583	1.896	-0.18239	-1.0997	-2.386	0.54985	-0.38986	3.1206	1.644	-2.9977
198	8.6942	31.291	-7.0212	-0.17287	-3.6529	0.68656	-2.2352	-5.1051	-3.9335	-5.2571	4.867	3.9036	-3.3333	1.8843	-0.18312	-1.0889	-2.3748	0.54409	-0.38854	3.0988	1.6326	-2.9712
199	8.6375	30.645	-6.987	-0.17002	-3.6262	0.68094	-2.2216	-5.0728	-3.9126	-5.2152	4.8355	3.87	-3.3084	1.8727	-0.18383	-1.0782	-2.3635	0.53832	-0.38711	3.077	1.6213	-2.945
200	8.5812	30.004	-6.953	-0.16716	-3.5997	0.67536	-2.208	-5.0407	-3.8917	-5.1736	4.8042	3.8365	-3.2838	1.861	-0.18452	-1.0677	-2.3522	0.53253	-0.38558	3.0552	1.61	-2.9191
201	8.5251	29.368	-6.919	-0.1643	-3.5733	0.66983	-2.1946	-5.009	-3.8709	-5.1322	4.7732	3.8031	-3.2592	1.8494	-0.18521	-1.0575	-2.3408	0.52671	-0.38394	3.0335	1.5987	-2.8933
202	8.4693	28.737	-6.8851	-0.16144	-3.5471	0.66433	-2.1812	-4.9775	-3.8502	-5.0911	4.7424	3.7698	-3.2349	1.8378	-0.18589	-1.0474	-2.3294	0.52086	-0.3822	3.0119	1.5875	-2.8678
203	8.4138	28.111	-6.8514	-0.15858	-3.5211	0.65887	-2.1681	-4.9463	-3.8295	-5.0502	4.7118	3.7366	-3.2108	1.8262	-0.18656	-1.0375	-2.318	0.51499	-0.38036	2.9903	1.5763	-2.8424
204	8.3586	27.49	-6.8177	-0.15573	-3.4952	0.65344	-2.155	-4.9154	-3.8088	-5.0095	4.6816	3.7035	-3.1868	1.8147	-0.18723	-1.0278	-2.3065	0.50907	-0.37841	2.9688	1.5652	-2.8173
205	8.3037	26.874	-6.7841	-0.1529	-3.4695	0.64804	-2.1421	-4.8847	-3.7882	-4.9691	4.6515	3.6705	-3.163	1.8032	-0.1879	-1.0182	-2.2949	0.50313	-0.37636	2.9473	1.5541	-2.7924
206	8.2491	26.262	-6.7507	-0.15008	-3.4439	0.64265	-2.1294	-4.8543	-3.7677	-4.929	4.6218	3.6376	-3.1394	1.7917	-0.18857	-1.0088	-2.2832	0.49715	-0.37421	2.9259	1.543	-2.7676
207	8.1947	25.655	-6.7173	-0.14728	-3.4185	0.63727	-2.1168	-4.8242	-3.7472	-4.8891	4.5922	3.6048	-3.116	1.7802	-0.18925	-0.9996	-2.2716	0.49114	-0.37196	2.9046	1.532	-2.7431
208	8.1407	25.053	-6.6841	-0.14451	-3.3933	0.63189	-2.1044	-4.7944	-3.7268	-4.8494	4.563	3.5721	-3.0927	1.7688	-0.18994	-0.99054	-2.2598	0.48511	-0.36961	2.8833	1.521	-2.7187
209	8.0869	24.455	-6.6511	-0.14176	-3.3682	0.62652	-2.0922	-4.7648	-3.7065	-4.81	4.534	3.5395	-3.0696	1.7574	-0.19064	-0.98163	-2.248	0.47906	-0.36717	2.8621	1.51	-2.6945
210	8.0335	23.862	-6.6181	-0.13905	-3.3432	0.62113	-2.0801	-4.7356	-3.6862	-4.7708	4.5052	3.507	-3.0466	1.7461	-0.19136	-0.97288	-2.2361	0.47298	-0.36463	2.841	1.4991	-2.6704
211	7.9804	23.274	-6.5853	-0.13636	-3.3184	0.61573	-2.0682	-4.7066	-3.666	-4.7319	4.4768	3.4745	-3.0238	1.7348	-0.19209	-0.96428	-2.2241	0.46689	-0.362	2.82	1.4881	-2.6466
212	7.9275	22.69	-6.5527	-0.1337	-3.2937	0.6103	-2.0565	-4.6778	-3.6458	-4.6933	4.4486	3.4422	-3.0011	1.7236	-0.19284	-0.95583	-2.2121	0.46078	-0.35928	2.7991	1.4772	-2.6228
213	7.875	22.11	-6.5202	-0.13108	-3.2692	0.60485	-2.0449	-4.6494	-3.6257	-4.6549	4.4206	3.4099	-2.9786	1.7124	-0.19361	-0.94753	-2.2	0.45466	-0.35647	2.7783	1.4663	-2.5993
214	7.8228	21.535	-6.4879	-0.12849	-3.2447	0.59936	-2.0336	-4.6211	-3.6056	-4.6168	4.393	3.3778	-2.9563	1.7013	-0.19439	-0.93936	-2.1879	0.44853	-0.35357	2.7576	1.4554	-2.5759
215	7.7708	20.964	-6.4557	-0.12593	-3.2204	0.59383	-2.0225	-4.5932	-3.5857	-4.579	4.3657	3.3457	-2.934	1.6903	-0.19516	-0.93133	-2.1756	0.4424	-0.35059	2.737	1.4445	-2.5526
216	7.7192	20.398	-6.4237	-0.12341	-3.1962	0.58827	-2.0116	-4.5655	-3.5658	-4.5415	4.3386	3.3137	-2.9119	1.6794	-0.19594	-0.92343	-2.1633	0.43626	-0.34751	2.7166	1.4336	-2.5295
217	7.6679	19.835	-6.3918	-0.12091	-3.172	0.58265	-2.0009	-4.5381	-3.5459	-4.5043	4.3118	3.2818	-2.89	1.6685	-0.19671	-0.91566	-2.1509	0.43013	-0.34435	2.6963	1.4227	-2.5065
218	7.6169	19.278	-6.3601	-0.11845	-3.148	0.57698	-1.9905	-4.5108	-3.5261	-4.4673	4.2854	3.25	-2.8681	1.6577	-0.19747	-0.90801	-2.1385	0.424	-0.3411	2.6761	1.4118	-2.4837
219	7.5662	18.724	-6.3286	-0.11601	-3.124	0.57125	-1.9802	-4.4839	-3.5064	-4.4307	4.2592	3.2182	-2.8464	1.6471	-0.19822	-0.90047	-2.126	0.41789	-0.33775	2.6561	1.4009	-2.461
220	NaN	18.174	-6.2973	-0.1136	-3.1001	0.56546	-1.9703	-4.4571	-3.4867	-4.3943	4.2334	3.1866	-2.8248	1.6365	-0.19894	-0.89306	-2.1134	0.41179	-0.33432	2.6362	1.3899	-2.4385
221	NaN	17.629	-6.2661	-0.11122	-3.0763	0.5596	-1.9606	-4.4306	-3.4671	-4.3582	4.2079	3.155	-2.8034	1.626	-0.19963	-0.88577	-2.1007	0.40572	-0.3308	2.6166	1.3789	-2.4161
222	NaN	17.088	-6.2351	-0.10887	-3.0525	0.55367	-1.9511	-4.4044	-3.4475	-4.3225	4.1827	3.1235	-2.7821	1.6156	-0.20029	-0.87861	-2.088	0.39967	-0.32718	2.597	1.3679	-2.3938
223	NaN	16.551	-6.2043	-0.10653	-3.0288	0.54766	-1.942	-4.3783	-3.428	-4.287	4.1578	3.0921	-2.761	1.6053	-0.20092	-0.87156	-2.0752	0.39365	-0.32347	2.5777	1.3569	-2.3716
224	NaN	16.018	-6.1736	-0.10419	-3.0052	0.54156	-1.9331	-4.3525	-3.4086	-4.2519	4.1332	3.0608	-2.74	1.595	-0.2015	-0.86464	-2.0623	0.38767	-0.31966	2.5585	1.3459	-2.3496
225	NaN	15.49	-6.1431	-0.10186	-2.9816	0.53537	-1.9244	-4.3269	-3.3892	-4.217	4.1089	3.0296	-2.7192	1.5848	-0.20203	-0.85785	-2.0494	0.38173	-0.31576	2.5394	1.3348	-2.3276
226	NaN	14.965	-6.1128	-0.099514	-2.9581	0.52909	-1.9161	-4.3015	-3.3699	-4.1825	4.085	2.9984	-2.6985	1.5747	-0.20251	-0.85118	-2.0364	0.37584	-0.31176	2.5205	1.3237	-2.3058
227	NaN	14.444	-6.0827	-0.097156	-2.9347	0.52271	-1.908	-4.2763	-3.3506	NaN	4.0613	2.9673	-2.678	1.5647	-0.20292	-0.84464	-2.0233	0.36999	-0.30766	2.5017	1.3126	-2.2841
228	NaN	13.927	NaN	-0.094776	-2.9112	0.51623	-1.9002	-4.2514	-3.3314	NaN	4.0379	2.9364	-2.6577	1.5548	-0.20327	-0.83822	-2.0102	0.36419	-0.30346	2.483	1.3014	-2.2625
229	NaN	13.415	NaN	-0.092367	-2.8879	0.50966	-1.8927	NaN	-3.3123	NaN	4.0149	2.9055	-2.6375	1.5449	-0.20355	-0.83193	-1.9971	0.35845	-0.29915	2.4643	1.2902	-2.241
230	NaN	12.906	NaN	-0.089922	NaN	0.50301	-1.8854	NaN	-3.2932	NaN	3.9921	2.8747	-2.6175	1.5351	-0.20374	-0.82578	-1.9839	0.35276	-0.29475	2.4458	1.2789	NaN
231	NaN	12.401	NaN	-0.087434	NaN	0.49627	-1.8784	NaN	NaN	NaN	3.9696	2.844	NaN	1.5253	-0.20386	-0.81977	-1.9707	0.3471	-0.29024	2.4273	1.2677	NaN
232	NaN	11.9	NaN	-0.084901	NaN	0.48946	-1.8717	NaN	NaN	NaN	3.9475	2.8133	NaN	1.5156	-0.20388	-0.81392	NaN	0.34147	-0.28563	2.4089	1.2564	NaN
233	NaN	11.403	NaN	-0.082322	NaN	0.48259	-1.8652	NaN	NaN	NaN	3.9256	2.7828	NaN	1.506	-0.2038	-0.80822	NaN	0.33586	-0.28093	2.3906	1.245	NaN
234	NaN	10.909	NaN	-0.079697	NaN	0.47564	-1.859	NaN	NaN	NaN	3.904	2.7523	NaN	1.4964	-0.20362	-0.80268	NaN	0.33027	-0.27613	2.3723	1.2337	NaN
235	NaN	10.42	NaN	-0.077025	NaN	0.46864	NaN	NaN	NaN	NaN	3.8828	2.722	NaN	1.4868	-0.20333	NaN	NaN	0.32469	NaN	2.3541	1.2224	NaN
236	NaN	9.9344	NaN	NaN	NaN	0.46159	NaN	NaN	NaN	NaN	3.8618	2.6917	NaN	1.4774	NaN	NaN	NaN	0.3191	NaN	2.3359	1.211	NaN


==> data/mc/mc_lq2_fpa.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.5041	-15.5	0.27343	0.022451	0.28741	0.046551	0.11306	0.27557	0.12931	0.41081	-0.20429	-0.21001	0.20196	-0.081391	0.008916	0.16256	0.048341	-0.012349	0.072693	-0.16744	-0.0079755	0.20864
1	0.50424	-15.434	0.27342	0.02245	0.28751	0.046591	0.1133	0.2758	0.12935	0.41093	-0.20431	-0.21005	0.20216	-0.081219	0.0089681	0.16269	0.048324	-0.012654	0.072729	-0.16777	-0.008042	0.20899
2	0.50437	-15.367	0.2734	0.022449	0.2876	0.046631	0.11355	0.27604	0.12938	0.41104	-0.20433	-0.21008	0.20236	-0.081047	0.0090202	0.16282	0.048307	-0.012959	0.072765	-0.1681	-0.0081086	0.20934
3	0.50449	-15.301	0.27339	0.022448	0.2877	0.04667	0.11379	0.27628	0.12942	0.41115	-0.20434	-0.21011	0.20255	-0.080873	0.0090724	0.16296	0.04829	-0.013264	0.072801	-0.16842	-0.0081752	0.20968
4	0.50462	-15.234	0.27337	0.022447	0.2878	0.046709	0.11404	0.27652	0.12946	0.41127	-0.20436	-0.21015	0.20275	-0.0807	0.0091246	0.16309	0.048273	-0.01357	0.072837	-0.16875	-0.0082419	0.21003
5	0.50475	-15.168	0.27335	0.022446	0.2879	0.046749	0.11428	0.27675	0.1295	0.41138	-0.20437	-0.21018	0.20294	-0.080526	0.0091768	0.16322	0.048255	-0.013876	0.072872	-0.16908	-0.0083088	0.21037
6	0.50487	-15.101	0.27333	0.022445	0.28799	0.046788	0.11453	0.27699	0.12954	0.41148	-0.20438	-0.21021	0.20314	-0.080352	0.009229	0.16335	0.048238	-0.014182	0.072908	-0.1694	-0.0083757	0.21072
7	0.505	-15.034	0.27332	0.022444	0.28809	0.046827	0.11477	0.27722	0.12957	0.41159	-0.20439	-0.21024	0.20333	-0.080177	0.0092812	0.16348	0.04822	-0.014489	0.072942	-0.16973	-0.0084426	0.21106
8	0.50512	-14.968	0.2733	0.022443	0.28818	0.046865	0.11502	0.27746	0.12961	0.4117	-0.20441	-0.21027	0.20353	-0.080002	0.0093334	0.16361	0.048202	-0.014796	0.072977	-0.17005	-0.0085095	0.21141
9	0.50524	-14.901	0.27328	0.022442	0.28828	0.046904	0.11526	0.27769	0.12965	0.4118	-0.20442	-0.2103	0.20372	-0.079826	0.0093856	0.16373	0.048183	-0.015103	0.073011	-0.17038	-0.0085764	0.21175
10	0.50536	-14.834	0.27325	0.022441	0.28837	0.046942	0.11551	0.27792	0.12968	0.41191	-0.20443	-0.21033	0.20392	-0.07965	0.0094377	0.16386	0.048164	-0.01541	0.073045	-0.1707	-0.008643	0.2121
11	0.50548	-14.767	0.27323	0.02244	0.28846	0.046981	0.11575	0.27815	0.12972	0.41201	-0.20444	-0.21036	0.20411	-0.079474	0.0094899	0.16399	0.048145	-0.015718	0.073079	-0.17103	-0.0087094	0.21244
12	0.5056	-14.7	0.27321	0.022439	0.28855	0.047019	0.11599	0.27839	0.12976	0.41211	-0.20445	-0.21039	0.2043	-0.079297	0.009542	0.16412	0.048126	-0.016025	0.073113	-0.17135	-0.0087759	0.21278
13	0.50572	-14.633	0.27318	0.022438	0.28864	0.047057	0.11624	0.27862	0.12979	0.41221	-0.20446	-0.21042	0.2045	-0.079121	0.0095938	0.16425	0.048107	-0.016333	0.073147	-0.17168	-0.0088422	0.21313
14	0.50583	-14.566	0.27316	0.022437	0.28873	0.047095	0.11648	0.27885	0.12983	0.41231	-0.20446	-0.21044	0.20469	-0.078943	0.0096456	0.16437	0.048087	-0.016641	0.073182	-0.172	-0.0089089	0.21347
15	0.50595	-14.499	0.27313	0.022436	0.28882	0.047132	0.11673	0.27907	0.12986	0.41241	-0.20447	-0.21047	0.20488	-0.078765	0.0096973	0.1645	0.048068	-0.016948	0.073216	-0.17233	-0.0089761	0.21381
16	0.50606	-14.432	0.27311	0.022435	0.28891	0.04717	0.11697	0.2793	0.12989	0.41251	-0.20448	-0.21049	0.20507	-0.078587	0.0097493	0.16463	0.048048	-0.017256	0.073249	-0.17265	-0.0090438	0.21415
17	0.50617	-14.365	0.27308	0.022434	0.289	0.047207	0.11722	0.27953	0.12993	0.4126	-0.20448	-0.21052	0.20526	-0.07841	0.0098015	0.16476	0.048028	-0.017565	0.073282	-0.17297	-0.0091116	0.2145
18	0.50628	-14.298	0.27305	0.022433	0.28908	0.047245	0.11746	0.27976	0.12996	0.41269	-0.20449	-0.21054	0.20545	-0.078232	0.0098538	0.16488	0.048007	-0.017874	0.073315	-0.1733	-0.0091797	0.21484
19	0.50639	-14.231	0.27302	0.022431	0.28917	0.047283	0.1177	0.27998	0.12999	0.41278	-0.20449	-0.21056	0.20564	-0.078055	0.0099063	0.16501	0.047987	-0.018182	0.073348	-0.17362	-0.0092477	0.21518
20	0.5065	-14.163	0.273	0.022428	0.28925	0.047321	0.11795	0.28021	0.13002	0.41288	-0.20449	-0.21058	0.20583	-0.077878	0.0099591	0.16513	0.047966	-0.018489	0.073382	-0.17394	-0.0093157	0.21552
21	0.50661	-14.096	0.27297	0.022427	0.28934	0.04736	0.11819	0.28044	0.13005	0.41297	-0.20449	-0.2106	0.20602	-0.077701	0.01001	0.16526	0.047946	-0.018796	0.073414	-0.17426	-0.0093836	0.21586
22	0.50671	-14.029	0.27294	0.022427	0.28942	0.047399	0.11843	0.28066	0.13008	0.41306	-0.20449	-0.21062	0.20621	-0.077525	0.010061	0.16538	0.047927	-0.019102	0.073444	-0.17458	-0.009449	0.21621
23	0.50681	-13.961	0.27291	0.022427	0.2895	0.047436	0.11867	0.28089	0.13011	0.41314	-0.20449	-0.21064	0.2064	-0.077347	0.010113	0.16551	0.04791	-0.019409	0.073473	-0.1749	-0.0095119	0.21655
24	0.50691	-13.894	0.27288	0.022431	0.28958	0.047473	0.11891	0.28112	0.13013	0.41322	-0.20449	-0.21065	0.20658	-0.077167	0.010164	0.16563	0.047894	-0.019721	0.073499	-0.17522	-0.0095731	0.21689
25	0.50701	-13.826	0.27284	0.022439	0.28965	0.047507	0.11915	0.28135	0.13016	0.4133	-0.20448	-0.21067	0.20676	-0.076985	0.010212	0.16575	0.047877	-0.020033	0.073521	-0.17554	-0.009638	0.21723
26	0.5071	-13.758	0.2728	0.022453	0.28972	0.047546	0.11938	0.28158	0.13019	0.41338	-0.20447	-0.21068	0.20695	-0.076803	0.010257	0.16587	0.047859	-0.020344	0.07354	-0.17585	-0.0097044	0.21756
27	0.5072	-13.691	0.27276	0.022474	0.28979	0.047586	0.11962	0.2818	0.13022	0.41346	-0.20446	-0.21071	0.20714	-0.076624	0.010298	0.16599	0.047836	-0.020658	0.073561	-0.17617	-0.0097733	0.21789
28	0.50728	-13.623	0.27271	0.022491	0.28986	0.047625	0.11985	0.28202	0.13025	0.41353	-0.20446	-0.21073	0.20733	-0.076441	0.010333	0.1661	0.04781	-0.020976	0.073589	-0.17649	-0.009839	0.21823
29	0.50737	-13.555	0.27267	0.022509	0.28992	0.047672	0.12008	0.28224	0.13027	0.4136	-0.20445	-0.21073	0.20752	-0.076256	0.010365	0.16621	0.047782	-0.021301	0.073626	-0.1768	-0.0098959	0.21856
30	0.50744	-13.488	0.27264	0.022531	0.28998	0.047712	0.12032	0.28246	0.1303	0.41365	-0.20445	-0.21073	0.20771	-0.076074	0.010393	0.16632	0.047754	-0.021626	0.073655	-0.1771	-0.0099565	0.21888
31	0.50752	-13.42	0.27262	0.022543	0.29002	0.04774	0.12055	0.28267	0.13033	0.41369	-0.20445	-0.21072	0.20789	-0.075897	0.010412	0.16643	0.047732	-0.021941	0.073669	-0.17739	-0.010011	0.21918
32	0.50758	-13.352	0.27259	0.022545	0.29004	0.04777	0.12078	0.28287	0.13036	0.41372	-0.20444	-0.21072	0.20807	-0.075726	0.01044	0.16654	0.047699	-0.022238	0.073685	-0.17769	-0.010059	0.21947
33	0.50763	-13.284	0.27256	0.022539	0.29005	0.047788	0.12101	0.28307	0.13038	0.41373	-0.20444	-0.21072	0.20822	-0.075553	0.010468	0.16663	0.047651	-0.022516	0.073715	-0.178	-0.010131	0.21975
34	0.50766	-13.216	0.27253	0.022529	0.29006	0.047803	0.12124	0.28327	0.13039	0.41372	-0.20442	-0.21068	0.20837	-0.075361	0.010494	0.16672	0.047586	-0.022776	0.07371	-0.1783	-0.010218	0.22004
35	0.50768	-13.147	0.2725	0.022523	0.29007	0.047813	0.12145	0.28348	0.1304	0.4137	-0.20437	-0.21063	0.20852	-0.075139	0.010519	0.16681	0.047505	-0.023029	0.073707	-0.17859	-0.010275	0.22035
36	0.50769	-13.079	0.27248	0.022517	0.29008	0.047798	0.12165	0.28367	0.13043	0.41366	-0.2043	-0.21055	0.20867	-0.074904	0.01054	0.16692	0.047428	-0.02329	0.073719	-0.17885	-0.01031	0.22065
37	0.50767	-13.011	0.27247	0.022511	0.29008	0.047748	0.12181	0.28387	0.13049	0.41361	-0.20424	-0.21047	0.20882	-0.074656	0.010563	0.16703	0.047352	-0.023555	0.073736	-0.17911	-0.010336	0.22096
38	0.50763	-12.942	0.27244	0.022507	0.29005	0.047719	0.12197	0.28409	0.13054	0.41357	-0.20413	-0.21041	0.20895	-0.074425	0.010584	0.16713	0.047262	-0.023861	0.07372	-0.17938	-0.010326	0.22124
39	0.50757	-12.874	0.2724	0.022533	0.28999	0.047682	0.12215	0.2843	0.1306	0.41354	-0.20398	-0.21037	0.20908	-0.074203	0.010596	0.16719	0.047149	-0.024183	0.073679	-0.17964	-0.010289	0.22153
40	0.50748	-12.805	0.27232	0.022553	0.28993	0.04759	0.12238	0.2845	0.13068	0.41347	-0.20378	-0.21033	0.20922	-0.073964	0.010607	0.16729	0.046985	-0.024536	0.073606	-0.17985	-0.010198	0.22178
41	0.50737	-12.736	0.2722	0.022578	0.28989	0.047492	0.12266	0.28471	0.13079	0.41339	-0.20352	-0.21028	0.20933	-0.073727	0.010602	0.16734	0.046826	-0.024838	0.073478	-0.18003	-0.010071	0.22201
42	0.50722	-12.667	0.272	0.022583	0.28987	0.047398	0.12292	0.28486	0.13087	0.41327	-0.20328	-0.21018	0.20941	-0.073459	0.010566	0.16736	0.046707	-0.025091	0.073363	-0.18019	-0.0099575	0.22222
43	0.50703	-12.598	0.27179	0.022611	0.28984	0.047409	0.12322	0.28496	0.13091	0.41311	-0.20307	-0.21002	0.20941	-0.073134	0.010525	0.16735	0.046566	-0.025424	0.073345	-0.18035	-0.0098107	0.22238
44	0.50679	-12.528	0.2716	0.022634	0.28974	0.047476	0.12359	0.28504	0.13089	0.41291	-0.20301	-0.20981	0.20935	-0.072741	0.010455	0.16726	0.046435	-0.025809	0.07335	-0.18042	-0.0096608	0.22249
45	0.50649	-12.459	0.27142	0.022576	0.28963	0.047582	0.1239	0.28506	0.13083	0.41266	-0.20287	-0.20957	0.20922	-0.072366	0.010435	0.16718	0.046283	-0.026152	0.073374	-0.18046	-0.0095234	0.22254
46	0.5061	-12.389	0.27127	0.022497	0.28943	0.047727	0.12403	0.28501	0.13084	0.4124	-0.20265	-0.20936	0.20899	-0.071957	0.010464	0.1671	0.046208	-0.026413	0.073414	-0.18054	-0.0093519	0.22256
47	0.50556	-12.319	0.27107	0.022457	0.28912	0.047846	0.12408	0.28484	0.13081	0.41207	-0.20229	-0.20908	0.20866	-0.071608	0.010472	0.16697	0.046189	-0.026701	0.073479	-0.18064	-0.009154	0.22257
48	0.50485	-12.249	0.27077	0.022489	0.28873	0.047937	0.12398	0.28456	0.13071	0.41164	-0.20184	-0.20858	0.20828	-0.071194	0.010493	0.16689	0.046095	-0.027053	0.073554	-0.18079	-0.0089505	0.22251
49	0.50397	-12.179	0.27041	0.02258	0.28834	0.048004	0.12373	0.28416	0.13059	0.41112	-0.2014	-0.20801	0.20792	-0.070629	0.010605	0.16669	0.046037	-0.027375	0.073548	-0.18084	-0.0087784	0.22253
50	0.50284	-12.108	0.26996	0.022726	0.28794	0.048042	0.12342	0.28363	0.13037	0.41053	-0.20107	-0.2075	0.20752	-0.069906	0.010683	0.1664	0.04596	-0.027706	0.073589	-0.18081	-0.0086022	0.22246
51	0.50139	-12.037	0.26945	0.022794	0.28741	0.047993	0.12302	0.28295	0.13001	0.40972	-0.20065	-0.20669	0.20703	-0.069182	0.010788	0.16604	0.045902	-0.028114	0.073591	-0.18062	-0.0084595	0.22221
52	0.49955	-11.965	0.26874	0.02295	0.28666	0.047631	0.12252	0.28207	0.12969	0.4085	-0.19998	-0.20591	0.20636	-0.068453	0.010763	0.16546	0.045769	-0.028534	0.073769	-0.18027	-0.0079919	0.22163
53	0.49721	-11.893	0.26772	0.023112	0.2856	0.047219	0.12199	0.28094	0.12931	0.40679	-0.19917	-0.2048	0.2056	-0.067681	0.010647	0.16475	0.045725	-0.028912	0.073926	-0.17951	-0.0075483	0.22084
54	0.49428	-11.82	0.26652	0.023345	0.28432	0.046976	0.12133	0.27959	0.12879	0.40466	-0.19801	-0.20332	0.20469	-0.066706	0.010641	0.16386	0.045496	-0.029288	0.073804	-0.17846	-0.0072556	0.21966
55	0.4906	-11.746	0.26482	0.023453	0.28284	0.046687	0.12044	0.27799	0.12794	0.40218	-0.19626	-0.20157	0.20366	-0.065737	0.010616	0.16292	0.045094	-0.029812	0.073496	-0.17709	-0.007051	0.21808
56	0.48598	-11.672	0.26249	0.023168	0.28081	0.046559	0.11929	0.27591	0.1268	0.3992	-0.19421	-0.1994	0.20232	-0.064465	0.010352	0.1618	0.04459	-0.030506	0.073239	-0.17558	-0.0068384	0.21611
57	0.48024	-11.597	0.25961	0.022849	0.27807	0.046205	0.11787	0.27319	0.12536	0.39549	-0.19173	-0.19667	0.20047	-0.062641	0.010193	0.16028	0.04423	-0.031403	0.072865	-0.17353	-0.006397	0.21379
58	0.47313	-11.52	0.25604	0.022453	0.27462	0.045324	0.11641	0.26962	0.12367	0.39097	-0.18875	-0.19313	0.19802	-0.060755	0.010162	0.15829	0.043643	-0.032166	0.072152	-0.17133	-0.0057809	0.21099
59	0.46431	-11.443	0.25177	0.021655	0.27037	0.044367	0.11488	0.2652	0.12147	0.38545	-0.18463	-0.18852	0.19513	-0.05841	0.010116	0.15565	0.042789	-0.03288	0.071098	-0.16832	-0.0052138	0.20769
60	0.45341	-11.364	0.2465	0.020436	0.26515	0.043311	0.11251	0.25996	0.11851	0.37868	-0.17942	-0.18239	0.19145	-0.055809	0.010504	0.1526	0.04193	-0.033508	0.070162	-0.16491	-0.0045009	0.20363
61	0.44004	-11.283	0.24021	0.019274	0.2587	0.042484	0.10935	0.25362	0.11479	0.3704	-0.1722	-0.1746	0.18664	-0.053421	0.010833	0.14881	0.041162	-0.034158	0.069171	-0.16058	-0.0042613	0.19843
62	0.4237	-11.201	0.23259	0.018268	0.25087	0.041338	0.10586	0.24576	0.11008	0.36041	-0.16298	-0.16492	0.181	-0.0502	0.011203	0.14403	0.040208	-0.034357	0.067272	-0.15462	-0.0039776	0.19211
63	0.40392	-11.117	0.22293	0.017345	0.24118	0.040571	0.1015	0.23615	0.10464	0.34807	-0.15143	-0.15325	0.17419	-0.045865	0.011502	0.13816	0.038451	-0.034561	0.064563	-0.14732	-0.0034046	0.1843
64	0.38031	-11.031	0.21108	0.01624	0.22944	0.039258	0.096085	0.22459	0.09813	0.333	-0.13772	-0.13984	0.16571	-0.041283	0.011531	0.13078	0.035836	-0.034858	0.060927	-0.13899	-0.0022884	0.17496
65	0.35232	-10.943	0.19676	0.014204	0.21575	0.037441	0.089636	0.21082	0.090246	0.31504	-0.12179	-0.1239	0.15597	-0.035864	0.010631	0.12195	0.033564	-0.034529	0.056424	-0.12885	-0.00082789	0.16403
66	0.31945	-10.852	0.17989	0.012398	0.19954	0.035906	0.081935	0.19443	0.080673	0.29387	-0.10343	-0.10545	0.14448	-0.029835	0.010032	0.11173	0.030721	-0.032848	0.051801	-0.11748	0.0010461	0.15107
67	0.28053	-10.758	0.16022	0.010683	0.18037	0.034093	0.073001	0.17486	0.069223	0.26895	-0.082517	-0.085782	0.13148	-0.02365	0.0094304	0.10004	0.026758	-0.031278	0.047449	-0.10464	0.0032302	0.13602
68	0.22959	-10.662	0.1372	0.0087687	0.15817	0.031708	0.061964	0.15197	0.056282	0.23987	-0.05861	-0.064366	0.11569	-0.015959	0.0090042	0.086335	0.02284	-0.030239	0.042628	-0.089745	0.0052387	0.11852
69	0.16281	-10.537	0.084329	-0.019215	0.10692	0.0045443	0.023791	0.099443	0.01587	0.1803	-0.029698	-0.039777	0.071296	-0.032339	-0.016867	0.044702	-0.0074101	-0.02886	0.011792	-0.073582	0.0058177	0.072301
70	0.12979	-10.381	0.029729	-0.043645	0.051256	-0.017258	-0.012922	0.046228	-0.023671	0.08906	0.00020858	-0.011918	0.023478	-0.044848	-0.042523	-0.025562	-0.036667	-0.027022	-0.017218	-0.058419	0.0026989	-0.0034714
71	0.16535	-10.196	-0.021414	-0.059918	-0.0039561	-0.031699	-0.043002	-0.0029773	-0.05908	-0.006197	0.030179	0.013435	-0.021831	-0.054217	-0.066311	-0.093796	-0.063831	-0.023278	-0.041172	-0.045715	-0.003525	-0.078283
72	0.2234	-9.9873	-0.06254	-0.065748	-0.054435	-0.038752	-0.061343	-0.04281	-0.087692	-0.096515	0.061014	0.034714	-0.061983	-0.060752	-0.085236	-0.1522	-0.083035	-0.015927	-0.059762	-0.036654	-0.0066428	-0.14452
73	0.2665	-9.7623	-0.08771	-0.059981	-0.095971	-0.032342	-0.067163	-0.068455	-0.10485	-0.17341	0.088702	0.052406	-0.093301	-0.060436	-0.097018	-0.19327	-0.09382	-0.008594	-0.069403	-0.029714	-0.0060295	-0.19347
74	0.28089	-9.5328	-0.093264	-0.043425	-0.12125	-0.015568	-0.055429	-0.077374	-0.10557	-0.22558	0.10735	0.063552	-0.11035	-0.05056	-0.096574	-0.20818	-0.088047	-0.00020349	-0.064269	-0.023763	-0.002964	-0.21798
75	0.26926	-9.3124	-0.075698	-0.01371	-0.12251	0.018929	-0.024511	-0.065142	-0.086825	-0.24186	0.11133	0.063646	-0.10427	-0.03258	-0.081288	-0.18978	-0.068154	0.011227	-0.044094	-0.026931	0.0026024	-0.21056
76	0.25458	-9.1176	-0.027947	0.028164	-0.094339	0.068378	0.028062	-0.026232	-0.045508	-0.21619	0.14093	0.084689	-0.070633	-0.0048172	-0.051049	-0.13678	-0.034261	0.017153	-0.0088353	-0.024761	0.0053934	-0.16749
77	0.27768	-8.9659	0.052899	0.080941	-0.032306	0.13104	0.10436	0.042651	0.020745	-0.14107	0.23027	0.16612	-0.0092757	0.034733	-0.0045426	-0.045386	0.017178	0.019509	0.041297	0.036326	0.01248	-0.082389
78	0.35518	-8.8111	0.1007	0.084598	-0.0033733	0.14333	0.13603	0.083046	0.048531	-0.072238	0.32834	0.25757	0.014592	0.063957	-0.0061749	0.02156	0.023542	0.028848	0.043642	0.10654	0.026902	-0.013336
79	0.47871	-8.6473	0.09141	0.076346	-0.029431	0.13008	0.099523	0.068724	0.012293	-0.035278	0.42866	0.35211	-0.021942	0.099358	-0.011592	0.040184	-0.0097697	0.041998	0.023878	0.17694	0.046019	0.014139
80	0.63521	-8.4739	0.0080347	0.070624	-0.12358	0.11604	0.039593	-0.016629	-0.0577	-0.046075	0.52529	0.44453	-0.11216	0.13892	-0.017313	-0.0078114	-0.045302	0.052662	0.0053192	0.24198	0.066731	-0.021612
81	0.81235	-8.2919	-0.13568	0.064382	-0.25209	0.10183	-0.018934	-0.16144	-0.12881	-0.12086	0.61711	0.53477	-0.20547	0.17919	-0.019994	-0.082651	-0.079088	0.061339	-0.011666	0.30084	0.08736	-0.13037
82	0.99952	-8.1016	-0.27865	0.053421	-0.38022	0.088753	-0.072739	-0.30906	-0.19923	-0.2712	0.7031	0.62229	-0.29827	0.22165	-0.017586	-0.15451	-0.11593	0.071707	-0.028515	0.35623	0.10689	-0.23729
83	1.1871	-7.9029	-0.4186	0.040337	-0.50399	0.07671	-0.12122	-0.45555	-0.26887	-0.42807	0.78376	0.70521	-0.38974	0.26391	-0.014451	-0.22497	-0.15234	0.085428	-0.045622	0.41211	0.12772	-0.34388
84	1.3703	-7.6959	-0.55467	0.02617	-0.62212	0.065678	-0.16826	-0.59492	-0.33871	-0.58847	0.85956	0.78333	-0.48059	0.30021	-0.0082904	-0.29183	-0.18536	0.10056	-0.063092	0.47211	0.15024	-0.44994
85	1.5454	-7.4808	-0.68497	0.0075064	-0.73251	0.058081	-0.21322	-0.72712	-0.40849	-0.75062	0.92787	0.85944	-0.57178	0.33516	0.0019542	-0.35514	-0.2152	0.10966	-0.083038	0.5331	0.1735	-0.55509
86	1.7105	-7.2579	-0.80717	-0.016507	-0.8335	0.054815	-0.25514	-0.8522	-0.47741	-0.9128	0.98689	0.93233	-0.66163	0.37443	0.0087549	-0.41826	-0.24214	0.11311	-0.10585	0.59338	0.19585	-0.65719
87	1.8638	-7.0277	-0.92297	-0.046408	-0.92562	0.0529	-0.29239	-0.97022	-0.54857	-1.0732	1.0369	0.99501	-0.74747	0.41849	0.010493	-0.47913	-0.26769	0.11179	-0.12831	0.65173	0.21484	-0.75442
88	2.0036	-6.7906	-1.0339	-0.080161	-1.0101	0.051952	-0.32453	-1.0804	-0.62396	-1.23	1.0784	1.0463	-0.82434	0.46764	0.012125	-0.53539	-0.29508	0.10834	-0.14997	0.70743	0.23061	-0.84455
89	2.128	-6.5473	-1.1427	-0.10959	-1.0884	0.056933	-0.35483	-1.1815	-0.69495	-1.3816	1.1109	1.0877	-0.89261	0.51781	0.014027	-0.58416	-0.32827	0.10712	-0.16905	0.75689	0.244	-0.92549
90	2.2351	-6.2992	-1.2467	-0.13354	-1.1567	0.07044	-0.38332	-1.2748	-0.7556	-1.5252	1.1317	1.1222	-0.95164	0.56015	0.01387	-0.62156	-0.36271	0.10903	-0.18532	0.7967	0.2569	-0.99399
91	2.3249	-6.0472	-1.3406	-0.15608	-1.2119	0.089478	-0.40849	-1.3603	-0.80798	-1.6585	1.1406	1.1514	-1.0026	0.59636	0.012217	-0.64773	-0.39125	0.11189	-0.20992	0.82889	0.27499	-1.0503
92	2.4055	-5.7922	-1.4272	-0.17797	-1.2563	0.10955	-0.43056	-1.4359	-0.85415	-1.7809	1.1384	1.1749	-1.0484	0.62671	0.0097113	-0.66477	-0.41466	0.11561	-0.24524	0.85709	0.2985	-1.0955
93	2.5132	-5.4604	-1.5922	-0.27296	-1.3659	0.055493	-0.52454	-1.5746	-0.96924	-1.9483	1.0531	1.1893	-1.1644	0.5769	-0.067125	-0.74867	-0.51527	0.11964	-0.36042	0.87846	0.31858	-1.2029
94	2.6116	-5.0754	-1.7218	-0.34676	-1.4427	0.018331	-0.59223	-1.6734	-1.0522	-2.1273	0.97521	1.1926	-1.2497	0.54319	-0.1199	-0.87313	-0.59123	0.12363	-0.45045	0.8909	0.33196	-1.3384
95	2.6631	-4.6649	-1.8027	-0.3936	-1.4795	-5.764e-05	-0.62889	-1.7223	-1.096	-2.2347	0.90941	1.184	-1.2961	0.52682	-0.14558	-0.94928	-0.63588	0.12725	-0.50795	0.89242	0.33744	-1.4185
96	2.6534	-4.2588	-1.8276	-0.4102	-1.4736	0.0013236	-0.63141	-1.7158	-1.0969	-2.2604	0.85987	1.1642	-1.2961	0.52786	-0.14293	-0.97056	-0.64478	0.13025	-0.52849	0.88053	0.33471	-1.4396
97	2.5807	-3.8864	-1.7947	-0.39582	-1.4284	0.022236	-0.59829	-1.6533	-1.0551	-2.206	0.8297	1.1354	-1.2493	0.54602	-0.11242	-0.93519	-0.61755	0.13249	-0.51091	0.85663	0.32377	-1.4004
98	2.4551	-3.5742	-1.7071	-0.35221	-1.3473	0.061155	-0.5327	-1.5403	-0.97429	-2.0776	0.82094	1.0999	-1.1603	0.58006	-0.056554	-0.84665	-0.55683	0.13374	-0.45725	0.82356	0.30588	-1.3035
99	2.3284	-3.3222	-1.5938	-0.30501	-1.2581	0.093771	-0.46212	-1.4088	-0.88256	-1.9071	0.81195	1.1007	-1.0598	0.6061	-0.00076375	-0.73424	-0.48959	0.13998	-0.39405	0.83019	0.31951	-1.1756
100	2.2527	-3.0736	-1.5373	-0.30296	-1.2398	0.09738	-0.46325	-1.3457	-0.86084	-1.779	0.79679	1.0978	-1.0301	0.60515	-0.0092101	-0.68031	-0.49496	0.14606	-0.40037	0.82885	0.32737	-1.1013
101	2.2078	-2.8291	-1.5582	-0.30051	-1.2367	0.097016	-0.45966	-1.307	-0.87795	-1.7185	0.77895	1.0913	-1.01	0.59922	-0.014532	-0.64151	-0.52059	0.15186	-0.41583	0.82065	0.33022	-1.0585
102	2.1659	-2.5891	-1.628	-0.29862	-1.2255	0.093247	-0.45344	-1.2647	-0.88761	-1.6758	0.75629	1.0785	-0.98298	0.58921	-0.017153	-0.59891	-0.54235	0.15718	-0.42813	0.8048	0.32872	-1.0066
103	2.1174	-2.3561	-1.677	-0.29614	-1.2051	0.08606	-0.44445	-1.2173	-0.88849	-1.6205	0.731	1.062	-0.94782	0.57631	-0.016675	-0.55118	-0.55846	0.16005	-0.43553	0.78351	0.32235	-0.94473
104	2.0634	-2.1313	-1.7058	-0.29401	-1.1759	0.076752	-0.43365	-1.1656	-0.88241	-1.5531	0.70459	1.0434	-0.90647	0.56216	-0.014447	-0.50165	-0.5708	0.16041	-0.43955	0.76096	0.31318	-0.87707
105	2.0051	-1.915	-1.7181	-0.29212	-1.1421	0.066724	-0.42128	-1.1127	-0.87129	-1.4779	0.67711	1.0227	-0.86682	0.54692	-0.010783	-0.45085	-0.58043	0.15864	-0.44161	0.73728	0.30272	-0.80619
106	1.9432	-1.7071	-1.7179	-0.29035	-1.1048	0.056376	-0.40753	-1.0576	-0.85476	-1.3974	0.64862	1.0001	-0.82856	0.53074	-0.0059681	-0.39925	-0.58776	0.15505	-0.44194	0.71259	0.29177	-0.73289
107	1.8785	-1.5076	-1.7066	-0.28865	-1.0655	0.045786	-0.3926	-1.0007	-0.83353	-1.3125	0.61922	0.97573	-0.79145	0.51375	-0.00025829	-0.34731	-0.59309	0.14995	-0.44071	0.68698	0.28036	-0.65791
108	1.8115	-1.3166	-1.6854	-0.28693	-1.0244	0.035024	-0.37669	-0.94242	-0.80825	-1.2244	0.589	0.94969	-0.75528	0.49608	0.0061176	-0.29588	-0.59654	0.14358	-0.43811	0.66058	0.26854	-0.58191
109	1.7428	-1.1339	-1.6556	-0.28513	-0.98198	0.024159	-0.35996	-0.8831	-0.77954	-1.1337	0.55806	0.92215	-0.71989	0.47786	0.012653	-0.24545	-0.59822	0.13618	-0.43429	0.63348	0.25634	-0.50551
110	1.6731	-0.95955	-1.6183	-0.28322	-0.93833	0.013251	-0.34256	-0.82311	-0.74797	-1.0415	0.52651	0.89324	-0.68515	0.4592	0.018143	-0.19616	-0.59827	0.12795	-0.42928	0.6058	0.24382	-0.42925
111	1.603	-0.7934	-1.5743	-0.28114	-0.89374	0.0023573	-0.32465	-0.76281	-0.71406	-0.94833	0.49445	0.8631	-0.65095	0.44019	0.022755	-0.14813	-0.5968	0.11906	-0.42322	0.57763	0.23102	-0.35363
112	1.5332	-0.63537	-1.5248	-0.27889	-0.84843	-0.0084712	-0.30645	-0.70248	-0.67831	-0.85493	0.46199	0.83187	-0.6172	0.42094	0.026635	-0.10146	-0.59392	0.10968	-0.41624	0.54909	0.21798	-0.27906
113	1.4642	-0.48536	-1.4706	-0.27672	-0.8026	-0.019188	-0.28902	-0.64241	-0.64115	-0.76185	0.42924	0.79968	-0.58385	0.40153	0.02991	-0.056254	-0.58975	0.099944	-0.40849	0.52025	0.20475	-0.20594
114	1.3967	-0.34325	-1.4126	-0.27457	-0.75645	-0.029753	-0.27225	-0.58285	-0.60299	-0.66963	0.39629	0.76665	-0.55084	0.38204	0.032693	-0.012574	-0.58439	0.089969	-0.40009	0.49121	0.19138	-0.13459
115	1.3312	-0.20893	-1.3518	-0.27234	-0.71015	-0.040128	-0.25602	-0.52401	-0.5642	-0.5787	0.36324	0.7329	-0.51813	0.36254	0.035084	0.029519	-0.57794	0.079866	-0.39115	0.46205	0.1779	-0.065283
116	1.2684	-0.082277	-1.2906	-0.26996	-0.66384	-0.050282	-0.2402	-0.4661	-0.52512	-0.48947	0.33018	0.69854	-0.48568	0.34309	0.03717	0.06998	-0.57048	0.069727	-0.38177	0.43284	0.16434	0.0017417
117	1.2086	0.03685	-1.2295	-0.26735	-0.61767	-0.060188	-0.2247	-0.40929	-0.48603	-0.40226	0.29719	0.66366	-0.45346	0.32375	0.039027	0.10878	-0.56211	0.059633	-0.37202	0.40366	0.15075	0.06629
118	1.1524	0.14858	-1.1687	-0.26447	-0.57176	-0.069821	-0.20944	-0.35372	-0.4472	-0.31738	0.26435	0.62836	-0.42145	0.30457	0.040723	0.14588	-0.55289	0.049656	-0.362	0.37456	0.13714	0.1282
119	1.1003	0.25304	-1.1085	-0.26124	-0.52622	-0.079162	-0.19435	-0.29954	-0.40886	-0.23537	0.23173	0.59272	-0.38964	0.28559	0.042317	0.18129	-0.54291	0.039855	-0.35176	0.3456	0.12356	0.18736
120	1.0525	0.35037	-1.049	-0.25764	-0.48115	-0.088195	-0.17937	-0.24684	-0.37122	-0.15615	0.19939	0.5568	-0.35799	0.26686	0.04386	0.215	-0.53223	0.03028	-0.34136	0.31683	0.11002	0.24368
121	1.0096	0.44069	-0.99037	-0.25362	-0.43661	-0.096908	-0.16446	-0.19571	-0.33445	-0.079634	0.1674	0.52068	-0.3265	0.24839	0.045398	0.24702	-0.52092	0.020975	-0.33086	0.28829	0.096541	0.29708
122	0.97164	0.52416	-0.93272	-0.24914	-0.39269	-0.10529	-0.14957	-0.14624	-0.2987	-0.0058333	0.1358	0.48442	-0.29516	0.23022	0.046969	0.27735	-0.50902	0.011975	-0.32029	0.26003	0.083146	0.34753
123	0.93895	0.60089	-0.87618	-0.24419	-0.34944	-0.11333	-0.13465	-0.098483	-0.2641	0.064858	0.10464	0.44806	-0.26394	0.21238	0.048607	0.30602	-0.49659	0.0033082	-0.30971	0.23206	0.069846	0.39501
124	0.91162	0.67101	-0.82085	-0.23872	-0.30691	-0.12104	-0.1197	-0.052482	-0.23076	0.13238	0.073968	0.41164	-0.23285	0.19487	0.050341	0.33305	-0.48367	-0.0050029	-0.29913	0.20442	0.056656	0.43952
125	0.88963	0.73466	-0.76682	-0.23272	-0.26513	-0.12839	-0.10467	-0.0082746	-0.19878	0.1967	0.043809	0.37521	-0.20186	0.17772	0.052196	0.35848	-0.47031	-0.012941	-0.28859	0.17714	0.043584	0.48109
126	0.87288	0.79197	-0.71415	-0.22617	-0.22414	-0.13541	-0.08956	0.034117	-0.16822	0.25779	0.014198	0.3388	-0.17098	0.16093	0.054192	0.38233	-0.45655	-0.020496	-0.2781	0.15022	0.030637	0.51974
127	0.86116	0.84304	-0.6629	-0.21906	-0.18395	-0.14208	-0.074339	0.074676	-0.13915	0.31567	-0.014837	0.30241	-0.14017	0.14451	0.056349	0.40466	-0.44241	-0.027658	-0.26768	0.12369	0.017821	0.55552
128	0.85387	0.88801	-0.61314	-0.21136	-0.14457	-0.14842	-0.058999	0.1134	-0.11161	0.37034	-0.043275	0.26609	-0.10944	0.12847	0.058679	0.42549	-0.42794	-0.034426	-0.25735	0.097541	0.0051371	0.58848
129	0.85052	0.927	-0.5649	-0.20306	-0.10602	-0.15442	-0.043536	0.15027	-0.085644	0.42185	-0.071095	0.22982	-0.078769	0.1128	0.06119	0.44487	-0.41315	-0.0408	-0.24712	0.071794	-0.0074133	0.61868
130	0.84958	0.96012	-0.51823	-0.19415	-0.068286	-0.1601	-0.028344	0.18531	-0.061281	0.47022	-0.09828	0.19362	-0.04814	0.097503	0.063416	0.46285	-0.39808	-0.046784	-0.23698	0.046445	-0.019833	0.64619
131	0.84806	0.98747	-0.47315	-0.18462	-0.031366	-0.16547	-0.013979	0.21852	-0.038543	0.51551	-0.12482	0.15748	-0.017537	0.082579	0.064755	0.47947	-0.38273	-0.052384	-0.22695	0.021492	-0.032125	0.67107
132	0.84392	1.0092	-0.42971	-0.17467	0.0047556	-0.17052	-0.00043993	0.2499	-0.01745	0.55776	-0.15069	0.16125	0.013063	0.068021	0.065224	0.49457	-0.36713	-0.05761	-0.21701	0.03451	-0.044298	0.69341
133	0.83401	1.0254	-0.38793	-0.16436	0.040101	-0.17528	0.012271	0.27947	0.001982	0.59704	-0.1759	0.19327	0.043687	0.053819	0.064837	0.50786	-0.3513	-0.062474	-0.20717	0.073381	-0.05636	0.71326
134	0.8175	1.0361	-0.34784	-0.15366	0.074699	-0.17976	0.024151	0.30722	0.019735	0.6334	-0.20043	0.24058	0.074369	0.039963	0.063605	0.51939	-0.33522	-0.066992	-0.19741	0.1248	-0.068326	0.7307
135	0.79682	1.0415	-0.30949	-0.14253	0.10859	-0.18396	0.035194	0.33317	0.035788	0.66688	-0.22428	0.28982	0.10515	0.02644	0.061534	0.5292	-0.31892	-0.0368	-0.18773	0.17521	-0.045271	0.74579
136	0.77639	1.0734	-0.30472	-0.16273	0.11001	-0.18667	0.013593	0.3255	0.018313	0.66573	-0.27923	0.29634	0.10429	0.01488	0.026822	0.50556	-0.33418	-0.016433	-0.20989	0.17998	-0.031228	0.72678
137	0.76268	1.1193	-0.31366	-0.19587	0.098009	-0.18761	-0.022028	0.30344	-0.013695	0.64926	-0.32016	0.26131	0.090839	0.0060742	0.005664	0.46689	-0.33939	-0.0068364	-0.24535	0.14044	-0.026704	0.69235
138	0.76159	1.1659	-0.31822	-0.21007	0.09031	-0.18664	-0.054234	0.28472	-0.042614	0.63524	-0.34435	0.18867	0.082589	0.00059657	-0.00097549	0.43053	-0.33446	-0.008213	-0.2591	0.060826	-0.031527	0.65991
139	0.7788	1.2001	-0.30333	-0.20493	0.094011	-0.18377	-0.068058	0.28434	-0.053498	0.63805	-0.35031	0.089301	0.088275	-0.0012249	0.0068708	0.4114	-0.32002	-0.02003	-0.25075	-0.037596	-0.04489	0.64441
140	0.81451	1.2099	-0.2624	-0.18136	0.11538	-0.17913	-0.052355	0.30875	-0.035464	0.65806	-0.33783	0.011037	0.11171	0.00067683	0.028209	0.42077	-0.29731	-0.041081	-0.22146	-0.11075	-0.065508	0.65503
141	0.8604	1.185	-0.19389	-0.13514	0.16473	-0.173	-0.0036311	0.36092	0.024973	0.70559	-0.30799	-0.035893	0.16318	0.0061143	0.061185	0.46112	-0.25313	-0.060455	-0.1737	-0.14243	-0.091667	0.69356
142	0.91148	1.1554	-0.11813	-0.090108	0.21232	-0.1884	0.043558	0.41114	0.084613	0.73075	-0.30053	-0.081272	0.21297	-0.022893	0.065674	0.49993	-0.20974	-0.078427	-0.13803	-0.17084	-0.12371	0.71113
143	0.96587	1.1211	-0.04926	-0.046254	0.25819	-0.2029	0.085684	0.46857	0.13063	0.72802	-0.32351	-0.12514	0.2611	-0.060777	0.03368	0.54481	-0.1665	-0.09516	-0.10283	-0.19569	-0.15233	0.70247
144	1.0233	1.0822	-0.0003792	-0.0035449	0.31153	-0.21561	0.13834	0.52017	0.15167	0.72455	-0.36615	-0.16753	0.31684	-0.090249	-0.0060918	0.58884	-0.12523	-0.11004	-0.067668	-0.21145	-0.1743	0.69693
145	1.0517	1.0388	0.017248	0.018764	0.35983	-0.21348	0.1891	0.56366	0.15494	0.72037	-0.37384	-0.17401	0.36757	-0.091868	-0.0085632	0.63198	-0.11024	-0.10689	-0.059654	-0.21186	-0.17316	0.70154
146	1.0702	0.99418	0.032143	0.015738	0.39887	-0.20894	0.22293	0.60555	0.15868	0.71226	-0.37974	-0.1786	0.39826	-0.095145	-0.0022545	0.67096	-0.10871	-0.091649	-0.059471	-0.21514	-0.15627	0.71052
147	1.0796	0.95527	0.048634	0.0025575	0.42889	-0.20474	0.22252	0.63814	0.16303	0.69635	-0.39524	-0.16753	0.39796	-0.098332	0.0029435	0.69889	-0.11589	-0.078566	-0.064186	-0.20232	-0.14262	0.71491
148	1.08	0.91981	0.065775	-0.0084203	0.45161	-0.20081	0.21499	0.66317	0.16761	0.68275	-0.40927	-0.15276	0.39832	-0.10131	0.0071845	0.71814	-0.12009	-0.067305	-0.067127	-0.18279	-0.13158	0.71545
149	1.0747	0.88595	0.082902	-0.017178	0.4685	-0.19708	0.2093	0.68214	0.17215	0.67079	-0.42163	-0.14171	0.399	-0.10399	0.010627	0.73061	-0.12195	-0.057538	-0.068651	-0.16769	-0.12259	0.71285
150	1.0672	0.85225	0.099584	-0.024121	0.48079	-0.1935	0.20501	0.69629	0.17646	0.65995	-0.43237	-0.13343	0.39977	-0.10635	0.013417	0.73783	-0.12205	-0.048968	-0.069075	-0.15592	-0.11516	0.70769
151	1.0588	0.81761	0.11556	-0.029612	0.48942	-0.18999	0.20173	0.70658	0.18042	0.64979	-0.44155	-0.12717	0.40046	-0.10836	0.015684	0.74099	-0.12085	-0.041344	-0.068666	-0.14664	-0.10892	0.70047
152	1.0501	0.78116	0.13069	-0.033963	0.49515	-0.18652	0.19917	0.71379	0.18399	0.63998	-0.44931	-0.12233	0.40093	-0.11004	0.017535	0.74101	-0.11874	-0.034457	-0.067639	-0.13919	-0.10355	0.6916
153	1.0408	0.7423	0.1449	-0.037427	0.49857	-0.18308	0.19709	0.71852	0.18711	0.63029	-0.45576	-0.11847	0.40112	-0.11139	0.019056	0.73861	-0.116	-0.028149	-0.066166	-0.13306	-0.09881	0.6814
154	1.0311	0.70056	0.15817	-0.04021	0.50011	-0.17963	0.19532	0.72123	0.1898	0.62055	-0.46103	-0.11526	0.40097	-0.11243	0.020318	0.73432	-0.11284	-0.022315	-0.064375	-0.12787	-0.094529	0.6701
155	1.0209	0.6556	0.17051	-0.042473	0.50014	-0.17617	0.19374	0.7223	0.19204	0.61061	-0.46525	-0.11242	0.40046	-0.11318	0.021377	0.72856	-0.10943	-0.016852	-0.062369	-0.12333	-0.090566	0.65791
156	1.0101	0.60719	0.18194	-0.044345	0.49891	-0.17268	0.19224	0.722	0.19385	0.60041	-0.4685	-0.10978	0.39957	-0.11365	0.022275	0.72163	-0.1059	-0.01168	-0.060221	-0.11922	-0.086819	0.64499
157	0.99897	0.55516	0.1925	-0.045922	0.49662	-0.16917	0.19077	0.72054	0.19525	0.58988	-0.4709	-0.1072	0.39829	-0.11387	0.023049	0.71379	-0.10232	-0.0067356	-0.057987	-0.11538	-0.083211	0.63145
158	0.9873	0.49939	0.20221	-0.047282	0.49344	-0.16562	0.18926	0.71809	0.19625	0.57899	-0.4725	-0.10455	0.39662	-0.11385	0.023724	0.70521	-0.098767	-0.0019697	-0.055711	-0.1117	-0.079686	0.61739
159	0.97517	0.43983	0.21112	-0.048482	0.48948	-0.16204	0.18769	0.71477	0.19686	0.56771	-0.47339	-0.10178	0.39456	-0.1136	0.024324	0.69604	-0.095283	0.0026556	-0.053422	-0.10808	-0.076202	0.60288
160	0.96259	0.37643	0.21924	-0.049569	0.48485	-0.15844	0.18602	0.71068	0.19711	0.55602	-0.4736	-0.098817	0.39212	-0.11315	0.024865	0.68639	-0.091904	0.0071697	-0.051145	-0.10446	-0.072729	0.58799
161	0.94959	0.30916	0.22662	-0.050576	0.4796	-0.1548	0.18424	0.7059	0.197	0.54392	-0.47321	-0.095619	0.3893	-0.11249	0.025361	0.67635	-0.088654	0.011596	-0.048894	-0.1008	-0.069246	0.57276
162	0.93618	0.23802	0.23329	-0.051533	0.4738	-0.15114	0.18234	0.70048	0.19656	0.5314	-0.47223	-0.092156	0.3861	-0.11165	0.025825	0.66598	-0.085551	0.015951	-0.046684	-0.097057	-0.065737	0.55724
163	0.92239	0.16303	0.23926	-0.052459	0.46749	-0.14745	0.18031	0.69448	0.1958	0.51846	-0.47072	-0.088404	0.38253	-0.11064	0.026264	0.65535	-0.082607	0.020251	-0.044522	-0.093208	-0.062192	0.54146
164	0.90823	0.084202	0.24456	-0.053372	0.4607	-0.14374	0.17814	0.68794	0.19472	0.50511	-0.46869	-0.084347	0.3786	-0.10946	0.026689	0.6445	-0.079831	0.024505	-0.042415	-0.089236	-0.058604	0.52545
165	0.89373	0.0015601	0.24921	-0.054284	0.45347	-0.14002	0.17583	0.68089	0.19335	0.49136	-0.46618	-0.079974	0.37431	-0.10812	0.027104	0.63346	-0.077231	0.028724	-0.040367	-0.085131	-0.054969	0.50922
166	0.87891	-0.084866	0.25324	-0.055206	0.44583	-0.13628	0.17338	0.67335	0.19169	0.4772	-0.46321	-0.075278	0.36967	-0.10663	0.027516	0.62226	-0.074809	0.032913	-0.038382	-0.080884	-0.051283	0.49282
167	0.86378	-0.17504	0.25666	-0.056145	0.43779	-0.13253	0.17079	0.66535	0.18976	0.46265	-0.45979	-0.070254	0.36468	-0.105	0.02793	0.61094	-0.072569	0.037079	-0.036462	-0.076493	-0.047547	0.47624
168	0.84837	-0.26894	0.2595	-0.057108	0.42938	-0.12878	0.16805	0.65692	0.18755	0.44771	-0.45594	-0.064896	0.35935	-0.10324	0.028351	0.5995	-0.070512	0.041227	-0.034607	-0.071954	-0.043761	0.45951
169	0.83269	-0.36651	0.26176	-0.058101	0.42062	-0.12502	0.16517	0.64806	0.1851	0.43239	-0.45168	-0.059204	0.35368	-0.10134	0.028781	0.58797	-0.06864	0.04536	-0.032818	-0.067267	-0.039926	0.44265
170	0.81677	-0.46772	0.26346	-0.059128	0.41151	-0.12127	0.16216	0.63879	0.18239	0.4167	-0.44702	-0.053176	0.34767	-0.09933	0.029226	0.57636	-0.066952	0.049482	-0.031095	-0.062435	-0.036044	0.42566
171	0.80061	-0.57254	0.26462	-0.060191	0.40208	-0.11752	0.159	0.62912	0.17944	0.40065	-0.44197	-0.046813	0.34134	-0.097198	0.029687	0.56469	-0.065449	0.053595	-0.029438	-0.057459	-0.032116	0.40857
172	0.78425	-0.68092	0.26525	-0.061295	0.39233	-0.11378	0.15571	0.61907	0.17625	0.38424	-0.43655	-0.040116	0.33468	-0.094956	0.030169	0.55297	-0.06413	0.057701	-0.027848	-0.052341	-0.028145	0.39137
173	0.7677	-0.79283	0.26536	-0.062441	0.38228	-0.11005	0.15229	0.60865	0.17285	0.36748	-0.43076	-0.033085	0.3277	-0.092608	0.030673	0.54122	-0.062995	0.061804	-0.026322	-0.047086	-0.024134	0.37409
174	0.75098	-0.90823	0.26497	-0.063632	0.37193	-0.10634	0.14873	0.59786	0.16922	0.35039	-0.42461	-0.025724	0.3204	-0.090159	0.031203	0.52943	-0.062042	0.065903	-0.024861	-0.041696	-0.020085	0.35672
175	0.73412	-1.0271	0.26409	-0.064869	0.3613	-0.10265	0.14505	0.58672	0.16538	0.33296	-0.41812	-0.018033	0.31279	-0.087614	0.03176	0.51762	-0.061272	0.070002	-0.023464	-0.036176	-0.016002	0.33929
176	0.71716	-1.1493	0.26273	-0.066153	0.35039	-0.098978	0.14124	0.57523	0.16134	0.3152	-0.41128	-0.010014	0.30487	-0.084977	0.032347	0.50579	-0.060682	0.074101	-0.02213	-0.030529	-0.011886	0.3218
177	0.70013	-1.275	0.2609	-0.067487	0.33921	-0.095303	0.1373	0.5634	0.1571	0.29713	-0.40411	-0.0016707	0.29664	-0.082253	0.032966	0.49397	-0.060272	0.078202	-0.020858	-0.024761	-0.0077411	0.30425
178	0.68307	-1.404	0.25861	-0.068871	0.32776	-0.091627	0.13324	0.55123	0.15266	0.27875	-0.39662	0.0069956	0.2881	-0.079444	0.033618	0.48214	-0.060042	0.082284	-0.019647	-0.018873	-0.0035695	0.28666
179	0.666	-1.5362	0.25587	-0.070305	0.31604	-0.087951	0.12906	0.53875	0.14804	0.26006	-0.38881	0.015982	0.27927	-0.076556	0.034306	0.47032	-0.059988	0.086331	-0.018497	-0.012872	0.00062599	0.26903
180	0.64899	-1.6718	0.25269	-0.071792	0.30406	-0.084277	0.12477	0.52594	0.14323	0.24107	-0.38069	0.025287	0.27014	-0.073592	0.035031	0.45852	-0.060112	0.090343	-0.017407	-0.0067605	0.0048428	0.25137
181	0.63208	-1.8106	0.24908	-0.073332	0.29182	-0.080607	0.12036	0.51283	0.13825	0.2218	-0.37226	0.034906	0.26071	-0.070554	0.035795	0.44674	-0.06041	0.094319	-0.016376	-0.00054264	0.0090784	0.23369
182	0.61531	-1.9526	0.24505	-0.074925	0.27932	-0.076942	0.11583	0.49941	0.1331	0.20223	-0.36354	0.044839	0.25099	-0.067448	0.036599	0.43498	-0.060883	0.098257	-0.015403	0.0057778	0.01333	0.21599
183	0.59876	-2.0977	0.24061	-0.076572	0.26658	-0.073284	0.11119	0.48569	0.12778	0.18239	-0.35452	0.055081	0.24099	-0.064269	0.037444	0.42325	-0.061529	0.10216	-0.014487	0.012197	0.017596	0.19828
184	0.58249	-2.246	0.23576	-0.078273	0.25359	-0.069633	0.10645	0.47168	0.12229	0.16228	-0.34521	0.065632	0.2307	-0.060977	0.038333	0.41156	-0.062347	0.10602	-0.013628	0.018711	0.021874	0.18056
185	0.56657	-2.3974	0.23052	-0.08003	0.24035	-0.065991	0.1016	0.45738	0.11665	0.14191	-0.33563	0.076487	0.22013	-0.057567	0.039266	0.39991	-0.063335	0.10984	-0.012824	0.025317	0.026161	0.16284
186	0.55107	-2.5519	0.22488	-0.081843	0.22688	-0.06236	0.09664	0.4428	0.11086	0.12129	-0.32576	0.087644	0.20928	-0.05404	0.040243	0.3883	-0.064493	0.11363	-0.012069	0.032012	0.030456	0.14513
187	0.5361	-2.7094	0.21887	-0.083712	0.21318	-0.05874	0.091581	0.42795	0.10492	0.10042	-0.31563	0.099102	0.19815	-0.050399	0.041267	0.37674	-0.065819	0.11737	-0.011361	0.038791	0.034766	0.12742
188	0.52175	-2.8699	0.21246	-0.085637	0.19926	-0.055133	0.086422	0.41282	0.098833	0.079305	-0.30523	0.11086	0.18675	-0.046644	0.042338	0.36523	-0.067312	0.12107	-0.0107	0.045652	0.039149	0.10973
189	0.50811	-3.0334	0.20559	-0.087619	0.1851	-0.05154	0.081163	0.39745	0.092606	0.057958	-0.29458	0.1229	0.17509	-0.042779	0.043457	0.35378	-0.068972	0.12473	-0.010086	0.052593	0.043611	0.09206
190	0.49531	-3.1999	0.19827	-0.089658	0.17073	-0.047961	0.075809	0.38184	0.086242	0.036381	-0.28367	0.13525	0.16316	-0.038804	0.044624	0.34239	-0.070796	0.12835	-0.0095176	0.059609	0.048151	0.074413
191	0.48347	-3.3693	0.19052	-0.091764	0.15614	-0.044399	0.07036	0.36601	0.079746	0.014579	-0.27252	0.14788	0.15096	-0.034721	0.045841	0.33106	-0.072783	0.13193	-0.0089947	0.066746	0.052768	0.056793
192	0.47272	-3.5415	0.18232	-0.093962	0.14134	-0.040852	0.064819	0.34995	0.07312	-0.0074418	-0.26116	0.16079	0.13851	-0.030533	0.047108	0.3198	-0.074933	0.13547	-0.0085169	0.074084	0.057462	0.039193
193	0.46318	-3.7167	0.1737	-0.096254	0.12634	-0.037324	0.059187	0.33368	0.066368	-0.029676	-0.24959	0.17399	0.12581	-0.02624	0.048425	0.30861	-0.077243	0.13897	-0.0080838	0.081623	0.06223	0.021601
194	0.455	-3.8946	0.16466	-0.09864	0.11113	-0.033814	0.053467	0.3172	0.059494	-0.052119	-0.23781	0.18747	0.11285	-0.021844	0.049789	0.29749	-0.079714	0.14242	-0.0076951	0.08936	0.067073	0.0040189
195	0.4483	-4.0754	0.15519	-0.10112	0.095716	-0.030323	0.047661	0.30051	0.052501	-0.074764	-0.22584	0.20123	0.09964	-0.017346	0.051114	0.28645	-0.082343	0.14583	-0.0073505	0.097295	0.071989	-0.013549
196	0.44321	-4.259	0.14532	-0.10369	0.08011	-0.026851	0.041761	0.28363	0.045392	-0.097607	-0.21368	0.21526	0.08619	-0.01275	0.05237	0.27549	-0.085129	0.1492	-0.0070498	0.10542	0.076977	-0.0311
197	0.43986	-4.4453	0.13503	-0.10636	0.064313	-0.023401	0.035684	0.26655	0.03817	-0.12064	-0.20132	0.22957	0.072498	-0.0080545	0.053559	0.26461	-0.088065	0.15253	-0.0067928	0.11375	0.082036	-0.04863
198	0.43833	-4.6344	0.12435	-0.10912	0.048326	-0.019972	0.029407	0.24929	0.030839	-0.14387	-0.18879	0.24414	0.058569	-0.0032635	0.054679	0.25381	-0.091068	0.15582	-0.0065801	0.12226	0.087164	-0.066137
199	0.4387	-4.8261	0.11327	-0.11198	0.032155	-0.016568	0.022933	0.23184	0.023399	-0.16727	-0.17607	0.25898	0.044406	0.0016208	0.055731	0.2431	-0.094119	0.15906	-0.0064126	0.13095	0.092359	-0.083619
200	0.44102	-5.0206	0.10181	-0.11493	0.015801	-0.013187	0.016264	0.21421	0.015854	-0.19086	-0.16319	0.27408	0.030013	0.0065969	0.056714	0.23247	-0.097217	0.16227	-0.0062904	0.13983	0.097621	-0.10107
201	0.44531	-5.2177	0.089957	-0.11798	-0.00073017	-0.0098311	0.009403	0.19642	0.0082059	-0.21462	-0.15013	0.28944	0.015393	0.011663	0.057628	0.22194	-0.10036	0.16542	-0.0062135	0.1489	0.10295	-0.1185
202	0.45158	-5.4174	0.077729	-0.12112	-0.017435	-0.0065013	0.0023527	0.17845	0.000424	-0.23855	-0.13692	0.30496	0.000554	0.016818	0.058475	0.21149	-0.10355	0.16854	-0.0061819	0.15814	0.10834	-0.13589
203	0.45978	-5.6197	0.06513	-0.12436	-0.034309	-0.0032564	-0.0048839	0.16033	-0.0075165	-0.26264	-0.12355	0.32061	-0.014378	0.022061	0.059255	0.20114	-0.10679	0.17162	-0.0061957	0.16756	0.11379	-0.15324
204	0.46987	-5.8246	0.052166	-0.12768	-0.051348	-0.00013392	-0.012304	0.14205	-0.015612	-0.28688	-0.11002	0.33639	-0.029334	0.027389	0.059969	0.19087	-0.11006	0.17469	-0.0062551	0.17715	0.11931	-0.17056
205	0.48178	-6.0321	0.038843	-0.1311	-0.068507	0.0028668	-0.019903	0.12362	-0.023861	-0.31128	-0.096352	0.35229	-0.044309	0.032823	0.060617	0.18066	-0.11339	0.17785	-0.0063602	0.18692	0.12488	-0.18783
206	0.49542	-6.2421	0.025168	-0.13461	-0.085657	0.0057465	-0.027679	0.10505	-0.032259	-0.33584	-0.082538	0.3683	-0.059302	0.038424	0.061201	0.17049	-0.11675	0.18111	-0.0065176	0.19686	0.13052	-0.20506
207	0.5107	-6.4546	0.011148	-0.13821	-0.10279	0.0085061	-0.035628	0.086336	-0.040804	-0.36069	-0.068586	0.38444	-0.074308	0.044194	0.061719	0.16039	-0.12016	0.18446	-0.0067536	0.20696	0.13619	-0.22225
208	0.52753	-6.6696	-0.0032123	-0.1419	-0.11989	0.011146	-0.043746	0.067494	-0.049492	-0.38584	-0.054472	0.40068	-0.089324	0.05013	0.062175	0.15034	-0.12362	0.18791	-0.0070715	0.21723	0.1418	-0.23938
209	0.54579	-6.887	-0.017899	-0.14565	-0.13697	0.013669	-0.05203	0.048529	-0.05832	-0.41129	-0.040147	0.41704	-0.10435	0.056231	0.062568	0.14034	-0.12711	0.19145	-0.0074714	0.22768	0.14734	-0.25647
210	0.5654	-7.1069	-0.0329	-0.14943	-0.15401	0.016074	-0.060475	0.029501	-0.067286	-0.43704	-0.025617	0.43351	-0.11938	0.062493	0.062899	0.13041	-0.13065	0.19508	-0.0079531	0.23841	0.1528	-0.27354
211	0.58625	-7.3292	-0.04821	-0.15324	-0.17103	0.018364	-0.069077	0.010433	-0.076387	-0.46307	-0.010886	0.45009	-0.13441	0.068914	0.063188	0.12055	-0.13424	0.19881	-0.0085167	0.24939	0.15818	-0.29065
212	0.60825	-7.5539	-0.063821	-0.15706	-0.18801	0.020539	-0.077834	-0.0086675	-0.085619	-0.48938	0.0040373	0.46677	-0.14944	0.075491	0.063548	0.11075	-0.13786	0.20262	-0.0091621	0.26063	0.16349	-0.30781
213	0.63131	-7.7809	-0.079722	-0.16091	-0.20495	0.022607	-0.086811	-0.027793	-0.094975	-0.51596	0.019153	0.48356	-0.16446	0.082227	0.064006	0.10101	-0.14156	0.20654	-0.0098851	0.27213	0.16874	-0.32501
214	0.65535	-8.0104	-0.095873	-0.16475	-0.22182	0.024601	-0.096008	-0.046904	-0.10442	-0.54276	0.034485	0.50048	-0.17944	0.089151	0.064592	0.091389	-0.14536	0.21058	-0.010653	0.28392	0.17394	-0.3422
215	0.68028	-8.2422	-0.11226	-0.16856	-0.2386	0.026528	-0.10541	-0.06599	-0.11394	-0.56978	0.050036	0.51754	-0.19437	0.096266	0.065313	0.081876	-0.14926	0.21475	-0.01146	0.296	0.17912	-0.35938
216	0.70602	-8.4763	-0.12888	-0.17235	-0.2553	0.02839	-0.11502	-0.085047	-0.12355	-0.59699	0.065797	0.53474	-0.20924	0.10357	0.066165	0.072477	-0.15325	0.21906	-0.012306	0.30836	0.18427	-0.37656
217	0.73252	-8.7128	-0.14572	-0.17613	-0.27191	0.030172	-0.12482	-0.10407	-0.13325	-0.6244	0.08176	0.55208	-0.22417	0.11106	0.067149	0.063193	-0.15735	0.22349	-0.013192	0.32101	0.18939	-0.39371
218	0.7597	-8.9515	-0.16278	-0.17988	-0.28844	0.031869	-0.13481	-0.12305	-0.14304	-0.652	0.09792	0.56954	-0.23931	0.11869	0.068262	0.053969	-0.16154	0.22806	-0.01412	0.33392	0.19448	-0.41086
219	0.78751	-9.1926	-0.18006	-0.18361	-0.30497	0.033483	-0.14498	-0.14199	-0.15292	-0.67977	0.11427	0.58714	-0.25464	0.12631	0.069502	0.044715	-0.16583	0.23278	-0.015085	0.34711	0.19954	-0.42798
220	NaN	-9.4358	-0.19753	-0.18732	-0.32152	0.035018	-0.15532	-0.16089	-0.16289	-0.7077	0.13074	0.60485	-0.27016	0.13389	0.070868	0.035434	-0.17021	0.23764	-0.016071	0.36055	0.20459	-0.44508
221	NaN	-9.6813	-0.2152	-0.19095	-0.33811	0.036474	-0.16583	-0.17973	-0.17295	-0.73577	0.14722	0.62269	-0.28586	0.14144	0.072358	0.026129	-0.17469	0.24263	-0.017079	0.3742	0.20965	-0.46215
222	NaN	-9.9291	-0.23297	-0.19439	-0.35472	0.037855	-0.17649	-0.19855	-0.18309	-0.76399	0.1637	0.64065	-0.30173	0.14895	0.073969	0.016802	-0.17927	0.24776	-0.01811	0.38766	0.21472	-0.4792
223	NaN	-10.179	-0.25081	-0.19763	-0.37136	0.039163	-0.18731	-0.21749	-0.19331	-0.79234	0.18017	0.65872	-0.31778	0.15643	0.075706	0.0074571	-0.18395	0.25303	-0.019164	0.40088	0.2198	-0.49621
224	NaN	-10.431	-0.26869	-0.20067	-0.38802	0.0404	-0.19821	-0.23653	-0.2036	-0.82081	0.19663	0.6769	-0.334	0.16386	0.077589	-0.0019038	-0.18873	0.25843	-0.020243	0.41386	0.22489	-0.51318
225	NaN	-10.685	-0.28663	-0.20352	-0.4047	0.04157	-0.20898	-0.25568	-0.21398	-0.84938	0.21308	0.69519	-0.35037	0.17126	0.079619	-0.011277	-0.19377	0.26396	-0.021348	0.42659	0.22999	-0.53011
226	NaN	-10.941	-0.30461	-0.20617	-0.4214	0.042676	-0.2196	-0.27492	-0.22442	-0.87806	0.2295	0.71358	-0.36689	0.17862	0.08179	-0.020659	-0.19911	0.26961	-0.022481	0.43908	0.2351	-0.547
227	NaN	-11.2	-0.32263	-0.20864	-0.43812	0.04378	-0.23007	-0.29425	-0.23496	NaN	0.24589	0.73209	-0.38355	0.18594	0.084102	-0.030047	-0.20475	0.27539	-0.023642	0.45133	0.24023	-0.56384
228	NaN	-11.46	NaN	-0.21092	-0.45484	0.045101	-0.24039	-0.31367	-0.24571	NaN	0.26225	0.75074	-0.4002	0.19321	0.08655	-0.039444	-0.21068	0.28127	-0.024835	0.46334	0.24536	-0.58063
229	NaN	-11.723	NaN	-0.21302	-0.47162	0.046658	-0.25055	NaN	-0.25669	NaN	0.27857	0.76952	-0.41676	0.20044	0.08913	-0.048974	-0.2169	0.28699	-0.026062	0.47512	0.2505	-0.59737
230	NaN	-11.987	NaN	-0.21494	NaN	0.048448	-0.26054	NaN	-0.26789	NaN	0.29486	0.78842	-0.43323	0.2076	0.091839	-0.058685	-0.2234	0.29248	-0.027378	0.48667	0.25572	NaN
231	NaN	-12.254	NaN	-0.21676	NaN	0.05047	-0.27038	NaN	NaN	NaN	0.31115	0.80745	NaN	0.21471	0.094673	-0.068569	-0.23018	0.29775	-0.028805	0.498	0.2612	NaN
232	NaN	-12.522	NaN	-0.21858	NaN	0.052722	-0.28004	NaN	NaN	NaN	0.32742	0.82659	NaN	0.22176	0.097629	-0.078619	NaN	0.3028	-0.030342	0.50924	0.26695	NaN
233	NaN	-12.793	NaN	-0.2204	NaN	0.055201	-0.28953	NaN	NaN	NaN	0.34368	0.84585	NaN	0.22875	0.10074	-0.088828	NaN	0.30764	-0.03199	0.5204	0.27296	NaN
234	NaN	-13.065	NaN	-0.22223	NaN	0.057903	-0.2987	NaN	NaN	NaN	0.35991	0.86522	NaN	0.23569	0.10405	-0.099188	NaN	0.31226	-0.03375	0.53149	0.27923	NaN
235	NaN	-13.339	NaN	-0.22406	NaN	0.060826	NaN	NaN	NaN	NaN	0.37611	0.88469	NaN	0.24255	0.10756	NaN	NaN	0.31667	NaN	0.54249	0.28576	NaN
236	NaN	-13.615	NaN	NaN	NaN	0.063946	NaN	NaN	NaN	NaN	0.39226	0.90423	NaN	0.24936	NaN	NaN	NaN	0.32087	NaN	0.55342	0.29254	NaN


==> data/mc/mc_lq2_h.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0	125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0.049618	123.45	0.0278	0.0022804	0.027822	0.0042129	0.0083946	0.024933	0.012582	0.040117	-0.020446	-0.020791	0.017988	-0.010385	0.00025224	0.014807	0.0050952	0.0025493	0.0068982	-0.012813	2.2083e-05	0.016829
2	0.099272	121.91	0.05561	0.0045616	0.055672	0.0084339	0.016831	0.049915	0.025176	0.08027	-0.040903	-0.041597	0.036015	-0.020749	0.00051272	0.029641	0.01019	0.0050523	0.013805	-0.025683	3.3802e-05	0.03372
3	0.14896	120.38	0.083431	0.0068438	0.083551	0.012663	0.02531	0.074945	0.037782	0.12046	-0.061373	-0.062418	0.054081	-0.03109	0.00078143	0.044502	0.015285	0.0075089	0.020721	-0.03861	3.5136e-05	0.050672
4	0.19869	118.85	0.11126	0.0091269	0.11146	0.0169	0.033832	0.10002	0.0504	0.16068	-0.081855	-0.083254	0.072185	-0.041409	0.0010584	0.059391	0.020379	0.0099192	0.027646	-0.051593	2.6062e-05	0.067687
5	0.24845	117.33	0.1391	0.011411	0.13939	0.021145	0.042395	0.12515	0.06303	0.20095	-0.10235	-0.1041	0.090329	-0.051706	0.0013436	0.074307	0.025473	0.012283	0.03458	-0.064634	6.5485e-06	0.084763
6	0.29825	115.81	0.16696	0.013696	0.16735	0.025399	0.051	0.15033	0.075672	0.24124	-0.12285	-0.12497	0.10851	-0.06198	0.0016371	0.08925	0.030567	0.0146	0.041522	-0.077731	-2.3434e-05	0.1019
7	0.34808	114.3	0.19482	0.015982	0.19535	0.02966	0.059648	0.17555	0.088325	0.28157	-0.14337	-0.14585	0.12673	-0.072232	0.0019388	0.10422	0.03566	0.016871	0.048473	-0.090885	-6.3906e-05	0.1191
8	0.39795	112.8	0.22269	0.018269	0.22336	0.033929	0.068338	0.20082	0.10099	0.32194	-0.1639	-0.16675	0.14499	-0.082462	0.0022487	0.11922	0.040753	0.019095	0.055433	-0.1041	-0.00011487	0.13636
9	0.44785	111.3	0.25057	0.020556	0.25141	0.038207	0.07707	0.22614	0.11367	0.36234	-0.18444	-0.18765	0.16329	-0.092669	0.0025669	0.13424	0.045845	0.021273	0.062401	-0.11736	-0.00017629	0.15369
10	0.49779	109.81	0.27846	0.022845	0.27948	0.042492	0.085844	0.25151	0.12635	0.40278	-0.20499	-0.20858	0.18163	-0.10285	0.0028932	0.14929	0.050936	0.023403	0.069377	-0.13069	-0.00024811	0.17107
11	0.54776	108.33	0.30636	0.025135	0.30758	0.046785	0.09466	0.27693	0.13905	0.44325	-0.22555	-0.22952	0.20001	-0.11301	0.0032278	0.16437	0.056027	0.025487	0.076362	-0.14407	-0.00033021	0.18852
12	0.59777	106.85	0.33427	0.027427	0.33571	0.051086	0.10352	0.30239	0.15176	0.48376	-0.24612	-0.25047	0.21842	-0.12315	0.0035706	0.17948	0.061117	0.027525	0.083356	-0.1575	-0.00042256	0.20603
13	0.64781	105.38	0.36219	0.029719	0.36386	0.055394	0.11242	0.3279	0.16449	0.5243	-0.2667	-0.27143	0.23688	-0.13327	0.0039214	0.19461	0.066207	0.029515	0.090357	-0.171	-0.00052515	0.2236
14	0.69788	103.91	0.39011	0.032013	0.39204	0.059711	0.12136	0.35346	0.17722	0.56487	-0.2873	-0.29241	0.25537	-0.14336	0.0042804	0.20977	0.071295	0.031459	0.097368	-0.18455	-0.00063798	0.24123
15	0.74799	102.46	0.41805	0.034308	0.42025	0.064035	0.13035	0.37907	0.18996	0.60548	-0.3079	-0.31341	0.2739	-0.15343	0.0046473	0.22495	0.076383	0.033356	0.10439	-0.19815	-0.00076125	0.25892
16	0.79813	101	0.44599	0.036603	0.44848	0.068367	0.13937	0.40472	0.20272	0.64612	-0.32851	-0.33441	0.29247	-0.16348	0.0050222	0.24017	0.081469	0.035206	0.11141	-0.21182	-0.00089514	0.27667
17	0.8483	99.558	0.47395	0.0389	0.47674	0.072706	0.14844	0.43042	0.21549	0.68679	-0.34914	-0.35543	0.31108	-0.17351	0.0054053	0.25541	0.086555	0.03701	0.11845	-0.22554	-0.0010398	0.29449
18	0.89851	98.119	0.50191	0.041199	0.50503	0.077053	0.15755	0.45617	0.22827	0.72749	-0.36977	-0.37646	0.32973	-0.18351	0.0057966	0.27068	0.09164	0.038766	0.1255	-0.23931	-0.0011953	0.31237
19	0.94875	96.685	0.52988	0.043498	0.53334	0.081408	0.16671	0.48196	0.24106	0.76823	-0.39041	-0.39751	0.34841	-0.19349	0.0061961	0.28597	0.096724	0.040476	0.13255	-0.25315	-0.0013616	0.3303
20	0.99902	95.259	0.55786	0.045798	0.56169	0.085771	0.1759	0.5078	0.25386	0.809	-0.41107	-0.41857	0.36714	-0.20345	0.006604	0.30129	0.10181	0.042139	0.13961	-0.26704	-0.0015388	0.34831
21	1.0493	93.838	0.58585	0.048099	0.59005	0.090142	0.18514	0.53369	0.26666	0.8498	-0.43173	-0.43964	0.3859	-0.21338	0.00702	0.31664	0.10689	0.043756	0.14668	-0.28098	-0.001727	0.36637
22	1.0997	92.425	0.61384	0.050402	0.61844	0.094521	0.19442	0.55962	0.27948	0.89064	-0.4524	-0.46072	0.4047	-0.2233	0.0074435	0.33201	0.11197	0.045327	0.15376	-0.29498	-0.0019254	0.38449
23	1.15	91.017	0.64185	0.052706	0.64686	0.098908	0.20374	0.5856	0.29231	0.9315	-0.47308	-0.48181	0.42353	-0.23319	0.0078747	0.34742	0.11705	0.046853	0.16084	-0.30904	-0.0021332	0.40268
24	1.2004	89.616	0.66986	0.055013	0.6753	0.1033	0.2131	0.61163	0.30514	0.9724	-0.49376	-0.50292	0.44241	-0.24306	0.0083139	0.36284	0.12213	0.048331	0.16793	-0.32315	-0.0023493	0.42093
25	1.2508	88.222	0.69788	0.057325	0.70377	0.10771	0.22251	0.63771	0.31799	1.0133	-0.51445	-0.52403	0.46132	-0.25291	0.0087602	0.3783	0.12722	0.049762	0.17503	-0.33731	-0.0025742	0.43924
26	1.3013	86.834	0.72591	0.059643	0.73225	0.11212	0.23195	0.66384	0.33084	1.0543	-0.53515	-0.54515	0.48027	-0.26273	0.0092124	0.39378	0.1323	0.051144	0.18213	-0.35153	-0.002809	0.45761
27	1.3518	85.452	0.75394	0.06197	0.76076	0.11653	0.24143	0.69001	0.34371	1.0953	-0.55585	-0.56629	0.49925	-0.27253	0.0096688	0.40928	0.13738	0.052479	0.18923	-0.3658	-0.0030543	0.47604
28	1.4023	84.077	0.78198	0.064308	0.78929	0.12096	0.25095	0.71623	0.35658	1.1363	-0.57655	-0.58744	0.51827	-0.28231	0.010127	0.42481	0.14246	0.053764	0.19634	-0.38013	-0.0033105	0.49453
29	1.4528	82.709	0.81001	0.066655	0.81784	0.1254	0.26051	0.7425	0.36946	1.1773	-0.59726	-0.60861	0.53734	-0.29206	0.010587	0.44036	0.14754	0.054997	0.20346	-0.39451	-0.0035748	0.51308
30	1.5034	81.347	0.83806	0.069014	0.8464	0.12984	0.2701	0.76881	0.38236	1.2184	-0.61798	-0.62977	0.55644	-0.30179	0.011045	0.45593	0.15261	0.056177	0.21059	-0.40894	-0.003846	0.53168
31	1.5539	79.991	0.86611	0.071382	0.87498	0.1343	0.27973	0.79517	0.39526	1.2594	-0.63871	-0.65094	0.57558	-0.3115	0.011499	0.47152	0.15768	0.057305	0.21772	-0.42342	-0.0041242	0.55034
32	1.6045	78.642	0.89418	0.073758	0.90357	0.13876	0.2894	0.82156	0.40817	1.3005	-0.65945	-0.67212	0.59476	-0.32119	0.011949	0.48714	0.16275	0.058387	0.22485	-0.43794	-0.0044063	0.56904
33	1.6551	77.3	0.92226	0.076136	0.93216	0.14322	0.29911	0.84799	0.42109	1.3416	-0.68018	-0.6933	0.61397	-0.33086	0.012396	0.50277	0.16781	0.059429	0.23199	-0.45251	-0.004695	0.58778
34	1.7057	75.964	0.95034	0.078515	0.96074	0.14768	0.30885	0.87447	0.43401	1.3827	-0.70093	-0.71448	0.6332	-0.34051	0.012842	0.51843	0.17285	0.06044	0.23913	-0.46713	-0.0049998	0.60657
35	1.7564	74.635	0.97843	0.080895	0.98933	0.15214	0.31862	0.90098	0.44694	1.4238	-0.72167	-0.73565	0.65245	-0.35012	0.013281	0.53409	0.17788	0.061423	0.24626	-0.4818	-0.0053186	0.6254
36	1.807	73.313	1.0065	0.083278	1.0179	0.15659	0.32843	0.92752	0.45987	1.4649	-0.74239	-0.7568	0.67174	-0.3597	0.013717	0.54977	0.18288	0.062379	0.25339	-0.4965	-0.0056387	0.64428
37	1.8576	71.997	1.0347	0.085664	1.0465	0.16102	0.33825	0.95411	0.47281	1.5059	-0.76309	-0.77793	0.69105	-0.36923	0.014146	0.56548	0.18785	0.063306	0.26052	-0.51124	-0.0059559	0.66321
38	1.9081	70.688	1.0628	0.088053	1.0751	0.16543	0.34808	0.98074	0.48578	1.547	-0.78376	-0.79904	0.71037	-0.37871	0.01457	0.58121	0.1928	0.064195	0.26765	-0.52601	-0.0062621	0.68219
39	1.9587	69.386	1.0909	0.090453	1.1036	0.16982	0.35791	1.0074	0.49876	1.588	-0.80439	-0.82014	0.72972	-0.38816	0.014985	0.59695	0.19772	0.065034	0.27477	-0.54082	-0.0065439	0.70121
40	2.0092	68.09	1.1191	0.092869	1.1322	0.17418	0.36778	1.0341	0.51177	1.629	-0.82495	-0.84123	0.74909	-0.39757	0.015389	0.61271	0.20259	0.065812	0.28187	-0.55566	-0.0067874	0.72027
41	2.0597	66.802	1.1472	0.095301	1.1607	0.17849	0.37769	1.0609	0.52482	1.67	-0.84543	-0.86231	0.76848	-0.40693	0.015779	0.62848	0.20741	0.066533	0.28892	-0.5705	-0.0069724	0.73937
42	2.1101	65.52	1.1753	0.09775	1.1892	0.18275	0.38766	1.0877	0.5379	1.711	-0.86582	-0.88339	0.78788	-0.41625	0.016145	0.64426	0.21217	0.067218	0.29592	-0.58535	-0.0070965	0.75849
43	2.1605	64.245	1.2033	0.10021	1.2177	0.18699	0.39768	1.1145	0.55101	1.7519	-0.88612	-0.90442	0.80727	-0.4255	0.016479	0.66002	0.21689	0.067862	0.30289	-0.60019	-0.0071554	0.77762
44	2.2108	62.978	1.2313	0.1027	1.2461	0.19123	0.40778	1.1413	0.56413	1.7927	-0.90638	-0.92541	0.82662	-0.43467	0.016774	0.67576	0.22157	0.068433	0.30985	-0.61503	-0.0071429	0.79675
45	2.261	61.717	1.2592	0.10519	1.2746	0.19549	0.41797	1.1682	0.57724	1.8335	-0.9266	-0.94634	0.84592	-0.44374	0.01703	0.69145	0.22619	0.06893	0.31682	-0.62982	-0.0070564	0.81586
46	2.3111	60.463	1.2871	0.10767	1.303	0.19979	0.4282	1.195	0.59035	1.8742	-0.94676	-0.9672	0.86512	-0.45272	0.01727	0.70711	0.23078	0.069375	0.3238	-0.64458	-0.0068983	0.83493
47	2.361	59.217	1.315	0.11014	1.3313	0.20413	0.43842	1.2217	0.60346	1.9148	-0.96682	-0.98801	0.8842	-0.4616	0.017497	0.72273	0.23535	0.069783	0.3308	-0.65933	-0.0066511	0.85396
48	2.4107	57.978	1.3428	0.11263	1.3596	0.2085	0.4486	1.2483	0.61657	1.9553	-0.98674	-1.0087	0.90313	-0.4704	0.017705	0.73831	0.23991	0.070128	0.33783	-0.67407	-0.0063144	0.87295
49	2.4602	56.746	1.3706	0.11516	1.3877	0.21289	0.45868	1.2749	0.62965	1.9956	-1.0065	-1.0293	0.9219	-0.47908	0.017913	0.75385	0.24444	0.070402	0.34487	-0.68882	-0.0058843	0.89189
50	2.5094	55.522	1.3983	0.11775	1.4157	0.2173	0.46863	1.3012	0.6427	2.0358	-1.0262	-1.0497	0.94053	-0.48757	0.018136	0.76932	0.24896	0.070612	0.35192	-0.70354	-0.0053769	0.91082
51	2.5582	54.306	1.4258	0.12042	1.4436	0.22171	0.47843	1.3274	0.65568	2.0758	-1.0457	-1.0699	0.95901	-0.49587	0.018366	0.7847	0.25347	0.070736	0.35899	-0.7182	-0.0048	0.92969
52	2.6066	53.097	1.4533	0.12316	1.4714	0.22604	0.48805	1.3533	0.66857	2.1155	-1.0651	-1.09	0.97728	-0.50397	0.018587	0.79994	0.25796	0.070751	0.36611	-0.73278	-0.0040994	0.94843
53	2.6544	51.896	1.4805	0.12599	1.499	0.23022	0.49747	1.3789	0.6814	2.1548	-1.0843	-1.1098	0.99533	-0.51188	0.018748	0.81501	0.26244	0.070659	0.37331	-0.74718	-0.0032096	0.96695
54	2.7015	50.704	1.5075	0.12895	1.5263	0.23429	0.50671	1.4041	0.69416	2.1936	-1.1033	-1.1294	1.0131	-0.51956	0.018852	0.82986	0.26691	0.070466	0.38055	-0.76132	-0.0021857	0.98518
55	2.7478	49.519	1.5342	0.13203	1.5533	0.23827	0.51569	1.429	0.70678	2.2317	-1.1218	-1.1486	1.0307	-0.52702	0.018923	0.84448	0.2713	0.070139	0.38774	-0.77513	-0.0010673	1.003
56	2.7931	48.344	1.5605	0.13516	1.5799	0.24218	0.5244	1.4535	0.71919	2.269	-1.1399	-1.1674	1.048	-0.53421	0.018901	0.8589	0.27558	0.069613	0.39487	-0.78858	0.00011612	1.0203
57	2.8371	47.178	1.5861	0.13825	1.606	0.24605	0.53274	1.4774	0.73133	2.3055	-1.1575	-1.1857	1.0649	-0.54103	0.01875	0.87303	0.27977	0.068801	0.40195	-0.80161	0.0014024	1.0371
58	2.8798	46.021	1.6111	0.14131	1.6315	0.24972	0.54072	1.5005	0.74315	2.341	-1.1745	-1.2034	1.0812	-0.54738	0.018521	0.88682	0.28389	0.067693	0.40892	-0.8142	0.0028466	1.0532
59	2.9207	44.874	1.6352	0.14428	1.6561	0.25312	0.54844	1.5228	0.75463	2.3753	-1.1907	-1.2203	1.097	-0.55326	0.018212	0.90011	0.28787	0.066285	0.41564	-0.82627	0.0044744	1.0687
60	2.9596	43.737	1.6585	0.14702	1.6798	0.25621	0.55582	1.544	0.76562	2.4081	-1.206	-1.2361	1.1121	-0.55858	0.017876	0.91282	0.29168	0.064607	0.42212	-0.83774	0.0062451	1.0834
61	2.9961	42.612	1.6806	0.14948	1.7023	0.25905	0.56264	1.5641	0.77596	2.4393	-1.2199	-1.2506	1.1263	-0.56342	0.017608	0.9249	0.29541	0.06263	0.42841	-0.84857	0.0081337	1.0972
62	3.0298	41.497	1.7016	0.15174	1.7234	0.26169	0.56888	1.5829	0.78548	2.4685	-1.2322	-1.2635	1.1394	-0.5678	0.017355	0.93617	0.29908	0.060397	0.4344	-0.85852	0.009983	1.1098
63	3.0601	40.395	1.7212	0.15387	1.7428	0.2641	0.57452	1.6002	0.79407	2.4954	-1.2423	-1.2743	1.1514	-0.57146	0.017115	0.94645	0.30262	0.05798	0.43975	-0.86732	0.011838	1.1211
64	3.0865	39.305	1.739	0.15593	1.7601	0.2664	0.57942	1.6157	0.80166	2.5194	-1.25	-1.283	1.1618	-0.57431	0.016837	0.95548	0.30575	0.055306	0.44427	-0.87488	0.013799	1.1308
65	3.1086	38.229	1.7546	0.15774	1.775	0.26837	0.58348	1.6293	0.80804	2.5401	-1.2549	-1.2892	1.1706	-0.57637	0.016253	0.96299	0.30849	0.052398	0.44766	-0.88103	0.015963	1.1387
66	3.1256	37.168	1.7677	0.15921	1.7873	0.27007	0.58659	1.6406	0.81304	2.5569	-1.2568	-1.2925	1.1775	-0.57753	0.015263	0.96875	0.31095	0.04959	0.4498	-0.88564	0.018403	1.1447
67	3.1369	36.121	1.7781	0.16049	1.7965	0.27161	0.58866	1.6494	0.81628	2.5695	-1.2553	-1.2929	1.1826	-0.57788	0.0139	0.97266	0.3129	0.04706	0.45081	-0.88866	0.021181	1.1485
68	3.1411	35.09	1.7856	0.16164	1.802	0.27285	0.58952	1.6553	0.81759	2.5774	-1.2502	-1.2905	1.1854	-0.5774	0.01214	0.97446	0.3143	0.044588	0.45076	-0.88998	0.024279	1.1499
69	3.1359	34.078	1.7887	0.16141	1.8025	0.2728	0.58778	1.6569	0.81577	2.5788	-1.241	-1.2851	1.1844	-0.57701	0.0088792	0.97272	0.31407	0.042122	0.44841	-0.88942	0.027432	1.1476
70	3.1192	33.087	1.7857	0.15889	1.7964	0.27093	0.58239	1.6528	0.80969	2.5708	-1.2273	-1.2763	1.1778	-0.57755	0.0029349	0.96472	0.31101	0.039749	0.44281	-0.88705	0.030156	1.1386
71	3.0909	32.122	1.7768	0.155	1.7838	0.26808	0.57383	1.6434	0.79973	2.5518	-1.2095	-1.2641	1.1658	-0.5787	-0.0057184	0.94923	0.30507	0.037591	0.43465	-0.8831	0.031764	1.1216
72	3.052	31.185	1.7627	0.15082	1.7649	0.26481	0.56319	1.6294	0.78634	2.5219	-1.1872	-1.249	1.1489	-0.58043	-0.016764	0.92703	0.29672	0.036211	0.4245	-0.87791	0.032441	1.097
73	3.0048	30.278	1.7447	0.14746	1.7405	0.26208	0.5517	1.6117	0.77027	2.4822	-1.1603	-1.2314	1.1276	-0.58249	-0.029756	0.89952	0.28667	0.03581	0.41291	-0.8717	0.032857	1.0664
74	2.9522	29.403	1.7245	0.14579	1.7114	0.26087	0.54058	1.5919	0.7528	2.4345	-1.1294	-1.2114	1.1029	-0.58411	-0.043776	0.86887	0.27609	0.036413	0.40103	-0.86418	0.033517	1.0315
75	2.8968	28.56	1.7039	0.14668	1.6798	0.26225	0.53153	1.5712	0.73554	2.3818	-1.0955	-1.1899	1.0766	-0.58454	-0.057497	0.83804	0.26648	0.038495	0.39033	-0.85556	0.034934	0.99512
76	2.8402	27.749	1.6851	0.15104	1.648	0.26775	0.52611	1.5515	0.72023	2.3277	-1.0583	-1.1662	1.051	-0.58323	-0.069605	0.80999	0.25878	0.041983	0.38201	-0.84609	0.037224	0.96007
77	2.7819	26.966	1.6709	0.15946	1.619	0.27827	0.52637	1.5351	0.70893	2.2759	-1.0147	-1.1372	1.0288	-0.57924	-0.078786	0.78774	0.25404	0.046153	0.37717	-0.8332	0.040318	0.92953
78	2.719	26.21	1.6613	0.16992	1.5928	0.29208	0.53132	1.522	0.70109	2.2286	-0.96218	-1.0999	1.0095	-0.57232	-0.086357	0.77175	0.25114	0.051044	0.37411	-0.81411	0.044612	0.90463
79	2.648	25.482	1.6522	0.1801	1.5654	0.30584	0.53604	1.5087	0.69252	2.184	-0.90092	-1.0544	0.98874	-0.56242	-0.094541	0.75881	0.24621	0.057299	0.36986	-0.78875	0.050793	0.8832
80	2.5655	24.783	1.6383	0.18984	1.5315	0.31835	0.53684	1.4898	0.67931	2.1388	-0.83176	-1.0011	0.96164	-0.54894	-0.10342	0.7442	0.23745	0.064774	0.36378	-0.75789	0.059088	0.86077
81	2.4695	24.114	1.6141	0.19914	1.4872	0.32948	0.53302	1.4602	0.66024	2.0885	-0.75595	-0.94089	0.92621	-0.53189	-0.11263	0.72441	0.2253	0.07297	0.35622	-0.72269	0.069369	0.83197
82	2.3597	23.475	1.5778	0.20752	1.432	0.33931	0.52517	1.4179	0.63559	2.0277	-0.67465	-0.87456	0.88298	-0.51131	-0.12147	0.69897	0.20985	0.081851	0.34737	-0.6839	0.081347	0.79448
83	2.2368	22.867	1.5302	0.21456	1.3671	0.34793	0.51395	1.3636	0.60572	1.954	-0.58896	-0.80296	0.83263	-0.48728	-0.12964	0.6684	0.19122	0.091644	0.33728	-0.64189	0.094898	0.74891
84	2.1026	22.289	1.4722	0.22014	1.2937	0.35542	0.49973	1.2986	0.57088	1.8683	-0.49983	-0.72703	0.77575	-0.46047	-0.13689	0.63328	0.16997	0.10251	0.32599	-0.59653	0.11004	0.69575
85	1.9592	21.741	1.4048	0.22397	1.2133	0.362	0.4827	1.2244	0.53133	1.7714	-0.40826	-0.64745	0.71276	-0.43143	-0.14283	0.59426	0.14668	0.11401	0.31343	-0.54785	0.1267	0.63556
86	1.8087	21.224	1.3294	0.22562	1.1272	0.36805	0.46319	1.1423	0.48742	1.664	-0.31537	-0.56484	0.64422	-0.40014	-0.14755	0.55168	0.12186	0.12547	0.29939	-0.49611	0.14472	0.56902
87	1.6535	20.737	1.2471	0.22469	1.0369	0.37376	0.44162	1.0534	0.43935	1.5473	-0.22221	-0.48019	0.57088	-0.36642	-0.15156	0.50591	0.095847	0.13641	0.28393	-0.44171	0.16371	0.49702
88	1.4961	20.279	1.1589	0.22092	0.94335	0.37918	0.4185	0.95905	0.38708	1.4224	-0.12967	-0.39468	0.4939	-0.33009	-0.15506	0.45752	0.068755	0.14654	0.26725	-0.38512	0.18326	0.42062
89	1.3393	19.85	1.0654	0.21462	0.84756	0.38458	0.39416	0.86037	0.33105	1.2905	-0.038559	-0.30933	0.41447	-0.29121	-0.15807	0.40728	0.040341	0.15594	0.24963	-0.32693	0.20307	0.34096
90	1.1863	19.449	0.96742	0.20638	0.75048	0.3905	0.36877	0.75847	0.27229	1.153	0.050315	-0.2249	0.33364	-0.25038	-0.1607	0.35619	0.010488	0.16486	0.23143	-0.26798	0.22294	0.25932
91	1.0409	19.076	0.86597	0.19661	0.65324	0.39739	0.34259	0.65427	0.2118	1.0115	0.13616	-0.14185	0.25233	-0.20831	-0.16309	0.30525	-0.020403	0.17348	0.21245	-0.209	0.24306	0.1769
92	0.90735	18.728	0.76207	0.18551	0.55688	0.40534	0.31589	0.5487	0.15031	0.86751	0.21834	-0.060577	0.17117	-0.16559	-0.16534	0.25522	-0.051782	0.18186	0.19207	-0.15047	0.26373	0.094729
93	0.79087	18.408	0.65388	0.17118	0.46002	0.41218	0.28678	0.44066	0.086277	0.72098	0.29429	0.018384	0.088469	-0.12482	-0.16959	0.20456	-0.085625	0.19006	0.16775	-0.092786	0.28495	0.01161
94	0.69856	18.117	0.54066	0.15243	0.36212	0.41631	0.25416	0.33005	0.019045	0.57112	0.36216	0.094369	0.0034587	-0.087825	-0.17708	0.15039	-0.12319	0.19806	0.13839	-0.036513	0.30631	-0.074624
95	0.63989	17.857	0.42542	0.13093	0.26554	0.41875	0.2198	0.21996	-0.049039	0.4204	0.42279	0.16679	-0.081574	-0.053655	-0.18623	0.093197	-0.16264	0.20587	0.10603	0.017797	0.3273	-0.16277
96	0.62156	17.625	0.31146	0.10839	0.17263	0.42053	0.18553	0.11348	-0.1156	0.27351	0.47729	0.23521	-0.1641	-0.021367	-0.19552	0.035949	-0.202	0.21347	0.072808	0.069543	0.34749	-0.24958
97	0.64161	17.42	0.20193	0.08648	0.085317	0.42264	0.15314	0.013495	-0.17843	0.13467	0.52695	0.29939	-0.24167	0.0099504	-0.20353	-0.018449	-0.23935	0.22086	0.040803	0.1182	0.36648	-0.33206
98	0.68978	17.237	0.099542	0.066687	0.005061	0.42596	0.12426	-0.077621	-0.2357	0.0072107	0.57314	0.35929	-0.3123	0.041149	-0.20904	-0.067446	-0.27307	0.22801	0.011823	0.16347	0.38396	-0.40756
99	0.7544	17.074	0.0058919	0.049691	-0.067612	0.43073	0.099594	-0.15873	-0.28653	-0.10687	0.61672	0.41595	-0.37513	0.072454	-0.21164	-0.10954	-0.3024	0.23504	-0.013203	0.20631	0.40061	-0.4744
100	0.82772	16.927	-0.080247	0.034387	-0.13473	0.43604	0.077377	-0.23167	-0.3327	-0.20854	0.65778	0.47033	-0.43207	0.10309	-0.21296	-0.14598	-0.32915	0.2421	-0.035904	0.24758	0.41707	-0.53361
101	0.9055	16.795	-0.16237	0.019689	-0.19861	0.44114	0.055975	-0.29911	-0.37695	-0.30117	0.69632	0.5224	-0.48537	0.13238	-0.21446	-0.17876	-0.35557	0.24915	-0.058192	0.28705	0.4331	-0.58759
102	0.98483	16.677	-0.24354	0.0055679	-0.25959	0.44588	0.035506	-0.3619	-0.4201	-0.38733	0.73237	0.57211	-0.53528	0.16021	-0.21599	-0.20837	-0.38203	0.2562	-0.080203	0.32451	0.44852	-0.63717
103	1.0636	16.572	-0.32438	-0.0079988	-0.31746	0.45014	0.016034	-0.42015	-0.46184	-0.46754	0.76594	0.6194	-0.58171	0.18651	-0.21743	-0.23481	-0.40833	0.26318	-0.10176	0.35982	0.46318	-0.68221
104	1.1402	16.48	-0.40397	-0.02103	-0.37203	0.45385	-0.002405	-0.47396	-0.50191	-0.54167	0.79715	0.6643	-0.62457	0.21131	-0.21868	-0.25814	-0.43425	0.26998	-0.12272	0.39298	0.47698	-0.72267
105	1.214	16.399	-0.48156	-0.033563	-0.42321	0.45698	-0.019801	-0.52353	-0.54017	-0.60972	0.82611	0.70689	-0.66402	0.23465	-0.2197	-0.2785	-0.45969	0.27653	-0.14299	0.42407	0.48988	-0.75867
106	1.2843	16.329	-0.55666	-0.045626	-0.47106	0.45956	-0.036156	-0.56906	-0.57652	-0.67183	0.85294	0.74723	-0.70035	0.25657	-0.22045	-0.29603	-0.48458	0.28277	-0.16253	0.45319	0.50191	-0.79039
107	1.3509	16.268	-0.62892	-0.057247	-0.51568	0.46161	-0.051482	-0.61074	-0.61086	-0.7282	0.87774	0.7854	-0.73383	0.27712	-0.22092	-0.3109	-0.50886	0.28865	-0.18133	0.48041	0.51311	-0.81804
108	1.4136	16.215	-0.69809	-0.068448	-0.5572	0.46318	-0.065797	-0.64875	-0.64316	-0.77909	0.90063	0.82146	-0.76467	0.29637	-0.22108	-0.32328	-0.53251	0.29413	-0.19937	0.50583	0.52352	-0.84184
109	1.4724	16.171	-0.76399	-0.079247	-0.59576	0.46428	-0.079124	-0.68328	-0.67341	-0.82473	0.9217	0.8555	-0.7931	0.31437	-0.22096	-0.33336	-0.55548	0.29921	-0.21665	0.52952	0.53318	-0.862
110	1.5272	16.134	-0.82649	-0.089661	-0.63149	0.46494	-0.091493	-0.71453	-0.70159	-0.86541	0.94103	0.88757	-0.81929	0.33118	-0.22059	-0.34132	-0.57776	0.30388	-0.23316	0.55156	0.54211	-0.87876
111	1.5783	16.104	-0.88555	-0.099706	-0.66452	0.46519	-0.10294	-0.74268	-0.72776	-0.90139	0.95872	0.91775	-0.8434	0.34684	-0.22001	-0.34732	-0.59934	0.30813	-0.24892	0.57203	0.55036	-0.89234
112	1.6255	16.08	-0.94113	-0.10939	-0.69498	0.46506	-0.11349	-0.76791	-0.75195	-0.93295	0.97485	0.94611	-0.86557	0.36143	-0.21928	-0.35153	-0.62021	0.31196	-0.26394	0.591	0.55794	-0.90297
113	1.6692	16.062	-0.99326	-0.11874	-0.72301	0.46458	-0.1232	-0.79039	-0.77422	-0.96037	0.98949	0.97271	-0.88595	0.37498	-0.21841	-0.3541	-0.64035	0.31539	-0.27823	0.60855	0.56491	-0.91086
114	1.7095	16.049	-1.042	-0.12777	-0.74873	0.46376	-0.13215	-0.81031	-0.79464	-0.98391	1.0027	0.99763	-0.90466	0.38755	-0.21745	-0.35517	-0.65978	0.31842	-0.2918	0.62474	0.57127	-0.91623
115	1.7464	16.04	-1.0874	-0.13649	-0.77227	0.46264	-0.14038	-0.82782	-0.81328	-1.0039	1.0146	1.0209	-0.92178	0.39919	-0.21642	-0.35487	-0.6785	0.32107	-0.30469	0.63963	0.57706	-0.91928
116	1.7802	16.035	-1.1296	-0.14491	-0.79373	0.46124	-0.14795	-0.84308	-0.83023	-1.0204	1.0253	1.0426	-0.93744	0.40995	-0.21532	-0.35333	-0.69651	0.32336	-0.31692	0.65329	0.58231	-0.9202
117	1.811	16.035	-1.1688	-0.15305	-0.81325	0.45957	-0.15491	-0.85625	-0.84557	-1.0339	1.0347	1.0629	-0.95171	0.41988	-0.21417	-0.35066	-0.71382	0.32531	-0.3285	0.66579	0.58704	-0.91918
118	1.839	16.037	-1.2051	-0.16092	-0.83091	0.45766	-0.16128	-0.86746	-0.85939	-1.0445	1.0429	1.0817	-0.96468	0.42902	-0.21299	-0.34696	-0.73045	0.32693	-0.33947	0.67717	0.59128	-0.91639
119	1.8643	16.043	-1.2388	-0.16851	-0.84683	0.45553	-0.16709	-0.87687	-0.87177	-1.0525	1.0501	1.099	-0.97641	0.43742	-0.21177	-0.34233	-0.7464	0.32824	-0.34985	0.68749	0.59506	-0.91201
120	1.8871	16.052	-1.2698	-0.17583	-0.8611	0.45319	-0.17239	-0.88459	-0.8828	-1.058	1.0563	1.1151	-0.98699	0.44511	-0.21053	-0.33688	-0.76168	0.32926	-0.35966	0.69681	0.59838	-0.90618
121	1.9076	16.063	-1.2985	-0.18288	-0.87382	0.45067	-0.17719	-0.89075	-0.89257	-1.0613	1.0615	1.1299	-0.99646	0.45214	-0.20927	-0.33067	-0.77632	0.33001	-0.36894	0.70517	0.60128	-0.89905
122	1.9258	16.076	-1.3249	-0.18966	-0.88508	0.44799	-0.18151	-0.89547	-0.90116	-1.0626	1.0657	1.1434	-1.0049	0.45854	-0.20799	-0.32378	-0.79033	0.33051	-0.37771	0.71262	0.60377	-0.89076
123	1.942	16.091	-1.3493	-0.19618	-0.89496	0.44514	-0.18538	-0.89885	-0.90866	-1.062	1.0691	1.1558	-1.0123	0.46434	-0.20668	-0.3163	-0.80372	0.33078	-0.38598	0.71921	0.60587	-0.88143
124	1.9562	16.108	-1.3716	-0.20243	-0.90354	0.44216	-0.18881	-0.90099	-0.91513	-1.0597	1.0717	1.167	-1.0188	0.46959	-0.20536	-0.30828	-0.8165	0.33083	-0.3938	0.72497	0.60761	-0.87118
125	1.9687	16.126	-1.392	-0.2084	-0.9109	0.43905	-0.19181	-0.90201	-0.92066	-1.0558	1.0734	1.1771	-1.0244	0.47431	-0.20401	-0.29979	-0.82869	0.33068	-0.40117	0.72996	0.60899	-0.86012
126	1.9794	16.145	-1.4107	-0.21411	-0.9171	0.43583	-0.1944	-0.90198	-0.92533	-1.0505	1.0744	1.1862	-1.0291	0.47853	-0.20264	-0.29087	-0.84031	0.33035	-0.40811	0.73419	0.61004	-0.84835
127	1.9886	16.165	-1.4278	-0.21953	-0.92221	0.43251	-0.19659	-0.90099	-0.9292	-1.0439	1.0747	1.1942	-1.033	0.48228	-0.20124	-0.2816	-0.85137	0.32985	-0.41466	0.73772	0.61076	-0.83597
128	1.9963	16.186	-1.4433	-0.22468	-0.9263	0.4291	-0.1984	-0.89911	-0.93234	-1.0362	1.0744	1.2013	-1.0362	0.48558	-0.19981	-0.272	-0.86188	0.3292	-0.42083	0.74057	0.61117	-0.82306
129	2.0026	16.208	-1.4573	-0.22955	-0.92942	0.42561	-0.19982	-0.89644	-0.93481	-1.0275	1.0734	1.2074	-1.0385	0.48846	-0.19835	-0.26212	-0.87187	0.32841	-0.42663	0.74277	0.61129	-0.8097
130	2.0077	16.23	-1.4701	-0.23413	-0.93162	0.42204	-0.20088	-0.89302	-0.93668	-1.0178	1.0717	1.2126	-1.0401	0.49095	-0.19685	-0.25201	-0.88133	0.3275	-0.43209	0.74437	0.61113	-0.79597
131	2.0117	16.253	-1.4815	-0.23842	-0.93296	0.41842	-0.20161	-0.88894	-0.938	-1.0073	1.0696	1.2169	-1.0411	0.49306	-0.19535	-0.2417	-0.89028	0.32648	-0.43723	0.74537	0.61069	-0.78193
132	2.0149	16.276	-1.4918	-0.24242	-0.93349	0.41473	-0.20202	-0.88425	-0.93882	-0.99612	1.0668	1.2208	-1.0413	0.49481	-0.19384	-0.23123	-0.89875	0.32535	-0.44205	0.74625	0.61	-0.76764
133	2.0173	16.299	-1.501	-0.24614	-0.93324	0.41101	-0.20214	-0.879	-0.93921	-0.98426	1.0636	1.2251	-1.0409	0.49623	-0.19237	-0.22063	-0.90673	0.32413	-0.44657	0.74772	0.60905	-0.75316
134	2.0194	16.322	-1.5092	-0.24956	-0.93226	0.40724	-0.20201	-0.87326	-0.93921	-0.97183	1.0599	1.2302	-1.0398	0.49733	-0.19093	-0.20994	-0.91424	0.32284	-0.4508	0.75021	0.60786	-0.73855
135	2.0213	16.344	-1.5164	-0.2527	-0.93059	0.40343	-0.20164	-0.86707	-0.93886	-0.95892	1.0557	1.2363	-1.0382	0.49813	-0.18955	-0.19921	-0.92129	0.32184	-0.45477	0.75381	0.60682	-0.72384
136	2.0231	16.367	-1.523	-0.25589	-0.9286	0.39962	-0.2014	-0.86082	-0.93855	-0.94592	1.0507	1.2431	-1.0362	0.49865	-0.18859	-0.1888	-0.92823	0.32142	-0.45881	0.75798	0.6062	-0.70944
137	2.0248	16.39	-1.5297	-0.2596	-0.92679	0.39583	-0.20178	-0.85502	-0.9388	-0.93337	1.0448	1.2494	-1.0345	0.49897	-0.18824	-0.17921	-0.9353	0.32133	-0.46341	0.76175	0.60581	-0.69584
138	2.0263	16.414	-1.5364	-0.26376	-0.92524	0.3921	-0.20288	-0.84978	-0.9397	-0.92139	1.0383	1.2546	-1.033	0.49915	-0.18818	-0.17056	-0.94227	0.32133	-0.46846	0.76424	0.60544	-0.68317
139	2.0272	16.439	-1.543	-0.26795	-0.9238	0.38848	-0.20445	-0.84486	-0.94102	-0.90977	1.0317	1.2579	-1.0317	0.49927	-0.18811	-0.16262	-0.94896	0.32121	-0.47349	0.76485	0.60491	-0.67121
140	2.0271	16.463	-1.5489	-0.27179	-0.92217	0.38499	-0.20599	-0.8398	-0.94228	-0.89814	1.0252	1.2594	-1.0301	0.4994	-0.18775	-0.1549	-0.95518	0.32076	-0.47807	0.76372	0.60404	-0.65949
141	2.026	16.487	-1.5537	-0.27489	-0.91988	0.38165	-0.20688	-0.8341	-0.94275	-0.88607	1.0192	1.2596	-1.0278	0.49961	-0.18685	-0.14681	-0.96065	0.3199	-0.48182	0.76154	0.60272	-0.64747
142	2.0238	16.51	-1.5571	-0.27705	-0.91669	0.37827	-0.20682	-0.8275	-0.94206	-0.87348	1.0137	1.2589	-1.0245	0.49959	-0.18559	-0.13805	-0.9652	0.31869	-0.48469	0.75879	0.60083	-0.63508
143	2.0204	16.533	-1.559	-0.27831	-0.91267	0.37463	-0.2059	-0.81998	-0.94037	-0.86085	1.0082	1.2573	-1.0204	0.49892	-0.18461	-0.1286	-0.96885	0.31714	-0.48685	0.75554	0.59836	-0.62275
144	2.016	16.554	-1.5598	-0.27873	-0.90776	0.37077	-0.20409	-0.81154	-0.93807	-0.84845	1.002	1.2549	-1.0153	0.49761	-0.18434	-0.11843	-0.97164	0.3153	-0.4883	0.75194	0.59543	-0.6107
145	2.0109	16.574	-1.56	-0.27852	-0.90199	0.36685	-0.20133	-0.80234	-0.93557	-0.83628	0.9954	1.2521	-1.0093	0.49602	-0.18448	-0.10756	-0.97388	0.31338	-0.48933	0.74822	0.59233	-0.59879
146	2.0055	16.593	-1.5599	-0.27815	-0.89548	0.36303	-0.19782	-0.79246	-0.93303	-0.82435	0.98874	1.2492	-1.0027	0.49441	-0.18457	-0.096067	-0.97594	0.31164	-0.49029	0.74451	0.58944	-0.58688
147	2	16.611	-1.5595	-0.27794	-0.88843	0.35933	-0.19404	-0.78204	-0.93045	-0.81278	0.98193	1.2463	-0.99587	0.49275	-0.18456	-0.084092	-0.97804	0.31018	-0.49129	0.74092	0.58686	-0.57498
148	1.9944	16.628	-1.5589	-0.27795	-0.881	0.35575	-0.19037	-0.77123	-0.92782	-0.80159	0.9749	1.2438	-0.98911	0.49105	-0.18446	-0.071828	-0.98022	0.30897	-0.49236	0.73767	0.58454	-0.56315
149	1.9889	16.645	-1.5579	-0.27815	-0.87331	0.35228	-0.18686	-0.76016	-0.92513	-0.79075	0.9677	1.2415	-0.98243	0.48933	-0.1843	-0.059419	-0.98244	0.30795	-0.49347	0.73477	0.58242	-0.55147
150	1.9834	16.66	-1.5567	-0.27849	-0.86545	0.34891	-0.18347	-0.74894	-0.9224	-0.78023	0.96036	1.2394	-0.97582	0.48758	-0.18408	-0.046973	-0.98465	0.30711	-0.49459	0.73215	0.58047	-0.53997
151	1.978	16.675	-1.5552	-0.27895	-0.85751	0.34563	-0.18018	-0.73763	-0.91962	-0.76999	0.95289	1.2374	-0.96928	0.4858	-0.18381	-0.03457	-0.98684	0.30642	-0.49571	0.72974	0.57866	-0.52869
152	1.9727	16.689	-1.5534	-0.27948	-0.84954	0.34245	-0.17697	-0.72629	-0.91681	-0.76002	0.94534	1.2356	-0.9628	0.48402	-0.18352	-0.022269	-0.98897	0.30586	-0.49681	0.72749	0.57697	-0.51766
153	1.9675	16.702	-1.5515	-0.28008	-0.84157	0.33936	-0.17383	-0.71497	-0.91396	-0.7503	0.93773	1.2338	-0.95638	0.48222	-0.1832	-0.010112	-0.99104	0.30541	-0.49788	0.72539	0.57537	-0.50688
154	1.9624	16.714	-1.5493	-0.28074	-0.83365	0.33635	-0.17076	-0.7037	-0.91109	-0.74083	0.93008	1.2322	-0.95002	0.48042	-0.18286	0.001868	-0.99303	0.30507	-0.49892	0.72339	0.57387	-0.49637
155	1.9574	16.726	-1.5469	-0.28142	-0.82579	0.33343	-0.16773	-0.69251	-0.9082	-0.7316	0.9224	1.2305	-0.94374	0.47862	-0.1825	0.01365	-0.99495	0.30483	-0.49993	0.72149	0.57244	-0.48614
156	1.9525	16.736	-1.5444	-0.28214	-0.81802	0.3306	-0.16475	-0.68142	-0.90529	-0.7226	0.91471	1.229	-0.93752	0.47682	-0.18213	0.025219	-0.9968	0.30467	-0.50089	0.71966	0.57109	-0.47619
157	1.9476	16.746	-1.5417	-0.28288	-0.81034	0.32784	-0.16181	-0.67043	-0.90238	-0.71382	0.90702	1.2274	-0.93138	0.47503	-0.18175	0.036565	-0.99856	0.30459	-0.50182	0.71791	0.5698	-0.46652
158	1.9429	16.755	-1.5388	-0.28364	-0.80277	0.32516	-0.15892	-0.65956	-0.89946	-0.70526	0.89935	1.2259	-0.92531	0.47325	-0.18136	0.04768	-1.0002	0.30459	-0.50271	0.71622	0.56857	-0.45713
159	1.9383	16.762	-1.5358	-0.28442	-0.79531	0.32256	-0.15606	-0.64882	-0.89655	-0.69692	0.8917	1.2245	-0.91931	0.47148	-0.18097	0.058561	-1.0018	0.30465	-0.50355	0.71458	0.5674	-0.44803
160	1.9337	16.769	-1.5327	-0.2852	-0.78798	0.32004	-0.15325	-0.63821	-0.89363	-0.6888	0.88407	1.223	-0.91339	0.46972	-0.18057	0.069207	-1.0034	0.30478	-0.50436	0.713	0.56629	-0.4392
161	1.9293	16.774	-1.5295	-0.28599	-0.78077	0.31759	-0.15047	-0.62774	-0.89072	-0.68088	0.87649	1.2216	-0.90754	0.46798	-0.18017	0.079615	-1.0048	0.30497	-0.50513	0.71147	0.56523	-0.43064
162	1.9249	16.779	-1.5261	-0.2868	-0.77369	0.31521	-0.14773	-0.61741	-0.88782	-0.67318	0.86894	1.2203	-0.90178	0.46625	-0.17976	0.089789	-1.0062	0.30522	-0.50586	0.70999	0.56422	-0.42236
163	1.9206	16.782	-1.5227	-0.2876	-0.76673	0.3129	-0.14503	-0.60722	-0.88494	-0.66567	0.86144	1.2189	-0.89609	0.46454	-0.17936	0.099729	-1.0075	0.30553	-0.50656	0.70856	0.56326	-0.41434
164	1.9165	16.784	-1.5192	-0.28842	-0.75991	0.31066	-0.14237	-0.59718	-0.88206	-0.65837	0.85399	1.2176	-0.89048	0.46286	-0.17895	0.10944	-1.0088	0.30589	-0.50722	0.70717	0.56234	-0.40659
165	1.9124	16.784	-1.5156	-0.28924	-0.75322	0.30848	-0.13974	-0.58728	-0.8792	-0.65127	0.8466	1.2164	-0.88496	0.46119	-0.17854	0.11892	-1.01	0.3063	-0.50785	0.70582	0.56148	-0.39909
166	1.9084	16.784	-1.5119	-0.29006	-0.74666	0.30638	-0.13715	-0.57753	-0.87636	-0.64437	0.83926	1.2151	-0.87951	0.45954	-0.17813	0.12817	-1.0111	0.30677	-0.50845	0.70452	0.56065	-0.39184
167	1.9045	16.782	-1.5082	-0.29089	-0.74023	0.30433	-0.13459	-0.56792	-0.87354	-0.63765	0.83198	1.2139	-0.87415	0.45792	-0.17772	0.1372	-1.0122	0.30728	-0.50902	0.70327	0.55988	-0.38484
168	1.9007	16.778	-1.5044	-0.29172	-0.73394	0.30235	-0.13207	-0.55846	-0.87074	-0.63113	0.82476	1.2127	-0.86887	0.45631	-0.1773	0.14601	-1.0132	0.30783	-0.50956	0.70205	0.55914	-0.37809
169	1.8969	16.774	-1.5005	-0.29255	-0.72778	0.30043	-0.12959	-0.54915	-0.86796	-0.6248	0.81761	1.2116	-0.86367	0.45473	-0.17689	0.15461	-1.0142	0.30844	-0.51006	0.70088	0.55845	-0.37158
170	1.8933	16.768	-1.4967	-0.29339	-0.72175	0.29857	-0.12715	-0.53998	-0.86521	-0.61865	0.81053	1.2105	-0.85856	0.45317	-0.17647	0.16299	-1.0151	0.30908	-0.51055	0.69975	0.5578	-0.36529
171	1.8897	16.76	-1.4927	-0.29423	-0.71584	0.29677	-0.12474	-0.53095	-0.86248	-0.61269	0.80351	1.2094	-0.85352	0.45163	-0.17606	0.17117	-1.0159	0.30977	-0.511	0.69865	0.55719	-0.35924
172	1.8863	16.751	-1.4887	-0.29508	-0.71007	0.29503	-0.12237	-0.52207	-0.85977	-0.60691	0.79656	1.2084	-0.84858	0.45012	-0.17564	0.17914	-1.0168	0.3105	-0.51143	0.6976	0.55661	-0.35341
173	1.8829	16.741	-1.4847	-0.29593	-0.70443	0.29334	-0.12003	-0.51334	-0.85709	-0.6013	0.78968	1.2074	-0.84371	0.44862	-0.17522	0.18691	-1.0175	0.31126	-0.51184	0.69659	0.55608	-0.3478
174	1.8795	16.729	-1.4807	-0.29679	-0.69892	0.2917	-0.11773	-0.50474	-0.85443	-0.59587	0.78287	1.2065	-0.83893	0.44715	-0.17481	0.19448	-1.0182	0.31207	-0.51222	0.69561	0.55558	-0.34241
175	1.8763	16.716	-1.4766	-0.29765	-0.69353	0.29011	-0.11547	-0.49629	-0.8518	-0.59061	0.77613	1.2056	-0.83423	0.4457	-0.17438	0.20186	-1.0189	0.31291	-0.51258	0.69467	0.55512	-0.33723
176	1.8731	16.701	-1.4725	-0.29851	-0.68827	0.28858	-0.11325	-0.48798	-0.84919	-0.58552	0.76947	1.2047	-0.82962	0.44428	-0.17396	0.20904	-1.0196	0.31379	-0.51292	0.69377	0.55469	-0.33225
177	1.8701	16.684	-1.4683	-0.29937	-0.68313	0.28709	-0.11106	-0.47981	-0.84662	-0.5806	0.76289	1.2039	-0.82509	0.44287	-0.17354	0.21604	-1.0202	0.3147	-0.51324	0.6929	0.55429	-0.32747
178	1.8671	16.666	-1.4642	-0.30025	-0.67811	0.28565	-0.1089	-0.47178	-0.84406	-0.57585	0.75637	1.2032	-0.82065	0.44149	-0.17311	0.22286	-1.0208	0.31565	-0.51354	0.69207	0.55393	-0.3229
179	1.8641	16.647	-1.46	-0.30112	-0.67322	0.28426	-0.10678	-0.46389	-0.84154	-0.57126	0.74994	1.2024	-0.81629	0.44013	-0.17268	0.2295	-1.0213	0.31663	-0.51381	0.69127	0.55359	-0.31851
180	1.8612	16.625	-1.4558	-0.302	-0.66845	0.28291	-0.1047	-0.45613	-0.83904	-0.56682	0.74358	1.2017	-0.81201	0.43878	-0.17225	0.23596	-1.0218	0.31764	-0.51407	0.6905	0.55329	-0.31431
181	1.8584	16.603	-1.4516	-0.30289	-0.66379	0.28161	-0.10265	-0.44852	-0.83657	-0.56255	0.7373	1.2011	-0.80782	0.43746	-0.17181	0.24224	-1.0223	0.31868	-0.51431	0.68977	0.55302	-0.3103
182	1.8557	16.578	-1.4474	-0.30377	-0.65926	0.28035	-0.10064	-0.44103	-0.83413	-0.55843	0.7311	1.2005	-0.80371	0.43616	-0.17137	0.24836	-1.0227	0.31975	-0.51454	0.68906	0.55277	-0.30647
183	1.8531	16.552	-1.4432	-0.30467	-0.65484	0.27913	-0.09866	-0.43369	-0.83171	-0.55446	0.72498	1.1999	-0.79969	0.43487	-0.17093	0.2543	-1.0231	0.32084	-0.51474	0.68839	0.55255	-0.30281
184	1.8505	16.524	-1.439	-0.30557	-0.65054	0.27796	-0.096717	-0.42648	-0.82932	-0.55065	0.71893	1.1994	-0.79575	0.4336	-0.17048	0.26009	-1.0235	0.32196	-0.51493	0.68774	0.55235	-0.29933
185	1.8479	16.495	-1.4348	-0.30647	-0.64636	0.27682	-0.09481	-0.4194	-0.82695	-0.54698	0.71297	1.1989	-0.7919	0.43236	-0.17002	0.26571	-1.0239	0.32311	-0.5151	0.68712	0.55217	-0.29601
186	1.8455	16.464	-1.4305	-0.30738	-0.64228	0.27573	-0.092936	-0.41245	-0.82462	-0.54346	0.70708	1.1985	-0.78813	0.43113	-0.16956	0.27117	-1.0242	0.32427	-0.51525	0.68653	0.55202	-0.29286
187	1.843	16.431	-1.4263	-0.3083	-0.63833	0.27467	-0.091098	-0.40564	-0.8223	-0.54008	0.70128	1.1982	-0.78445	0.42991	-0.16909	0.27648	-1.0245	0.32546	-0.51539	0.68595	0.55189	-0.28986
188	1.8407	16.396	-1.422	-0.30922	-0.63448	0.27365	-0.089294	-0.39896	-0.82001	-0.53684	0.69556	1.1978	-0.78085	0.42872	-0.16862	0.28164	-1.0248	0.32667	-0.51551	0.6854	0.55178	-0.28702
189	1.8384	16.36	-1.4178	-0.31014	-0.63075	0.27266	-0.087523	-0.39241	-0.81775	-0.53375	0.68992	1.1975	-0.77734	0.42755	-0.16814	0.28664	-1.0251	0.32789	-0.51562	0.68488	0.55168	-0.28434
190	1.8362	16.322	-1.4135	-0.31107	-0.62713	0.27171	-0.085787	-0.38599	-0.81551	-0.53079	0.68436	1.1973	-0.77391	0.42639	-0.16765	0.2915	-1.0253	0.32913	-0.51571	0.68437	0.55161	-0.2818
191	1.834	16.282	-1.4093	-0.31201	-0.62361	0.27079	-0.084085	-0.3797	-0.8133	-0.52796	0.67889	1.1971	-0.77057	0.42525	-0.16715	0.29622	-1.0255	0.33039	-0.51578	0.68388	0.55156	-0.27941
192	1.8319	16.241	-1.4051	-0.31296	-0.62021	0.26991	-0.082416	-0.37353	-0.8111	-0.52527	0.6735	1.197	-0.76731	0.42414	-0.16664	0.3008	-1.0257	0.33166	-0.51584	0.68341	0.55152	-0.27716
193	1.8298	16.198	-1.4008	-0.31391	-0.61691	0.26906	-0.080781	-0.36749	-0.80893	-0.5227	0.66819	1.1969	-0.76414	0.42304	-0.16612	0.30523	-1.0259	0.33294	-0.51589	0.68296	0.55151	-0.27504
194	1.8278	16.153	-1.3966	-0.31487	-0.61372	0.26824	-0.079179	-0.36158	-0.80679	-0.52027	0.66296	1.1969	-0.76106	0.42196	-0.16559	0.30954	-1.0261	0.33423	-0.51591	0.68252	0.55151	-0.27306
195	1.8258	16.106	-1.3924	-0.31584	-0.61064	0.26745	-0.07761	-0.3558	-0.80466	-0.51796	0.65782	1.1969	-0.75807	0.4209	-0.16505	0.31371	-1.0262	0.33554	-0.51592	0.68211	0.55153	-0.27121
196	1.8239	16.058	-1.3882	-0.31682	-0.60766	0.26668	-0.076074	-0.35013	-0.80255	-0.51577	0.65275	1.1969	-0.75516	0.41985	-0.1645	0.31775	-1.0263	0.33685	-0.51592	0.68172	0.55157	-0.26948
197	1.822	16.007	-1.3841	-0.31781	-0.60478	0.26595	-0.074572	-0.34459	-0.80047	-0.5137	0.64777	1.197	-0.75234	0.41883	-0.16395	0.32166	-1.0265	0.33816	-0.5159	0.68134	0.55162	-0.26788
198	1.8202	15.956	-1.3799	-0.31881	-0.60201	0.26524	-0.073105	-0.33918	-0.7984	-0.51176	0.64288	1.1972	-0.74961	0.41783	-0.16338	0.32545	-1.0266	0.33949	-0.51586	0.68099	0.5517	-0.2664
199	1.8185	15.902	-1.3758	-0.31982	-0.59934	0.26456	-0.071675	-0.33388	-0.79635	-0.50993	0.63806	1.1974	-0.74697	0.41684	-0.1628	0.32911	-1.0266	0.34081	-0.51581	0.68066	0.55179	-0.26504
200	1.8167	15.846	-1.3716	-0.32085	-0.59678	0.2639	-0.070283	-0.32871	-0.79431	-0.50821	0.63333	1.1976	-0.74441	0.41587	-0.16223	0.33266	-1.0267	0.34214	-0.51574	0.68035	0.5519	-0.26379
201	1.815	15.789	-1.3675	-0.32189	-0.59431	0.26327	-0.068931	-0.32365	-0.7923	-0.50661	0.62867	1.1979	-0.74195	0.41492	-0.16164	0.33609	-1.0268	0.34347	-0.51565	0.68006	0.55202	-0.26266
202	1.8134	15.73	-1.3635	-0.32294	-0.59195	0.26266	-0.067621	-0.31872	-0.7903	-0.50512	0.6241	1.1983	-0.73958	0.41399	-0.16105	0.33941	-1.0268	0.3448	-0.51555	0.6798	0.55216	-0.26162
203	1.8118	15.669	-1.3594	-0.32401	-0.58968	0.26207	-0.066354	-0.3139	-0.78831	-0.50374	0.61961	1.1987	-0.73729	0.41308	-0.16046	0.34261	-1.0268	0.34612	-0.51543	0.67956	0.55232	-0.2607
204	1.8103	15.607	-1.3554	-0.3251	-0.58752	0.2615	-0.065133	-0.3092	-0.78634	-0.50247	0.61521	1.1992	-0.7351	0.41219	-0.15987	0.34571	-1.0268	0.34744	-0.51529	0.67934	0.55249	-0.25987
205	1.8088	15.543	-1.3514	-0.32621	-0.58545	0.26095	-0.06396	-0.30462	-0.78439	-0.5013	0.61088	1.1996	-0.73299	0.41131	-0.15928	0.34869	-1.0268	0.34876	-0.51514	0.67914	0.55268	-0.25915
206	1.8073	15.477	-1.3474	-0.32733	-0.58348	0.26041	-0.062835	-0.30015	-0.78245	-0.50023	0.60663	1.2002	-0.73097	0.41046	-0.15869	0.35158	-1.0267	0.35007	-0.51497	0.67897	0.55288	-0.25852
207	1.8058	15.409	-1.3435	-0.32847	-0.58161	0.25988	-0.061762	-0.29581	-0.78053	-0.49927	0.60247	1.2008	-0.72902	0.40962	-0.1581	0.35436	-1.0266	0.35138	-0.51478	0.67883	0.5531	-0.25797
208	1.8044	15.339	-1.3396	-0.32964	-0.57982	0.25936	-0.060741	-0.29157	-0.77862	-0.49841	0.59838	1.2014	-0.72716	0.40881	-0.15751	0.35703	-1.0265	0.35269	-0.51457	0.67871	0.55333	-0.25752
209	1.8031	15.268	-1.3357	-0.33083	-0.57812	0.25884	-0.059775	-0.28745	-0.77673	-0.49765	0.59438	1.202	-0.72538	0.40802	-0.15693	0.35961	-1.0264	0.35399	-0.51434	0.67861	0.55357	-0.25716
210	1.8017	15.195	-1.3319	-0.33203	-0.5765	0.25833	-0.058867	-0.28344	-0.77485	-0.497	0.59046	1.2027	-0.72367	0.40725	-0.15635	0.36209	-1.0263	0.3553	-0.5141	0.67854	0.55383	-0.25687
211	1.8004	15.12	-1.3281	-0.33326	-0.57497	0.25782	-0.058017	-0.27955	-0.77299	-0.49645	0.58662	1.2035	-0.72203	0.40651	-0.15578	0.36447	-1.0261	0.3566	-0.51384	0.6785	0.55408	-0.25667
212	1.7992	15.043	-1.3243	-0.33452	-0.57351	0.25731	-0.057228	-0.27576	-0.77114	-0.496	0.58287	1.2042	-0.72046	0.40579	-0.15521	0.36676	-1.0259	0.3579	-0.51356	0.67849	0.55435	-0.25654
213	1.7979	14.965	-1.3206	-0.33579	-0.57212	0.25679	-0.056503	-0.27209	-0.76931	-0.49567	0.57921	1.205	-0.71896	0.40511	-0.15465	0.36895	-1.0256	0.3592	-0.51327	0.67851	0.55461	-0.25649
214	1.7967	14.885	-1.3169	-0.33709	-0.5708	0.25626	-0.055845	-0.26852	-0.76749	-0.49544	0.57563	1.2059	-0.71753	0.40445	-0.15409	0.37105	-1.0254	0.36051	-0.51296	0.67857	0.55487	-0.25651
215	1.7955	14.803	-1.3133	-0.33841	-0.56955	0.25573	-0.055258	-0.26505	-0.76568	-0.49531	0.57215	1.2067	-0.71616	0.40382	-0.15354	0.37307	-1.025	0.36181	-0.51263	0.67867	0.55513	-0.25661
216	1.7944	14.719	-1.3097	-0.33975	-0.56836	0.25518	-0.054744	-0.26169	-0.76388	-0.4953	0.56876	1.2076	-0.71485	0.40323	-0.15298	0.375	-1.0247	0.36312	-0.51228	0.67881	0.55539	-0.25678
217	1.7933	14.634	-1.3061	-0.34111	-0.56723	0.25462	-0.054307	-0.25842	-0.7621	-0.49539	0.56546	1.2085	-0.7136	0.40268	-0.15242	0.37684	-1.0243	0.36443	-0.51192	0.67899	0.55563	-0.25702
218	1.7922	14.547	-1.3026	-0.34249	-0.56614	0.25404	-0.053952	-0.25525	-0.76033	-0.49559	0.56226	1.2094	-0.7124	0.40216	-0.15186	0.37861	-1.0239	0.36575	-0.51153	0.67922	0.55588	-0.25732
219	1.7911	14.458	-1.2991	-0.3439	-0.56511	0.25345	-0.05368	-0.25218	-0.75857	-0.4959	0.55915	1.2104	-0.71126	0.40168	-0.15129	0.38029	-1.0235	0.36708	-0.51113	0.6795	0.55611	-0.25768
220	NaN	14.368	-1.2957	-0.34532	-0.56413	0.25283	-0.053496	-0.24919	-0.75681	-0.49632	0.55615	1.2114	-0.71019	0.40124	-0.15071	0.38189	-1.023	0.36842	-0.5107	0.67983	0.55632	-0.2581
221	NaN	14.275	-1.2923	-0.34676	-0.56319	0.25219	-0.053404	-0.2463	-0.75507	-0.49684	0.55325	1.2124	-0.70917	0.40083	-0.15012	0.38341	-1.0225	0.36976	-0.51026	0.68022	0.55653	-0.25859
222	NaN	14.181	-1.2889	-0.34821	-0.56229	0.25152	-0.053407	-0.24349	-0.75333	-0.49748	0.55045	1.2134	-0.70821	0.40045	-0.14951	0.38485	-1.0219	0.37112	-0.50978	0.68067	0.55672	-0.25913
223	NaN	14.086	-1.2856	-0.34968	-0.56142	0.25082	-0.053508	-0.24076	-0.7516	-0.49823	0.54775	1.2144	-0.70732	0.40011	-0.14889	0.38621	-1.0214	0.3725	-0.50929	0.68117	0.55689	-0.25972
224	NaN	13.989	-1.2824	-0.35116	-0.5606	0.25009	-0.053712	-0.23813	-0.74988	-0.49908	0.54514	1.2155	-0.70649	0.39981	-0.14825	0.38749	-1.0207	0.37389	-0.50877	0.68171	0.55705	-0.26036
225	NaN	13.89	-1.2791	-0.35264	-0.55981	0.24932	-0.054019	-0.23557	-0.74816	-0.50005	0.54264	1.2165	-0.70573	0.39953	-0.14759	0.38869	-1.0201	0.3753	-0.50822	0.68229	0.55718	-0.26105
226	NaN	13.789	-1.2759	-0.35413	-0.55905	0.24851	-0.054429	-0.23311	-0.74644	-0.50112	0.54023	1.2176	-0.70503	0.39928	-0.14691	0.3898	-1.0194	0.37672	-0.50765	0.68291	0.5573	-0.26179
227	NaN	13.687	-1.2728	-0.35561	-0.55832	0.24767	-0.054941	-0.23073	-0.74473	NaN	0.53791	1.2187	-0.7044	0.39906	-0.1462	0.39084	-1.0187	0.37817	-0.50704	0.68355	0.55739	-0.26257
228	NaN	13.583	NaN	-0.35709	-0.55762	0.24678	-0.055554	-0.22844	-0.74303	NaN	0.5357	1.2198	-0.70384	0.39886	-0.14547	0.3918	-1.0179	0.37964	-0.50641	0.68422	0.55746	-0.26339
229	NaN	13.477	NaN	-0.35856	-0.55694	0.24585	-0.056267	NaN	-0.74133	NaN	0.53357	1.221	-0.70335	0.39869	-0.1447	0.39267	-1.0171	0.38114	-0.50574	0.68491	0.55751	-0.26425
230	NaN	13.37	NaN	-0.36002	NaN	0.24489	-0.057081	NaN	-0.73964	NaN	0.53154	1.2221	-0.70291	0.39854	-0.14389	0.39346	-1.0163	0.38265	-0.50504	0.68562	0.55753	NaN
231	NaN	13.261	NaN	-0.36146	NaN	0.24389	-0.057994	NaN	NaN	NaN	0.52961	1.2233	NaN	0.39842	-0.14305	0.39416	-1.0155	0.38418	-0.50431	0.68633	0.55752	NaN
232	NaN	13.151	NaN	-0.36288	NaN	0.24287	-0.059006	NaN	NaN	NaN	0.52777	1.2244	NaN	0.39831	-0.14216	0.39477	NaN	0.38571	-0.50355	0.68705	0.55749	NaN
233	NaN	13.039	NaN	-0.36429	NaN	0.24181	-0.060117	NaN	NaN	NaN	0.52602	1.2256	NaN	0.39822	-0.14123	0.39528	NaN	0.38726	-0.50276	0.68777	0.55744	NaN
234	NaN	12.925	NaN	-0.36568	NaN	0.24072	-0.061324	NaN	NaN	NaN	0.52437	1.2268	NaN	0.39815	-0.14026	0.3957	NaN	0.38881	-0.50193	0.68848	0.55738	NaN
235	NaN	12.81	NaN	-0.36704	NaN	0.23961	NaN	NaN	NaN	NaN	0.52281	1.228	NaN	0.3981	-0.13923	NaN	NaN	0.39035	NaN	0.6892	0.5573	NaN
236	NaN	12.693	NaN	NaN	NaN	0.23847	NaN	NaN	NaN	NaN	0.52135	1.2291	NaN	0.39806	NaN	NaN	NaN	0.39189	NaN	0.68991	0.55722	NaN


==> data/mc/mc_lq2_rho.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	1.3516e-09	1.2353e-09	5.2495e-10	-4.5327e-10	-2.8703e-10	2.4811e-10	-1.0164e-10	8.7547e-10	8.2781e-10	8.509e-11	3.3684e-10	6.2642e-10	-2.189e-10	-2.2942e-11	-4.0426e-10	1.2339e-10	-1.2896e-10	3.3792e-10	2.1241e-10	4.4284e-10	-1.5477e-10	-7.4423e-10
1	1.6097e-09	1.5014e-09	8.0844e-10	-1.0259e-10	-1.1108e-11	-1.7274e-10	7.8335e-11	6.7442e-10	7.3199e-10	4.7621e-10	3.0752e-10	8.716e-10	-5.0156e-11	-2.036e-10	-3.9097e-10	-7.4956e-11	-3.7863e-10	2.2155e-10	8.6459e-10	5.8198e-10	-3.0066e-10	-7.5652e-10
2	2.0064e-09	1.8432e-09	1.1991e-09	4.6329e-11	-1.8253e-11	-3.4317e-10	-3.707e-10	6.8208e-10	5.2991e-10	4.5041e-10	-5.3585e-11	9.7829e-10	6.0123e-10	-2.1152e-10	-5.127e-10	-4.4902e-10	-4.9346e-10	-3.4618e-10	1.1798e-09	7.2455e-10	-6.01e-10	-7.9309e-10
3	2.4198e-09	2.2614e-09	6.1599e-10	1.5028e-10	1.4779e-10	-5.1081e-10	-4.2116e-10	7.3938e-10	4.9043e-10	6.4864e-10	3.1292e-10	9.4776e-10	-8.0475e-11	7.4996e-11	-5.282e-10	-6.0454e-10	-9.597e-11	3.995e-11	1.3937e-09	1.3329e-09	-6.8362e-10	-2.2773e-10
4	2.9267e-09	2.7772e-09	2.3771e-10	3.7357e-10	-3.1589e-10	-1.0159e-09	-7.6452e-10	9.2872e-10	1.8862e-10	2.9725e-10	1.4582e-09	1.0375e-09	-4.0951e-11	-6.3786e-10	-4.2437e-10	-9.0155e-10	5.3171e-10	1.0156e-09	5.0401e-10	1.4933e-09	-1.1206e-09	-9.262e-10
5	3.5307e-09	3.4514e-09	4.1482e-10	1.1268e-09	-4.0325e-10	-1.0355e-09	-1.1902e-09	2.0463e-09	4.8305e-10	-6.2696e-10	2.3252e-09	1.3341e-09	7.2276e-10	-1.4517e-09	-1.0339e-09	-1.2647e-09	1.0469e-10	2.3769e-09	-3.3398e-10	2.307e-09	-1.492e-09	-1.9232e-11
6	4.3441e-09	4.2863e-09	3.2002e-10	1.4442e-09	-7.9937e-10	-4.4557e-10	-5.5388e-10	2.5919e-09	7.0422e-11	-1.1921e-09	3.4198e-09	3.12e-09	1.8127e-09	-2.2732e-09	-1.4454e-09	-1.055e-09	-2.8454e-10	2.721e-09	-1.5597e-09	1.1639e-09	-1.8752e-09	-2.715e-10
7	5.2881e-09	5.3209e-09	1.0281e-09	1.9955e-09	-1.1757e-09	-1.1101e-09	-7.5399e-10	1.7614e-09	-1.7234e-10	-1.081e-09	4.682e-09	3.1171e-09	2.0187e-09	-2.5225e-09	-1.4251e-09	9.7743e-10	-1.6348e-10	1.0832e-09	-2.2925e-09	1.6465e-09	-1.4502e-09	-5.0923e-10
8	6.2839e-09	6.659e-09	1.5567e-09	4.6166e-09	-1.1671e-09	-1.7415e-09	-7.3975e-10	6.1426e-10	3.8654e-10	-5.438e-10	5.4408e-09	6.0841e-10	3.6059e-09	-3.0269e-09	-1.8605e-09	2.1531e-09	-1.3721e-09	8.2923e-10	-2.8688e-09	4.6352e-09	-5.1244e-10	-1.0949e-09
9	7.7742e-09	8.3447e-09	2.2893e-09	7.6552e-09	-9.1415e-10	-2.6524e-09	-2.3338e-09	-1.1891e-09	1.4212e-10	-6.4443e-11	5.8168e-09	-1.4825e-09	4.5173e-09	-3.1735e-09	-3.0399e-09	6.1617e-10	-3.0948e-09	3.0296e-09	-3.5364e-09	6.8699e-09	1.3281e-09	-4.8106e-10
10	9.6801e-09	1.0452e-08	1.0098e-09	1.0932e-08	-2.1205e-10	-4.4477e-09	-1.4499e-09	-4.8432e-10	-3.9481e-10	-1.0584e-09	3.4372e-09	-8.8055e-10	2.8082e-09	-5.3778e-09	-3.7116e-09	1.9163e-09	-3.6528e-09	4.8526e-09	-4.4479e-09	5.1735e-09	4.8379e-09	-1.6772e-09
11	1.1769e-08	1.3114e-08	3.3926e-10	1.0168e-08	-1.3489e-09	-5.5021e-09	-3.7475e-09	-1.1994e-09	1.5413e-09	-2.4016e-09	7.3103e-09	-6.9781e-10	5.6043e-09	-7.821e-09	-2.3447e-09	7.8542e-09	-5.2628e-09	4.382e-09	-4.1242e-09	6.9067e-09	5.6698e-09	6.4974e-10
12	1.4611e-08	1.6486e-08	2.0882e-09	8.18e-09	3.0797e-09	-4.3938e-09	-3.0758e-09	-4.7825e-09	8.1619e-09	1.5957e-10	6.1468e-09	-2.7511e-10	8.3543e-09	-1.0126e-08	-6.0424e-09	8.5787e-09	-2.5812e-09	9.6751e-09	6.9147e-10	7.6958e-09	5.3225e-09	-1.7446e-10
13	1.7576e-08	2.0711e-08	6.2836e-09	7.9849e-09	5.4762e-09	-2.6725e-09	-2.191e-09	-4.3103e-09	1.0376e-08	-8.936e-10	5.4943e-09	-1.5683e-09	1.1634e-08	-9.8644e-09	-8.5562e-09	5.2171e-09	-2.816e-09	1.1516e-08	5.383e-09	7.1416e-09	6.9619e-09	-2.64e-09
14	2.1759e-08	2.5993e-08	7.4013e-09	1.2585e-08	2.4178e-09	-6.3231e-09	4.3116e-09	-9.4153e-09	7.2518e-09	3.0378e-09	8.6591e-09	-9.2364e-10	1.6799e-08	-1.1012e-08	-7.8764e-09	1.1991e-08	-6.0944e-09	1.3974e-08	5.6147e-09	5.4128e-09	1.842e-09	-2.8066e-10
15	2.6743e-08	3.2628e-08	9.8807e-09	6.9476e-09	7.3104e-09	-4.1786e-09	2.3385e-09	-9.8411e-09	1.298e-09	-1.5477e-09	1.2914e-08	4.0812e-09	1.4256e-08	-8.4647e-09	-9.0472e-09	9.9064e-09	-5.6466e-09	1.6369e-08	2.7529e-09	5.0553e-09	-2.0197e-09	-1.2965e-10
16	3.3757e-08	4.0905e-08	1.871e-08	1.1613e-08	6.6693e-09	-1.1482e-08	5.659e-09	-8.7875e-10	4.066e-09	-8.5249e-09	1.0881e-08	8.5648e-09	7.4214e-09	-1.3953e-08	-4.6021e-09	1.364e-08	-1.5381e-09	1.4631e-08	3.3621e-09	2.0168e-09	-6.7695e-09	2.3615e-10
17	3.9809e-08	5.1234e-08	1.8837e-08	1.4849e-08	1.6965e-08	-3.9269e-09	9.9452e-09	-2.1799e-09	9.2778e-09	-1.141e-08	1.5971e-08	1.0137e-08	2.1207e-08	-2.7691e-08	-5.5147e-09	1.4128e-08	-6.7013e-09	8.4984e-09	-6.261e-10	-3.3729e-10	-5.3434e-09	4.7714e-09
18	4.8451e-08	6.4054e-08	1.5985e-08	1.6356e-08	2.3737e-08	3.1577e-09	1.9814e-09	-7.4317e-09	-4.4168e-09	-1.6225e-08	1.0568e-08	3.7407e-09	4.9051e-09	-3.4417e-08	-7.7201e-09	1.1577e-08	-6.3895e-09	1.7655e-08	-2.3565e-09	1.0121e-08	-8.7033e-09	2.3927e-08
19	5.8828e-08	7.9947e-08	3.0884e-08	-1.6954e-09	1.2413e-08	-3.1179e-09	-6.6056e-09	-4.2629e-09	-9.2913e-09	-8.8546e-09	4.8688e-09	8.6083e-09	1.0186e-08	-3.8982e-08	1.1147e-09	1.9708e-08	-2.7423e-09	3.3323e-08	1.7729e-08	2.3002e-08	-5.0451e-09	2.4171e-08
20	7.0898e-08	9.9718e-08	3.094e-08	1.1281e-08	1.9569e-08	6.0112e-09	-3.474e-09	-2.0831e-09	-3.6041e-08	1.7635e-08	1.7701e-08	3.322e-08	1.4299e-08	-4.2989e-08	-8.5925e-09	2.1492e-08	-4.5934e-09	3.4156e-08	1.0508e-08	2.701e-08	-1.3252e-08	1.1854e-08
21	8.5712e-08	1.2424e-07	3.3166e-08	2.7628e-08	4.6933e-09	1.7335e-08	7.7005e-09	7.204e-09	-4.4435e-08	3.6454e-09	3.9302e-08	4.7636e-08	-1.1797e-09	-6.1825e-08	-2.825e-08	2.393e-08	1.0936e-08	4.7608e-08	-1.645e-08	1.4724e-08	8.0873e-09	1.4694e-08
22	1.0246e-07	1.5541e-07	4.8304e-08	2.4202e-08	-1.5317e-08	8.0526e-09	-1.1884e-08	5.3421e-08	-4.1557e-08	-9.8254e-09	4.193e-08	3.055e-08	6.2057e-09	-5.79e-08	-1.7122e-08	1.9688e-08	2.13e-08	5.3384e-08	-2.2697e-08	1.2964e-08	3.1909e-08	2.1424e-08
23	1.247e-07	1.9417e-07	4.0827e-08	5.6756e-08	-2.4167e-08	1.5953e-08	-3.2773e-08	6.7339e-08	-3.3201e-08	-3.4201e-08	6.8716e-08	4.4459e-08	5.8591e-09	-4.0378e-08	-9.7798e-09	1.6879e-08	6.2112e-08	2.7385e-08	-3.2797e-08	5.6676e-08	5.919e-08	1.5377e-08
24	1.4955e-07	2.4238e-07	3.4625e-08	9.6851e-08	-4.1501e-08	-2.8302e-08	-3.5617e-08	6.9746e-08	-1.5895e-08	-4.17e-08	9.1517e-08	3.9418e-08	-2.4387e-08	-3.7563e-08	-3.0622e-08	-2.0846e-08	3.4145e-08	7.4838e-11	-7.2172e-08	5.6563e-08	5.2223e-08	1.2457e-08
25	1.8314e-07	3.0492e-07	-1.3521e-08	1.5269e-07	-6.2322e-08	-1.3907e-08	-6.731e-08	3.3372e-08	-2.5495e-08	-5.5505e-08	1.2139e-07	4.4974e-08	-3.2303e-08	-1.2305e-08	-6.3966e-08	-2.6812e-08	3.9314e-08	-4.7192e-09	-1.1792e-07	5.9767e-08	1.8116e-08	-5.263e-09
26	2.289e-07	3.8572e-07	-5.5434e-08	2.1294e-07	-6.1625e-08	4.4792e-08	-1.1244e-07	2.6122e-08	-1.6807e-08	-3.9421e-08	1.0346e-07	-3.4588e-08	2.0475e-08	-4.8311e-08	-1.0942e-07	-5.5301e-09	3.0869e-08	2.7989e-08	-1.137e-07	5.7454e-08	7.8809e-09	-2.602e-08
27	2.8307e-07	4.874e-07	-8.6706e-08	2.6542e-07	-1.1125e-07	1.271e-08	-8.6474e-08	3.1925e-08	-1.0775e-08	-4.7493e-08	6.3823e-08	-4.1151e-08	1.703e-08	-7.1029e-08	-1.6074e-07	-2.5838e-08	-3.6501e-08	-3.2182e-08	-8.7721e-08	3.4728e-08	-8.6161e-09	-4.062e-08
28	3.4024e-07	6.1513e-07	-4.1873e-08	2.2641e-07	-1.0817e-07	8.3846e-08	-1.0216e-07	2.3527e-08	-4.0197e-08	-8.2712e-08	6.4341e-08	2.2206e-08	7.9299e-08	2.7012e-09	-2.0764e-07	-9.3196e-08	-5.6341e-08	-8.9477e-08	3.8246e-08	1.0993e-07	6.8939e-08	-7.7446e-09
29	4.0837e-07	7.6945e-07	3.146e-08	2.9166e-07	-1.4584e-07	8.3264e-08	-1.0176e-07	-2.7867e-09	2.8484e-08	-2.2514e-07	5.1488e-08	1.6028e-07	6.5578e-08	-3.971e-08	-2.4251e-07	-7.6674e-08	-5.254e-08	-1.3029e-07	3.7061e-08	1.6172e-07	1.1425e-07	-1.1347e-07
30	4.9146e-07	9.6106e-07	1.3495e-07	2.6501e-07	-2.1498e-07	-2.9636e-08	-1.399e-07	-4.0433e-08	-3.8599e-08	-3.324e-07	1.4699e-08	2.4709e-07	7.0696e-08	-5.3352e-08	-3.4218e-07	-2.7882e-08	-2.6804e-08	-9.7549e-08	-8.7833e-08	2.7711e-07	8.9397e-08	-2.6734e-07
31	6.0652e-07	1.1987e-06	1.8994e-07	1.8629e-07	-4.7166e-07	-7.9916e-08	-1.2757e-07	-1.0855e-07	4.3025e-08	-4.0073e-07	3.6076e-08	1.3457e-07	2.0287e-08	-1.6164e-07	-3.3714e-07	-7.869e-08	-2.6105e-08	5.9136e-08	-1.9207e-07	3.2721e-07	1.8206e-07	-3.8041e-07
32	7.6493e-07	1.4974e-06	1.4475e-07	7.8778e-08	-5.9082e-07	-8.0764e-08	-1.0177e-07	-1.4948e-07	-6.8534e-08	-5.7214e-07	8.2797e-08	9.4384e-08	-1.9959e-07	-1.8737e-07	-2.8203e-07	-2.1385e-07	-1.8072e-07	2.4881e-07	-4.362e-08	1.1773e-07	1.4235e-07	-5.0962e-07
33	9.5616e-07	1.8768e-06	8.737e-08	3.7312e-08	-6.2276e-07	-2.3037e-07	-1.1689e-07	-1.6609e-07	-1.3865e-07	-7.1887e-07	8.6859e-08	3.0498e-07	-2.3278e-07	-1.4974e-07	-2.653e-07	-2.2677e-07	-3.377e-07	4.4141e-07	-1.2904e-07	1.3108e-07	-1.5416e-07	-4.7566e-07
34	1.1809e-06	2.3512e-06	1.7672e-07	2.0489e-08	-4.4862e-07	-1.6307e-07	-3.05e-07	-1.4565e-07	-1.7978e-07	-9.053e-07	2.791e-07	4.5774e-07	-3.4747e-07	1.5914e-07	-5.0061e-07	-2.738e-07	-5.209e-07	5.4684e-07	-4.3101e-07	2.3601e-07	-1.4264e-07	-3.6275e-07
35	1.3991e-06	2.9181e-06	2.2733e-07	1.1176e-07	-7.0007e-07	-4.0027e-07	-2.4239e-07	-1.1936e-07	-1.6528e-07	-1.0406e-06	7.0631e-07	8.4536e-07	-1.7938e-07	2.9551e-07	-3.0762e-07	-7.3908e-08	-6.2096e-07	6.0283e-07	-1.5706e-07	4.8093e-07	2.8222e-07	-3.9943e-07
36	1.6174e-06	3.5137e-06	3.4086e-07	1.0668e-07	-5.9522e-07	-7.6048e-07	-6.9324e-07	-1.5879e-07	1.4375e-07	-1.1933e-06	6.8094e-07	8.1773e-07	-2.4715e-07	5.9267e-07	-4.5572e-07	-1.459e-07	-5.3889e-07	5.4831e-07	-1.196e-07	6.6675e-07	3.4375e-07	9.0548e-09
37	1.879e-06	4.2057e-06	4.3778e-07	4.8612e-08	-7.6627e-07	-7.6114e-07	-7.9422e-07	8.5054e-08	3.4071e-07	-1.1483e-06	7.87e-07	7.4812e-07	-3.8001e-07	4.6248e-07	-2.9337e-07	7.033e-08	-6.3344e-07	3.6256e-07	-2.7513e-07	5.0039e-07	5.4325e-07	-3.566e-07
38	2.1956e-06	5.0305e-06	2.2147e-07	2.9577e-07	-1.1219e-06	-6.8126e-07	-1.0139e-06	1.1755e-07	4.1086e-07	-1.0038e-06	1.3868e-06	5.2454e-07	-4.0564e-07	2.2172e-07	-5.3695e-07	-3.566e-07	-7.94e-07	-5.8933e-08	-5.5264e-07	4.5411e-07	9.5986e-07	-3.6785e-07
39	2.5225e-06	5.9638e-06	3.2359e-08	5.1251e-07	-1.2329e-06	-1.072e-06	-3.7932e-07	6.5063e-08	4.103e-07	-1.0876e-06	1.7435e-06	3.5218e-07	-2.4241e-07	4.3012e-07	-5.5964e-07	-1.6109e-07	-1.1924e-06	-2.625e-07	-8.233e-07	7.7214e-07	1.2891e-06	-3.347e-07
40	2.8466e-06	6.9291e-06	-3.5576e-07	3.6628e-07	-1.0478e-06	-1.3966e-06	1.6064e-07	2.3662e-07	8.5979e-07	-1.3403e-06	2.3458e-06	3.5773e-07	-3.2648e-07	3.7829e-07	-6.201e-07	-4.3697e-08	-1.681e-06	-2.2349e-07	-1.2547e-06	1.1965e-06	1.9632e-06	-8.1594e-07
41	3.2187e-06	8.0108e-06	-6.4005e-07	6.8512e-07	-6.2036e-07	-1.5777e-06	3.6588e-07	1.6454e-07	8.5388e-07	-1.4207e-06	2.7888e-06	2.9017e-07	-6.1752e-07	4.5581e-07	-9.2116e-07	-5.372e-07	-9.3055e-07	4.1866e-07	-1.9017e-06	1.3904e-06	1.9661e-06	-8.6562e-07
42	3.6363e-06	9.2557e-06	-1.4302e-06	3.4124e-07	-5.448e-07	-1.1041e-06	2.8983e-07	-4.6864e-07	7.5924e-07	-1.7555e-06	2.2634e-06	1.0717e-06	-9.5444e-07	8.1604e-07	-1.1583e-06	-7.9547e-07	-1.2251e-06	3.5083e-07	-8.9101e-07	1.3558e-06	2.0847e-06	-1.0211e-06
43	4.0083e-06	1.0616e-05	-1.1165e-06	8.4047e-07	-8.3976e-07	-5.4174e-08	1.0703e-06	-6.8295e-07	1.6315e-07	-2.142e-06	1.1574e-06	1.4078e-06	-2.0488e-06	1.5515e-06	-1.373e-06	-1.177e-06	-1.2524e-06	-6.886e-07	-2.6694e-07	1.7395e-06	2.2385e-06	-1.6687e-06
44	4.4828e-06	1.2087e-05	-7.8106e-07	1.704e-07	-1.0548e-06	3.4704e-07	1.5292e-06	-9.1756e-07	-3.5865e-07	-2.4362e-06	8.3447e-07	1.66e-06	-2.2427e-06	1.7507e-06	-1.603e-06	-1.7705e-06	-1.3419e-06	-6.0294e-07	-2.59e-07	2.5642e-06	2.5738e-06	-1.9903e-06
45	5.0017e-06	1.374e-05	-7.0677e-07	-3.1148e-07	-1.2165e-06	7.3954e-07	1.7867e-07	-1.3459e-06	1.1656e-07	-2.58e-06	1.6892e-06	1.7332e-06	-3.183e-06	1.8267e-06	-6.8031e-07	-1.2703e-06	-1.4207e-06	-1.0102e-07	3.8211e-07	1.918e-06	2.244e-06	-2.4726e-06
46	5.8571e-06	1.5613e-05	-3.4402e-09	-1.7257e-07	-2.2934e-06	9.9299e-07	-1.3157e-06	-2.2444e-06	2.2924e-07	-2.7483e-06	2.6161e-06	1.2413e-06	-4.0694e-06	1.8002e-06	-7.2786e-07	-1.8937e-06	-8.2954e-08	4.4531e-07	1.2608e-07	2.0101e-06	2.9215e-06	-2.4102e-06
47	7.1779e-06	1.8015e-05	-9.4393e-07	6.0138e-07	-3.1678e-06	6.6809e-07	-1.9726e-06	-3.2223e-06	-8.2867e-08	-3.1721e-06	3.7267e-06	2.7591e-06	-5.6143e-06	1.0761e-06	-1.0035e-06	-1.4415e-06	-4.8534e-07	-4.1392e-07	7.5225e-07	1.2052e-06	2.8063e-06	-2.7355e-06
48	8.3408e-06	2.0956e-05	-1.2611e-06	1.1825e-06	-3.079e-06	2.3942e-07	-3.6377e-06	-4.0622e-06	-3.8128e-07	-4.1858e-06	3.8589e-06	4.0341e-06	-4.447e-06	2.4261e-06	-4.3465e-07	-1.0044e-06	-4.7173e-07	-5.6584e-07	1.2375e-07	1.3527e-06	3.4445e-06	-2.652e-06
49	9.587e-06	2.4376e-05	-1.342e-06	2.1944e-06	-2.4826e-06	6.4049e-07	-4.4777e-06	-5.1515e-06	-3.9701e-07	-3.9492e-06	3.0812e-06	3.3032e-06	-4.694e-06	4.0454e-06	1.7347e-07	-2.5412e-06	-2.6146e-07	-3.0332e-07	2.9952e-07	1.5683e-06	2.4769e-06	-1.4039e-06
50	1.1399e-05	2.8324e-05	-1.8152e-06	2.2115e-06	-1.8867e-06	-2.2006e-07	-4.9189e-06	-5.6435e-06	-1.9064e-06	-4.5004e-06	1.9906e-06	3.7462e-06	-4.812e-06	4.5767e-06	-3.0359e-07	-2.3864e-06	-3.4464e-07	-9.749e-07	6.7076e-07	2.5266e-06	2.4332e-06	-2.3814e-06
51	1.3531e-05	3.3058e-05	-1.4576e-06	2.3091e-06	-3.5059e-06	-2.0182e-06	-5.7745e-06	-6.7349e-06	-1.8752e-06	-7.0055e-06	3.5374e-06	4.1587e-06	-5.9599e-06	4.0721e-06	-6.2838e-07	-3.6126e-06	-3.3244e-07	-1.703e-06	8.0276e-07	3.2064e-06	4.0922e-06	-4.6522e-06
52	1.5925e-05	3.869e-05	-3.3527e-06	3.0561e-06	-4.8573e-06	-4.4889e-06	-5.983e-06	-8.2292e-06	-5.3453e-07	-1.124e-05	4.2491e-06	3.5926e-06	-6.8796e-06	3.9391e-06	-2.3963e-06	-5.2749e-06	2.4454e-07	-1.6265e-06	2.8721e-06	5.3386e-06	6.4488e-06	-7.0276e-06
53	1.88e-05	4.5238e-05	-3.9365e-06	3.7723e-06	-6.4118e-06	-3.1846e-06	-5.6185e-06	-9.1663e-06	-8.2825e-07	-1.4764e-05	4.9666e-06	7.019e-06	-6.3593e-06	5.1668e-06	-2.354e-06	-5.3873e-06	1.3655e-08	-1.439e-06	1.5055e-06	7.0562e-06	4.1084e-06	-7.6749e-06
54	2.185e-05	5.2841e-05	-5.016e-06	4.7604e-06	-5.9184e-06	-1.7519e-06	-7.5578e-06	-9.2861e-06	-2.2167e-06	-1.6826e-05	8.1973e-06	7.4585e-06	-6.9869e-06	4.2975e-06	-1.2828e-06	-5.7918e-06	-1.8226e-06	-2.3259e-06	-1.9655e-06	9.4752e-06	3.405e-06	-1.1843e-05
55	2.5691e-05	6.1634e-05	-9.0721e-06	1.9828e-06	-6.1074e-06	-2.5375e-06	-7.11e-06	-9.4273e-06	-3.828e-06	-1.7898e-05	1.0119e-05	8.4075e-06	-6.7377e-06	5.8403e-06	-3.2867e-06	-4.362e-06	-2.5973e-06	-4.4562e-06	-9.2638e-07	9.46e-06	2.4218e-06	-1.3798e-05
56	3.0068e-05	7.1784e-05	-1.2624e-05	-2.3903e-07	-1.1843e-05	-5.3129e-07	-1.0537e-05	-1.3213e-05	-5.5571e-06	-2.1245e-05	1.2493e-05	9.2666e-06	-8.9675e-06	7.842e-06	-4.6114e-06	-6.8146e-06	-1.8749e-06	-7.2976e-06	-6.7202e-07	1.0178e-05	3.6122e-06	-1.5081e-05
57	3.4629e-05	8.351e-05	-1.3638e-05	4.7902e-07	-1.4655e-05	-5.4773e-06	-9.1631e-06	-1.6603e-05	-5.3629e-06	-2.5265e-05	9.2742e-06	1.2579e-05	-1.2674e-05	1.1009e-05	-2.8558e-06	-6.2016e-06	-6.8431e-07	-7.3075e-06	-2.4334e-06	1.0028e-05	5.0557e-06	-1.6707e-05
58	4.0408e-05	9.7034e-05	-1.5917e-05	-6.8771e-07	-1.7844e-05	-7.6227e-06	-5.8063e-06	-2.1191e-05	-5.5418e-06	-2.897e-05	1.5927e-05	1.5147e-05	-1.4707e-05	1.0253e-05	-3.6266e-06	-1.2072e-05	-2.6726e-06	-8.6058e-06	-6.0717e-06	1.2009e-05	6.8439e-06	-1.6267e-05
59	4.6866e-05	0.00011257	-1.6845e-05	-6.6281e-06	-2.0587e-05	-8.3449e-06	-6.2788e-06	-2.2349e-05	-8.7958e-06	-3.3038e-05	1.9551e-05	2.0802e-05	-1.3581e-05	1.3213e-05	-2.7982e-06	-1.2918e-05	-3.9242e-06	-6.7908e-06	-6.2685e-06	1.2939e-05	3.5743e-06	-1.7989e-05
60	5.4298e-05	0.00012993	-1.8703e-05	-6.9316e-06	-2.4971e-05	-7.6623e-06	-1.3397e-05	-2.206e-05	-1.212e-05	-4.0139e-05	2.6094e-05	2.772e-05	-2.1632e-05	8.6134e-06	1.6169e-06	-1.2736e-05	1.2404e-06	-8.9056e-06	-3.4843e-06	1.1248e-05	5.1299e-06	-2.0904e-05
61	6.3009e-05	0.00014973	-1.6636e-05	-4.1189e-06	-2.9409e-05	-3.166e-06	-1.0489e-05	-2.5873e-05	-1.6305e-05	-4.4536e-05	3.6103e-05	3.4133e-05	-2.5808e-05	6.8122e-06	-1.4138e-06	-1.7079e-05	1.0754e-06	-8.2899e-06	-5.8231e-06	1.7103e-05	-1.6284e-06	-2.6957e-05
62	7.2658e-05	0.00017231	-2.3049e-05	-1.4694e-06	-3.5654e-05	-7.1709e-06	-1.0824e-05	-2.9406e-05	-1.8082e-05	-5.158e-05	4.5529e-05	4.2084e-05	-2.5908e-05	1.5693e-05	-1.2664e-06	-2.084e-05	8.8915e-07	-5.9244e-06	-1.9006e-05	2.3168e-05	3.5592e-08	-3.0095e-05
63	8.2278e-05	0.00019807	-2.9879e-05	4.9623e-07	-4.7311e-05	-3.1279e-07	-1.1913e-05	-3.3501e-05	-1.6369e-05	-6.7915e-05	5.4062e-05	4.4107e-05	-3.2729e-05	1.697e-05	-2.5605e-06	-2.7285e-05	-7.9789e-06	-9.2248e-06	-2.2068e-05	2.3165e-05	2.7696e-06	-3.604e-05
64	9.1879e-05	0.00022613	-3.5578e-05	-4.938e-06	-5.0533e-05	-7.6521e-06	-1.3801e-05	-3.1999e-05	-2.2563e-05	-7.9884e-05	5.9128e-05	4.9608e-05	-3.6556e-05	1.3654e-05	-1.2774e-05	-3.4308e-05	-7.5369e-06	-9.8434e-06	-3.3494e-05	2.518e-05	5.4109e-06	-3.7289e-05
65	0.0001035	0.00025707	-4.568e-05	-7.1395e-06	-5.5551e-05	-5.7656e-06	-1.3147e-05	-3.5041e-05	-2.2213e-05	-9.1198e-05	6.6451e-05	5.7591e-05	-3.9802e-05	1.6713e-05	-1.5479e-05	-4.0674e-05	-8.4176e-07	1.305e-06	-3.807e-05	2.6548e-05	7.5061e-06	-4.1432e-05
66	0.00011678	0.00029172	-4.1146e-05	-2.1331e-06	-6.9434e-05	-8.3216e-07	-1.3698e-05	-3.877e-05	-3.6858e-05	-9.7141e-05	7.1839e-05	5.9886e-05	-3.6396e-05	1.207e-05	-1.561e-05	-3.8912e-05	-8.1473e-06	7.0771e-06	-3.4486e-05	2.447e-05	9.4619e-06	-4.4242e-05
67	0.00013242	0.0003305	-4.0305e-05	9.1156e-07	-8.2116e-05	-5.148e-06	-1.3573e-05	-4.5733e-05	-3.6699e-05	-0.00010655	7.7981e-05	5.0291e-05	-4.3801e-05	9.9168e-06	-1.8426e-05	-4.7358e-05	-8.4385e-06	-3.0148e-06	-3.2315e-05	2.3402e-05	9.5793e-06	-4.556e-05
68	0.0001487	0.00037375	-4.0539e-05	-1.3148e-06	-8.6098e-05	3.0574e-06	-1.9397e-05	-4.1656e-05	-3.31e-05	-0.00011941	8.7768e-05	5.1983e-05	-5.5624e-05	1.6691e-05	-1.538e-05	-5.1317e-05	-2.2812e-06	-4.0124e-06	-3.5947e-05	2.7575e-05	4.0398e-07	-4.9078e-05
69	0.00016661	0.0004213	-4.994e-05	6.899e-06	-8.7782e-05	2.2168e-05	-1.0839e-05	-3.994e-05	-2.8814e-05	-0.00013099	0.000102	6.2206e-05	-7.0747e-05	2.4238e-05	-1.6117e-05	-6.0348e-05	-3.2964e-06	-1.6218e-06	-2.8368e-05	2.7664e-05	-1.0827e-05	-5.6465e-05
70	0.00018515	0.00047368	-6.173e-05	2.3755e-05	-8.8521e-05	3.4042e-05	-1.233e-05	-4.201e-05	-2.7251e-05	-0.00014103	0.00010192	7.5007e-05	-7.0488e-05	2.4962e-05	-2.7398e-05	-6.8236e-05	-1.5588e-05	-1.1566e-06	-1.5091e-05	2.8604e-05	-3.1305e-05	-6.9367e-05
71	0.00020584	0.00053108	-6.2921e-05	3.6114e-05	-9.7849e-05	2.8727e-05	-3.3848e-06	-4.9298e-05	-3.7138e-05	-0.00015099	0.00012613	6.9124e-05	-7.6426e-05	1.3477e-05	-3.1271e-05	-6.7975e-05	-1.9658e-05	1.588e-05	-1.6179e-05	2.9855e-05	-2.2394e-05	-8.0607e-05
72	0.00022944	0.00059348	-6.7134e-05	4.3273e-05	-0.00011506	3.0523e-05	-1.5555e-06	-5.7282e-05	-5.0225e-05	-0.00016706	0.00015955	8.4297e-05	-9.2254e-05	4.4347e-06	-4.2799e-05	-7.3359e-05	-2.549e-05	1.9881e-05	-2.5303e-05	3.885e-05	-5.0465e-06	-8.7272e-05
73	0.00025719	0.00066086	-7.2846e-05	4.0399e-05	-0.00013952	2.8827e-05	-1.1549e-05	-7.2843e-05	-5.6605e-05	-0.00019046	0.00018465	0.00010741	-0.00011107	5.6625e-06	-4.6704e-05	-7.7507e-05	-2.7826e-05	2.2492e-05	-2.5952e-05	6.7728e-05	7.9855e-06	-9.8162e-05
74	0.00028699	0.00073652	-9.6062e-05	3.4655e-05	-0.00014842	2.2944e-05	-8.8181e-06	-0.00010383	-6.5474e-05	-0.0002065	0.00020754	0.00012767	-0.00012154	4.5392e-06	-4.627e-05	-7.416e-05	-2.489e-05	4.235e-05	-2.1634e-05	9.0898e-05	2.6533e-05	-0.00011101
75	0.00031598	0.00081932	-0.00010899	2.8887e-05	-0.00016174	3.6591e-05	-2.1646e-05	-0.00012478	-7.5887e-05	-0.00022389	0.00021871	0.00014794	-0.0001219	-7.829e-06	-4.9574e-05	-8.3878e-05	-4.3199e-05	5.1114e-05	-2.9123e-05	9.6172e-05	3.8408e-05	-0.00013036
76	0.00034313	0.00090791	-0.00011232	1.2943e-05	-0.00016359	2.5968e-05	-9.211e-06	-0.00015103	-8.0371e-05	-0.00026422	0.00022405	0.00016222	-0.00012265	-4.7723e-06	-5.2834e-05	-9.6768e-05	-6.585e-05	3.6128e-05	-3.9995e-05	9.5641e-05	3.5391e-05	-0.0001526
77	0.00036933	0.0010025	-0.00011827	-1.3714e-05	-0.00017605	2.7451e-05	-7.2723e-06	-0.00016079	-7.7463e-05	-0.0002732	0.00022981	0.00017339	-0.00012949	1.5103e-05	-5.0612e-05	-0.00010565	-6.2045e-05	3.0385e-05	-5.8519e-05	0.00010844	2.9982e-05	-0.00016123
78	0.00039307	0.0011032	-0.00013254	1.2784e-05	-0.000207	2.608e-05	-1.0227e-05	-0.00016681	-6.9102e-05	-0.0002945	0.00024724	0.00019794	-0.00015629	4.5082e-05	-5.3738e-05	-0.00011407	-8.7788e-05	5.4559e-05	-6.2734e-05	0.00011376	5.4911e-05	-0.0001456
79	0.00040574	0.0012098	-0.00014427	3.3532e-05	-0.00024133	2.0253e-05	-4.4597e-06	-0.00018995	-6.7372e-05	-0.00031959	0.00024366	0.00019969	-0.00017924	7.7277e-05	-5.421e-05	-0.00011454	-0.00010818	4.8057e-05	-5.3272e-05	0.00010242	6.4603e-05	-0.0001596
80	0.00040788	0.0013165	-0.00016537	3.3462e-05	-0.00025787	1.2408e-05	-4.8851e-06	-0.0002165	-7.6511e-05	-0.00033625	0.00022952	0.00019827	-0.0001931	7.9468e-05	-4.3134e-05	-0.00010845	-8.6615e-05	2.9378e-05	-4.6671e-05	7.5358e-05	6.4093e-05	-0.00016742
81	0.00040855	0.0014154	-0.00017678	5.5363e-06	-0.00025012	1.2449e-05	6.9479e-06	-0.00023132	-8.1217e-05	-0.00036629	0.00021913	0.00020391	-0.00018996	9.4458e-05	-1.1269e-05	-9.4776e-05	-0.00010371	3.5312e-05	-4.7576e-05	7.0678e-05	5.6973e-05	-0.00015549
82	0.00041124	0.0015168	-0.00018465	-1.2248e-05	-0.00023131	1.0825e-05	2.0486e-05	-0.00023983	-8.9332e-05	-0.00035659	0.00021012	0.00020566	-0.000191	0.00010884	-7.075e-06	-0.00010264	-0.00010818	4.757e-05	-5.3934e-05	7.7233e-05	6.0104e-05	-0.00016733
83	0.00041388	0.0016202	-0.00019574	-1.8857e-05	-0.00022039	6.6045e-06	8.9738e-06	-0.00021839	-0.00010462	-0.00033471	0.00020641	0.00020426	-0.00019908	9.5083e-05	4.1546e-06	-0.00010199	-9.5078e-05	6.0465e-05	-5.9764e-05	0.00010661	6.739e-05	-0.00018134
84	0.00041208	0.0017251	-0.00020174	-4.0939e-05	-0.0002073	1.074e-05	-6.5308e-07	-0.00020971	-0.00012003	-0.00034085	0.00019465	0.00021357	-0.00021653	9.1679e-05	2.55e-05	-9.9785e-05	-8.5301e-05	3.7755e-05	-7.3816e-05	0.00012655	7.0117e-05	-0.00019648
85	0.00040831	0.0018306	-0.00019879	-6.6488e-05	-0.00019189	2.0542e-05	-6.1048e-06	-0.0002082	-0.00013019	-0.00034717	0.00017331	0.00022275	-0.000226	0.00011448	1.9361e-05	-0.00011661	-7.6331e-05	1.5573e-05	-9.2552e-05	0.00013862	6.9092e-05	-0.00020148
86	0.00039979	0.0019363	-0.00020483	-9.349e-05	-0.0001825	1.9184e-05	-5.3406e-06	-0.0002089	-0.00015037	-0.00035073	0.00015011	0.00020695	-0.00022697	0.00013773	1.8676e-06	-0.00012569	-7.4178e-05	-2.2516e-06	-9.6952e-05	0.00014624	5.777e-05	-0.00020024
87	0.00038587	0.0020418	-0.00021327	-0.00011835	-0.00017566	1.4357e-05	-1.568e-08	-0.00020524	-0.00018068	-0.00034878	0.00012689	0.00018216	-0.0002051	0.00016091	2.3905e-06	-0.00012303	-7.9769e-05	-1.4589e-05	-9.9513e-05	0.00014966	4.6222e-05	-0.00018913
88	0.00036478	0.0021465	-0.00023125	-0.00010924	-0.00017486	2.6046e-05	-4.2458e-06	-0.00019547	-0.00017939	-0.00034086	0.00010135	0.00015756	-0.00018518	0.00017797	6.0666e-06	-0.0001111	-0.00010205	-9.5341e-06	-9.5266e-05	0.00014447	3.7881e-05	-0.00017173
89	0.00033624	0.002246	-0.00024153	-9.5251e-05	-0.00016275	4.6985e-05	-1.0392e-05	-0.00019105	-0.00015567	-0.00032287	6.575e-05	0.0001404	-0.00016622	0.00016212	1.3796e-06	-8.6298e-05	-0.00011426	-7.7005e-07	-8.6339e-05	0.00012346	3.2368e-05	-0.00014481
90	0.00030691	0.0023368	-0.00023083	-9.4506e-05	-0.00013766	6.3848e-05	-1.0086e-05	-0.00018767	-0.00013735	-0.00027515	2.6616e-05	0.000128	-0.00014855	0.00015117	-1.7607e-06	-5.9451e-05	-9.947e-05	1.0886e-06	-0.00011236	0.00010741	4.6063e-05	-0.00011794
91	0.00028263	0.0024248	-0.00022324	-9.6927e-05	-0.00011818	6.5384e-05	-9.6663e-06	-0.00017619	-0.00012647	-0.00021442	-1.2642e-05	0.00011354	-0.00014127	0.00013972	-3.6743e-06	-3.9526e-05	-8.348e-05	2.6758e-06	-0.00015041	9.8463e-05	6.149e-05	-9.4935e-05
92	0.00026126	0.00251	-0.00025527	-9.7872e-05	-0.00010329	6.5909e-05	-9.2145e-06	-0.00015846	-0.00011614	-0.00015726	-4.8773e-05	9.5018e-05	-0.00013496	0.00012768	-2.1113e-06	-2.007e-05	-9.2224e-05	3.3958e-06	-0.00017842	9.8466e-05	7.5163e-05	-6.7465e-05
93	0.0002408	0.0025915	-0.00028492	-9.3526e-05	-8.458e-05	5.6586e-05	-1.488e-05	-0.00013247	-0.00010762	-9.6895e-05	-7.1374e-05	7.5645e-05	-0.00013297	0.00011529	-1.4355e-07	-1.9242e-05	-0.00010395	3.2127e-06	-0.00017154	9.7071e-05	6.5571e-05	-3.3617e-05
94	0.0002246	0.0026677	-0.00027608	-8.7685e-05	-5.9555e-05	4.1298e-05	-1.9895e-05	-9.3388e-05	-9.7005e-05	-4.0873e-05	-9.2692e-05	5.591e-05	-0.00012876	0.00010332	8.6653e-07	-1.6527e-05	-0.00011343	2.879e-06	-0.00016272	9.4402e-05	5.5784e-05	2.8192e-06
95	0.00021141	0.0027379	-0.00025819	-8.0848e-05	-3.3154e-05	2.7134e-05	-2.3477e-05	-5.2342e-05	-8.4017e-05	1.4837e-05	-0.00011266	3.6143e-05	-9.9993e-05	8.5705e-05	-4.4516e-06	-9.7655e-06	-0.00010516	2.3608e-06	-0.00015262	7.672e-05	4.6022e-05	1.2433e-05
96	0.00020344	0.0028019	-0.00023886	-7.4747e-05	-2.2645e-05	1.4042e-05	-1.374e-05	-3.5134e-06	-6.9629e-05	6.0016e-05	-0.00013131	2.2263e-05	-5.9119e-05	6.8066e-05	-9.1336e-06	8.8169e-06	-9.6191e-05	2.7457e-06	-0.00014244	5.1534e-05	3.5597e-05	1.97e-05
97	0.00020652	0.0028598	-0.00022082	-6.8493e-05	-2.0761e-05	1.606e-06	3.9614e-07	4.6394e-05	-5.5139e-05	7.4353e-05	-0.00014701	9.165e-06	-1.9115e-05	5.1186e-05	-1.3508e-05	2.7211e-05	-8.7106e-05	3.2812e-06	-0.00013214	2.7808e-05	2.0266e-05	2.7727e-05
98	0.00021932	0.0029122	-0.00020264	-6.2578e-05	-1.8453e-05	-1.0233e-05	1.3548e-05	9.4067e-05	-4.1259e-05	8.8503e-05	-0.00015898	-3.8141e-06	1.5597e-05	3.4863e-05	-1.7951e-05	4.4491e-05	-7.8657e-05	3.5961e-06	-0.00012237	5.6122e-06	6.0308e-06	5.7091e-05
99	0.00023628	0.0029601	-0.00018507	-5.7279e-05	-1.616e-05	-2.1594e-05	2.5411e-05	0.00012941	-2.384e-05	0.0001045	-0.00017067	-1.6772e-05	4.0616e-05	1.8974e-05	-1.2178e-05	6.1153e-05	-7.176e-05	3.695e-06	-0.00011351	-1.5347e-05	-7.3555e-06	9.4466e-05
100	0.00025579	0.0030039	-0.00015713	-5.3347e-05	5.0312e-06	-3.2367e-05	3.6442e-05	0.00014636	-7.4196e-06	0.00013882	-0.00018204	-2.9892e-05	6.4126e-05	3.6687e-06	-5.181e-06	8.1094e-05	-6.524e-05	3.5405e-06	-0.00010561	-3.5313e-05	-2.0105e-05	0.00012914
101	0.00027748	0.0030438	-0.00012413	-5.2319e-05	2.6369e-05	-4.236e-05	4.2925e-05	0.00016259	8.6988e-06	0.00017119	-0.00019303	-4.3067e-05	8.6677e-05	-6.9124e-06	1.3736e-06	9.9587e-05	-5.8497e-05	3.144e-06	-9.7908e-05	-5.4182e-05	-3.2137e-05	0.00016173
102	0.00030022	0.0030798	-9.0771e-05	-5.1084e-05	4.7291e-05	-5.1512e-05	4.9179e-05	0.00017821	2.4707e-05	0.00020219	-0.00020354	-5.6164e-05	0.00010824	-1.5632e-05	7.4496e-06	0.0001167	-5.1434e-05	-1.2242e-06	-9.0155e-05	-7.1851e-05	-4.3369e-05	0.00019234
103	0.00032383	0.0031121	-5.6977e-05	-4.9659e-05	6.761e-05	-5.9802e-05	5.5264e-05	0.00019316	4.0439e-05	0.00023178	-0.00021354	-6.9075e-05	0.00012782	-2.4016e-05	1.3001e-05	0.00013234	-4.4149e-05	-7.5759e-06	-8.2441e-05	-8.2078e-05	-5.3762e-05	0.00021822
104	0.00034739	0.0031408	-2.3189e-05	-4.8064e-05	8.7154e-05	-6.4472e-05	6.1139e-05	0.00020735	5.6308e-05	0.00026031	-0.000223	-8.173e-05	0.00013469	-3.203e-05	1.7998e-05	0.00014646	-3.6733e-05	-1.3456e-05	-7.4846e-05	-9.1788e-05	-6.0619e-05	0.00024111
105	0.00037012	0.0031663	9.2966e-06	-4.6315e-05	0.00010507	-6.7771e-05	6.6773e-05	0.00022392	7.4191e-05	0.0002879	-0.00023192	-9.4077e-05	0.00014132	-3.9655e-05	2.2436e-05	0.00015905	-2.9859e-05	-1.8854e-05	-6.7427e-05	-0.00010108	-6.502e-05	0.00026183
106	0.00039205	0.0031887	4.034e-05	-4.4428e-05	0.0001191	-7.0641e-05	7.2145e-05	0.00023953	9.1201e-05	0.00031348	-0.0002403	-0.00010607	0.00014771	-4.688e-05	2.6316e-05	0.00017014	-2.3338e-05	-2.3765e-05	-6.0221e-05	-0.00010993	-6.9154e-05	0.00028038
107	0.00041285	0.0032082	7.0527e-05	-4.2418e-05	0.00013244	-7.3101e-05	7.7236e-05	0.00025401	0.00010726	0.00033698	-0.00024813	-0.00011767	0.00015388	-5.3699e-05	2.9648e-05	0.00017866	-1.6764e-05	-2.8193e-05	-5.3259e-05	-0.00011834	-7.302e-05	0.00029677
108	0.0004323	0.003225	9.9664e-05	-4.0301e-05	0.00014508	-7.5171e-05	8.2036e-05	0.00026736	0.00012232	0.0003584	-0.00025543	-0.00012886	0.00015982	-6.011e-05	3.2e-05	0.0001852	-1.0179e-05	-3.2148e-05	-4.6563e-05	-0.0001263	-7.6622e-05	0.00031106
109	0.00045052	0.0032392	0.00012759	-3.8094e-05	0.00015699	-7.6871e-05	8.6537e-05	0.0002796	0.00013634	0.00037776	-0.0002622	-0.0001396	0.00016553	-6.6117e-05	3.087e-05	0.00019064	-3.6202e-06	-3.5642e-05	-3.9847e-05	-0.0001338	-7.9962e-05	0.0003233
110	0.00046737	0.0032512	0.00015419	-3.5811e-05	0.00016817	-7.8224e-05	9.0735e-05	0.00029074	0.0001493	0.00039507	-0.00026846	-0.00014988	0.00017103	-7.1724e-05	2.9839e-05	0.00019506	2.8816e-06	-3.8694e-05	-3.3371e-05	-0.00014085	-8.3047e-05	0.0003336
111	0.00048285	0.0032609	0.00017935	-3.3467e-05	0.00017862	-7.9252e-05	9.4632e-05	0.00030082	0.00016121	0.00041041	-0.00027421	-0.00015969	0.00017631	-7.6942e-05	2.891e-05	0.00019851	9.2984e-06	-4.1323e-05	-2.7246e-05	-0.00014745	-8.5882e-05	0.00034203
112	0.00049697	0.0032687	0.00020303	-3.183e-05	0.00018836	-7.9976e-05	9.5723e-05	0.00030986	0.00017207	0.00042385	-0.00027947	-0.00016902	0.00018138	-8.178e-05	2.8083e-05	0.00020106	1.5607e-05	-4.3551e-05	-2.1472e-05	-0.00015361	-8.8476e-05	0.00034871
113	0.00050974	0.0032747	0.00022518	-3.0121e-05	0.00019739	-8.0419e-05	9.6911e-05	0.00031793	0.00018191	0.00043546	-0.00028425	-0.00017787	0.00018623	-8.6251e-05	2.7357e-05	0.00020278	2.1786e-05	-4.5401e-05	-1.6048e-05	-0.00015933	-9.0836e-05	0.00035375
114	0.0005212	0.0032791	0.00024578	-2.8248e-05	0.00020572	-8.0603e-05	9.8267e-05	0.00032505	0.00019076	0.00044534	-0.00028858	-0.00018624	0.00019087	-9.037e-05	2.6729e-05	0.00020374	2.7821e-05	-4.6896e-05	-1.0967e-05	-0.00016464	-9.2972e-05	0.00035726
115	0.00053139	0.0032819	0.00026086	-2.6231e-05	0.00021339	-8.0548e-05	9.9771e-05	0.00033128	0.00019865	0.00045359	-0.00029247	-0.00019412	0.00019529	-9.415e-05	2.6194e-05	0.000204	3.3696e-05	-4.806e-05	-6.2212e-06	-0.00016953	-9.4892e-05	0.00035937
116	0.00054036	0.0032834	0.00027446	-2.409e-05	0.00022041	-8.0275e-05	0.0001014	0.00033666	0.00020562	0.00046031	-0.00029594	-0.00020153	0.0001995	-9.7608e-05	2.5748e-05	0.00020362	3.9402e-05	-4.8917e-05	-1.8007e-06	-0.00017404	-9.6605e-05	0.00036018
117	0.00054816	0.0032836	0.00028716	-2.1844e-05	0.00022681	-7.9803e-05	0.00010314	0.00034125	0.00021172	0.0004656	-0.000299	-0.00020847	0.0002035	-0.00010076	2.5385e-05	0.00020265	4.4929e-05	-4.9492e-05	2.3064e-06	-0.00017816	-9.8122e-05	0.00035981
118	0.00055485	0.0032827	0.00029897	-1.9512e-05	0.00023261	-7.9151e-05	0.00010498	0.0003451	0.00021699	0.00046891	-0.00030168	-0.00021496	0.00020729	-0.00010362	2.5098e-05	0.00020117	5.0271e-05	-4.9807e-05	6.1131e-06	-0.00018191	-9.9452e-05	0.00035838
119	0.00056053	0.0032808	0.00030995	-1.7111e-05	0.00023783	-7.8336e-05	0.00010688	0.00034826	0.0002215	0.00047145	-0.000304	-0.00022099	0.00021087	-0.0001062	2.4881e-05	0.00019922	5.5423e-05	-4.9884e-05	9.6329e-06	-0.00018532	-0.0001006	0.00035598
120	0.00056527	0.003278	0.00032011	-1.4657e-05	0.00024251	-7.7375e-05	0.00010884	0.00035077	0.00022528	0.00047335	-0.00030596	-0.00022659	0.00021424	-0.00010852	2.4726e-05	0.00019685	6.0382e-05	-4.9746e-05	1.288e-05	-0.00018839	-0.00010159	0.00035271
121	0.00056911	0.0032744	0.00032949	-1.2167e-05	0.00024668	-7.6284e-05	0.00011084	0.00035268	0.00022839	0.00047453	-0.0003076	-0.00023177	0.0002174	-0.0001106	2.4628e-05	0.0001941	6.5147e-05	-4.9412e-05	1.5869e-05	-0.00019114	-0.00010241	0.00034869
122	0.00057211	0.0032701	0.00033814	-9.6547e-06	0.00025035	-7.5077e-05	0.00011286	0.00035404	0.00023088	0.0004742	-0.00030892	-0.00023653	0.00022036	-0.00011245	2.4579e-05	0.00019103	6.9717e-05	-4.8904e-05	1.8613e-05	-0.00019359	-0.00010309	0.00034398
123	0.00057432	0.0032652	0.00034609	-7.1346e-06	0.00025356	-7.3769e-05	0.0001149	0.00035489	0.0002328	0.00047302	-0.00030994	-0.00024089	0.00022311	-0.00011408	2.4572e-05	0.00018767	7.4091e-05	-4.8239e-05	2.1129e-05	-0.00019574	-0.00010362	0.00033868
124	0.00057579	0.0032598	0.00035337	-4.6194e-06	0.00025633	-7.2372e-05	0.00011692	0.00035528	0.0002342	0.00047108	-0.00031069	-0.00024487	0.00022567	-0.00011551	2.4602e-05	0.00018406	7.8273e-05	-4.7436e-05	2.3428e-05	-0.00019762	-0.00010402	0.00033287
125	0.00057661	0.0032539	0.00036003	-2.1212e-06	0.00025868	-7.0897e-05	0.00011894	0.00035524	0.00023513	0.00046845	-0.00031118	-0.00024847	0.00022802	-0.00011675	2.466e-05	0.00018024	8.2262e-05	-4.6511e-05	2.5526e-05	-0.00019923	-0.00010429	0.00032663
126	0.00057686	0.0032477	0.00036609	3.4873e-07	0.00026064	-6.9357e-05	0.00012092	0.00035481	0.00023563	0.00046522	-0.00031141	-0.00025171	0.00023017	-0.00011781	2.4742e-05	0.00017623	8.6063e-05	-4.548e-05	2.7436e-05	-0.00020059	-0.00010444	0.00032001
127	0.00057656	0.0032411	0.0003716	2.78e-06	0.00026224	-6.7761e-05	0.00012286	0.00035403	0.00023574	0.00046145	-0.00031142	-0.0002546	0.00023213	-0.00011871	2.4841e-05	0.00017207	8.9678e-05	-4.4357e-05	2.917e-05	-0.00020172	-0.00010448	0.00031308
128	0.00057576	0.0032343	0.00037658	5.163e-06	0.00026349	-6.612e-05	0.00012475	0.00035293	0.00023551	0.0004572	-0.0003112	-0.00025716	0.00023389	-0.00011945	2.4951e-05	0.00016779	9.311e-05	-4.3157e-05	3.0741e-05	-0.00020263	-0.00010442	0.0003059
129	0.00057453	0.0032272	0.00038107	7.4886e-06	0.00026442	-6.444e-05	0.00012596	0.00035154	0.00023497	0.00045253	-0.00031078	-0.00025939	0.00023546	-0.00012006	2.4311e-05	0.0001634	9.6362e-05	-4.1892e-05	3.216e-05	-0.00020332	-0.00010426	0.00029852
130	0.00057292	0.0032201	0.00038511	9.7486e-06	0.00026504	-6.2732e-05	0.00012614	0.0003499	0.00023416	0.0004475	-0.00031016	-0.00026131	0.00023684	-0.00012053	2.2603e-05	0.00015893	9.944e-05	-4.0574e-05	3.3439e-05	-0.00020381	-0.000104	0.00029098
131	0.00057099	0.0032128	0.00038871	1.1559e-05	0.00026538	-6.1002e-05	0.00012621	0.00034802	0.00023312	0.00044217	-0.00030937	-0.00026293	0.00023803	-0.00012088	2.088e-05	0.00015411	0.00010235	-3.9214e-05	3.4589e-05	-0.0002041	-0.00010366	0.00028334
132	0.00056882	0.0032055	0.00039192	1.3184e-05	0.00026545	-5.9256e-05	0.00012616	0.00034594	0.00023187	0.00043657	-0.0003084	-0.00026441	0.00023903	-0.00012111	1.9157e-05	0.0001487	0.00010509	-3.7822e-05	3.5619e-05	-0.00020235	-0.00010324	0.00027563
133	0.0005665	0.0031982	0.00039476	1.4717e-05	0.00026527	-5.7501e-05	0.00012603	0.00034367	0.00023045	0.00043076	-0.00030728	-0.000266	0.00023985	-0.00012124	1.7447e-05	0.00014327	0.00010766	-3.6408e-05	3.6538e-05	-0.0002006	-0.00010274	0.00026789
134	0.00056412	0.0031909	0.00039725	1.6155e-05	0.00026485	-5.5743e-05	0.00012581	0.00034125	0.0002289	0.00042477	-0.000306	-0.00026786	0.00024048	-0.00012127	1.5764e-05	0.00013785	0.00011008	-3.4979e-05	3.7356e-05	-0.00019909	-0.00010216	0.00026014
135	0.00056177	0.0031837	0.00039942	1.7499e-05	0.0002642	-5.3987e-05	0.00012552	0.00033869	0.00022722	0.00041863	-0.00030459	-0.00027005	0.00024093	-0.00012121	1.412e-05	0.00013244	0.00011234	-3.3647e-05	3.808e-05	-0.00019785	-0.00010164	0.00025242
136	0.00055945	0.0031765	0.00040141	1.8854e-05	0.00026346	-5.2231e-05	0.00012527	0.00033612	0.00022557	0.0004125	-0.00030293	-0.0002724	0.00024131	-0.00012106	1.2634e-05	0.00012719	0.00011456	-3.2471e-05	3.8826e-05	-0.00019673	-0.00010125	0.00024486
137	0.00055723	0.0031691	0.00040338	2.0369e-05	0.00026277	-5.0476e-05	0.00012522	0.0003337	0.0002241	0.00040653	-0.00030099	-0.00027462	0.00024176	-0.00012085	1.1352e-05	0.00012224	0.00011681	-3.1366e-05	3.9748e-05	-0.00019549	-0.00010092	0.00023762
138	0.00055501	0.0031615	0.00040535	2.202e-05	0.00026217	-4.8729e-05	0.00012539	0.00033147	0.00022284	0.00040078	-0.00029887	-0.00027645	0.00024231	-0.00012058	1.0153e-05	0.00011764	0.00011902	-3.0263e-05	4.0801e-05	-0.0001939	-9.9382e-05	0.00023075
139	0.00055262	0.0031539	0.00040727	2.3684e-05	0.0002616	-4.7004e-05	0.00012571	0.00032934	0.00022172	0.00039516	-0.0002967	-0.00027768	0.00024291	-0.0001203	8.9321e-06	0.0001133	0.00012113	-2.9107e-05	4.183e-05	-0.00019186	-9.7532e-05	0.00022416
140	0.00054997	0.0031462	0.00040896	2.5239e-05	0.00026097	-4.5322e-05	0.00012602	0.00032718	0.00022057	0.00038957	-0.0002946	-0.00027831	0.00024343	-0.00012001	7.605e-06	0.00010906	0.00012308	-2.7862e-05	4.2695e-05	-0.00018942	-9.5602e-05	0.0002177
141	0.00054703	0.0031386	0.00041029	2.6556e-05	0.00026014	-4.3705e-05	0.00012611	0.00032482	0.00021915	0.00038386	-0.00029267	-0.00027853	0.00024374	-0.00011976	6.1132e-06	0.00010473	0.0001248	-2.6538e-05	4.332e-05	-0.00018679	-9.3602e-05	0.0002112
142	0.00054376	0.0031314	0.00041115	2.7575e-05	0.00025903	-4.2104e-05	0.00012592	0.00032219	0.00021736	0.00037805	-0.0002909	-0.00027844	0.00024376	-0.00011892	4.5414e-06	0.00010023	0.00012621	-2.5161e-05	4.3768e-05	-0.00018413	-9.1532e-05	0.00020466
143	0.00054023	0.0031244	0.00041156	2.8311e-05	0.00025766	-4.0461e-05	0.00012545	0.00031928	0.00021526	0.0003723	-0.0002891	-0.00027807	0.0002435	-0.00011728	3.1247e-06	9.5556e-05	0.00012734	-2.3744e-05	4.3994e-05	-0.00018144	-8.9395e-05	0.00019825
144	0.00053643	0.0031178	0.00041162	2.8777e-05	0.00025602	-3.8788e-05	0.00012471	0.0003161	0.00021301	0.00036672	-0.00028713	-0.00027744	0.00024295	-0.00011555	2.0147e-06	9.0696e-05	0.0001282	-2.23e-05	4.4007e-05	-0.00017877	-8.7221e-05	0.00019205
145	0.00053248	0.0031116	0.00041033	2.9043e-05	0.00025412	-3.7133e-05	0.00012368	0.0003127	0.00021075	0.00036129	-0.00028504	-0.00027665	0.00024211	-0.00011383	1.1047e-06	8.5667e-05	0.00012888	-2.0884e-05	4.3904e-05	-0.00017618	-8.5086e-05	0.00018603
146	0.00052849	0.0031056	0.00040851	2.924e-05	0.000252	-3.5541e-05	0.00012242	0.00030912	0.00020857	0.00035604	-0.00028294	-0.00027584	0.00024104	-0.00011218	2.3607e-07	8.0493e-05	0.00012951	-1.9571e-05	4.3799e-05	-0.00017368	-8.308e-05	0.00017997
147	0.00052451	0.0031	0.00040669	2.9467e-05	0.00024972	-3.4016e-05	0.00012109	0.00030539	0.00020644	0.00035099	-0.0002808	-0.00027506	0.00023989	-0.00011059	-6.1993e-07	7.5226e-05	0.00013014	-1.8383e-05	4.3731e-05	-0.00017131	-8.1226e-05	0.00017349
148	0.00052059	0.0030947	0.00040484	2.9745e-05	0.00024733	-3.2552e-05	0.0001198	0.00030156	0.00020435	0.00034615	-0.0002786	-0.00027435	0.00023874	-0.00010906	-1.4611e-06	6.9927e-05	0.0001308	-1.7301e-05	4.3706e-05	-0.00016911	-7.95e-05	0.00016715
149	0.00051674	0.0030897	0.00040296	3.0064e-05	0.00024488	-3.1144e-05	0.00011857	0.00029768	0.00020231	0.00034148	-0.00027636	-0.00027373	0.00023757	-0.00010757	-2.2846e-06	6.4645e-05	0.00013147	-1.6312e-05	4.3712e-05	-0.00016705	-7.7884e-05	0.00016098
150	0.000513	0.0030849	0.00040104	3.041e-05	0.00024238	-2.9411e-05	0.0001174	0.00029378	0.00020031	0.00033699	-0.00027408	-0.00027317	0.00023639	-0.00010614	-3.0871e-06	5.9415e-05	0.00013213	-1.5407e-05	4.374e-05	-0.00016513	-7.6367e-05	0.00015499
151	0.00050933	0.0030803	0.0003991	3.0775e-05	0.00023987	-2.7631e-05	0.00011626	0.00028987	0.00019834	0.00033265	-0.00027177	-0.00027264	0.0002352	-0.00010475	-3.8655e-06	5.4262e-05	0.00013279	-1.4578e-05	4.3784e-05	-0.00016333	-7.494e-05	0.00014918
152	0.00050576	0.003076	0.00039714	3.115e-05	0.00023736	-2.5931e-05	0.00011516	0.00028599	0.00019642	0.00032847	-0.00026944	-0.00027216	0.00023401	-0.00010342	-4.6165e-06	4.9207e-05	0.00013343	-1.3821e-05	4.3839e-05	-0.00016164	-7.3598e-05	0.00014356
153	0.00050229	0.003072	0.00039516	3.1531e-05	0.00023486	-2.4311e-05	0.00011409	0.00028214	0.00019454	0.00032442	-0.0002671	-0.00027169	0.0002328	-0.00010214	-5.3371e-06	4.4264e-05	0.00013405	-1.3552e-05	4.3903e-05	-0.00016005	-7.2337e-05	0.00013815
154	0.00049889	0.0030682	0.00039318	3.1913e-05	0.00023238	-2.277e-05	0.00011304	0.0002786	0.00019272	0.00032051	-0.00026475	-0.00027124	0.00023158	-0.00010091	-6.0243e-06	3.9443e-05	0.00013465	-1.3595e-05	4.3974e-05	-0.00015856	-7.1155e-05	0.00013293
155	0.0004956	0.0030647	0.00039121	3.2291e-05	0.00022994	-2.131e-05	0.00011202	0.00027541	0.00019094	0.00031674	-0.00026239	-0.0002708	0.00023034	-9.9743e-05	-6.6754e-06	3.4752e-05	0.00013522	-1.3658e-05	4.4053e-05	-0.00015717	-7.0053e-05	0.00012791
156	0.00049242	0.0030615	0.00038925	3.2663e-05	0.00022752	-1.9933e-05	0.00011102	0.00027224	0.00018922	0.00031324	-0.00026004	-0.00027038	0.0002291	-9.8635e-05	-7.2879e-06	3.0194e-05	0.00013577	-1.3737e-05	4.4138e-05	-0.00015587	-6.9029e-05	0.00012311
157	0.00048932	0.0030585	0.00038732	3.3026e-05	0.00022515	-1.8639e-05	0.00011004	0.00026911	0.00018756	0.0003099	-0.00025769	-0.00026996	0.00022783	-9.7591e-05	-7.8594e-06	2.5773e-05	0.00013629	-1.3829e-05	4.4231e-05	-0.00015467	-6.8085e-05	0.00011851
158	0.00048633	0.0030559	0.00038543	3.3378e-05	0.00022281	-1.7431e-05	0.00010909	0.00026601	0.00018596	0.00030669	-0.00025535	-0.00026955	0.00022655	-9.6613e-05	-8.3877e-06	2.1492e-05	0.00013679	-1.3933e-05	4.4332e-05	-0.00015357	-6.7222e-05	0.00011412
159	0.00048345	0.0030536	0.00038357	3.3718e-05	0.00022052	-1.6309e-05	0.00010816	0.00026294	0.00018442	0.00030359	-0.00025302	-0.00026914	0.00022526	-9.5704e-05	-8.8706e-06	1.7351e-05	0.00013727	-1.4046e-05	4.4442e-05	-0.00015257	-6.6442e-05	0.00010993
160	0.00048066	0.0030516	0.00038176	3.4045e-05	0.00021827	-1.5277e-05	0.00010724	0.00025991	0.00018296	0.0003006	-0.00025069	-0.00026873	0.00022394	-9.4866e-05	-9.3061e-06	1.3351e-05	0.00013773	-1.4167e-05	4.4563e-05	-0.00015168	-6.5745e-05	0.00010596
161	0.00047798	0.0030499	0.00038001	3.4358e-05	0.00021606	-1.4336e-05	0.00010635	0.00025691	0.00018156	0.00029774	-0.00024838	-0.00026833	0.0002226	-9.4102e-05	-9.6925e-06	9.4911e-06	0.00013817	-1.4294e-05	4.4695e-05	-0.00015088	-6.5135e-05	0.00010219
162	0.00047539	0.0030486	0.00037833	3.4655e-05	0.00021375	-1.3486e-05	0.00010547	0.00025394	0.00018024	0.00029498	-0.00024608	-0.00026793	0.00022124	-9.3415e-05	-1.0028e-05	5.7708e-06	0.00013858	-1.4425e-05	4.484e-05	-0.0001502	-6.4612e-05	9.8628e-05
163	0.00047289	0.0030477	0.00037671	3.4935e-05	0.00021132	-1.2731e-05	0.00010461	0.000251	0.000179	0.00029234	-0.0002438	-0.00026751	0.00021986	-9.2807e-05	-1.0311e-05	2.1893e-06	0.00013898	-1.456e-05	4.4999e-05	-0.00014962	-6.4178e-05	9.5273e-05
164	0.00047048	0.0030471	0.00037516	3.5199e-05	0.00020898	-1.2072e-05	0.00010378	0.0002481	0.00017784	0.00028981	-0.00024153	-0.00026709	0.00021845	-9.228e-05	-1.0539e-05	-1.2546e-06	0.00013936	-1.4698e-05	4.5173e-05	-0.00014915	-6.3835e-05	9.2124e-05
165	0.00046816	0.0030469	0.00037369	3.5446e-05	0.00020672	-1.1509e-05	0.00010296	0.00024522	0.00017676	0.0002874	-0.00023927	-0.00026673	0.00021702	-9.1836e-05	-1.0712e-05	-4.5621e-06	0.00013972	-1.4836e-05	4.5364e-05	-0.0001488	-6.3585e-05	8.918e-05
166	0.00046593	0.0030471	0.00037231	3.5674e-05	0.00020455	-1.1046e-05	0.00010216	0.00024238	0.00017576	0.00028509	-0.00023702	-0.00026636	0.00021555	-9.1477e-05	-1.0828e-05	-7.7348e-06	0.00014007	-1.4975e-05	4.5573e-05	-0.00014857	-6.343e-05	8.6439e-05
167	0.00046377	0.0030477	0.00037102	3.5885e-05	0.00020246	-1.0683e-05	0.00010138	0.00023956	0.00017485	0.00028289	-0.00023479	-0.00026598	0.00021406	-9.1206e-05	-1.0885e-05	-1.0774e-05	0.0001404	-1.5113e-05	4.58e-05	-0.00014845	-6.3371e-05	8.3902e-05
168	0.0004617	0.0030487	0.00036982	3.6076e-05	0.00020046	-1.0422e-05	0.00010062	0.00023676	0.00017403	0.0002808	-0.00023257	-0.00026559	0.00021253	-9.1025e-05	-1.0881e-05	-1.3681e-05	0.00014072	-1.525e-05	4.6047e-05	-0.00014846	-6.3409e-05	8.1567e-05
169	0.00045971	0.0030501	0.00036872	3.6248e-05	0.00019854	-1.0264e-05	9.9875e-05	0.00023399	0.00017329	0.00027882	-0.00023037	-0.00026521	0.00021097	-9.0934e-05	-1.0817e-05	-1.6458e-05	0.00014103	-1.5385e-05	4.6316e-05	-0.00014859	-6.3548e-05	7.9434e-05
170	0.0004578	0.0030519	0.00036772	3.64e-05	0.0001967	-1.0212e-05	9.915e-05	0.00023125	0.00017265	0.00027694	-0.00022818	-0.00026483	0.00020938	-9.0937e-05	-1.0689e-05	-1.9105e-05	0.00014132	-1.5516e-05	4.6607e-05	-0.00014884	-6.3788e-05	7.7501e-05
171	0.00045597	0.0030542	0.00036683	3.6532e-05	0.00019495	-1.0265e-05	9.8442e-05	0.00022852	0.0001721	0.00027517	-0.00022599	-0.00026445	0.00020774	-9.1034e-05	-1.0498e-05	-2.1625e-05	0.0001416	-1.5644e-05	4.6921e-05	-0.00014923	-6.4132e-05	7.577e-05
172	0.00045422	0.0030569	0.00036604	3.6643e-05	0.00019328	-1.0427e-05	9.7752e-05	0.00022581	0.00017164	0.00027351	-0.00022382	-0.00026407	0.00020607	-9.1228e-05	-1.0241e-05	-2.4019e-05	0.00014187	-1.5768e-05	4.7259e-05	-0.00014974	-6.458e-05	7.4238e-05
173	0.00045254	0.0030601	0.00036537	3.6734e-05	0.00019169	-1.0698e-05	9.708e-05	0.00022312	0.00017129	0.00027195	-0.00022167	-0.00026369	0.00020436	-9.1521e-05	-9.9173e-06	-2.6287e-05	0.00014213	-1.5886e-05	4.7623e-05	-0.00015039	-6.5135e-05	7.2905e-05
174	0.00045096	0.0030637	0.00036481	3.6804e-05	0.00019019	-1.108e-05	9.6425e-05	0.00022044	0.00017102	0.00027049	-0.00021952	-0.00026332	0.00020261	-9.1913e-05	-9.5256e-06	-2.8432e-05	0.00014238	-1.5999e-05	4.8013e-05	-0.00015117	-6.5798e-05	7.1772e-05
175	0.00044944	0.0030678	0.00036437	3.6852e-05	0.00018877	-1.1575e-05	9.5787e-05	0.00021778	0.00017086	0.00026914	-0.00021738	-0.00026294	0.00020082	-9.2408e-05	-9.0645e-06	-3.0455e-05	0.00014262	-1.6106e-05	4.8431e-05	-0.00015209	-6.6571e-05	7.0838e-05
176	0.00044801	0.0030724	0.00036405	3.6878e-05	0.00018743	-1.1743e-05	9.5167e-05	0.00021513	0.0001708	0.00026789	-0.00021524	-0.00026257	0.00019898	-9.3006e-05	-8.5326e-06	-3.2356e-05	0.00014286	-1.6206e-05	4.8877e-05	-0.00015315	-6.7456e-05	7.0103e-05
177	0.00044664	0.0030774	0.00036385	3.6881e-05	0.00018617	-1.172e-05	9.4562e-05	0.00021249	0.00017084	0.00026673	-0.00021312	-0.00026219	0.00019709	-9.371e-05	-7.9287e-06	-3.4136e-05	0.00014308	-1.6352e-05	4.9353e-05	-0.00015435	-6.8454e-05	6.9567e-05
178	0.00044537	0.003083	0.00036379	3.6862e-05	0.00018464	-1.1748e-05	9.3975e-05	0.00020986	0.00017099	0.00026568	-0.000211	-0.00026182	0.00019515	-9.4521e-05	-7.2512e-06	-3.5797e-05	0.0001433	-1.7394e-05	4.9859e-05	-0.0001557	-6.9567e-05	6.9231e-05
179	0.00044419	0.003089	0.00036385	3.682e-05	0.0001831	-1.1828e-05	9.3403e-05	0.00020723	0.00017124	0.00026473	-0.00020888	-0.00026144	0.00019316	-9.5441e-05	-6.4987e-06	-3.7339e-05	0.00014351	-1.8517e-05	5.0396e-05	-0.00015719	-7.0798e-05	6.9095e-05
180	0.00044309	0.0030956	0.00036405	3.6755e-05	0.00018158	-1.196e-05	9.2848e-05	0.00020461	0.00017159	0.00026388	-0.00020677	-0.00026106	0.00019112	-9.6472e-05	-5.6698e-06	-3.8763e-05	0.00014372	-1.9724e-05	5.0965e-05	-0.00015883	-7.2147e-05	6.916e-05
181	0.00044208	0.0031027	0.00036438	3.6666e-05	0.00018009	-1.2145e-05	9.2308e-05	0.00020199	0.00017206	0.00026313	-0.00020467	-0.00026069	0.00018902	-9.7616e-05	-4.763e-06	-4.007e-05	0.00014392	-2.1015e-05	5.1568e-05	-0.00016063	-7.3618e-05	6.9426e-05
182	0.00044118	0.0031103	0.00036485	3.6552e-05	0.00017863	-1.2382e-05	9.1784e-05	0.00019937	0.00017263	0.00026248	-0.00020256	-0.00026031	0.00018687	-9.8874e-05	-3.7767e-06	-4.126e-05	0.00014411	-2.2392e-05	5.2205e-05	-0.00016258	-7.5211e-05	6.9894e-05
183	0.00044035	0.0031184	0.00036546	3.6413e-05	0.00017719	-1.2674e-05	9.1276e-05	0.00019675	0.00017332	0.00026195	-0.00020046	-0.00025992	0.00018466	-9.9541e-05	-2.7094e-06	-4.2333e-05	0.0001443	-2.3857e-05	5.2877e-05	-0.00016468	-7.6929e-05	7.0566e-05
184	0.00043964	0.0031271	0.00036621	3.625e-05	0.00017577	-1.3019e-05	9.0782e-05	0.00019413	0.00017412	0.00026172	-0.00019835	-0.00025954	0.00018239	-9.9471e-05	-1.5593e-06	-4.329e-05	0.00014449	-2.5409e-05	5.3585e-05	-0.00016695	-7.8774e-05	7.1443e-05
185	0.00043906	0.0031363	0.00036711	3.6061e-05	0.00017437	-1.3419e-05	9.0303e-05	0.0001915	0.00017504	0.00026161	-0.00019625	-0.00025915	0.00018005	-9.9425e-05	-3.2485e-07	-4.4131e-05	0.00014466	-2.7053e-05	5.4466e-05	-0.00016937	-8.0748e-05	7.2526e-05
186	0.00043858	0.003146	0.00036816	3.5845e-05	0.000173	-1.3875e-05	8.9839e-05	0.00018887	0.00017607	0.00026161	-0.00019414	-0.00025875	0.00017765	-9.9401e-05	9.9583e-07	-4.4856e-05	0.00014484	-2.8787e-05	5.5458e-05	-0.00017197	-8.2854e-05	7.3817e-05
187	0.00043821	0.0031564	0.00036936	3.5603e-05	0.00017164	-1.4386e-05	8.9389e-05	0.00018622	0.00017722	0.00026173	-0.00019202	-0.00025835	0.00017518	-9.9401e-05	2.4045e-06	-4.5465e-05	0.00014501	-3.0615e-05	5.6502e-05	-0.00017472	-8.401e-05	7.5318e-05
188	0.00043798	0.0031673	0.00036855	3.5334e-05	0.0001703	-1.4954e-05	8.8953e-05	0.00018364	0.00017849	0.00026197	-0.0001899	-0.00025795	0.00017265	-9.9424e-05	3.9031e-06	-4.5957e-05	0.00014517	-3.2538e-05	5.7599e-05	-0.00017765	-8.4222e-05	7.7031e-05
189	0.00043788	0.0031787	0.00036737	3.5037e-05	0.00016898	-1.5579e-05	8.8532e-05	0.00018173	0.00017989	0.00026232	-0.00018777	-0.00025753	0.00017004	-9.9472e-05	5.4936e-06	-4.6333e-05	0.00014534	-3.4558e-05	5.8751e-05	-0.00018076	-8.4453e-05	7.8959e-05
190	0.00043788	0.0031908	0.00036619	3.4712e-05	0.00016768	-1.6262e-05	8.8123e-05	0.00017985	0.00018141	0.00026279	-0.00018564	-0.00025711	0.00016735	-9.9543e-05	7.1781e-06	-4.6592e-05	0.00014549	-3.6676e-05	5.9958e-05	-0.00018404	-8.4702e-05	8.1103e-05
191	0.00043799	0.0032035	0.00036501	3.359e-05	0.00016639	-1.7004e-05	8.7729e-05	0.00017801	0.00018305	0.00026338	-0.00018422	-0.00025669	0.00016459	-9.9639e-05	8.9585e-06	-4.6733e-05	0.00014565	-3.8895e-05	6.1222e-05	-0.00018442	-8.4971e-05	8.3467e-05
192	0.00043823	0.0032168	0.00036382	3.2107e-05	0.00016511	-1.7806e-05	8.7347e-05	0.0001762	0.00018483	0.00026409	-0.00018294	-0.00025625	0.00016175	-9.9759e-05	1.0837e-05	-4.6756e-05	0.0001458	-4.1215e-05	6.2545e-05	-0.00018422	-8.5259e-05	8.5231e-05
193	0.00043866	0.0032306	0.00036263	3.0541e-05	0.00016385	-1.8669e-05	8.6979e-05	0.00017442	0.00018674	0.00026492	-0.00018169	-0.00025581	0.00015883	-9.9904e-05	1.2816e-05	-4.6659e-05	0.00014594	-4.3641e-05	6.3928e-05	-0.00018403	-8.5567e-05	8.7106e-05
194	0.0004393	0.0032452	0.00036144	2.8888e-05	0.0001626	-1.9593e-05	8.6623e-05	0.00017268	0.00018878	0.00026586	-0.00018046	-0.00025535	0.00015582	-0.00010007	1.3902e-05	-4.6443e-05	0.00014609	-4.6172e-05	6.5372e-05	-0.00018384	-8.5894e-05	8.9158e-05
195	0.00044016	0.0032603	0.00036024	2.7148e-05	0.00016136	-2.058e-05	8.6279e-05	0.00017097	0.00019095	0.00026693	-0.00017926	-0.00025488	0.00015273	-0.00010027	1.2501e-05	-4.6105e-05	0.00014623	-4.8812e-05	6.6879e-05	-0.00018364	-8.6241e-05	9.1389e-05
196	0.00044129	0.0032761	0.00035903	2.5319e-05	0.00016013	-2.1631e-05	8.4564e-05	0.00016928	0.00019327	0.00026812	-0.00017809	-0.0002544	0.00014954	-0.00010049	1.1037e-05	-4.5645e-05	0.00014636	-5.1563e-05	6.8451e-05	-0.00018344	-8.6608e-05	9.3801e-05
197	0.00044274	0.0032925	0.00035781	2.3397e-05	0.0001589	-2.2747e-05	8.0567e-05	0.00016763	0.00019573	0.00026944	-0.00017694	-0.00025391	0.00014626	-0.00010074	9.5091e-06	-4.5061e-05	0.00014772	-5.4428e-05	7.0089e-05	-0.00018324	-8.6995e-05	9.6399e-05
198	0.00044441	0.0033097	0.00035654	2.1336e-05	0.00015764	-2.3974e-05	7.6368e-05	0.00016595	0.00019828	0.00027083	-0.00017586	-0.00025344	0.00014284	-0.00010105	7.8688e-06	-4.4398e-05	0.0001512	-5.7454e-05	7.1748e-05	-0.00018308	-8.7449e-05	9.9137e-05
199	0.00044627	0.0033275	0.00035526	1.9168e-05	0.00015638	-2.528e-05	7.2e-05	0.0001643	0.00020097	0.00027234	-0.00017482	-0.00025298	0.00013931	-0.00010141	6.1511e-06	-4.3618e-05	0.00015481	-6.0609e-05	7.3467e-05	-0.00018293	-8.7933e-05	0.00010206
200	0.00044842	0.0033461	0.00035396	1.69e-05	0.00015512	-2.6656e-05	6.7465e-05	0.00016266	0.00020381	0.00027397	-0.0001738	-0.00025249	0.00013568	-0.00010179	4.3623e-06	-4.2712e-05	0.00015857	-6.3887e-05	7.5255e-05	-0.00018278	-8.8441e-05	0.00010517
201	0.00045092	0.0033653	0.00035264	1.4529e-05	0.00015386	-2.8104e-05	6.276e-05	0.00016105	0.00020669	0.00027573	-0.0001728	-0.0002528	0.00013193	-0.00010221	2.5006e-06	-4.1678e-05	0.00016249	-6.7291e-05	7.7114e-05	-0.00018262	-8.8973e-05	0.00010847
202	0.00045369	0.0033852	0.00035132	1.2052e-05	0.0001526	-2.9979e-05	5.788e-05	0.00015946	0.00020785	0.00027761	-0.00017183	-0.000256	0.00012909	-0.00010265	5.6445e-07	-4.0514e-05	0.00016656	-7.0824e-05	7.9045e-05	-0.00018247	-8.9528e-05	0.00011197
203	0.00045655	0.0034059	0.00034997	9.4673e-06	0.00015134	-3.4617e-05	5.2822e-05	0.00015789	0.00020907	0.00027962	-0.00017089	-0.00025933	0.00013149	-0.00010313	-1.4479e-06	-3.9218e-05	0.0001708	-7.4489e-05	8.1051e-05	-0.0001823	-9.0108e-05	0.00011568
204	0.00045949	0.0034273	0.00034861	6.7718e-06	0.00015007	-3.9451e-05	4.758e-05	0.00015633	0.00021037	0.00028177	-0.00016996	-0.0002628	0.00013404	-0.00010363	-3.5384e-06	-3.8995e-05	0.0001752	-7.515e-05	8.3133e-05	-0.00018214	-9.0712e-05	0.00011959
205	0.00046261	0.0034494	0.00034723	3.9629e-06	0.0001529	-4.4486e-05	4.215e-05	0.0001548	0.00021173	0.00028404	-0.00016906	-0.00026641	0.00013675	-0.00010222	-5.7089e-06	-3.9008e-05	0.00017976	-7.4714e-05	8.5293e-05	-0.00018197	-9.1341e-05	0.00012371
206	0.00046586	0.0034723	0.00034584	1.0377e-06	0.00015783	-4.9725e-05	3.6528e-05	0.00015328	0.00021317	0.00028425	-0.00016818	-0.00027016	0.00013963	-9.9933e-05	-7.9613e-06	-3.8951e-05	0.00018451	-7.4242e-05	8.6856e-05	-0.00018179	-9.1995e-05	0.00012805
207	0.00046922	0.003496	0.00034442	-2.0068e-06	0.00016301	-5.5175e-05	3.0707e-05	0.00015177	0.00021469	0.00028054	-0.00016733	-0.00027406	0.00014267	-9.756e-05	-1.0298e-05	-3.8824e-05	0.00018943	-7.3734e-05	8.7972e-05	-0.00018161	-9.5056e-05	0.0001326
208	0.00047274	0.0035204	0.00034298	-5.1736e-06	0.00016847	-6.0839e-05	2.4684e-05	0.00015028	0.00021628	0.00027671	-0.00016421	-0.00027811	0.00014589	-9.5101e-05	-1.272e-05	-3.8626e-05	0.00019453	-7.3187e-05	8.9125e-05	-0.00018143	-0.00010013	0.00013738
209	0.00047632	0.0035457	0.0003419	-6.6648e-06	0.00017419	-6.6722e-05	1.8453e-05	0.00014956	0.00021794	0.00027276	-0.00016061	-0.00028231	0.00014928	-9.2553e-05	-1.5231e-05	-3.8355e-05	0.00019982	-7.2602e-05	9.0315e-05	-0.00017869	-0.00010539	0.00014239
210	0.00047997	0.0035717	0.0003408	-7.937e-06	0.0001802	-7.2831e-05	1.2007e-05	0.00015076	0.00021969	0.00026869	-0.00015692	-0.00028667	0.00015284	-8.9913e-05	-1.7832e-05	-3.8011e-05	0.00020531	-7.1976e-05	9.1542e-05	-0.00017497	-0.00011086	0.00014459
211	0.00048371	0.0035986	0.0003397	-9.2605e-06	0.00018649	-7.9169e-05	5.3431e-06	0.00015209	0.00022151	0.00026448	-0.00015314	-0.00029119	0.00015659	-8.7179e-05	-1.8083e-05	-3.7592e-05	0.00021099	-7.131e-05	9.2809e-05	-0.00017111	-0.00011652	0.00014636
212	0.00048728	0.0036263	0.00033858	-1.0637e-05	0.00019308	-8.5743e-05	-2.2623e-06	0.00015354	0.00022342	0.00026015	-0.00014926	-0.00029587	0.00016052	-8.4346e-05	-1.5652e-05	-3.7097e-05	0.00021687	-7.0601e-05	9.4116e-05	-0.00016708	-0.00012239	0.00014822
213	0.00049091	0.0036542	0.00033811	-1.1409e-05	0.00020062	-9.1901e-05	-1.27e-05	0.00015577	0.00022607	0.00025634	-0.00014462	-0.00030006	0.0001653	-8.0754e-05	-1.2459e-05	-3.5866e-05	0.00022094	-6.919e-05	9.6122e-05	-0.00016224	-0.00012782	0.00015083
214	0.00049477	0.0036821	0.00033847	-1.1381e-05	0.00020933	-9.7449e-05	-2.2655e-05	0.00015898	0.00022966	0.00025324	-0.00013903	-0.00030356	0.00017113	-7.6201e-05	-8.3017e-06	-3.3699e-05	0.00022519	-6.6877e-05	9.9026e-05	-0.00015637	-0.0001326	0.0001544
215	0.00049882	0.0037109	0.00033888	-1.1354e-05	0.00021841	-0.00010319	-3.2936e-05	0.00016239	0.00023339	0.00025005	-0.00013327	-0.00030717	0.00017721	-7.1484e-05	-3.9771e-06	-3.1395e-05	0.00022957	-6.4461e-05	0.00010203	-0.00015028	-0.00013755	0.00015813
216	0.00050299	0.0037405	0.00033932	-1.1327e-05	0.00022787	-0.00010938	-4.3551e-05	0.00016598	0.00023684	0.00024677	-0.00012735	-0.00031091	0.00018356	-6.6597e-05	5.1939e-07	-2.8951e-05	0.0002341	-6.1939e-05	0.00010514	-0.00014394	-0.00014267	0.00016201
217	0.00050737	0.0037709	0.00033981	-1.1301e-05	0.00023773	-0.00011634	-5.4507e-05	0.00016977	0.00024005	0.00024339	-0.00012125	-0.00031477	0.00018111	-6.1535e-05	5.1926e-06	-2.6362e-05	0.00023877	-5.9296e-05	0.00010835	-0.00013737	-0.00014796	0.00016605
218	0.00051233	0.0038022	0.00034033	-1.1275e-05	0.00024698	-0.00012354	-6.5815e-05	0.00017376	0.00024339	0.00023991	-0.00011497	-0.00031875	0.00017807	-6.0474e-05	1.0048e-05	-2.8306e-05	0.00024358	-5.5974e-05	0.00011167	-0.00013054	-0.00015343	0.00017026
219	0.00051767	0.0038344	0.0003409	-1.1251e-05	0.00025299	-0.00013098	-7.7481e-05	0.00017795	0.00024685	0.00023649	-0.0001085	-0.00032286	0.00017495	-6.2464e-05	1.5089e-05	-3.0971e-05	0.00024855	-5.2513e-05	0.00011559	-0.00012346	-0.00015908	0.00017464
220	NaN	0.0038675	0.0003415	-1.1227e-05	0.00025925	-0.00013867	-8.9516e-05	0.00018235	0.00025044	0.00023317	-0.00010661	-0.00032709	0.00017173	-6.4539e-05	2.0323e-05	-3.3692e-05	0.00025368	-4.891e-05	0.00011996	-0.0001161	-0.00016386	0.00017919
221	NaN	0.0039016	0.00034301	-6.1512e-06	0.00026574	-0.00014662	-0.00010193	0.00018696	0.00025416	0.00022976	-0.0001058	-0.00033146	0.00016841	-6.6699e-05	2.5754e-05	-3.647e-05	0.00025896	-4.516e-05	0.00012448	-0.00011675	-0.0001686	0.00018392
222	NaN	0.0039365	0.0003484	7.3642e-07	0.00027248	-0.00015484	-0.00011473	0.00018721	0.00025802	0.00022625	-0.00010501	-0.00033596	0.00016499	-6.8947e-05	3.1389e-05	-3.9307e-05	0.00026441	-4.126e-05	0.00012915	-0.00012647	-0.00017348	0.00018904
223	NaN	0.0039725	0.000354	7.8823e-06	0.00027948	-0.00016332	-0.00012792	0.00018528	0.00026201	0.00022262	-0.00010423	-0.0003406	0.00016147	-7.1285e-05	3.7986e-05	-4.2205e-05	0.00027002	-3.7204e-05	0.00013398	-0.00013653	-0.00017852	0.0001944
224	NaN	0.0040093	0.00035983	1.5296e-05	0.00028674	-0.00017207	-0.00013464	0.00018333	0.00026614	0.00021889	-0.00010348	-0.00034537	0.00015784	-7.3712e-05	4.5224e-05	-4.5165e-05	0.00027321	-3.2986e-05	0.00013898	-0.00014693	-0.00018371	0.00019996
225	NaN	0.0040472	0.00036589	2.2997e-05	0.00029428	-0.0001811	-0.00013802	0.00018135	0.00027043	0.00021507	-0.00010272	-0.00035027	0.00015411	-7.6219e-05	5.2743e-05	-4.8176e-05	0.00027115	-2.859e-05	0.00014415	-0.00015766	-0.00018905	0.00020575
226	NaN	0.0040861	0.00037219	3.098e-05	0.00030209	-0.00019041	-0.00014147	0.00017934	0.00027486	0.00021112	-0.00010199	-0.00035531	0.00015026	-7.8821e-05	6.0538e-05	-5.1253e-05	0.00026899	-2.4023e-05	0.00014949	-0.00016876	-0.00019456	0.00021174
227	NaN	0.004126	0.00037872	3.9253e-05	0.00031018	-0.00019309	-0.000145	0.00017729	0.00027579	NaN	-0.00010126	-0.00035928	0.00014779	-8.1521e-05	6.8616e-05	-5.44e-05	0.00026672	-1.9281e-05	0.00015501	-0.00018023	-0.00020024	0.00021795
228	NaN	0.0041669	NaN	4.7824e-05	0.00031856	-0.00019176	-0.00014861	0.0001752	0.000274	NaN	-0.00010056	-0.00036326	0.0001525	-8.4408e-05	7.6985e-05	-5.9394e-05	0.00026434	-1.901e-05	0.00016071	-0.00019207	-0.00020609	0.00022438
229	NaN	0.0042089	NaN	5.6701e-05	0.00032364	-0.00019035	-0.0001523	NaN	0.00027212	NaN	-9.9867e-05	-0.00036736	0.0001574	-8.7818e-05	8.5654e-05	-7.0076e-05	0.00026185	-2.6947e-05	0.0001658	-0.0002043	-0.00021212	0.00023104
230	NaN	0.004252	NaN	6.5895e-05	NaN	-0.00018885	-0.00015608	NaN	0.00027017	NaN	-9.7566e-05	-0.00037155	0.00016249	-9.1349e-05	9.4632e-05	-8.1083e-05	0.00025925	-3.5152e-05	0.00016889	-0.00021692	-0.00021176	NaN
231	NaN	0.0042961	NaN	6.9179e-05	NaN	-0.00018728	-0.00015994	NaN	NaN	NaN	-9.5039e-05	-0.00037586	NaN	-9.5006e-05	0.00010393	-9.2422e-05	0.00025652	-4.3633e-05	0.00017206	-0.0002272	-0.00020811	NaN
232	NaN	0.0043415	NaN	7.1929e-05	NaN	-0.00018561	-0.0001639	NaN	NaN	NaN	-9.246e-05	-0.00038028	NaN	-9.8791e-05	0.00011355	-0.0001041	NaN	-5.2396e-05	0.00017532	-0.00023483	-0.00020429	NaN
233	NaN	0.0043879	NaN	7.4754e-05	NaN	-0.00018385	-0.00016642	NaN	NaN	NaN	-8.9827e-05	-0.00038482	NaN	-0.00010271	0.00012675	-0.00011614	NaN	-6.1447e-05	0.00017867	-0.0002427	-0.00020029	NaN
234	NaN	0.0044356	NaN	7.7571e-05	NaN	-0.00018208	-0.00016245	NaN	NaN	NaN	-8.7223e-05	-0.00038956	NaN	-0.00010685	0.00014061	-0.00012861	NaN	-7.0882e-05	0.00018202	-0.0002509	-0.0001962	NaN
235	NaN	0.0044846	NaN	8.0418e-05	NaN	-0.00018027	NaN	NaN	NaN	NaN	-8.4609e-05	-0.00039446	NaN	-0.00011117	0.00015492	NaN	NaN	-8.0669e-05	NaN	-0.0002594	-0.00019196	NaN
236	NaN	0.0045347	NaN	NaN	NaN	-0.00018089	NaN	NaN	NaN	NaN	-8.1938e-05	-0.00040213	NaN	-0.00011564	NaN	NaN	NaN	-9.0772e-05	NaN	-0.00026816	-0.00018753	NaN


==> data/mc/mc_lq2_v.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	19.905	5800	-4.2048	-0.33628	0.94313	1.2486	10.017	7.5783	0.1558	0.056542	1.9256	1.1358	6.6038	9.1525	2.3274	4.0482	-1.4233	-14.122	0.74596	-13.118	-3.0116	13.518
1	19.906	5800.9	-4.2207	-0.33754	0.92651	1.246	10.011	7.5622	0.14821	0.032715	1.9373	1.1478	6.5922	9.1572	2.3269	4.0388	-1.4261	-14.121	0.74168	-13.108	-3.0111	13.506
2	19.907	5801.8	-4.2367	-0.33885	0.90982	1.2433	10.004	7.5461	0.14064	0.0087897	1.9492	1.1599	6.5804	9.1619	2.3265	4.0294	-1.4288	-14.121	0.73733	-13.099	-3.0106	13.494
3	19.908	5802.7	-4.2527	-0.34016	0.89308	1.2406	9.9975	7.53	0.13306	-0.015194	1.961	1.172	6.5686	9.1667	2.326	4.02	-1.4316	-14.12	0.73293	-13.089	-3.0101	13.481
4	19.908	5803.6	-4.2686	-0.3415	0.87632	1.238	9.991	7.5138	0.12547	-0.039221	1.9728	1.1841	6.5568	9.1714	2.3255	4.0106	-1.4344	-14.119	0.72856	-13.079	-3.0095	13.469
5	19.909	5804.6	-4.2846	-0.34293	0.85954	1.2354	9.9844	7.4975	0.11786	-0.063231	1.9845	1.1962	6.5449	9.1762	2.3251	4.0012	-1.4373	-14.119	0.7243	-13.07	-3.0088	13.457
6	19.91	5805.5	-4.3007	-0.34441	0.84279	1.2328	9.9779	7.481	0.11026	-0.087168	1.9961	1.2082	6.5329	9.1812	2.3247	3.9918	-1.4401	-14.118	0.72015	-13.06	-3.0081	13.445
7	19.911	5806.4	-4.3168	-0.34588	0.82601	1.2301	9.9712	7.4645	0.10266	-0.11114	2.0075	1.2201	6.5207	9.1862	2.3244	3.9823	-1.4429	-14.118	0.71612	-13.05	-3.0074	13.432
8	19.912	5807.2	-4.333	-0.34762	0.80926	1.2276	9.9646	7.448	0.09506	-0.13523	2.0189	1.2322	6.5085	9.1912	2.324	3.9724	-1.4456	-14.117	0.71217	-13.041	-3.0068	13.42
9	19.913	5808.1	-4.3493	-0.34976	0.79244	1.2251	9.9581	7.4318	0.087444	-0.15945	2.0301	1.2446	6.496	9.1964	2.3237	3.9625	-1.4482	-14.116	0.70826	-13.032	-3.0063	13.408
10	19.914	5809	-4.3656	-0.35225	0.7755	1.2228	9.9515	7.4155	0.07979	-0.18366	2.0416	1.2572	6.4835	9.2016	2.3236	3.9528	-1.4506	-14.116	0.70446	-13.022	-3.0062	13.395
11	19.915	5809.9	-4.3818	-0.35496	0.75858	1.2207	9.9451	7.3992	0.072016	-0.20776	2.0531	1.2697	6.4709	9.2071	2.3235	3.9424	-1.4529	-14.115	0.70071	-13.013	-3.0064	13.383
12	19.916	5810.8	-4.3981	-0.35744	0.74148	1.2185	9.9387	7.3831	0.063902	-0.23206	2.0642	1.2822	6.4579	9.213	2.3234	3.9317	-1.4552	-14.115	0.69667	-13.004	-3.0065	13.37
13	19.917	5811.7	-4.4148	-0.3599	0.72376	1.2162	9.9322	7.3672	0.0551	-0.25649	2.0757	1.2948	6.4446	9.2188	2.3237	3.9213	-1.4578	-14.116	0.69196	-12.995	-3.007	13.358
14	19.918	5812.5	-4.4319	-0.3624	0.7059	1.2138	9.9252	7.3514	0.046093	-0.28113	2.0868	1.3075	6.4306	9.2249	2.3243	3.9103	-1.4601	-14.116	0.68679	-12.985	-3.007	13.345
15	19.919	5813.4	-4.4492	-0.36502	0.68826	1.2117	9.9179	7.3361	0.037852	-0.306	2.0978	1.3198	6.4162	9.2308	2.3249	3.8991	-1.4621	-14.117	0.68185	-12.976	-3.0065	13.333
16	19.919	5814.3	-4.4672	-0.36729	0.67002	1.2097	9.9105	7.3201	0.030045	-0.32993	2.1085	1.3315	6.403	9.2367	2.3252	3.8879	-1.4645	-14.118	0.67724	-12.966	-3.0054	13.32
17	19.92	5815.1	-4.486	-0.37024	0.65158	1.2078	9.9025	7.3035	0.021307	-0.35334	2.1187	1.343	6.3889	9.2442	2.3253	3.8763	-1.4671	-14.118	0.67258	-12.956	-3.0041	13.307
18	19.921	5816	-4.5044	-0.37384	0.63149	1.2054	9.8944	7.2874	0.013064	-0.37633	2.1292	1.3548	6.3749	9.2529	2.3254	3.8645	-1.4686	-14.119	0.66858	-12.946	-3.0027	13.292
19	19.922	5816.8	-4.5233	-0.37604	0.61157	1.2024	9.8878	7.2715	0.0063543	-0.3993	2.1402	1.3665	6.3621	9.2621	2.3252	3.8529	-1.4711	-14.121	0.66319	-12.938	-3.0012	13.276
20	19.922	5817.7	-4.5437	-0.37764	0.5921	1.1997	9.8814	7.2551	0.001388	-0.42455	2.1514	1.3769	6.3478	9.2721	2.3248	3.8407	-1.4733	-14.124	0.65688	-12.93	-2.9998	13.261
21	19.923	5818.5	-4.5641	-0.3818	0.57336	1.1952	9.8742	7.2377	-0.00083465	-0.45102	2.1597	1.3841	6.3346	9.2835	2.3267	3.8272	-1.4764	-14.128	0.6525	-12.922	-2.9985	13.246
22	19.924	5819.4	-4.5852	-0.3861	0.55613	1.1901	9.8677	7.2179	-0.0031416	-0.47541	2.1666	1.3918	6.322	9.2962	2.3288	3.8144	-1.4811	-14.133	0.65057	-12.913	-3.0004	13.231
23	19.925	5820.2	-4.6071	-0.3923	0.54122	1.1869	9.8626	7.1927	-0.0062814	-0.49792	2.1713	1.3995	6.3087	9.3069	2.33	3.8021	-1.4888	-14.137	0.64935	-12.907	-3.0054	13.214
24	19.926	5821	-4.6282	-0.40346	0.527	1.1849	9.8601	7.1678	-0.010824	-0.5185	2.1738	1.4071	6.2966	9.3171	2.3312	3.7914	-1.4978	-14.137	0.65116	-12.903	-3.0128	13.2
25	19.927	5821.8	-4.6463	-0.42053	0.51615	1.1855	9.8586	7.1438	-0.016665	-0.5373	2.1715	1.4139	6.2881	9.3247	2.3376	3.7851	-1.5057	-14.136	0.65907	-12.9	-3.0158	13.185
26	19.927	5822.6	-4.6567	-0.44521	0.50573	1.1808	9.8631	7.1226	-0.020369	-0.5564	2.1701	1.4259	6.2765	9.3324	2.3475	3.7759	-1.5132	-14.136	0.66989	-12.897	-3.0169	13.174
27	19.927	5823.4	-4.6659	-0.47996	0.49812	1.1744	9.8678	7.1026	-0.027216	-0.57614	2.1709	1.4449	6.2603	9.3461	2.3635	3.7669	-1.5148	-14.133	0.67857	-12.892	-3.0151	13.165
28	19.927	5824.1	-4.6721	-0.51185	0.49434	1.168	9.8736	7.0817	-0.030367	-0.59439	2.1747	1.4602	6.2392	9.3546	2.3868	3.7651	-1.5119	-14.124	0.67882	-12.89	-3.017	13.152
29	19.925	5824.9	-4.6888	-0.54626	0.49394	1.1525	9.8786	7.0621	-0.036378	-0.60126	2.1787	1.4623	6.2182	9.3619	2.4148	3.7659	-1.5078	-14.108	0.66627	-12.895	-3.03	13.144
30	19.923	5825.6	-4.7121	-0.58594	0.49542	1.1453	9.8861	7.0483	-0.041608	-0.59062	2.1857	1.4485	6.1959	9.3725	2.4486	3.7602	-1.5037	-14.09	0.66288	-12.911	-3.0386	13.154
31	19.92	5826.3	-4.7495	-0.61577	0.52036	1.152	9.8977	7.0394	-0.052166	-0.57035	2.1971	1.4352	6.1776	9.3911	2.4947	3.7611	-1.5064	-14.083	0.67861	-12.94	-3.0549	13.182
32	19.917	5826.9	-4.7868	-0.63464	0.56919	1.1574	9.9039	7.043	-0.05983	-0.53589	2.1991	1.4372	6.1696	9.4184	2.5313	3.7611	-1.4968	-14.1	0.69049	-12.959	-3.0797	13.222
33	19.912	5827.5	-4.8148	-0.64299	0.62996	1.177	9.9071	7.0412	-0.055889	-0.48238	2.1999	1.4284	6.1871	9.4448	2.5696	3.7793	-1.4668	-14.139	0.68499	-12.959	-3.0755	13.271
34	19.905	5828.1	-4.8444	-0.64971	0.67933	1.2014	9.9262	7.0453	-0.035429	-0.40203	2.1913	1.3871	6.2135	9.4498	2.6117	3.7981	-1.4157	-14.2	0.7234	-12.973	-3.051	13.313
35	19.9	5828.5	-4.8845	-0.66237	0.73825	1.2332	9.9566	7.0395	-0.024826	-0.30594	2.1394	1.3241	6.2352	9.4167	2.6567	3.8161	-1.3437	-14.271	0.75851	-12.997	-3.0624	13.333
36	19.897	5828.9	-4.9294	-0.67692	0.80052	1.2974	10.008	7.0442	-0.026431	-0.18938	2.0562	1.2355	6.2423	9.3696	2.707	3.815	-1.2746	-14.333	0.7741	-13.06	-3.1026	13.35
37	19.89	5829.3	-4.993	-0.6933	0.8612	1.4068	10.106	7.0329	-0.076189	-0.06816	1.9814	1.1483	6.2668	9.3059	2.7582	3.8005	-1.2054	-14.39	0.78146	-13.122	-3.1534	13.355
38	19.877	5829.5	-5.043	-0.71608	0.96155	1.4917	10.203	7.0057	-0.11994	0.042589	1.8524	1.0825	6.3055	9.263	2.813	3.7951	-1.1183	-14.397	0.83014	-13.162	-3.25	13.39
39	19.865	5829.6	-5.0796	-0.77991	1.0914	1.5895	10.285	6.9654	-0.17789	0.14334	1.6611	1.0473	6.3319	9.2346	2.882	3.8273	-0.99992	-14.381	0.91008	-13.221	-3.3829	13.409
40	19.856	5829.5	-5.0628	-0.84157	1.2186	1.7599	10.292	6.9411	-0.26255	0.27295	1.4112	1.0175	6.3477	9.1856	2.9556	3.8122	-0.81558	-14.325	1.0314	-13.334	-3.5842	13.464
41	19.848	5829.4	-5.0106	-0.91359	1.302	1.9413	10.239	6.8907	-0.39052	0.41278	1.0827	0.99505	6.398	9.1426	3.0509	3.8457	-0.63382	-14.326	1.2226	-13.481	-3.8342	13.54
42	19.838	5829.1	-4.8727	-0.96712	1.352	2.1218	10.19	6.8943	-0.49056	0.58275	0.77597	0.92146	6.4675	9.0643	3.1896	3.9078	-0.50047	-14.387	1.3997	-13.639	-4.0733	13.642
43	19.833	5828.6	-4.7171	-1.0553	1.3975	2.1733	10.104	6.9586	-0.55228	0.79909	0.51939	0.77919	6.6342	8.9187	3.3406	4.0134	-0.3374	-14.345	1.4534	-13.805	-4.3576	13.777
44	19.848	5827.9	-4.6022	-1.1448	1.5088	2.1535	9.8994	7.0356	-0.5457	1.0574	0.43298	0.60553	6.8837	8.6905	3.5323	4.201	-0.18605	-14.234	1.4744	-14.063	-4.6507	13.979
45	19.861	5827.1	-4.5128	-1.1389	1.6192	2.0821	9.7651	7.1579	-0.50084	1.3479	0.27125	0.40119	7.2064	8.4877	3.6684	4.3689	-0.0078344	-14.168	1.4672	-14.348	-4.9332	14.237
46	19.866	5826	-4.4865	-1.1097	1.8139	1.9581	9.8344	7.3647	-0.54649	1.6422	0.013799	0.25051	7.6499	8.2472	3.7487	4.5257	0.072918	-14.195	1.4322	-14.573	-5.2615	14.524
47	19.88	5824.6	-4.4205	-1.139	2.1354	1.8586	10.013	7.6968	-0.56358	1.9799	-0.41029	0.055939	8.2261	8.0849	3.8606	4.7269	0.078189	-14.184	1.3572	-14.756	-5.6272	14.802
48	19.939	5822.9	-4.2661	-1.2738	2.5162	1.7888	10.356	8.137	-0.51996	2.407	-0.90523	-0.36513	8.8524	7.857	3.9617	4.8196	0.16996	-14.084	1.2566	-14.859	-6.0025	15.12
49	20.041	5820.8	-4.0949	-1.5002	2.8315	1.7405	10.879	8.6969	-0.48344	2.8798	-1.3712	-0.81922	9.4089	7.4602	3.957	5.0433	0.20477	-14.008	1.2459	-15.028	-6.3408	15.289
50	20.199	5818.2	-3.8825	-1.8208	3.0625	1.7201	11.458	9.3554	-0.35692	3.3453	-1.6611	-1.1394	9.9738	6.8911	3.9985	5.3393	0.25054	-13.905	1.1585	-15.25	-6.682	15.488
51	20.48	5815.1	-3.6849	-2.0682	3.3673	1.7972	12.119	10.11	-0.095501	4.0024	-1.9998	-1.7056	10.6	6.3444	4.0153	5.6493	0.25255	-13.688	1.0992	-15.582	-6.9764	15.838
52	20.952	5811.4	-3.3788	-2.4606	3.8207	2.2616	12.858	11.023	0.043252	5.0848	-2.5328	-2.1341	11.386	5.8284	4.2009	6.1792	0.3224	-13.431	0.78524	-16.022	-7.6621	16.526
53	21.692	5806.8	-2.8281	-2.9024	4.5124	2.7834	13.564	12.114	0.14877	6.6835	-3.1213	-2.7816	12.175	5.3133	4.516	6.787	0.24124	-13.194	0.457	-16.798	-8.314	17.359
54	22.753	5801.4	-2.2919	-3.4861	5.2495	3.0771	14.321	13.248	0.29904	8.6192	-3.9415	-3.6412	12.99	4.6285	4.7165	7.4797	0.34931	-12.921	0.4401	-17.763	-8.7666	18.552
55	24.222	5795	-1.3936	-3.9713	5.917	3.4009	15.261	14.38	0.72569	10.71	-5.2331	-4.5576	13.752	4.0426	4.9597	8.0515	0.62279	-12.425	0.61603	-18.898	-9.0858	20.054
56	26.198	5787.4	0.015454	-4.0139	6.9472	3.4832	16.347	15.768	1.3135	13.053	-6.5931	-5.6073	14.647	3.2254	5.5248	8.5967	0.95756	-11.663	0.66761	-19.946	-9.3759	21.802
57	28.776	5778.4	1.6642	-4.0801	8.5028	3.7959	17.552	17.541	2.0202	15.888	-8.0845	-6.8543	15.902	1.9216	5.9993	9.3875	1.0091	-10.581	0.79463	-21.271	-9.8944	23.623
58	32.005	5767.9	3.616	-4.1308	10.438	4.719	18.465	19.88	2.6893	19.131	-9.6885	-8.4507	17.544	0.73363	6.3576	10.418	1.2248	-9.5695	1.2691	-22.365	-10.565	25.563
59	36.037	5755.7	5.6116	-3.7628	12.675	5.6698	18.973	22.558	3.5668	22.84	-11.941	-10.529	19.193	-0.72815	6.778	11.879	1.6332	-8.5102	2.0837	-23.827	-11.105	27.487
60	40.966	5741.5	7.9177	-2.9547	15.3	6.6521	20.092	25.186	4.918	27.128	-14.649	-13.368	21.24	-2.1797	6.7232	13.248	1.8517	-7.4361	2.6208	-25.126	-11.721	29.619
61	46.855	5725.1	10.181	-2.3381	18.482	7.2176	21.659	27.942	6.6007	32.147	-18.569	-16.955	24.064	-3.0286	6.7857	14.901	1.6936	-6.1985	3.0661	-26.642	-11.661	32.376
62	53.797	5706.2	12.475	-2.0805	22.175	8.0169	22.761	31.176	8.8063	37.707	-23.483	-21.29	26.941	-4.3321	6.8648	17.052	1.4626	-5.3364	4.4953	-28.919	-11.492	35.438
63	61.809	5684.5	15.758	-2.1265	26.864	8.1271	24.001	34.784	10.891	44.624	-29.47	-26.238	30.14	-6.3073	7.1041	19.632	1.911	-4.2992	6.7855	-31.498	-11.477	39.151
64	70.791	5659.7	19.719	-2.1786	32.496	8.6557	25.415	38.477	13.113	53.106	-36.119	-31.346	34.22	-7.9184	7.7586	23.092	3.0795	-2.9453	10.05	-33.884	-11.886	43.131
65	80.801	5631.7	24.52	-1.2716	38.351	9.5553	26.79	42.149	15.777	62.847	-43.315	-37.139	38.17	-9.6927	9.6579	27.189	3.2983	-2.0936	14.222	-36.663	-12.471	47.152
66	91.939	5600.2	29.57	-0.91558	45.15	9.7488	28.197	46.036	19.121	73.253	-51.047	-43.4	42.485	-11.313	11.353	31.534	3.6645	-2.6122	18.295	-39.132	-13.284	51.622
67	104.29	5564.7	34.184	-1.0148	53.32	9.8588	29.278	50.594	23.269	84.2	-59.166	-48.834	46.134	-12.168	13.21	35.889	4.8964	-2.8089	21.665	-41.297	-14.179	56.007
68	117.91	5525.1	38.566	-1.2479	62.134	10.259	31.161	54.965	27.066	96.111	-67.82	-53.584	51.253	-13.489	15.059	40.916	5.3131	-2.078	25.214	-43.442	-14.57	60.43
69	132.75	5480.9	43.358	-1.5624	70.896	8.6715	32.194	58.786	30.265	108.95	-77.602	-58.69	57.433	-15.476	16.617	46.371	5.4462	-1.5368	28.561	-45.804	-13.71	65.184
70	148.8	5431.9	49.22	-3.3988	79.288	5.3159	33.191	62.347	32.938	122.4	-87.354	-64.978	64.52	-18.077	18.73	52.513	6.205	-1.1657	30.136	-47.94	-11.165	70.757
71	165.96	5377.8	55.444	-6.9133	87.737	1.5987	33.457	66.243	35.942	136.18	-97.908	-70.858	71.002	-19.795	21.66	58.746	8.3205	-1.5628	30.823	-50.022	-7.7594	77.382
72	184.29	5318.5	61.633	-11.278	97.069	-1.1485	32.9	70.589	39.998	150.43	-110.72	-76.85	78.368	-20.045	25.135	64.769	10.216	-3.3167	32.251	-52.297	-6.0298	84.504
73	203.85	5253.8	67.959	-15.774	107.95	-4.5155	33.063	75.788	44.802	166.11	-125.54	-84.221	87.09	-19.959	29.353	70.865	13.142	-5.1066	34.109	-56.035	-6.0276	91.838
74	224.64	5183.5	75.223	-19.325	119.72	-6.4782	33.265	82.92	49.987	182.53	-141.53	-93.064	96.904	-20.009	33.397	76.507	15.078	-7.6005	35.24	-62.611	-7.3688	99.865
75	246.36	5107.3	83.902	-22.315	131.59	-9.3308	33.923	92.085	55.761	199.22	-157.81	-102.87	106.19	-19.188	37.142	81.571	17.933	-12.164	36.454	-69.679	-10.52	108.52
76	268.42	5025.3	92.662	-24.003	143.23	-11.912	34.622	102.7	61.851	217.27	-173.02	-113.35	114.53	-17.908	41.061	87.45	22.509	-15.396	38.317	-76.076	-13.558	118.66
77	290.36	4937.5	100.73	-23.568	153.69	-13.832	34.099	114.37	67.411	236.06	-186.97	-123.45	122.3	-17.502	44.489	93.51	27.613	-17.505	41.194	-82.335	-15.937	129.1
78	311.72	4844.1	109.01	-22.643	165.16	-15.604	33.889	124.97	71.707	253.72	-200.1	-133.83	130.56	-19.299	47.577	99.506	32.806	-20.097	45.1	-88.613	-18.869	137.84
79	331.66	4745.5	117.41	-24.586	178.02	-16.905	33.339	135.8	75.002	271.57	-212.14	-143.94	139.94	-23.665	50.414	104.98	40.36	-23.642	47.862	-94.018	-23.215	144.96
80	349.13	4642.2	126.1	-26.594	191.5	-17.259	32.611	147.49	77.996	288.67	-221.19	-152.26	149.67	-28.65	52.619	109.41	46.753	-25.027	49.714	-96.64	-27.217	152.28
81	363.64	4535.4	134.93	-27.37	203.41	-17.349	31.262	159.19	80.956	305.16	-227.75	-159.37	158.2	-33.815	52.506	111.81	51.999	-25.903	50.626	-97.538	-30.439	157.75
82	375.39	4426.2	143.21	-26.11	212.11	-17.3	28.984	170.32	83.864	320.32	-232	-165.36	165.2	-39.479	50.812	113.44	57.719	-27.146	51.652	-97.735	-32.957	162.08
83	384.63	4314.9	150.87	-24.247	217.97	-16.949	26.729	179.14	86.954	330.7	-234.55	-170	171.01	-44.391	48.656	114.73	62.093	-29.124	52.762	-98.922	-35.553	166.18
84	391.26	4202.3	157.9	-21.622	221.37	-16.44	25.349	185.04	90.521	338.32	-235.48	-173.56	176.57	-47.778	45.287	115.09	64.974	-30.363	54.086	-101.23	-38.04	170.21
85	395.25	4088.8	163.64	-17.654	222.4	-16.43	24.445	189.42	94.154	344.1	-234.29	-176.51	181.74	-51.428	41.331	115.42	66.637	-29.891	56.154	-103.66	-40.215	173.72
86	396.63	3975.1	168.12	-12.499	221.49	-16.659	23.754	192.5	97.79	348.13	-231.04	-178.28	186.02	-55.762	38.552	116.12	67.535	-28.192	58.489	-105.95	-41.547	176.27
87	395.34	3861.6	171.96	-6.3455	219.03	-16.554	22.804	194.37	102.25	350.2	-226.02	-177.89	188.24	-60.625	36.469	116.25	67.97	-25.575	60.449	-107.77	-41.898	177.27
88	391.36	3748.9	175.44	-0.49741	215.68	-16.448	21.748	194.78	106.91	350.19	-219.46	-175.51	188.07	-65.785	34.278	115.53	68.964	-23.037	61.877	-108.97	-41.526	176.55
89	384.67	3637.6	178.71	4.1673	211.5	-17.119	21.134	193.82	109.76	347.88	-211.44	-171.68	186.17	-69.926	32.186	113.34	70.613	-20.944	62.572	-108.78	-40.62	173.92
90	375.5	3528.3	180.81	7.7977	205.79	-18.701	20.595	192.07	110.62	342.6	-201.89	-166.99	182.55	-72.74	30.418	109.49	71.56	-19.285	63.038	-107.4	-39.84	169.31
91	364.37	3421.4	181.45	11.075	198.7	-20.286	20.036	189.48	110.42	333.54	-191.14	-161.67	178.14	-74.454	28.871	104.61	71.417	-17.795	64.869	-105.14	-39.649	163.4
92	351.8	3317.3	182.03	14.01	190.93	-21.649	19.454	185.73	109.34	321.22	-179.49	-155.71	173.2	-75.224	27.382	98.995	70.781	-16.447	67.806	-102.67	-39.921	156.42
93	338.09	3216.1	183.23	16.464	182.62	-22.67	18.969	180.88	107.64	306.41	-167.54	-149.2	168.03	-75.162	25.907	93.256	70.45	-15.187	70.435	-100.07	-40.072	148.31
94	323.48	3118.1	184.21	18.38	173.7	-22.971	18.696	174.57	105.4	289.62	-155.67	-142.27	162.73	-74.414	24.437	87.781	70.321	-13.999	72.212	-97.359	-39.717	139.21
95	308.2	3023.3	183.88	19.784	164.23	-22.661	18.549	166.88	102.65	271.58	-144	-135.05	157.01	-73.03	23.16	82.5	69.986	-12.877	73.197	-94.389	-38.942	129.76
96	292.38	2932	182.36	20.745	154.56	-21.881	18.321	157.99	99.422	252.7	-132.64	-127.72	150.06	-71.023	22.124	77.101	69.179	-11.829	73.492	-90.735	-37.827	120.77
97	276.26	2844.2	179.87	21.336	145.44	-20.747	17.65	147.98	95.808	234.38	-121.69	-120.48	142.11	-68.539	21.28	71.495	67.971	-10.877	73.202	-86.536	-36.334	112.19
98	260.08	2759.9	176.58	21.614	136.87	-19.344	16.616	137.18	91.909	217.05	-111.27	-113.38	133.45	-65.7	20.597	65.788	66.443	-10.009	72.43	-81.959	-34.498	103.81
99	244.07	2679.1	172.66	21.643	128.84	-17.743	15.316	125.96	87.761	200.73	-101.42	-106.45	124.57	-62.599	19.939	60.081	64.694	-9.2125	71.283	-77.136	-32.418	95.029
100	228.4	2601.8	168.16	21.481	121.06	-15.999	13.835	115.07	83.407	184.99	-92.117	-99.71	115.72	-59.312	19.121	54.364	62.801	-8.4771	69.856	-72.168	-30.165	86.023
101	213.19	2527.7	162.9	21.232	113.29	-14.163	12.278	104.72	78.932	169.69	-83.351	-93.18	106.98	-55.938	18.185	48.674	60.805	-7.7925	68.225	-67.134	-27.799	76.967
102	198.54	2457	157.02	20.933	105.6	-12.279	10.723	94.901	74.392	154.92	-75.099	-86.866	98.427	-52.609	17.167	43.081	58.729	-7.1244	66.432	-62.1	-25.37	67.988
103	184.49	2389.3	150.65	20.591	98.036	-10.384	9.1832	85.62	69.833	140.74	-67.342	-80.776	90.12	-49.349	16.098	37.64	56.593	-6.3812	64.517	-57.185	-22.919	59.208
104	171.1	2324.7	143.91	20.211	90.653	-8.5288	7.6686	76.866	65.292	127.19	-60.06	-74.915	82.252	-46.173	15.003	32.395	54.418	-5.5791	62.511	-52.475	-20.496	50.752
105	158.4	2262.9	136.89	19.798	83.485	-6.7776	6.1888	68.595	60.764	114.26	-53.229	-69.286	74.926	-43.094	13.903	27.378	52.223	-4.7405	60.445	-47.973	-18.188	42.671
106	146.43	2203.9	129.73	19.358	76.608	-5.1338	4.751	60.764	56.267	101.98	-46.827	-63.89	68.105	-40.12	12.814	22.611	50.039	-3.8842	58.342	-43.678	-16.004	34.994
107	135.19	2147.5	122.5	18.895	70.055	-3.5969	3.3608	53.372	51.838	90.363	-40.833	-58.725	61.756	-37.258	11.751	18.114	47.875	-3.0253	56.225	-39.589	-13.94	27.745
108	124.71	2093.7	115.28	18.413	63.823	-2.1653	2.0226	46.411	47.506	79.405	-35.223	-53.787	55.844	-34.511	10.725	13.917	45.739	-2.1759	54.112	-35.703	-11.993	20.932
109	114.98	2042.2	108.11	17.916	57.908	-0.83608	0.73941	39.871	43.295	69.1	-29.976	-49.073	50.339	-31.881	9.7755	10.016	43.638	-1.3456	52.014	-32.013	-10.16	14.558
110	106.01	1993	101.04	17.408	52.306	0.39421	-0.48669	33.737	39.223	59.438	-25.07	-44.577	45.209	-29.37	8.9187	6.4017	41.577	-0.5418	49.94	-28.516	-8.4359	8.6203
111	97.802	1945.9	94.122	16.89	47.007	1.5296	-1.6546	27.994	35.304	50.399	-20.486	-40.293	40.429	-26.975	8.1437	3.0636	39.561	0.22991	47.901	-25.203	-6.8162	3.1089
112	90.345	1900.9	87.379	16.372	42.002	2.5744	-2.7471	22.627	31.547	41.963	-16.202	-36.215	35.972	-24.696	7.441	-0.010971	37.593	0.96551	45.906	-22.069	-5.2961	-1.9887
113	83.638	1857.8	80.837	15.86	37.28	3.5332	-3.7528	17.617	27.959	34.105	-12.201	-32.334	31.814	-22.529	6.8023	-2.8352	35.677	1.6623	43.962	-19.106	-3.8708	-6.6882
114	77.677	1816.6	74.516	15.353	32.83	4.4108	-4.6817	12.947	24.543	26.798	-8.4644	-28.645	27.934	-20.473	6.2203	-5.4228	33.813	2.3184	42.073	-16.307	-2.5356	-11.007
115	72.452	1777.1	68.452	14.852	28.64	5.2118	-5.5429	8.5986	21.3	20.014	-4.976	-25.139	24.31	-18.523	5.6885	-7.7878	32.004	2.9332	40.244	-13.664	-1.2856	-14.965
116	67.95	1739.3	62.68	14.354	24.698	5.9409	-6.3439	4.5536	18.228	13.726	-1.7196	-21.808	20.924	-16.676	5.2012	-9.944	30.251	3.5063	38.476	-11.171	-0.1162	-18.58
117	64.151	1703	57.192	13.862	20.991	6.6026	-7.0914	0.79472	15.326	7.9064	1.3196	-18.646	17.759	-14.927	4.7535	-11.905	28.554	4.0382	36.772	-8.819	0.97702	-21.874
118	61.027	1668.2	51.98	13.373	17.509	7.2013	-7.7911	-2.6953	12.59	2.5296	4.1557	-15.645	14.798	-13.272	4.341	-13.684	26.913	4.5295	35.133	-6.6021	1.9984	-24.866
119	58.54	1634.8	47.033	12.889	14.24	7.7414	-8.4477	-5.9329	10.015	-2.4304	6.8017	-12.798	12.027	-11.708	3.9598	-15.294	25.327	4.9815	33.557	-4.5129	2.9522	-27.576
120	56.643	1602.7	42.343	12.409	11.171	8.2268	-9.0656	-8.934	7.5948	-7.0051	9.27	-10.097	9.4332	-10.23	3.6067	-16.746	23.797	5.3954	32.045	-2.545	3.8423	-30.022
121	55.278	1571.9	37.897	11.934	8.2919	8.6615	-9.6483	-11.714	5.3245	-11.224	11.572	-7.5368	7.0031	-8.8338	3.2786	-18.053	22.321	5.7728	30.596	-0.69187	4.6724	-32.224
122	54.384	1542.3	33.686	11.464	5.592	9.049	-10.199	-14.287	3.1976	-15.108	13.719	-5.1092	4.7255	-7.5156	2.9732	-19.225	20.899	6.1154	29.208	1.0526	5.4463	-34.198
123	53.894	1513.8	29.7	11	3.061	9.3929	-10.72	-16.667	1.2075	-18.679	15.72	-2.8086	2.5901	-6.2714	2.688	-20.272	19.529	6.4247	27.881	2.6943	6.1672	-35.962
124	53.741	1486.3	25.926	10.541	0.68913	9.6965	-11.215	-18.866	-0.65235	-21.958	17.585	-0.62859	0.58701	-5.0974	2.4213	-21.205	18.21	6.7027	26.611	4.2388	6.8384	-37.532
125	53.863	1459.9	22.356	10.089	-1.5328	9.9627	-11.684	-20.897	-2.3885	-24.965	19.323	1.4365	-1.2925	-3.9898	2.1712	-22.031	16.942	6.951	25.397	5.6915	7.463	-38.921
126	54.202	1434.5	18.979	9.6427	-3.6138	10.194	-12.13	-22.772	-4.0076	-27.72	20.941	3.3923	-3.0567	-2.9453	1.9362	-22.76	15.721	7.1715	24.238	7.0572	8.0437	-40.145
127	54.707	1410	15.785	9.2037	-5.562	10.394	-12.555	-24.5	-5.516	-30.241	22.448	5.2441	-4.7131	-1.9602	1.7152	-23.399	14.548	7.3658	23.131	8.341	8.5832	-41.217
128	55.333	1386.3	12.764	8.7719	-7.3854	10.565	-12.958	-26.092	-6.9199	-32.545	23.85	6.9971	-6.2688	-1.0315	1.5068	-23.955	13.421	7.5357	22.074	9.5472	9.0841	-42.148
129	56.044	1363.5	9.909	8.3475	-9.0915	10.709	-13.342	-27.558	-8.2255	-34.648	25.154	8.656	-7.73	-0.1561	1.3112	-24.435	12.337	7.6828	21.065	10.68	9.5488	-42.951
130	56.81	1341.4	7.2096	7.931	-10.687	10.828	-13.7	-28.906	-9.4385	-36.564	26.366	10.225	-9.1027	0.669	1.1366	-24.846	11.297	7.8086	20.102	11.744	9.9793	-43.636
131	57.605	1320.1	4.6579	7.5235	-12.179	10.924	-14.03	-30.144	-10.565	-38.307	27.492	11.71	-10.392	1.4465	0.98322	-25.193	10.297	7.9148	19.182	12.742	10.378	-44.212
132	58.411	1299.5	2.2459	7.1272	-13.574	10.999	-14.334	-31.28	-11.609	-39.891	28.537	13.112	-11.604	2.1792	0.84953	-25.477	9.3376	8.0027	18.305	13.671	10.746	-44.689
133	59.213	1279.6	-0.033801	6.7423	-14.877	11.055	-14.615	-32.321	-12.577	-41.326	29.506	14.436	-12.743	2.8693	0.7339	-25.702	8.4165	8.0738	17.468	14.528	11.087	-45.076
134	59.998	1260.3	-2.1885	6.3686	-16.093	11.094	-14.872	-33.273	-13.474	-42.625	30.404	15.686	-13.812	3.5194	0.63478	-25.874	7.5324	8.1293	16.668	15.317	11.4	-45.38
135	60.76	1241.6	-4.225	6.0062	-17.229	11.117	-15.108	-34.143	-14.303	-43.797	31.234	16.869	-14.817	4.1316	0.55071	-25.998	6.6839	8.1696	15.905	16.044	11.688	-45.608
136	61.493	1223.5	-6.1488	5.6557	-18.287	11.125	-15.323	-34.936	-15.069	-44.85	32.003	17.992	-15.759	4.708	0.48112	-26.076	5.8706	8.196	15.177	16.716	11.952	-45.767
137	62.193	1206	-7.9659	5.3174	-19.273	11.119	-15.518	-35.656	-15.776	-45.795	32.712	19.061	-16.643	5.2504	0.42437	-26.112	5.0911	8.2109	14.483	17.34	12.195	-45.862
138	62.861	1189	-9.6831	4.9898	-20.191	11.101	-15.695	-36.31	-16.428	-46.638	33.365	20.082	-17.472	5.7606	0.37791	-26.112	4.3426	8.216	13.82	17.921	12.416	-45.9
139	63.494	1172.5	-11.308	4.6708	-21.047	11.071	-15.857	-36.904	-17.031	-47.391	33.963	21.055	-18.251	6.2404	0.33994	-26.08	3.6232	8.2126	13.184	18.461	12.612	-45.887
140	64.093	1156.5	-12.847	4.359	-21.846	11.031	-16.006	-37.444	-17.59	-48.062	34.51	21.983	-18.985	6.6915	0.30925	-26.021	2.9313	8.2018	12.574	18.962	12.785	-45.832
141	64.655	1140.9	-14.306	4.0538	-22.593	10.982	-16.146	-37.935	-18.109	-48.657	35.008	22.862	-19.677	7.1155	0.28512	-25.94	2.2653	8.184	11.986	19.421	12.938	-45.738
142	65.18	1125.8	-15.69	3.7554	-23.292	10.925	-16.276	-38.381	-18.592	-49.183	35.462	23.695	-20.33	7.5147	0.26819	-25.838	1.6244	8.1595	11.422	19.841	13.071	-45.609
143	65.667	1111.2	-17.002	3.4648	-23.944	10.862	-16.397	-38.784	-19.039	-49.643	35.877	24.482	-20.945	7.8873	0.25977	-25.717	1.0083	8.1285	10.879	20.224	13.186	-45.448
144	66.114	1096.9	-18.243	3.1829	-24.552	10.792	-16.507	-39.145	-19.45	-50.042	36.256	25.225	-21.523	8.2338	0.25952	-25.579	0.41701	8.0913	10.36	20.571	13.283	-45.256
145	66.521	1083	-19.414	2.9109	-25.117	10.716	-16.606	-39.468	-19.826	-50.384	36.6	25.924	-22.067	8.5544	0.26481	-25.423	-0.1492	8.048	9.8623	20.885	13.364	-45.038
146	66.888	1069.5	-20.513	2.6501	-25.642	10.634	-16.695	-39.753	-20.17	-50.675	36.91	26.581	-22.576	8.8504	0.27339	-25.25	-0.69007	7.9982	9.3875	21.168	13.427	-44.796
147	67.214	1056.4	-21.544	2.4011	-26.127	10.547	-16.771	-40.002	-20.483	-50.917	37.189	27.197	-23.05	9.1235	0.28469	-25.062	-1.2063	7.9427	8.9342	21.422	13.475	-44.531
148	67.503	1043.6	-22.512	2.1633	-26.574	10.455	-16.834	-40.217	-20.767	-51.116	37.438	27.775	-23.491	9.3753	0.29849	-24.858	-1.6991	7.8824	8.5012	21.648	13.51	-44.245
149	67.754	1031.1	-23.42	1.9358	-26.986	10.359	-16.884	-40.399	-21.025	-51.274	37.659	28.317	-23.901	9.6075	0.31459	-24.639	-2.17	7.8183	8.087	21.849	13.533	-43.939
150	67.969	1019	-24.272	1.7178	-27.363	10.259	-16.924	-40.551	-21.259	-51.396	37.854	28.825	-24.281	9.8213	0.33279	-24.407	-2.6203	7.7511	7.6905	22.028	13.544	-43.616
151	68.152	1007.1	-25.071	1.5086	-27.707	10.155	-16.954	-40.673	-21.47	-51.484	38.023	29.302	-24.634	10.018	0.35286	-24.162	-3.0513	7.6812	7.3106	22.185	13.546	-43.277
152	68.302	995.54	-25.821	1.3077	-28.021	10.046	-16.975	-40.768	-21.66	-51.541	38.169	29.749	-24.961	10.199	0.37459	-23.906	-3.464	7.6094	6.9463	22.324	13.54	-42.924
153	68.423	984.25	-26.523	1.1145	-28.307	9.9338	-16.987	-40.838	-21.83	-51.57	38.292	30.169	-25.263	10.365	0.39777	-23.639	-3.8592	7.5364	6.5968	22.445	13.525	-42.56
154	68.516	973.24	-27.181	0.92867	-28.565	9.8187	-16.991	-40.884	-21.982	-51.573	38.394	30.563	-25.542	10.517	0.4222	-23.363	-4.2378	7.4645	6.2612	22.55	13.504	-42.185
155	68.583	962.48	-27.797	0.74972	-28.797	9.7012	-16.988	-40.91	-22.116	-51.553	38.476	30.933	-25.798	10.656	0.44767	-23.079	-4.6007	7.3939	5.9388	22.64	13.476	-41.801
156	68.625	951.97	-28.374	0.57736	-29.006	9.5819	-16.979	-40.916	-22.234	-51.51	38.538	31.279	-26.035	10.784	0.47398	-22.788	-4.9486	7.3247	5.6288	22.718	13.443	-41.409
157	68.644	941.7	-28.914	0.41128	-29.192	9.4611	-16.963	-40.904	-22.338	-51.448	38.583	31.603	-26.252	10.9	0.50092	-22.491	-5.2821	7.2568	5.3307	22.782	13.406	-41.011
158	68.641	931.66	-29.418	0.25119	-29.357	9.3393	-16.941	-40.876	-22.427	-51.368	38.611	31.906	-26.45	11.006	0.52833	-22.188	-5.6018	7.1903	5.0438	22.836	13.363	-40.607
159	68.618	921.84	-29.89	0.096852	-29.502	9.2169	-16.915	-40.832	-22.504	-51.272	38.623	32.19	-26.63	11.103	0.556	-21.881	-5.9084	7.1251	4.7676	22.879	13.318	-40.2
160	68.576	912.24	-30.33	-0.051975	-29.628	9.0942	-16.883	-40.774	-22.569	-51.16	38.619	32.454	-26.794	11.19	0.58378	-21.571	-6.2024	7.0612	4.5014	22.913	13.268	-39.789
161	68.517	902.84	-30.741	-0.1955	-29.737	8.9717	-16.846	-40.702	-22.622	-51.034	38.602	32.701	-26.942	11.27	0.61149	-21.257	-6.4843	6.9986	4.2449	22.938	13.216	-39.376
162	68.44	893.65	-31.125	-0.33392	-29.829	8.8496	-16.806	-40.617	-22.665	-50.895	38.57	32.93	-27.075	11.342	0.63897	-20.942	-6.7547	6.9371	3.9975	22.956	13.162	-38.962
163	68.348	884.64	-31.482	-0.46742	-29.905	8.7282	-16.761	-40.519	-22.699	-50.745	38.526	33.144	-27.193	11.408	0.66608	-20.624	-7.014	6.8769	3.7587	22.966	13.106	-38.547
164	68.241	875.83	-31.814	-0.59617	-29.966	8.6078	-16.713	-40.411	-22.723	-50.583	38.47	33.341	-27.298	11.467	0.69265	-20.306	-7.2626	6.8178	3.5282	22.97	13.048	-38.132
165	68.12	867.19	-32.123	-0.72032	-30.012	8.4886	-16.661	-40.292	-22.74	-50.411	38.402	33.524	-27.389	11.52	0.71856	-19.987	-7.501	6.7598	3.3054	22.968	12.989	-37.717
166	67.986	858.73	-32.41	-0.84003	-30.045	8.3709	-16.605	-40.163	-22.748	-50.23	38.324	33.693	-27.468	11.568	0.74368	-19.669	-7.7295	6.7028	3.0902	22.961	12.929	-37.304
167	67.84	850.44	-32.677	-0.95543	-30.066	8.255	-16.547	-40.024	-22.75	-50.041	38.235	33.848	-27.535	11.611	0.76786	-19.35	-7.9485	6.6468	2.8819	22.949	12.868	-36.893
168	67.683	842.3	-32.924	-1.0667	-30.075	8.1409	-16.486	-39.877	-22.745	-49.844	38.136	33.989	-27.59	11.65	0.79101	-19.033	-8.1585	6.5918	2.6804	22.933	12.807	-36.484
169	67.514	834.33	-33.152	-1.1738	-30.073	8.0291	-16.422	-39.722	-22.734	-49.639	38.028	34.119	-27.634	11.685	0.813	-18.717	-8.3596	6.5377	2.4853	22.913	12.746	-36.077
170	67.336	826.51	-33.363	-1.277	-30.06	7.9195	-16.356	-39.558	-22.717	-49.428	37.911	34.236	-27.667	11.716	0.83371	-18.402	-8.5524	6.4844	2.2962	22.891	12.685	-35.674
171	67.148	818.83	-33.558	-1.3764	-30.038	7.8124	-16.288	-39.387	-22.696	-49.211	37.785	34.342	-27.69	11.744	0.85306	-18.09	-8.7369	6.4319	2.1129	22.865	12.625	-35.274
172	66.95	811.3	-33.737	-1.4721	-30.008	7.7079	-16.217	-39.209	-22.67	-48.988	37.651	34.436	-27.703	11.769	0.87094	-17.779	-8.9136	6.3801	1.9351	22.838	12.565	-34.878
173	66.745	803.91	-33.901	-1.5641	-29.969	7.6063	-16.144	-39.025	-22.639	-48.761	37.51	34.52	-27.707	11.792	0.88726	-17.471	-9.0827	6.329	1.7625	22.808	12.506	-34.486
174	66.531	796.64	-34.052	-1.6526	-29.922	7.5076	-16.069	-38.834	-22.605	-48.528	37.361	34.593	-27.701	11.813	0.90192	-17.166	-9.2445	6.2786	1.5948	22.777	12.448	-34.099
175	66.309	789.51	-34.19	-1.7377	-29.868	7.4119	-15.993	-38.637	-22.567	-48.292	37.206	34.657	-27.687	11.832	0.91485	-16.863	-9.3993	6.2288	1.4319	22.744	12.392	-33.716
176	66.08	782.51	-34.316	-1.8193	-29.807	7.3192	-15.914	-38.434	-22.526	-48.051	37.043	34.71	-27.663	11.849	0.92596	-16.564	-9.5471	6.1796	1.2734	22.711	12.337	-33.338
177	65.844	775.62	-34.429	-1.8977	-29.739	7.2282	-15.834	-38.226	-22.482	-47.807	36.874	34.755	-27.632	11.865	0.93518	-16.267	-9.6884	6.1308	1.1191	22.677	12.284	-32.965
178	65.602	768.86	-34.532	-1.9729	-29.665	7.1389	-15.753	-38.013	-22.435	-47.56	36.699	34.79	-27.592	11.88	0.94244	-15.975	-9.8233	6.0837	0.9689	22.643	12.232	-32.598
179	65.354	762.2	-34.625	-2.0449	-29.585	7.0514	-15.67	-37.794	-22.386	-47.309	36.518	34.817	-27.544	11.894	0.94765	-15.686	-9.9519	6.0392	0.82252	22.609	12.182	-32.236
180	65.099	755.66	-34.708	-2.1138	-29.499	6.9657	-15.586	-37.571	-22.335	-47.056	36.332	34.835	-27.488	11.907	0.95077	-15.4	-10.075	5.9973	0.67977	22.575	12.134	-31.879
181	64.839	749.23	-34.782	-2.1796	-29.407	6.8819	-15.5	-37.344	-22.282	-46.801	36.139	34.844	-27.425	11.92	0.95172	-15.119	-10.191	5.9581	0.54048	22.541	12.089	-31.529
182	64.574	742.9	-34.847	-2.2426	-29.309	6.7999	-15.414	-37.112	-22.228	-46.543	35.942	34.846	-27.354	11.933	0.95045	-14.841	-10.303	5.9216	0.40448	22.508	12.046	-31.184
183	64.303	736.67	-34.905	-2.3026	-29.206	6.7198	-15.326	-36.875	-22.172	-46.283	35.739	34.84	-27.277	11.945	0.94689	-14.568	-10.408	5.8878	0.27159	22.477	12.005	-30.846
184	64.028	730.54	-34.954	-2.3597	-29.098	6.6416	-15.237	-36.635	-22.115	-46.022	35.532	34.826	-27.192	11.955	0.941	-14.299	-10.509	5.8569	0.14165	22.446	11.966	-30.513
185	63.748	724.5	-34.996	-2.414	-28.985	6.5654	-15.147	-36.391	-22.057	-45.759	35.32	34.805	-27.1	11.963	0.93271	-14.034	-10.604	5.8287	0.014431	22.416	11.931	-30.187
186	63.464	718.56	-35.032	-2.4656	-28.867	6.4911	-15.056	-36.143	-21.998	-45.495	35.103	34.777	-27.002	11.967	0.92198	-13.773	-10.694	5.8034	-0.1105	22.388	11.898	-29.867
187	63.176	712.71	-35.061	-2.5145	-28.745	6.4189	-14.964	-35.891	-21.939	-45.231	34.882	34.741	-26.897	11.969	0.90877	-13.517	-10.779	5.7809	-0.2333	22.362	11.867	-29.554
188	62.884	706.94	-35.082	-2.5607	-28.618	6.3486	-14.871	-35.636	-21.879	-44.965	34.656	34.699	-26.785	11.969	0.89302	-13.265	-10.86	5.7614	-0.35411	22.338	11.836	-29.247
189	62.587	701.26	-35.094	-2.6042	-28.488	6.2803	-14.777	-35.378	-21.818	-44.699	34.426	34.65	-26.667	11.966	0.87469	-13.018	-10.936	5.7448	-0.47306	22.315	11.803	-28.947
190	62.288	695.67	-35.096	-2.6452	-28.353	6.2141	-14.683	-35.118	-21.758	-44.433	34.192	34.594	-26.543	11.961	0.85374	-12.775	-11.007	5.7311	-0.59027	22.295	11.769	-28.653
191	61.984	690.15	-35.089	-2.6831	-28.214	6.15	-14.587	-34.856	-21.697	-44.166	33.955	34.532	-26.413	11.953	0.83012	-12.537	-11.074	5.7204	-0.70586	22.275	11.735	-28.366
192	61.677	684.71	-35.073	-2.7167	-28.071	6.0878	-14.491	-34.591	-21.637	-43.898	33.716	34.464	-26.276	11.944	0.8038	-12.304	-11.137	5.7127	-0.81994	22.25	11.699	-28.085
193	61.367	679.35	-35.047	-2.746	-27.925	6.0278	-14.394	-34.325	-21.577	-43.631	33.474	34.389	-26.134	11.933	0.77474	-12.075	-11.195	5.708	-0.93263	22.221	11.662	-27.81
194	61.053	674.06	-35.014	-2.7709	-27.775	5.9698	-14.297	-34.058	-21.517	-43.363	33.23	34.308	-25.985	11.919	0.74315	-11.852	-11.25	5.7063	-1.044	22.187	11.625	-27.54
195	60.737	668.84	-34.971	-2.7916	-27.622	5.914	-14.199	-33.788	-21.457	-43.096	32.985	34.222	-25.831	11.904	0.71314	-11.633	-11.3	5.7076	-1.1542	22.149	11.587	-27.275
196	60.417	663.7	-34.921	-2.8079	-27.466	5.8602	-14.099	-33.517	-21.399	-42.828	32.737	34.129	-25.671	11.887	0.68618	-11.418	-11.346	5.712	-1.2633	22.107	11.547	-27.016
197	60.095	658.62	-34.863	-2.82	-27.306	5.8085	-13.995	-33.245	-21.34	-42.561	32.488	34.03	-25.505	11.868	0.66226	-11.209	-11.389	5.7195	-1.3714	22.061	11.507	-26.762
198	59.771	653.61	-34.797	-2.8279	-27.143	5.759	-13.884	-32.971	-21.283	-42.294	32.237	33.926	-25.334	11.848	0.64138	-11.005	-11.432	5.7301	-1.4785	22.011	11.466	-26.514
199	59.445	648.66	-34.723	-2.8315	-26.977	5.7116	-13.767	-32.695	-21.226	-42.027	31.984	33.816	-25.157	11.826	0.62358	-10.805	-11.477	5.7439	-1.5847	21.957	11.425	-26.271
200	59.117	643.78	-34.641	-2.8308	-26.808	5.6665	-13.644	-32.419	-21.169	-41.76	31.73	33.701	-24.974	11.803	0.60883	-10.61	-11.523	5.7609	-1.6901	21.9	11.382	-26.033
201	58.788	638.95	-34.553	-2.8259	-26.636	5.6236	-13.515	-32.14	-21.114	-41.494	31.474	33.581	-24.786	11.778	0.59711	-10.42	-11.571	5.7811	-1.7947	21.839	11.34	-25.801
202	58.457	634.19	-34.457	-2.8167	-26.461	5.5829	-13.379	-31.861	-21.058	-41.228	31.217	33.459	-24.592	11.752	0.5884	-10.235	-11.62	5.8045	-1.8986	21.774	11.296	-25.574
203	58.125	629.49	-34.354	-2.8033	-26.283	5.5472	-13.237	-31.58	-21.001	-40.962	30.959	33.338	-24.398	11.725	0.58269	-10.055	-11.67	5.8312	-2.0019	21.705	11.252	-25.353
204	57.791	624.84	-34.244	-2.7857	-26.102	5.5183	-13.089	-31.297	-20.942	-40.697	30.699	33.218	-24.208	11.696	0.57996	-9.879	-11.722	5.8594	-2.1046	21.633	11.207	-25.137
205	57.456	620.25	-34.127	-2.7639	-25.92	5.496	-12.934	-31.014	-20.881	-40.432	30.438	33.099	-24.021	11.665	0.58018	-9.7059	-11.776	5.8848	-2.2068	21.557	11.162	-24.926
206	57.119	615.71	-34.003	-2.738	-25.744	5.4805	-12.774	-30.729	-20.819	-40.167	30.176	32.981	-23.836	11.629	0.58336	-9.5356	-11.832	5.9074	-2.3083	21.478	11.116	-24.721
207	56.782	611.22	-33.873	-2.7078	-25.572	5.4716	-12.607	-30.444	-20.755	-39.897	29.912	32.864	-23.656	11.588	0.58946	-9.3681	-11.89	5.927	-2.4079	21.396	11.071	-24.521
208	56.442	606.79	-33.737	-2.6736	-25.406	5.4694	-12.434	-30.157	-20.69	-39.62	29.646	32.747	-23.478	11.542	0.59847	-9.2035	-11.949	5.9438	-2.5056	21.31	11.03	-24.327
209	56.102	602.4	-33.594	-2.6363	-25.245	5.4738	-12.255	-29.869	-20.623	-39.337	29.375	32.632	-23.304	11.49	0.61039	-9.0417	-12.01	5.9577	-2.6013	21.22	10.995	-24.139
210	55.76	598.06	-33.446	-2.5976	-25.089	5.4849	-12.07	-29.582	-20.555	-39.046	29.098	32.518	-23.133	11.434	0.62519	-8.8827	-12.073	5.9688	-2.6953	21.121	10.966	-23.954
211	55.418	593.77	-33.292	-2.5575	-24.939	5.5026	-11.879	-29.298	-20.486	-38.748	28.816	32.405	-22.965	11.372	0.64208	-8.7267	-12.138	5.977	-2.7875	21.014	10.942	-23.77
212	55.073	589.53	-33.133	-2.5161	-24.794	5.5268	-11.681	-29.015	-20.416	-38.444	28.53	32.293	-22.801	11.305	0.65609	-8.5734	-12.206	5.9825	-2.8779	20.9	10.923	-23.588
213	54.728	585.33	-32.968	-2.4735	-24.655	5.5575	-11.474	-28.736	-20.345	-38.134	28.238	32.182	-22.64	11.234	0.66613	-8.4233	-12.274	5.985	-2.9669	20.777	10.91	-23.406
214	54.381	581.18	-32.799	-2.4312	-24.523	5.5931	-11.258	-28.459	-20.274	-37.818	27.94	32.071	-22.484	11.155	0.67083	-8.2776	-12.341	5.9832	-3.0558	20.644	10.901	-23.228
215	54.033	577.07	-32.627	-2.3894	-24.399	5.6334	-11.033	-28.187	-20.204	-37.498	27.635	31.959	-22.334	11.071	0.66991	-8.1366	-12.409	5.9767	-3.1451	20.502	10.895	-23.052
216	53.684	573.01	-32.451	-2.348	-24.281	5.6784	-10.799	-27.919	-20.135	-37.173	27.323	31.846	-22.189	10.979	0.66341	-8.0005	-12.476	5.9657	-3.2346	20.35	10.893	-22.88
217	53.333	568.99	-32.272	-2.3072	-24.172	5.7288	-10.556	-27.655	-20.066	-36.844	27.004	31.733	-22.044	10.881	0.65134	-7.8691	-12.543	5.9501	-3.3245	20.188	10.894	-22.71
218	52.982	565.01	-32.09	-2.2668	-24.069	5.7849	-10.304	-27.395	-19.997	-36.509	26.679	31.62	-21.894	10.777	0.63373	-7.7401	-12.61	5.9296	-3.4148	20.016	10.899	-22.544
219	52.631	561.07	-31.905	-2.2268	-23.971	5.8466	-10.043	-27.14	-19.928	-36.171	26.348	31.506	-21.739	10.675	0.6106	-7.6097	-12.677	5.9039	-3.5057	19.835	10.908	-22.38
220	NaN	557.18	-31.716	-2.1874	-23.875	5.9139	-9.7729	-26.888	-19.859	-35.828	26.012	31.391	-21.579	10.576	0.58197	-7.4779	-12.744	5.873	-3.5979	19.645	10.919	-22.22
221	NaN	553.32	-31.525	-2.1505	-23.782	5.9869	-9.4942	-26.64	-19.791	-35.481	25.678	31.276	-21.413	10.478	0.54786	-7.3447	-12.811	5.837	-3.6915	19.447	10.933	-22.062
222	NaN	549.5	-31.334	-2.1213	-23.691	6.0654	-9.2067	-26.395	-19.722	-35.13	25.344	31.161	-21.243	10.383	0.5083	-7.2101	-12.878	5.7958	-3.7865	19.257	10.949	-21.908
223	NaN	545.71	-31.144	-2.1001	-23.603	6.1495	-8.9104	-26.148	-19.654	-34.775	25.011	31.045	-21.067	10.29	0.46302	-7.0742	-12.945	5.7495	-3.8829	19.08	10.967	-21.756
224	NaN	541.97	-30.956	-2.0867	-23.518	6.2391	-8.6077	-25.898	-19.585	-34.416	24.679	30.929	-20.887	10.2	0.41114	-6.937	-13.012	5.6982	-3.9808	18.913	10.986	-21.609
225	NaN	538.25	-30.769	-2.0811	-23.435	6.3343	-8.3065	-25.646	-19.518	-34.052	24.349	30.812	-20.701	10.111	0.3526	-6.7984	-13.073	5.6417	-4.0801	18.757	11.008	-21.464
226	NaN	534.58	-30.585	-2.0834	-23.355	6.435	-8.0074	-25.391	-19.45	-33.685	24.019	30.695	-20.511	10.025	0.28742	-6.6587	-13.126	5.5802	-4.181	18.612	11.032	-21.323
227	NaN	530.93	-30.402	-2.0934	-23.278	6.5389	-7.7104	-25.133	-19.381	NaN	23.69	30.578	-20.316	9.941	0.21562	-6.5176	-13.171	5.5137	-4.2834	18.479	11.058	-21.185
228	NaN	527.32	NaN	-2.1111	-23.203	6.6373	-7.4155	-24.873	-19.308	NaN	23.362	30.458	-20.122	9.8592	0.13724	-6.3752	-13.208	5.4431	-4.3873	18.356	11.086	-21.05
229	NaN	523.74	NaN	-2.1364	-23.131	6.7296	-7.1225	NaN	-19.228	NaN	23.036	30.337	-19.932	9.78	0.052293	-6.2263	-13.237	5.3781	-4.4927	18.243	11.116	-20.919
230	NaN	520.2	NaN	-2.1694	NaN	6.8158	-6.8315	NaN	-19.143	NaN	22.709	30.214	-19.745	9.7035	-0.039181	-6.0689	-13.259	5.3215	-4.5974	18.142	11.146	NaN
231	NaN	516.68	NaN	-2.2072	NaN	6.8959	-6.5424	NaN	NaN	NaN	22.382	30.089	NaN	9.6296	-0.13716	-5.9031	-13.274	5.2731	-4.7008	18.05	11.168	NaN
232	NaN	513.2	NaN	-2.2458	NaN	6.9699	-6.2553	NaN	NaN	NaN	22.054	29.963	NaN	9.5585	-0.2416	-5.729	NaN	5.2328	-4.8028	17.963	11.182	NaN
233	NaN	509.74	NaN	-2.2853	NaN	7.038	-5.9702	NaN	NaN	NaN	21.724	29.834	NaN	9.49	-0.35392	-5.5467	NaN	5.2007	-4.9036	17.881	11.189	NaN
234	NaN	506.31	NaN	-2.3255	NaN	7.1002	-5.692	NaN	NaN	NaN	21.394	29.705	NaN	9.4242	-0.47598	-5.3562	NaN	5.1767	-5.003	17.803	11.187	NaN
235	NaN	502.92	NaN	-2.3664	NaN	7.1566	NaN	NaN	NaN	NaN	21.064	29.574	NaN	9.3612	-0.60763	NaN	NaN	5.1607	NaN	17.73	11.177	NaN
236	NaN	499.54	NaN	NaN	NaN	7.208	NaN	NaN	NaN	NaN	20.732	29.442	NaN	9.301	NaN	NaN	NaN	5.1528	NaN	17.661	11.16	NaN


==> data/mc/mc_lq2_xrng.txt <==
t	3sig	nom	mc1	mc2	mc3	mc4	mc5	mc6	mc7	mc8	mc9	mc10	mc11	mc12	mc13	mc14	mc15	mc16	mc17	mc18	mc19	mc20	
0	0.50224	0.56688	0.78971	0.60153	0.2866	0.56051	0.72453	0.52788	0.49987	0.40897	0.65704	0.77625	0.44293	0.99935	0.53653	0.78815	0.85605	0.34258	0.43557	0.75385	0.80981	0.77267
1	0.50255	0.56689	0.78987	0.6016	0.28644	0.56052	0.72464	0.52784	0.49985	0.40887	0.65715	0.77638	0.44287	0.99965	0.53653	0.78832	0.85624	0.34247	0.43549	0.75398	0.80999	0.77286
2	0.50286	0.56692	0.79003	0.60167	0.28628	0.56052	0.72475	0.5278	0.49984	0.40877	0.65725	0.77651	0.44281	0.99995	0.53654	0.78849	0.85643	0.34237	0.4354	0.75411	0.81017	0.77305
3	0.50317	0.56694	0.79019	0.60174	0.28612	0.56053	0.72486	0.52776	0.49983	0.40867	0.65736	0.77665	0.44276	1.0003	0.53655	0.78866	0.85661	0.34227	0.43532	0.75424	0.81036	0.77323
4	0.50347	0.56696	0.79036	0.60181	0.28597	0.56054	0.72497	0.52772	0.49982	0.40857	0.65746	0.77678	0.4427	1.0006	0.53656	0.78883	0.8568	0.34216	0.43525	0.75436	0.81054	0.77342
5	0.50377	0.56699	0.79052	0.60188	0.28582	0.56056	0.72508	0.52768	0.49981	0.40848	0.65756	0.77691	0.44265	1.0009	0.53657	0.789	0.85699	0.34206	0.43518	0.75449	0.81073	0.77361
6	0.50407	0.56701	0.79068	0.60194	0.28567	0.56057	0.72519	0.52764	0.4998	0.4084	0.65766	0.77704	0.44259	1.0012	0.53658	0.78917	0.85718	0.34195	0.43511	0.75461	0.81092	0.77379
7	0.50437	0.56703	0.79084	0.60201	0.28552	0.56058	0.7253	0.5276	0.49979	0.40831	0.65775	0.77717	0.44253	1.0015	0.5366	0.78934	0.85736	0.34185	0.43504	0.75474	0.8111	0.77397
8	0.50467	0.56706	0.791	0.60207	0.28538	0.5606	0.72541	0.52756	0.49978	0.40822	0.65784	0.7773	0.44247	1.0018	0.53661	0.78949	0.85755	0.34175	0.43498	0.75486	0.81128	0.77416
9	0.50496	0.56708	0.79115	0.60212	0.28523	0.56061	0.72552	0.52753	0.49977	0.40813	0.65792	0.77743	0.4424	1.002	0.53662	0.78965	0.85773	0.34164	0.43492	0.75497	0.81146	0.77434
10	0.50525	0.5671	0.7913	0.60215	0.28508	0.56063	0.72562	0.52749	0.49976	0.40804	0.658	0.77756	0.44233	1.0023	0.53664	0.7898	0.85792	0.34153	0.43486	0.75507	0.81162	0.77451
11	0.50554	0.56711	0.79144	0.60218	0.28493	0.56064	0.72573	0.52745	0.49974	0.40795	0.65808	0.77769	0.44226	1.0026	0.53665	0.78994	0.8581	0.34141	0.43479	0.75517	0.81177	0.77468
12	0.50583	0.56712	0.79158	0.6022	0.28477	0.56065	0.72583	0.52742	0.49971	0.40785	0.65815	0.7778	0.44217	1.0029	0.53665	0.79006	0.85828	0.34128	0.43472	0.75525	0.81191	0.77483
13	0.50611	0.56712	0.7917	0.60222	0.28459	0.56065	0.72591	0.52738	0.49965	0.40774	0.65821	0.77791	0.44207	1.0032	0.53666	0.79017	0.85844	0.34113	0.43462	0.75533	0.81203	0.77499
14	0.50639	0.5671	0.79179	0.60222	0.2844	0.56063	0.72598	0.52733	0.49957	0.40762	0.65825	0.77801	0.44195	1.0035	0.53665	0.79027	0.85859	0.34096	0.4345	0.7554	0.81215	0.77513
15	0.50667	0.56708	0.79187	0.60221	0.2842	0.56061	0.72602	0.52728	0.49951	0.40748	0.65827	0.77808	0.4418	1.0037	0.53664	0.79034	0.85874	0.34077	0.43437	0.75546	0.81227	0.77525
16	0.50695	0.56703	0.79191	0.60218	0.28398	0.56057	0.72605	0.5272	0.49943	0.40735	0.65827	0.77812	0.44166	1.004	0.5366	0.7904	0.85885	0.34057	0.43423	0.7555	0.81238	0.77535
17	0.50723	0.56696	0.79191	0.60212	0.28373	0.56051	0.72603	0.52708	0.49931	0.40721	0.65823	0.77813	0.44148	1.0042	0.53653	0.79043	0.85894	0.34036	0.43407	0.75552	0.81247	0.77542
18	0.50751	0.56687	0.79189	0.60202	0.28341	0.56041	0.72599	0.52695	0.49917	0.40705	0.65817	0.77812	0.44128	1.0044	0.53644	0.79042	0.85903	0.34011	0.4339	0.75552	0.81253	0.77543
19	0.50778	0.56673	0.79182	0.60191	0.28307	0.56026	0.72594	0.52679	0.49903	0.40685	0.65809	0.77806	0.44107	1.0047	0.5363	0.79038	0.85905	0.33979	0.43366	0.75543	0.81256	0.77537
20	0.50805	0.56656	0.79167	0.60177	0.2827	0.56007	0.72585	0.52657	0.49888	0.40657	0.65796	0.77793	0.44078	1.0048	0.53611	0.79029	0.85903	0.3394	0.43336	0.75528	0.81254	0.77529
21	0.50832	0.56632	0.79147	0.60152	0.28229	0.55979	0.72569	0.52628	0.49874	0.40621	0.65772	0.77768	0.44047	1.005	0.53591	0.79011	0.85894	0.33895	0.43305	0.75508	0.81246	0.77517
22	0.50859	0.56602	0.79117	0.6012	0.28185	0.55943	0.72548	0.52587	0.49852	0.40583	0.65738	0.77736	0.4401	1.0051	0.53565	0.78988	0.85874	0.3384	0.43272	0.75484	0.81223	0.77496
23	0.50886	0.56563	0.79078	0.60076	0.28137	0.55902	0.7252	0.52526	0.4982	0.4054	0.65692	0.77695	0.43963	1.0051	0.53528	0.78957	0.85839	0.33777	0.43232	0.75444	0.81186	0.77465
24	0.50912	0.56513	0.79029	0.60011	0.28081	0.55852	0.72488	0.52455	0.49774	0.40491	0.6563	0.77643	0.43908	1.0049	0.53481	0.7892	0.85791	0.33713	0.43188	0.75389	0.81132	0.77427
25	0.50938	0.5645	0.78972	0.59921	0.28018	0.55795	0.72443	0.52373	0.49712	0.40432	0.65546	0.77576	0.43847	1.0046	0.5343	0.78877	0.85732	0.33638	0.43142	0.7532	0.81074	0.77377
26	0.50964	0.56369	0.78914	0.59799	0.27939	0.55709	0.72394	0.52279	0.49636	0.40355	0.65447	0.77502	0.43762	1.004	0.53369	0.78812	0.85656	0.33544	0.43086	0.75231	0.81003	0.77316
27	0.5099	0.56267	0.78835	0.59636	0.27844	0.55598	0.72322	0.52166	0.49532	0.40256	0.65331	0.77419	0.43647	1.0034	0.53298	0.78726	0.85569	0.33431	0.43002	0.75126	0.80914	0.77236
28	0.51016	0.56137	0.78734	0.59452	0.27729	0.55459	0.72225	0.52024	0.49407	0.40133	0.65194	0.77301	0.43495	1.0024	0.53214	0.78626	0.85465	0.33303	0.42875	0.74986	0.80791	0.77125
29	0.51043	0.55973	0.78577	0.59231	0.27589	0.55269	0.72092	0.51851	0.49243	0.39999	0.65025	0.77123	0.43311	1.001	0.53104	0.78499	0.85329	0.33157	0.42689	0.74799	0.80612	0.76989
30	0.51072	0.55769	0.78366	0.58962	0.27412	0.55054	0.71924	0.51649	0.4904	0.39859	0.64822	0.76871	0.43084	0.99933	0.52965	0.7832	0.85152	0.3297	0.42482	0.7455	0.80401	0.76848
31	0.51099	0.55516	0.78076	0.58663	0.27231	0.54817	0.71713	0.51408	0.48777	0.39687	0.6458	0.76571	0.42817	0.99727	0.52799	0.78104	0.84912	0.32713	0.42261	0.74226	0.80125	0.76691
32	0.51122	0.55202	0.77724	0.58325	0.27034	0.54516	0.71431	0.51128	0.48458	0.39482	0.64261	0.76239	0.42508	0.99476	0.52553	0.77826	0.84635	0.32347	0.41973	0.73861	0.79772	0.76496
33	0.51149	0.54811	0.77312	0.57932	0.26783	0.54165	0.71066	0.50762	0.48083	0.39235	0.63865	0.75808	0.42172	0.99146	0.52231	0.77507	0.84319	0.31862	0.41576	0.73455	0.79397	0.76245
34	0.51179	0.54325	0.76799	0.57449	0.26416	0.53726	0.70635	0.5031	0.47643	0.38942	0.63361	0.7522	0.41756	0.9868	0.5182	0.77095	0.83947	0.31239	0.41166	0.72927	0.78964	0.75884
35	0.51213	0.53723	0.76146	0.56841	0.25951	0.53183	0.70108	0.49723	0.47067	0.38561	0.62666	0.74474	0.41216	0.98027	0.51296	0.76566	0.83494	0.3048	0.40633	0.72264	0.78346	0.75371
36	0.51247	0.52995	0.75356	0.56106	0.25368	0.52573	0.69492	0.49029	0.46342	0.3809	0.61796	0.73555	0.40525	0.97224	0.50655	0.7588	0.8291	0.29611	0.39939	0.71404	0.7755	0.74731
37	0.51278	0.52132	0.74392	0.55236	0.24648	0.51906	0.68821	0.4817	0.45392	0.37491	0.60811	0.72503	0.39729	0.96256	0.49877	0.75037	0.82188	0.28614	0.39096	0.70412	0.76598	0.73936
38	0.51312	0.5111	0.73291	0.54199	0.23839	0.51033	0.67989	0.47123	0.44294	0.36715	0.59581	0.71331	0.388	0.95168	0.48945	0.74054	0.81338	0.27548	0.38168	0.693	0.75407	0.73039
39	0.5135	0.49905	0.72025	0.52912	0.22897	0.49996	0.66942	0.45868	0.42986	0.35737	0.58071	0.70029	0.37666	0.93922	0.47852	0.72955	0.80356	0.26336	0.3711	0.67973	0.73968	0.71934
40	0.51387	0.48508	0.70655	0.51442	0.2176	0.48891	0.65572	0.44448	0.41439	0.34616	0.56283	0.68544	0.36323	0.92449	0.46572	0.71587	0.79293	0.24998	0.3593	0.66362	0.72222	0.70702
41	0.51432	0.46912	0.6914	0.4976	0.20351	0.47599	0.639	0.42782	0.39617	0.33311	0.54177	0.6687	0.34839	0.90788	0.45127	0.70103	0.78022	0.23357	0.34668	0.64495	0.70194	0.69309
42	0.51493	0.4509	0.67538	0.47888	0.18662	0.46074	0.62007	0.40979	0.37616	0.31829	0.51896	0.64881	0.3316	0.88843	0.43525	0.68443	0.7644	0.21384	0.33153	0.62386	0.67962	0.67735
43	0.51568	0.43017	0.65702	0.45715	0.16716	0.44078	0.59801	0.39023	0.35426	0.30169	0.4946	0.62526	0.31389	0.86536	0.41688	0.66605	0.74652	0.19328	0.31182	0.60016	0.65407	0.65967
44	0.51657	0.40681	0.63522	0.43283	0.14615	0.41699	0.57139	0.3682	0.33084	0.28311	0.47046	0.59857	0.29487	0.83836	0.3965	0.64637	0.72579	0.1712	0.28895	0.57236	0.6258	0.64046
45	0.51772	0.3806	0.60999	0.40723	0.12228	0.3895	0.54307	0.344	0.30515	0.26214	0.44242	0.56855	0.27411	0.80896	0.3723	0.62352	0.70259	0.14546	0.26278	0.54133	0.59488	0.6193
46	0.51908	0.35122	0.5804	0.37888	0.096558	0.35798	0.51482	0.31789	0.27476	0.23801	0.4099	0.53624	0.25202	0.77584	0.34399	0.59733	0.67463	0.11494	0.23301	0.50816	0.56009	0.59542
47	0.52076	0.31813	0.54758	0.34598	0.069077	0.32314	0.48455	0.28996	0.24108	0.21078	0.37135	0.49956	0.2282	0.7403	0.31242	0.56813	0.64175	0.081286	0.19894	0.47199	0.52104	0.5677
48	0.52285	0.28023	0.51112	0.30675	0.037647	0.28392	0.45193	0.25873	0.20344	0.18002	0.32721	0.45455	0.20022	0.69898	0.27581	0.53247	0.60538	0.044098	0.15969	0.43232	0.47707	0.5358
49	0.5257	0.23678	0.46909	0.26073	-0.0003721	0.23946	0.41638	0.22359	0.16002	0.1443	0.2783	0.40357	0.16547	0.6496	0.23196	0.49325	0.56254	0.00087622	0.11628	0.38613	0.42814	0.49617
50	0.52966	0.18701	0.42103	0.20715	-0.046006	0.18905	0.37519	0.18338	0.11152	0.10201	0.22601	0.34842	0.12438	0.59144	0.18245	0.44879	0.51353	-0.048388	0.065436	0.33292	0.37288	0.45071
51	0.53515	0.12999	0.36507	0.14756	-0.097872	0.13277	0.32775	0.13703	0.057608	0.055128	0.1662	0.28246	0.076794	0.52651	0.12526	0.39727	0.45657	-0.10336	0.0077788	0.27094	0.31109	0.40023
52	0.54268	0.064294	0.30157	0.077411	-0.15634	0.073418	0.27254	0.083963	-0.0070408	0.0055322	0.095507	0.21003	0.022656	0.45353	0.061813	0.34024	0.3919	-0.16659	-0.062215	0.1989	0.23486	0.34595
53	0.55266	-0.011332	0.23117	-0.0031394	-0.22149	0.0047745	0.20662	0.023094	-0.082398	-0.046932	0.01478	0.12472	-0.041607	0.37081	-0.0097996	0.27431	0.31504	-0.24029	-0.14229	0.11235	0.14925	0.28374
54	0.56501	-0.098278	0.14842	-0.096729	-0.29754	-0.078666	0.12977	-0.049071	-0.16876	-0.10644	-0.079604	0.025402	-0.11714	0.27458	-0.094505	0.19816	0.22949	-0.32505	-0.22923	0.012188	0.055211	0.21512
55	0.57994	-0.19808	0.057181	-0.20153	-0.38772	-0.17474	0.042273	-0.13482	-0.26446	-0.17726	-0.19213	-0.08712	-0.20661	0.16715	-0.1916	0.10735	0.13328	-0.41978	-0.32633	-0.10272	-0.049807	0.13775
56	0.59871	-0.3124	-0.042356	-0.31458	-0.48778	-0.28891	-0.058186	-0.23228	-0.37296	-0.25987	-0.3188	-0.21543	-0.30916	0.042328	-0.2989	0.0015002	0.023245	-0.52567	-0.43971	-0.23035	-0.16897	0.048956
57	0.62145	-0.44313	-0.15629	-0.44411	-0.5976	-0.41657	-0.174	-0.34177	-0.49687	-0.35306	-0.46208	-0.36206	-0.4237	-0.10505	-0.42404	-0.11762	-0.10726	-0.64396	-0.56852	-0.37742	-0.30771	-0.055594
58	0.64951	-0.59238	-0.28614	-0.59169	-0.72151	-0.55481	-0.31292	-0.46317	-0.64061	-0.46034	-0.62349	-0.5309	-0.55219	-0.26889	-0.56946	-0.25235	-0.25427	-0.78224	-0.7113	-0.53908	-0.46703	-0.17743
59	0.68353	-0.76246	-0.43816	-0.75442	-0.86308	-0.71396	-0.4788	-0.60222	-0.8033	-0.58354	-0.81165	-0.72558	-0.70221	-0.45652	-0.73507	-0.40263	-0.41983	-0.94123	-0.87058	-0.72531	-0.64548	-0.32076
60	0.72455	-0.95543	-0.61098	-0.93419	-1.0235	-0.89605	-0.66029	-0.76648	-0.98366	-0.72352	-1.0257	-0.95127	-0.87084	-0.66623	-0.92996	-0.57748	-0.61108	-1.1235	-1.0566	-0.9311	-0.84782	-0.4848
61	0.77269	-1.1736	-0.81198	-1.1413	-1.2029	-1.1092	-0.86204	-0.956	-1.1861	-0.88086	-1.2763	-1.2095	-1.0557	-0.89267	-1.1487	-0.77445	-0.83271	-1.3293	-1.2691	-1.1633	-1.0667	-0.66667
62	0.8282	-1.4196	-1.0432	-1.3806	-1.4052	-1.3478	-1.0988	-1.1691	-1.4112	-1.0611	-1.5627	-1.5024	-1.2689	-1.1518	-1.3952	-0.99367	-1.0835	-1.5684	-1.4974	-1.4309	-1.3122	-0.87329
63	0.89097	-1.6966	-1.2953	-1.6541	-1.6273	-1.6265	-1.3659	-1.4106	-1.6704	-1.2572	-1.8881	-1.8307	-1.5106	-1.4491	-1.6708	-1.2393	-1.3572	-1.8368	-1.7462	-1.7309	-1.5907	-1.1037
64	0.95956	-2.0071	-1.5754	-1.961	-1.873	-1.9343	-1.6658	-1.687	-1.9635	-1.4697	-2.2497	-2.1911	-1.7764	-1.7744	-1.9751	-1.5087	-1.6561	-2.1354	-2.0173	-2.0596	-1.9081	-1.3653
65	1.0339	-2.3524	-1.8831	-2.2908	-2.1527	-2.2729	-2.0025	-2.0011	-2.2877	-1.7039	-2.6468	-2.5908	-2.0803	-2.1351	-2.2993	-1.8062	-2.0021	-2.4755	-2.3127	-2.4249	-2.2625	-1.6622
66	1.1153	-2.7354	-2.2289	-2.6644	-2.4605	-2.6584	-2.3779	-2.3526	-2.6434	-1.9703	-3.0817	-3.0296	-2.4192	-2.5302	-2.6638	-2.1395	-2.3846	-2.8705	-2.6474	-2.8213	-2.6574	-1.9924
67	1.1978	-3.1588	-2.6248	-3.0834	-2.7944	-3.0863	-2.7994	-2.7391	-3.032	-2.2733	-3.5552	-3.4955	-2.8086	-2.9555	-3.0673	-2.5144	-2.7981	-3.3027	-3.0316	-3.2513	-3.0939	-2.3651
68	1.2353	-3.6257	-3.0712	-3.547	-3.1661	-3.5549	-3.2566	-3.1741	-3.4708	-2.6108	-4.0716	-3.9927	-3.2259	-3.428	-3.5145	-2.9261	-3.2654	-3.7679	-3.4576	-3.721	-3.5682	-2.7819
69	1.1587	-4.073	-3.5628	-4.0572	-3.5867	-4.0939	-3.7718	-3.6648	-3.9654	-2.9857	-4.537	-4.4387	-3.6788	-3.9526	-4.0115	-3.3802	-3.7832	-4.2144	-3.9325	-4.1484	-4.0068	-3.242
70	0.9746	-4.4571	-4.0615	-4.5611	-4.029	-4.6292	-4.2833	-4.1764	-4.4656	-3.4037	-4.8915	-4.7895	-4.1289	-4.4446	-4.4803	-3.8752	-4.2778	-4.5972	-4.4099	-4.4842	-4.3678	-3.7413
71	0.76422	-4.7324	-4.535	-5.0072	-4.4497	-5.0936	-4.7512	-4.6602	-4.9174	-3.8519	-5.0913	-4.9864	-4.5512	-4.8417	-4.8749	-4.3686	-4.6989	-4.8723	-4.8309	-4.6849	-4.6188	-4.237
72	0.80196	-4.8553	-4.9398	-5.3331	-4.7991	-5.4265	-5.123	-5.0686	-5.2689	-4.2928	-5.0911	-4.9906	-4.8879	-5.0969	-5.1528	-4.818	-5.0129	-4.9923	-5.134	-4.7103	-4.7269	-4.6929
73	1.2633	-4.789	-5.2254	-5.4854	-5.0331	-5.5887	-5.3403	-5.3526	-5.4788	-4.6762	-4.8486	-4.767	-5.0957	-5.1756	-5.2717	-5.1717	-5.1689	-4.9132	-5.2781	-4.5243	-4.6457	-5.0645
74	1.9367	-4.5085	-5.345	-5.4252	-5.1195	-5.5379	-5.365	-5.4696	-5.5097	-4.9665	-4.343	-4.2911	-5.1413	-5.044	-5.1979	-5.384	-5.1328	-4.607	-5.2265	-4.093	-4.3417	-5.3035
75	2.6331	-4.0024	-5.2668	-5.1298	-5.0278	-5.2461	-5.1663	-5.3941	-5.3319	-5.1249	-3.5793	-3.5605	-4.9951	-4.6833	-4.9037	-5.4105	-4.8769	-4.05	-4.9505	-3.4187	-3.7938	-5.3712
76	3.2224	-3.2787	-4.9678	-4.597	-4.7339	-4.7043	-4.7276	-5.1102	-4.9291	-5.1134	-2.7355	-2.7043	-4.6321	-4.0903	-4.3807	-5.2193	-4.3985	-3.2738	-4.443	-2.5842	-3.0214	-5.2385
77	3.6325	-2.3671	-4.4352	-3.8508	-4.2238	-3.9279	-4.0421	-4.6148	-4.2969	-4.91	-1.8815	-1.8241	-4.0487	-3.2707	-3.6345	-4.7956	-3.703	-2.3159	-3.7191	-1.719	-2.0789	-4.8889
78	3.869	-1.3951	-3.6866	-2.9145	-3.5245	-2.9466	-3.1446	-3.9059	-3.4481	-4.4965	-0.99021	-0.893	-3.2709	-2.3266	-2.6971	-4.1423	-2.8159	-1.3025	-2.8132	-0.8082	-1.0814	-4.3091
79	3.9695	-0.37611	-2.7562	-1.8745	-2.676	-1.8769	-2.076	-3.0251	-2.4253	-3.8848	-0.064764	0.082677	-2.3463	-1.3144	-1.7037	-3.2803	-1.8444	-0.23477	-1.8084	0.14294	-0.026378	-3.5126
80	3.9843	0.68533	-1.7022	-0.79542	-1.7251	-0.77356	-0.9368	-2.0327	-1.322	-3.0949	0.8817	1.0921	-1.3347	-0.25915	-0.66048	-2.2504	-0.81481	0.85469	-0.75314	1.1179	1.0656	-2.5549
81	3.9479	1.7749	-0.60008	0.29787	-0.71706	0.35636	0.2391	-0.99345	-0.18737	-2.1827	1.844	2.1279	-0.27932	0.82734	0.43353	-1.1432	0.25295	1.9713	0.3383	2.1181	2.1778	-1.4869
82	3.8894	2.8846	0.53563	1.3944	0.34815	1.5039	1.4435	0.078112	0.96885	-1.2063	2.8183	3.1837	0.81319	1.9381	1.5578	-0.0092763	1.3381	3.1111	1.4474	3.141	3.3048	-0.38542
83	3.8227	4.0093	1.6987	2.502	1.4595	2.662	2.659	1.1948	2.1383	-0.16192	3.8056	4.2556	1.9331	3.0566	2.7016	1.1425	2.4525	4.2706	2.5701	4.1947	4.447	0.73479
84	3.7501	5.1439	2.8819	3.611	2.6062	3.8269	3.8742	2.3555	3.3127	0.92451	4.7982	5.3419	3.0647	4.1807	3.8655	2.3111	3.5885	5.4287	3.6996	5.2661	5.5955	1.8662
85	3.6724	6.283	4.085	4.7148	3.7793	4.9974	5.0871	3.5375	4.4911	2.0382	5.7897	6.4353	4.2052	5.3186	5.0342	3.4805	4.738	6.5816	4.8275	6.3443	6.7443	3.0078
86	3.5902	7.4214	5.2993	5.811	4.9667	6.1628	6.2938	4.7313	5.6675	3.1726	6.7791	7.5236	5.3528	6.4579	6.1946	4.6448	5.8909	7.7291	5.9552	7.4245	7.8841	4.1571
87	3.5037	8.5542	6.5122	6.8975	6.1584	7.316	7.4925	5.93	6.8306	4.3239	7.7627	8.6047	6.5135	7.5905	7.3509	5.8072	7.041	8.8677	7.0801	8.4997	9.0129	5.3139
88	3.4137	9.6768	7.7159	7.983	7.343	8.4576	8.6757	7.1301	7.9854	5.4882	8.7358	9.6774	7.6812	8.7079	8.4995	6.9634	8.1763	10.001	8.1992	9.5646	10.129	6.4732
89	3.3217	10.785	8.9055	9.0593	8.5165	9.5834	9.8362	8.3238	9.1415	6.6618	9.6941	10.739	8.8438	9.7952	9.6321	8.1122	9.2976	11.121	9.3073	10.611	11.228	7.6302
90	3.2309	11.87	10.082	10.115	9.6752	10.682	10.971	9.4979	10.286	7.8436	10.635	11.782	9.9932	10.863	10.743	9.243	10.408	12.217	10.39	11.643	12.307	8.7745
91	3.1448	12.93	11.24	11.146	10.809	11.743	12.076	10.649	11.405	9.0372	11.558	12.8	11.116	11.904	11.829	10.344	11.496	13.287	11.444	12.654	13.357	9.8939
92	3.0324	13.962	12.361	12.151	11.909	12.77	13.147	11.775	12.499	10.235	12.461	13.791	12.211	12.918	12.888	11.411	12.553	14.328	12.473	13.643	14.373	10.985
93	2.6788	14.746	13.449	13.128	12.975	13.762	14.183	12.871	13.562	11.409	13.345	14.505	13.275	13.903	13.917	12.439	13.581	15.117	13.486	14.358	15.12	12.044
94	2.1868	15.239	14.359	13.877	13.829	14.483	14.986	13.785	14.415	12.531	13.982	14.908	14.126	14.615	14.699	13.41	14.38	15.609	14.286	14.76	15.557	13.045
95	1.7014	15.417	15.044	14.354	14.419	14.901	15.511	14.455	15.005	13.463	14.34	14.987	14.717	15.019	15.189	14.135	14.907	15.783	14.824	14.835	15.667	13.817
96	1.4106	15.284	15.463	14.535	14.711	15.002	15.736	14.839	15.301	14.14	14.409	14.757	15.019	15.104	15.368	14.579	15.14	15.64	15.071	14.597	15.462	14.31
97	1.4753	14.865	15.594	14.422	14.698	14.8	15.662	14.918	15.295	14.518	14.2	14.249	15.017	14.885	15.24	14.722	15.074	15.208	15.022	14.082	14.974	14.505
98	1.7851	14.204	15.442	14.038	14.399	14.328	15.307	14.695	15.003	14.586	13.744	13.516	14.724	14.398	14.833	14.57	14.729	14.53	14.695	13.344	14.255	14.406
99	2.0264	13.409	15.029	13.422	13.851	13.634	14.711	14.198	14.459	14.358	13.084	12.76	14.171	13.693	14.19	14.148	14.144	13.732	14.125	12.599	13.501	14.034
100	2.0942	12.649	14.396	12.698	13.106	12.897	13.934	13.476	13.712	13.867	12.438	12.031	13.411	12.953	13.395	13.499	13.372	12.968	13.364	11.875	12.772	13.425
101	2.0864	11.922	13.594	12.007	12.352	12.187	13.198	12.725	12.909	13.161	11.813	11.33	12.655	12.238	12.639	12.833	12.586	12.236	12.611	11.172	12.068	12.742
102	2.0711	11.227	12.735	11.344	11.644	11.503	12.499	12.017	12.147	12.438	11.204	10.646	11.945	11.548	11.918	12.207	11.837	11.537	11.893	10.487	11.389	12.11
103	2.071	10.559	11.924	10.709	10.98	10.838	11.832	11.35	11.427	11.772	10.609	9.9801	11.279	10.879	11.23	11.62	11.125	10.861	11.208	9.8163	10.726	11.53
104	2.0882	9.9131	11.158	10.092	10.357	10.193	11.191	10.719	10.743	11.159	10.029	9.3332	10.653	10.23	10.568	11.059	10.441	10.204	10.552	9.1661	10.081	10.986
105	2.1198	9.2899	10.437	9.4962	9.7642	9.5674	10.576	10.115	10.089	10.589	9.4639	8.7047	10.047	9.6026	9.9309	10.522	9.7836	9.5664	9.9188	8.5358	9.4552	10.474
106	2.164	8.6884	9.7533	8.9196	9.2011	8.9626	9.9857	9.5395	9.4655	10.056	8.9133	8.0941	9.4634	8.9953	9.3178	10.008	9.152	8.948	9.3093	7.9249	8.8495	9.9896
107	2.2185	8.1081	9.1068	8.3624	8.6636	8.3778	9.4186	8.9916	8.8722	9.5591	8.377	7.5013	8.9007	8.4078	8.7277	9.5167	8.5448	8.3488	8.7224	7.333	8.2637	9.5322
108	2.2817	7.5483	8.4957	7.8242	8.1507	7.8126	8.8742	8.4699	8.307	9.0945	7.8551	6.9257	8.359	7.8397	8.1598	9.0447	7.9613	7.7687	8.1573	6.7595	7.6971	9.0997
109	2.352	7.0085	7.9184	7.3046	7.6613	7.2663	8.3516	7.9731	7.7685	8.6602	7.3472	6.3672	7.838	7.2905	7.6132	8.5908	7.4006	7.2074	7.6132	6.2042	7.1492	8.6902
110	2.4282	6.488	7.3732	6.8032	7.1944	6.7386	7.8496	7.4998	7.2553	8.2539	6.8533	5.8252	7.3374	6.7596	7.0849	8.1544	6.8619	6.6645	7.0897	5.6665	6.6194	8.302
111	2.509	5.9862	6.8585	6.3195	6.7489	6.2287	7.3675	7.0487	6.766	7.8732	6.3731	5.2995	6.8564	6.2467	6.5747	7.7345	6.3445	6.1396	6.5858	5.1459	6.1072	7.9333
112	2.5935	5.5023	6.3725	5.8531	6.3238	5.7361	6.9046	6.6184	6.299	7.5159	5.9064	4.7895	6.3947	5.7509	6.0819	7.3305	5.8473	5.6323	6.1009	4.6419	5.612	7.5823
113	2.6809	5.0357	5.9132	5.4028	5.9179	5.2603	6.458	6.2077	5.853	7.1797	5.4529	4.295	5.9515	5.272	5.6063	6.9416	5.3697	5.1421	5.6342	4.154	5.1332	7.2476
114	2.7705	4.5859	5.4789	4.9683	5.5304	4.8008	6.0273	5.8154	5.4268	6.8628	5.0124	3.8154	5.5262	4.8092	5.1473	6.567	4.9109	4.6686	5.185	3.6818	4.6704	6.9275
115	2.8617	4.1521	5.068	4.5491	5.1602	4.3569	5.6122	5.4402	5.0189	6.563	4.5847	3.3504	5.1181	4.3621	4.7044	6.2061	4.4699	4.2111	4.7524	3.2247	4.2229	6.6207
116	2.9539	3.7337	4.6751	4.1447	4.8065	3.9281	5.212	5.0812	4.6283	6.2785	4.1694	2.8994	4.7267	3.9301	4.2772	5.8581	4.0462	3.7692	4.3358	2.7823	3.7902	6.326
117	3.0466	3.3302	4.2985	3.7548	4.4683	3.5139	4.8265	4.7371	4.2538	6.0078	3.7662	2.4622	4.3513	3.5127	3.865	5.5224	3.639	3.3424	3.9345	2.3541	3.3718	6.0423
118	3.1394	2.9409	3.9375	3.3789	4.1447	3.1138	4.4551	4.4072	3.8943	5.7493	3.3749	2.0382	3.9913	3.1093	3.4674	5.1984	3.2475	2.9301	3.5478	1.9396	2.9672	5.7685
119	3.2319	2.5652	3.5909	3.0165	3.8351	2.7272	4.0973	4.0904	3.5488	5.5006	2.9951	1.627	3.646	2.7194	3.0839	4.8856	2.8711	2.5319	3.1752	1.5383	2.5759	5.5037
120	3.3236	2.2027	3.2582	2.6672	3.5386	2.3536	3.7526	3.7859	3.2164	5.2614	2.6265	1.2282	3.3149	2.3426	2.7139	4.5833	2.5092	2.1473	2.816	1.1498	2.1974	5.2472
121	3.4144	1.8528	2.9383	2.3305	3.2545	1.9926	3.4207	3.493	2.8963	5.0312	2.2688	0.84135	2.9973	1.9783	2.357	4.291	2.161	1.7758	2.4696	0.77352	1.8311	4.9983
122	3.504	1.5149	2.6306	2.0062	2.9821	1.6437	3.101	3.2108	2.5877	4.8097	1.9217	0.46602	2.6928	1.6261	2.0127	4.0084	1.8261	1.4168	2.1354	0.40916	1.4767	4.7564
123	3.5921	1.1886	2.3344	1.6936	2.7209	1.3064	2.793	2.9388	2.2898	4.5949	1.5848	0.10181	2.4008	1.2855	1.6805	3.7349	1.5039	1.07	1.8131	0.056216	1.1337	4.5211
124	3.6786	0.87341	2.049	1.3925	2.4703	0.98028	2.4964	2.6764	2.002	4.3863	1.2579	-0.25169	2.1207	0.95612	1.3599	3.4701	1.1937	0.73488	1.5019	-0.28572	0.80156	4.2918
125	3.7634	0.56887	1.7738	1.1023	2.2297	0.66489	2.2107	2.4229	1.7236	4.1834	0.94055	-0.59486	1.8522	0.63742	1.0506	3.2136	0.89519	0.41097	1.2016	-0.61706	0.47999	4.0682
126	3.8463	0.27454	1.5083	0.82287	1.9986	0.35983	1.9355	2.1779	1.4542	3.9856	0.63257	-0.9281	1.5948	0.32903	0.75202	2.9651	0.60775	0.097862	0.91155	-0.9382	0.16852	3.85
127	3.9273	-0.0099937	1.2519	0.55368	1.7765	0.064689	1.6704	1.9409	1.1932	3.7925	0.3336	-1.2518	1.3479	0.030554	0.46381	2.7242	0.33093	-0.20486	0.6314	-1.2495	-0.13324	3.637
128	4.0059	-0.28513	1.0042	0.29442	1.563	-0.22091	1.415	1.7114	0.94006	3.6039	0.043345	-1.5663	1.1113	-0.25841	0.18555	2.4907	0.064298	-0.49761	0.36072	-1.5514	-0.42567	3.4289
129	4.0802	-0.55126	0.76458	0.044746	1.3577	-0.49735	1.169	1.489	0.69446	3.4194	-0.23848	-1.8719	0.88445	-0.53824	-0.083115	2.2641	-0.19257	-0.78077	0.099135	-1.8443	-0.70914	3.2255
130	4.1459	-0.80874	0.53272	-0.19566	1.1602	-0.76497	0.93142	1.2734	0.45598	3.2388	-0.51215	-2.1691	0.66704	-0.80928	-0.34313	2.0442	-0.44008	-1.0547	-0.15373	-2.1284	-0.984	3.0266
131	4.1938	-1.0579	0.30816	-0.42709	0.97022	-1.0241	0.70098	1.0643	0.22423	3.062	-0.77796	-2.4581	0.45871	-1.0719	-0.59579	1.8308	-0.67862	-1.3198	-0.39822	-2.4041	-1.2506	2.8322
132	4.213	-1.2991	0.09054	-0.6502	0.78739	-1.2752	0.47738	0.86118	-0.0011336	2.8887	-1.0362	-2.6784	0.25916	-1.3264	-0.84139	1.6233	-0.90854	-1.5764	-0.63467	-2.608	-1.5093	2.642
133	4.1876	-1.5327	-0.12053	-0.86537	0.61144	-1.5184	0.26032	0.66386	-0.22043	2.7188	-1.287	-2.8195	0.06808	-1.5732	-1.0802	1.4208	-1.1302	-1.8249	-0.86339	-2.7309	-1.7603	2.4559
134	4.1061	-1.759	-0.3254	-1.0729	0.44212	-1.7541	0.049508	0.47202	-0.43396	2.5523	-1.5308	-2.8765	-0.11478	-1.8125	-1.3125	1.2232	-1.3439	-2.0655	-1.0847	-2.7692	-2.0041	2.2738
135	3.9619	-1.9782	-0.52442	-1.2729	0.2792	-1.9826	-0.15532	0.28538	-0.64204	2.3888	-1.7677	-2.8508	-0.28966	-2.0447	-1.5385	1.0303	-1.5499	-2.2357	-1.2988	-2.7254	-2.1794	2.0956
136	3.756	-2.1283	-0.71793	-1.4656	0.12249	-2.1432	-0.35445	0.10364	-0.84495	2.2284	-1.998	-2.7489	-0.45672	-2.2111	-1.7586	0.84192	-1.7485	-2.3282	-1.5059	-2.607	-2.2788	1.9211
137	3.5116	-2.2037	-0.89378	-1.6407	-0.013104	-2.2291	-0.53827	-0.061549	-1.033	2.0848	-2.1677	-2.5822	-0.60191	-2.3045	-1.9124	0.66808	-1.8771	-2.3416	-1.6967	-2.4264	-2.3	1.7612
138	3.2553	-2.2036	-1.0414	-1.7469	-0.11086	-2.2389	-0.6986	-0.20005	-1.1983	1.9704	-2.2688	-2.3655	-0.70934	-2.323	-1.9939	0.51712	-1.9314	-2.2795	-1.8188	-2.1992	-2.2462	1.6253
139	3.0069	-2.1326	-1.1501	-1.7811	-0.18405	-2.1765	-0.8281	-0.30146	-1.3343	1.8985	-2.2985	-2.1196	-0.78356	-2.2697	-2.0018	0.3965	-1.9121	-2.1507	-1.8682	-1.953	-2.1253	1.5222
140	2.761	-1.9997	-1.2266	-1.7452	-0.25722	-2.0502	-0.92164	-0.37489	-1.4383	1.8268	-2.2587	-1.8812	-0.85778	-2.1522	-1.9401	0.31173	-1.825	-1.9675	-1.846	-1.7175	-1.9494	1.4514
141	2.5139	-1.8174	-1.303	-1.6705	-0.33026	-1.8722	-0.996	-0.44815	-1.4745	1.7553	-2.1559	-1.65	-0.93192	-1.9822	-1.8171	0.23914	-1.7159	-1.7542	-1.7579	-1.4979	-1.7331	1.3807
142	2.2608	-1.6404	-1.3114	-1.5958	-0.4031	-1.6718	-1.0706	-0.52116	-1.4448	1.6297	-2.0004	-1.4256	-1.0059	-1.7739	-1.6447	0.16674	-1.6101	-1.5481	-1.6377	-1.2867	-1.5171	1.2564
143	2.0241	-1.4687	-1.2558	-1.5214	-0.47563	-1.4777	-1.1583	-0.53117	-1.3551	1.4672	-1.8054	-1.2077	-1.0796	-1.5632	-1.4372	0.14128	-1.5092	-1.3488	-1.5213	-1.0841	-1.3095	1.0956
144	1.8227	-1.3019	-1.1437	-1.4472	-0.48729	-1.2907	-1.1843	-0.4814	-1.215	1.3099	-1.5971	-0.99624	-1.0914	-1.3648	-1.2294	0.12006	-1.408	-1.1567	-1.4098	-0.89566	-1.1134	0.94435
145	1.6404	-1.1399	-0.98608	-1.3217	-0.44099	-1.1263	-1.1504	-0.40571	-1.055	1.1576	-1.4289	-0.82549	-1.0443	-1.202	-1.063	0.10233	-1.2594	-0.99075	-1.2522	-0.7307	-0.94848	0.8132
146	1.4653	-0.98692	-0.83515	-1.1652	-0.37444	-0.97422	-1.0624	-0.3426	-0.90506	1.0102	-1.2712	-0.66551	-0.94496	-1.0455	-0.91785	0.087465	-1.1017	-0.85242	-1.0933	-0.57015	-0.81813	0.70015
147	1.3007	-0.85331	-0.70621	-1.0132	-0.31856	-0.84162	-0.92925	-0.28993	-0.77532	0.87085	-1.1177	-0.55539	-0.81159	-0.90802	-0.79181	0.074968	-0.95058	-0.73299	-0.94614	-0.45963	-0.70552	0.60311
148	1.1496	-0.73739	-0.59688	-0.87929	-0.27159	-0.7267	-0.80161	-0.24592	-0.66387	0.74986	-0.98133	-0.4812	-0.69657	-0.78806	-0.68295	0.064431	-0.8189	-0.63034	-0.81782	-0.39655	-0.60859	0.52003
149	1.0127	-0.63724	-0.50465	-0.7625	-0.23206	-0.62753	-0.69113	-0.20908	-0.56856	0.64546	-0.86101	-0.41744	-0.59787	-0.68386	-0.58928	0.055521	-0.70496	-0.54237	-0.7066	-0.34263	-0.52534	0.44899
150	0.88981	-0.55098	-0.42707	-0.66114	-0.19871	-0.54217	-0.59594	-0.17818	-0.48728	0.55578	-0.75528	-0.36262	-0.51346	-0.59362	-0.50884	0.047966	-0.60683	-0.4671	-0.61061	-0.29649	-0.45392	0.38825
151	0.7808	-0.47679	-0.36191	-0.57344	-0.17053	-0.4688	-0.51415	-0.15221	-0.41809	0.47893	-0.66263	-0.31545	-0.44139	-0.51562	-0.43985	0.041542	-0.52259	-0.40275	-0.52796	-0.25697	-0.39268	0.3363
152	0.68467	-0.41304	-0.30721	-0.49772	-0.14667	-0.4058	-0.44399	-0.13032	-0.35921	0.41318	-0.5816	-0.27483	-0.37991	-0.44827	-0.38069	0.036065	-0.45042	-0.34773	-0.45692	-0.22308	-0.34015	0.29183
153	0.60098	-0.35827	-0.26125	-0.43241	-0.12641	-0.35169	-0.38385	-0.11183	-0.3091	0.35696	-0.51082	-0.2398	-0.32747	-0.39014	-0.32995	0.031385	-0.38863	-0.30067	-0.39589	-0.19397	-0.29508	0.25371
154	0.52816	-0.31119	-0.2226	-0.3761	-0.10918	-0.3052	-0.33229	-0.096178	-0.26642	0.30887	-0.44903	-0.20955	-0.28271	-0.33996	-0.2864	0.027374	-0.33576	-0.26038	-0.34345	-0.16893	-0.25636	0.22098
155	0.46493	-0.27069	-0.19005	-0.32753	-0.094493	-0.26524	-0.28808	-0.082891	-0.23002	0.2677	-0.39508	-0.1834	-0.24448	-0.29662	-0.24898	0.02393	-0.29048	-0.22586	-0.29838	-0.14736	-0.22305	0.19284
156	0.40996	-0.23581	-0.16259	-0.28562	-0.081942	-0.23084	-0.25013	-0.071588	-0.19895	0.23242	-0.34798	-0.16075	-0.21177	-0.25915	-0.21679	0.020964	-0.25169	-0.19623	-0.2596	-0.12874	-0.19437	0.16859
157	0.36284	-0.20574	-0.13937	-0.24942	-0.071194	-0.20121	-0.21751	-0.061949	-0.17237	0.20214	-0.30683	-0.14111	-0.18376	-0.22673	-0.18906	0.018405	-0.21841	-0.17076	-0.2262	-0.11265	-0.16964	0.14766
158	0.32184	-0.17977	-0.11971	-0.21812	-0.061971	-0.17563	-0.18945	-0.053711	-0.14961	0.17611	-0.27084	-0.12404	-0.15972	-0.19863	-0.16514	0.016191	-0.18983	-0.14883	-0.1974	-0.098719	-0.14828	0.12956
159	0.28608	-0.15732	-0.10303	-0.19103	-0.05404	-0.15353	-0.16526	-0.046656	-0.13007	0.15371	-0.23935	-0.10919	-0.13906	-0.17426	-0.14446	0.014272	-0.16524	-0.12993	-0.17253	-0.086637	-0.1298	0.11388
160	0.2548	-0.13788	-0.088841	-0.16754	-0.047206	-0.13441	-0.14439	-0.0406	-0.11328	0.13439	-0.21176	-0.096252	-0.12128	-0.15309	-0.12657	0.012605	-0.14406	-0.1136	-0.15101	-0.076142	-0.11379	0.10027
161	0.22736	-0.12101	-0.07675	-0.14714	-0.041305	-0.11784	-0.12635	-0.035392	-0.098813	0.11769	-0.18756	-0.084958	-0.10594	-0.13467	-0.11105	0.011154	-0.12579	-0.099472	-0.13238	-0.067011	-0.099897	0.088426
162	0.20319	-0.10636	-0.066425	-0.12941	-0.0362	-0.10345	-0.11072	-0.030904	-0.086334	0.10324	-0.16632	-0.075086	-0.092694	-0.11863	-0.097581	0.0098881	-0.11	-0.08723	-0.11621	-0.059055	-0.087822	0.078108
163	0.18182	-0.093609	-0.05759	-0.11397	-0.031776	-0.090951	-0.097172	-0.027028	-0.075549	0.090713	-0.14764	-0.066444	-0.081228	-0.10463	-0.085863	0.0087816	-0.096333	-0.076603	-0.10216	-0.052112	-0.077313	0.069102
164	0.16286	-0.082499	-0.050015	-0.10051	-0.027935	-0.080065	-0.085401	-0.023675	-0.06621	0.079829	-0.1312	-0.058868	-0.071288	-0.092402	-0.075655	0.0078125	-0.084485	-0.067364	-0.089931	-0.046043	-0.06815	0.061225
165	0.14595	-0.072803	-0.043508	-0.088749	-0.024595	-0.070574	-0.07516	-0.02077	-0.058111	0.070359	-0.11672	-0.052217	-0.062657	-0.081703	-0.066749	0.006962	-0.074197	-0.059319	-0.079273	-0.040732	-0.060151	0.054324
166	0.13082	-0.064328	-0.037908	-0.078466	-0.021684	-0.062286	-0.066236	-0.018247	-0.051074	0.062104	-0.10394	-0.046369	-0.055149	-0.07233	-0.058966	0.0062143	-0.06525	-0.052302	-0.069969	-0.036076	-0.053157	0.048268
167	0.11721	-0.056909	-0.03308	-0.069459	-0.019143	-0.05504	-0.058448	-0.016053	-0.04495	0.054897	-0.092655	-0.041221	-0.048608	-0.064107	-0.052154	0.0055557	-0.057457	-0.046173	-0.061835	-0.03199	-0.047033	0.042945
168	0.10492	-0.050406	-0.028909	-0.06156	-0.016922	-0.048694	-0.05164	-0.014141	-0.039613	0.048593	-0.082674	-0.036683	-0.0429	-0.056883	-0.046184	0.0049745	-0.050659	-0.040812	-0.054712	-0.028398	-0.041663	0.038258
169	0.093774	-0.044698	-0.0253	-0.054622	-0.014978	-0.04313	-0.04568	-0.012474	-0.034954	0.04307	-0.073837	-0.032678	-0.037912	-0.050529	-0.040945	0.0044606	-0.044721	-0.036115	-0.048467	-0.025237	-0.036949	0.034125
170	0.083629	-0.039679	-0.022172	-0.04852	-0.013273	-0.038245	-0.040456	-0.011016	-0.03088	0.038225	-0.066004	-0.029139	-0.033545	-0.044933	-0.036339	0.0040055	-0.039525	-0.031995	-0.042984	-0.022452	-0.032804	0.030474
171	0.074628	-0.035262	-0.019457	-0.043146	-0.011776	-0.03395	-0.03587	-0.009741	-0.027313	0.033966	-0.059054	-0.026007	-0.029718	-0.039998	-0.032286	0.0036016	-0.034973	-0.028376	-0.038162	-0.019994	-0.029155	0.027245
172	0.066641	-0.031369	-0.017096	-0.038407	-0.010459	-0.030169	-0.031839	-0.0086232	-0.024186	0.030218	-0.05288	-0.023233	-0.026358	-0.035641	-0.028715	0.0032427	-0.03098	-0.025193	-0.033918	-0.017823	-0.025938	0.024385
173	0.059551	-0.027934	-0.01504	-0.034224	-0.0092997	-0.026836	-0.028291	-0.0076423	-0.02144	0.026915	-0.047391	-0.020773	-0.023405	-0.031789	-0.025563	0.002923	-0.027473	-0.02239	-0.030176	-0.015903	-0.0231	0.021848
174	0.053254	-0.024899	-0.013246	-0.030526	-0.0082776	-0.023896	-0.025164	-0.0067804	-0.019026	0.023999	-0.042504	-0.018589	-0.020806	-0.02838	-0.022779	0.0026379	-0.024388	-0.019918	-0.026873	-0.014203	-0.020592	0.019594
175	0.047657	-0.022214	-0.011681	-0.027253	-0.0073752	-0.021298	-0.022404	-0.006022	-0.0169	0.021422	-0.03815	-0.016648	-0.018515	-0.025359	-0.020317	0.0023832	-0.021671	-0.017735	-0.023955	-0.012696	-0.018374	0.017589
176	0.042681	-0.019837	-0.010311	-0.024353	-0.0065777	-0.019	-0.019967	-0.005354	-0.015027	0.01914	-0.034267	-0.014921	-0.016493	-0.022681	-0.018137	0.0021552	-0.019275	-0.015807	-0.021373	-0.011359	-0.016409	0.015803
177	0.038252	-0.017729	-0.0091121	-0.021781	-0.005872	-0.016965	-0.017811	-0.0047649	-0.013374	0.017118	-0.030801	-0.013383	-0.014707	-0.020302	-0.016204	0.0019507	-0.017161	-0.0141	-0.019086	-0.010171	-0.014668	0.014211
178	0.034307	-0.015859	-0.0080608	-0.019497	-0.005247	-0.01516	-0.015902	-0.0042448	-0.011914	0.015323	-0.027704	-0.012013	-0.013127	-0.018188	-0.014489	0.0017671	-0.015292	-0.012588	-0.017058	-0.0091156	-0.013122	0.012789
179	0.03079	-0.014197	-0.007138	-0.017467	-0.0046929	-0.013559	-0.014209	-0.0037852	-0.010622	0.013729	-0.024934	-0.01079	-0.011728	-0.016307	-0.012966	0.0016019	-0.013638	-0.011248	-0.015258	-0.0081759	-0.01175	0.011518
180	0.027653	-0.01272	-0.006327	-0.01566	-0.0042011	-0.012136	-0.012708	-0.0033786	-0.0094788	0.01231	-0.022455	-0.0096978	-0.010487	-0.014632	-0.011611	0.0014529	-0.012174	-0.01006	-0.013659	-0.0073388	-0.010529	0.010381
181	0.024853	-0.011404	-0.0056136	-0.014052	-0.0037644	-0.010872	-0.011374	-0.0030187	-0.0084654	0.011046	-0.020235	-0.008722	-0.0093864	-0.013139	-0.010406	0.0013185	-0.010876	-0.0090037	-0.012237	-0.0065925	-0.0094426	0.0093617
182	0.02235	-0.010233	-0.0049853	-0.012618	-0.0033761	-0.0097457	-0.010189	-0.0026997	-0.0075664	0.0099195	-0.018244	-0.0078492	-0.0084086	-0.011807	-0.0093319	0.0011968	-0.0097245	-0.008065	-0.010971	-0.0059265	-0.0084748	0.0084475
183	0.020111	-0.009188	-0.0044315	-0.011338	-0.0030307	-0.0087429	-0.0091339	-0.0024169	-0.0067681	0.0089133	-0.016459	-0.007068	-0.0075392	-0.010618	-0.0083747	0.0010867	-0.0087015	-0.0072297	-0.0098433	-0.0053318	-0.0076121	0.0076265
184	0.018107	-0.0082556	-0.0039428	-0.010195	-0.0027231	-0.0078488	-0.0081943	-0.0021659	-0.0060587	0.0080139	-0.014856	-0.0063682	-0.0067653	-0.0095542	-0.0075206	0.00098665	-0.0077921	-0.0064859	-0.0088375	-0.0048002	-0.0068422	0.0068886
185	0.016312	-0.0074228	-0.0035113	-0.0091741	-0.0024491	-0.007051	-0.0073569	-0.001943	-0.0054278	0.0072091	-0.013415	-0.005741	-0.006076	-0.0086027	-0.006758	0.00089572	-0.0069829	-0.0058229	-0.0079398	-0.0043248	-0.0061548	0.0062246
186	0.014703	-0.0066785	-0.0031298	-0.0082606	-0.0022047	-0.0063386	-0.0066098	-0.001745	-0.0048661	0.0064882	-0.012121	-0.0051784	-0.0054614	-0.0077506	-0.0060765	0.0008129	-0.0062624	-0.0052316	-0.0071379	-0.0038993	-0.0055404	0.0056266
187	0.013259	-0.0060127	-0.0027924	-0.0074429	-0.0019868	-0.005702	-0.0059429	-0.0015689	-0.0043658	0.0058418	-0.010956	-0.0046734	-0.004913	-0.0069872	-0.0054671	0.00073734	-0.0056203	-0.0047038	-0.0064212	-0.0035181	-0.0049909	0.0050874
188	0.011963	-0.0054167	-0.0024939	-0.0067104	-0.0017923	-0.0051327	-0.0053471	-0.0014123	-0.0039197	0.0052615	-0.0099076	-0.0042199	-0.0044233	-0.0063026	-0.0049218	0.00066828	-0.0050476	-0.0042322	-0.00578	-0.0031765	-0.0044988	0.0046008
189	0.010798	-0.0048829	-0.0022296	-0.0060538	-0.0016186	-0.0046233	-0.0048144	-0.001273	-0.0035219	0.0047402	-0.0089635	-0.0038125	-0.0039858	-0.0056883	-0.0044336	0.00060505	-0.0045365	-0.0038108	-0.0052061	-0.0028702	-0.0040579	0.0041614
190	0.0097504	-0.0044045	-0.0019955	-0.0054648	-0.0014634	-0.0041672	-0.004338	-0.0011489	-0.0031668	0.0042714	-0.0081128	-0.0034462	-0.0035945	-0.0051369	-0.0039962	0.00054707	-0.0040801	-0.0034338	-0.004692	-0.0025953	-0.0036626	0.0037641
191	0.0088079	-0.0039755	-0.001788	-0.0049362	-0.0013247	-0.0037585	-0.0039115	-0.0010385	-0.0028496	0.0038493	-0.007346	-0.0031167	-0.0032443	-0.0046415	-0.0036041	0.00049381	-0.0036722	-0.0030964	-0.0042313	-0.0023485	-0.0033079	0.0034046
192	0.0079592	-0.0035905	-0.001604	-0.0044616	-0.0012008	-0.0033921	-0.0035296	-0.00094007	-0.0025662	0.0034691	-0.0066544	-0.0028203	-0.0029308	-0.0041963	-0.0032525	0.0004448	-0.0033075	-0.0027943	-0.0038182	-0.0021264	-0.0029896	0.0030791
193	0.0071946	-0.003245	-0.0014407	-0.0040353	-0.0010899	-0.0030635	-0.0031874	-0.00085243	-0.0023128	0.0031262	-0.0060306	-0.0025534	-0.0026499	-0.003796	-0.002937	0.00039964	-0.0029812	-0.0025236	-0.0034475	-0.0019267	-0.0027038	0.0027842
194	0.0065054	-0.0029346	-0.0012958	-0.0036521	-0.00099078	-0.0027686	-0.0028806	-0.00077437	-0.0020862	0.0028167	-0.0054675	-0.002313	-0.0023981	-0.0034359	-0.0026538	0.00035794	-0.0026891	-0.0022809	-0.0031148	-0.001747	-0.0024471	0.0025168
195	0.0058836	-0.0026557	-0.0011671	-0.0033075	-0.00090211	-0.0025039	-0.0026054	-0.00070483	-0.0018834	0.0025371	-0.0049591	-0.0020965	-0.0021723	-0.0031117	-0.0023996	0.0003194	-0.0024275	-0.0020633	-0.002816	-0.0015851	-0.0022163	0.0022741
196	0.0053224	-0.0024049	-0.0010527	-0.0029974	-0.00082279	-0.0022661	-0.0023585	-0.00064289	-0.0017019	0.0022844	-0.0044998	-0.0019014	-0.0019697	-0.0028199	-0.0021716	0.00028371	-0.0021931	-0.0018681	-0.0025475	-0.0014394	-0.0020089	0.0020537
197	0.0048156	-0.0021795	-0.00095111	-0.0027183	-0.00075184	-0.0020524	-0.0021371	-0.00058773	-0.0015393	0.0020558	-0.0040848	-0.0017255	-0.0017879	-0.002557	-0.0019669	0.00025063	-0.001983	-0.0016929	-0.0023062	-0.0013082	-0.0018223	0.0018534
198	0.0043577	-0.0019766	-0.00086076	-0.0024669	-0.00068837	-0.0018603	-0.0019385	-0.00053862	-0.0013937	0.0018488	-0.0037097	-0.001567	-0.0016246	-0.0023201	-0.001783	0.00021991	-0.0017944	-0.0015356	-0.0020892	-0.0011899	-0.0016545	0.0016712
199	0.0039438	-0.0017941	-0.00078041	-0.0022405	-0.00063159	-0.0016876	-0.0017602	-0.0004949	-0.0012633	0.0016613	-0.0033705	-0.001424	-0.0014778	-0.0021066	-0.0016178	0.00019136	-0.0016251	-0.0013943	-0.0018941	-0.0010834	-0.0015036	0.0015054
200	0.0035696	-0.0016297	-0.00070894	-0.0020364	-0.00058081	-0.0015322	-0.0016003	-0.00045601	-0.0011464	0.0014913	-0.0030637	-0.001295	-0.001346	-0.0019141	-0.0014694	0.00016479	-0.001473	-0.0012674	-0.0017185	-0.00098741	-0.0013677	0.0013545
201	0.003231	-0.0014818	-0.00064535	-0.0018523	-0.00053541	-0.0013925	-0.0014566	-0.00042141	-0.0010416	0.0013371	-0.0027861	-0.0011786	-0.0012275	-0.0017405	-0.0013359	0.00014004	-0.0013364	-0.0011533	-0.0015606	-0.00090089	-0.0012454	0.001217
202	0.0029246	-0.0013485	-0.00058877	-0.0016864	-0.00049481	-0.0012666	-0.0013275	-0.00039064	-0.00094763	0.0011971	-0.0025349	-0.0010737	-0.0011209	-0.001584	-0.0012159	0.00011696	-0.0012136	-0.0010508	-0.0014183	-0.00082291	-0.0011353	0.0010916
203	0.0026473	-0.0012285	-0.0005384	-0.0015366	-0.00045852	-0.0011535	-0.0012116	-0.0003633	-0.00086345	0.0010699	-0.0023075	-0.0009792	-0.0010249	-0.0014427	-0.001108	9.542e-05	-0.0011033	-0.0009586	-0.0012903	-0.00075263	-0.0010361	0.00097724
204	0.0023962	-0.0011203	-0.00049356	-0.0014015	-0.00042609	-0.0010516	-0.0011074	-0.00033901	-0.00078799	0.00095437	-0.0021017	-0.000894	-0.00093836	-0.0013152	-0.001011	7.5304e-05	-0.0010041	-0.00087569	-0.001175	-0.00068928	-0.00094688	0.00087289
205	0.0021688	-0.0010228	-0.00045363	-0.0012795	-0.0003971	-0.00096003	-0.0010137	-0.00031745	-0.00072035	0.00084933	-0.0019153	-0.0008172	-0.00086035	-0.0012002	-0.00092362	5.6511e-05	-0.00091493	-0.00080104	-0.0010712	-0.00063218	-0.00086648	0.00077764
206	0.0019628	-0.00093499	-0.00041807	-0.0011694	-0.00037114	-0.00087758	-0.00092946	-0.00029831	-0.00065969	0.00075381	-0.0017466	-0.00074796	-0.00079002	-0.0010962	-0.00084503	3.8945e-05	-0.00083476	-0.00073381	-0.00097763	-0.00058072	-0.00079408	0.00069065
207	0.0017762	-0.0008558	-0.00038639	-0.0010699	-0.00034791	-0.00080336	-0.00085369	-0.00028133	-0.0006053	0.000667	-0.0015937	-0.00068553	-0.0007266	-0.0010023	-0.0007743	2.252e-05	-0.00076267	-0.00067327	-0.00089339	-0.00053434	-0.00072889	0.0006112
208	0.0016071	-0.00078442	-0.00035816	-0.00098008	-0.00032711	-0.00073653	-0.00078554	-0.00026626	-0.0005565	0.0005881	-0.0014552	-0.00062924	-0.00066939	-0.0009174	-0.00071063	7.1596e-06	-0.00069783	-0.00061874	-0.00081751	-0.00049255	-0.00067026	0.00053862
209	0.0014539	-0.00072005	-0.00033298	-0.00089889	-0.00030849	-0.00067635	-0.00072421	-0.00025291	-0.00051273	0.00051635	-0.0013296	-0.00057849	-0.00061779	-0.00084071	-0.00065331	-7.2039e-06	-0.00063951	-0.00056962	-0.00074916	-0.00045488	-0.00061752	0.00047229
210	0.001315	-0.00066202	-0.00031052	-0.00082546	-0.00029182	-0.00062215	-0.00066901	-0.00024104	-0.00047344	0.00045109	-0.0012158	-0.00053273	-0.00057124	-0.00077142	-0.00060171	-2.0632e-05	-0.00058704	-0.00052539	-0.00068758	-0.0004209	-0.00057008	0.0004117
211	0.0011892	-0.00060967	-0.00029046	-0.00075906	-0.0002769	-0.00057333	-0.00061932	-0.0002305	-0.00043818	0.00039172	-0.0011126	-0.00049146	-0.00052923	-0.0007088	-0.00055523	-3.318e-05	-0.00053983	-0.00048554	-0.00063209	-0.00039024	-0.0005274	0.00035636
212	0.0010752	-0.00056246	-0.00027254	-0.00069899	-0.00026352	-0.00052933	-0.00057458	-0.00022113	-0.00040652	0.00033771	-0.001019	-0.00045425	-0.00049131	-0.00065222	-0.0005133	-4.4897e-05	-0.00049735	-0.00044965	-0.00058208	-0.0003626	-0.00048901	0.00030584
213	0.00097188	-0.00051988	-0.0002565	-0.00064464	-0.00025153	-0.00048968	-0.0005343	-0.00021278	-0.00037807	0.00028856	-0.00093419	-0.00042069	-0.00045707	-0.00060109	-0.00047547	-5.5827e-05	-0.00045912	-0.00041731	-0.000537	-0.00033766	-0.00045447	0.00025971
214	0.00087834	-0.00048147	-0.00024213	-0.00059545	-0.00024076	-0.00045394	-0.00049806	-0.00020533	-0.0003525	0.00024384	-0.00085728	-0.00039043	-0.00042614	-0.00055487	-0.00044132	-6.601e-05	-0.00042474	-0.00038817	-0.00049636	-0.00031517	-0.00042339	0.0002176
215	0.00079363	-0.00044683	-0.00022923	-0.00055093	-0.00023108	-0.00042171	-0.00046543	-0.00019867	-0.0003295	0.00020318	-0.00078755	-0.00036314	-0.00039819	-0.0005131	-0.00041049	-7.5483e-05	-0.00039381	-0.00036191	-0.00045972	-0.00029489	-0.00039541	0.00017918
216	0.00071692	-0.00041556	-0.00021763	-0.00051062	-0.00022235	-0.00039264	-0.00043602	-0.00019269	-0.0003088	0.00016621	-0.00072435	-0.00033852	-0.00037291	-0.00047534	-0.00038265	-8.4276e-05	-0.00036597	-0.00033824	-0.00042666	-0.0002766	-0.00037022	0.00014415
217	0.00064749	-0.00038735	-0.00020716	-0.00047411	-0.00021447	-0.00036642	-0.00040951	-0.0001873	-0.00029015	0.00013262	-0.00066705	-0.00031631	-0.00035007	-0.00044121	-0.0003575	-9.242e-05	-0.00034089	-0.00031689	-0.00039683	-0.00026009	-0.00034753	0.00011222
218	0.00058467	-0.00036186	-0.00019769	-0.00044102	-0.00020733	-0.00034275	-0.00038559	-0.00018241	-0.00027333	0.00010214	-0.0006151	-0.00029627	-0.00032945	-0.00041035	-0.00033477	-9.9946e-05	-0.00031829	-0.00029762	-0.00036989	-0.00024519	-0.00032709	8.3162e-05
219	0.00052787	-0.00033883	-0.00018909	-0.00041103	-0.00020084	-0.00032137	-0.00036398	-0.00017795	-0.00025814	7.4496e-05	-0.00056801	-0.00027818	-0.00031082	-0.0003825	-0.0003142	-0.00010688	-0.0002979	-0.00028022	-0.00034557	-0.00023173	-0.00030866	5.674e-05
220	NaN	-0.00031801	-0.00018124	-0.00038383	-0.00019494	-0.00030206	-0.00034443	-0.00017385	-0.00024438	4.9469e-05	-0.00052535	-0.00026184	-0.00029396	-0.00035737	-0.00029559	-0.00011326	-0.00027949	-0.00026448	-0.00032357	-0.00021958	-0.00029203	3.2752e-05
221	NaN	-0.00029916	-0.00017405	-0.00035912	-0.00018953	-0.00028459	-0.00032672	-0.00017005	-0.00023191	2.6848e-05	-0.00048673	-0.00024707	-0.00027868	-0.00033467	-0.00027872	-0.00011909	-0.00026284	-0.00025025	-0.00030366	-0.00020859	-0.00027701	1.1013e-05
222	NaN	-0.00028208	-0.00016741	-0.00033662	-0.00018455	-0.00026877	-0.00031065	-0.0001665	-0.00022057	6.4478e-06	-0.00045179	-0.00023372	-0.0002648	-0.00031416	-0.00026342	-0.0001244	-0.00024776	-0.00023734	-0.00028563	-0.00019872	-0.00026341	-8.645e-06
223	NaN	-0.00026659	-0.00016122	-0.00031612	-0.00017992	-0.00025444	-0.00029603	-0.00016315	-0.00021023	-1.1902e-05	-0.00042014	-0.00022163	-0.00025216	-0.00029561	-0.00024951	-0.0001292	-0.00023408	-0.00022563	-0.00026927	-0.00018985	-0.00025109	-2.6375e-05
224	NaN	-0.00025252	-0.00015543	-0.00029741	-0.0001756	-0.00024142	-0.00028269	-0.00015998	-0.00020076	-2.8354e-05	-0.00039148	-0.00021068	-0.00024063	-0.00027881	-0.00023684	-0.00013351	-0.00022165	-0.00021499	-0.00025442	-0.00018187	-0.00023991	-4.2314e-05
225	NaN	-0.00023971	-0.00014997	-0.00028031	-0.00017152	-0.00022959	-0.00027043	-0.00015693	-0.00019207	-4.3046e-05	-0.00036551	-0.00020074	-0.00023006	-0.00026358	-0.00022528	-0.00013734	-0.00021035	-0.00020528	-0.0002409	-0.00017468	-0.00022974	-5.6591e-05
226	NaN	-0.00022802	-0.00014477	-0.00026468	-0.00016763	-0.00021881	-0.00025913	-0.00015396	-0.00018405	-5.6105e-05	-0.00034196	-0.0001917	-0.00022035	-0.00024975	-0.00021471	-0.00014071	-0.00020006	-0.00019641	-0.00022858	-0.00016819	-0.00022047	-6.9319e-05
227	NaN	-0.00021734	-0.0001398	-0.00025034	-0.0001639	-0.00020895	-0.00024866	-0.00015104	-0.00017662	NaN	-0.00032059	-0.00018347	-0.00021139	-0.00023717	-0.00020501	-0.00014362	-0.00019066	-0.00018828	-0.00021732	-0.0001623	-0.000212	-8.0605e-05
228	NaN	-0.00020754	NaN	-0.00023719	-0.00016029	-0.00019987	-0.00023893	-0.00014813	-0.00016972	NaN	-0.00030119	-0.00017594	-0.00020305	-0.00022571	-0.00019608	-0.00014609	-0.00018204	-0.0001808	-0.000207	-0.00015694	-0.00020422	-9.0544e-05
229	NaN	-0.00019854	NaN	-0.00022508	-0.00015676	-0.00019148	-0.00022985	NaN	-0.00016327	NaN	-0.00028355	-0.00016905	-0.00019525	-0.00021524	-0.00018783	-0.00014814	-0.00017411	-0.00017394	-0.00019752	-0.00015205	-0.00019706	-9.9224e-05
230	NaN	-0.00019022	NaN	-0.00021391	NaN	-0.0001837	-0.00022133	NaN	-0.00015721	NaN	-0.0002675	-0.0001627	-0.00018791	-0.00020565	-0.00018019	-0.00014979	-0.00016677	-0.00016763	-0.00018879	-0.00014757	-0.00019043	NaN
231	NaN	-0.00018252	NaN	-0.00020359	NaN	-0.00017646	-0.00021329	NaN	NaN	NaN	-0.00025285	-0.00015685	NaN	-0.00019684	-0.00017307	-0.00015105	-0.00015995	-0.00016179	-0.00018072	-0.00014344	-0.00018422	NaN
232	NaN	-0.00017535	NaN	-0.00019405	NaN	-0.00016969	-0.00020568	NaN	NaN	NaN	-0.00023948	-0.00015143	NaN	-0.00018872	-0.00016641	-0.00015193	NaN	-0.00015636	-0.00017323	-0.00013958	-0.00017838	NaN
233	NaN	-0.00016865	NaN	-0.00018519	NaN	-0.00016334	-0.00019843	NaN	NaN	NaN	-0.00022723	-0.00014638	NaN	-0.00018121	-0.00016014	-0.00015242	NaN	-0.00015128	-0.00016625	-0.00013597	-0.00017286	NaN
234	NaN	-0.00016235	NaN	-0.00017694	NaN	-0.00015736	-0.00019145	NaN	NaN	NaN	-0.000216	-0.00014166	NaN	-0.00017423	-0.0001542	-0.00015255	NaN	-0.0001465	-0.00015971	-0.00013256	-0.0001676	NaN
235	NaN	-0.0001564	NaN	-0.00016922	NaN	-0.00015168	NaN	NaN	NaN	NaN	-0.00020568	-0.00013722	NaN	-0.00016771	-0.00014855	NaN	NaN	-0.00014197	NaN	-0.00012931	-0.00016258	NaN
236	NaN	-0.00015075	NaN	NaN	NaN	-0.00014628	NaN	NaN	NaN	NaN	-0.00019616	-0.00013302	NaN	-0.00016159	NaN	NaN	NaN	-0.00013764	NaN	-0.0001262	-0.00015774	NaN


==> data/mc/vf/ap2mc_1.txt <==
Rgo	V	h	
14.953	0.63844	14.235
14.864	0.63767	14.227
14.774	0.63691	14.22
14.685	0.63614	14.212
14.616	0.63555	14.207
14.548	0.63496	14.201
14.479	0.63437	14.195
14.411	0.63379	14.189
14.342	0.6332	14.183
14.274	0.63262	14.178
14.205	0.63203	14.172
14.137	0.63145	14.166
14.049	0.6307	14.158
13.96	0.62994	14.15
13.872	0.62919	14.143
13.784	0.62845	14.135
13.697	0.6277	14.127
13.609	0.62695	14.119
13.521	0.62621	14.111
13.434	0.62547	14.104
13.366	0.6249	14.097
13.299	0.62432	14.091
13.231	0.62375	14.085
13.164	0.62318	14.079
13.096	0.62261	14.073
13.029	0.62205	14.067
12.962	0.62148	14.06
12.895	0.62091	14.054
12.808	0.62018	14.046
12.721	0.61945	14.038
12.635	0.61872	14.03
12.548	0.618	14.021
12.462	0.61727	14.013
12.376	0.61655	14.005
12.29	0.61583	13.997
12.204	0.61511	13.988
12.137	0.61455	13.982
12.071	0.61399	13.975
12.004	0.61344	13.969
11.938	0.61289	13.962
11.872	0.61233	13.956
11.806	0.61178	13.949
11.74	0.61123	13.943
11.674	0.61068	13.936
11.589	0.60997	13.927
11.503	0.60926	13.919
11.418	0.60855	13.91
11.333	0.60785	13.901
11.249	0.60714	13.893
11.164	0.60644	13.884
11.079	0.60574	13.875
10.995	0.60504	13.866
10.929	0.6045	13.86
10.864	0.60396	13.853
10.799	0.60342	13.846
10.734	0.60288	13.839
10.669	0.60234	13.832
10.604	0.60181	13.825
10.539	0.60127	13.818
10.474	0.60074	13.811
10.39	0.60005	13.802
10.306	0.59936	13.793
10.223	0.59867	13.784
10.139	0.59798	13.775
10.056	0.5973	13.766
9.9724	0.59661	13.756
9.8892	0.59593	13.747
9.806	0.59525	13.738
9.7418	0.59472	13.731
9.6777	0.5942	13.723
9.6136	0.59368	13.716
9.5496	0.59315	13.709
9.4857	0.59263	13.702
9.4218	0.59211	13.694
9.3579	0.59159	13.687
9.2942	0.59107	13.68
9.2117	0.5904	13.67
9.1294	0.58972	13.661
9.0472	0.58906	13.651
8.9651	0.58839	13.642
8.8831	0.58772	13.632
8.8011	0.58706	13.622
8.7193	0.58639	13.612
8.6376	0.58573	13.603
8.5744	0.58522	13.595
8.5114	0.58471	13.588
8.4484	0.5842	13.58
8.3855	0.58369	13.572
8.3226	0.58318	13.565
8.2598	0.58267	13.557
8.197	0.58216	13.549
8.1343	0.58166	13.542
8.0533	0.581	13.532
7.9723	0.58035	13.522
7.8915	0.5797	13.512
7.8107	0.57905	13.502
7.7301	0.5784	13.491
7.6495	0.57775	13.481
7.569	0.57711	13.471
7.4887	0.57646	13.461
7.4266	0.57596	13.453
7.3646	0.57546	13.445
7.3027	0.57497	13.437
7.2408	0.57447	13.429
7.179	0.57398	13.421
7.1172	0.57348	13.413
7.0555	0.57299	13.405
6.9938	0.5725	13.397
6.9141	0.57186	13.387
6.8345	0.57122	13.376
6.755	0.57059	13.366
6.6756	0.56996	13.355
6.5963	0.56932	13.344
6.5171	0.56869	13.334
6.438	0.56806	13.323
6.3589	0.56743	13.313
6.2979	0.56695	13.304
6.237	0.56646	13.296
6.176	0.56598	13.288
6.1152	0.5655	13.279
6.0544	0.56501	13.271
5.9936	0.56453	13.263
5.9329	0.56405	13.254
5.8723	0.56357	13.246
5.7939	0.56295	13.235
5.7157	0.56233	13.224
5.6375	0.56171	13.213
5.5594	0.5611	13.202
5.4814	0.56048	13.191
5.4035	0.55986	13.18
5.3257	0.55925	13.169
5.248	0.55864	13.157
5.188	0.55816	13.149
5.128	0.55769	13.14
5.0681	0.55722	13.131
5.0083	0.55675	13.123
4.9485	0.55628	13.114
4.8887	0.55581	13.105
4.829	0.55534	13.096
4.7694	0.55487	13.088
4.6923	0.55427	13.076
4.6154	0.55366	13.065
4.5385	0.55306	13.053
4.4617	0.55246	13.042
4.4159	0.5521	13.035
4.3702	0.55174	13.028
4.3245	0.55138	13.021
4.2788	0.55103	13.014
4.2332	0.55067	13.007
4.1875	0.55031	13.001
4.142	0.54996	12.994
4.0964	0.5496	12.987
4.0522	0.54925	12.98
4.008	0.54891	12.973
3.9638	0.54856	12.966
3.9196	0.54822	12.96
3.8755	0.54787	12.953
3.8314	0.54753	12.946
3.7873	0.54719	12.939
3.7433	0.54684	12.932
3.6528	0.54614	12.918
3.5624	0.54543	12.904
3.4722	0.54473	12.89
3.3821	0.54403	12.875
3.2921	0.54333	12.861
3.2022	0.54263	12.847
3.1125	0.54193	12.832
3.0228	0.54123	12.818
2.9793	0.5409	12.811
2.9358	0.54056	12.804
2.8924	0.54022	12.797
2.8489	0.53988	12.79
2.8055	0.53955	12.783
2.7622	0.53921	12.776
2.7188	0.53887	12.768
2.6755	0.53854	12.761
2.5865	0.53785	12.747
2.4976	0.53716	12.732
2.4089	0.53647	12.717
2.3202	0.53578	12.702
2.2317	0.5351	12.688
2.1433	0.53441	12.673
2.0551	0.53373	12.658
1.9669	0.53305	12.643
1.9241	0.53272	12.635
1.8814	0.53239	12.628
1.8386	0.53206	12.621
1.7959	0.53173	12.613
1.7532	0.5314	12.606
1.7106	0.53107	12.599
1.668	0.53074	12.591
1.6254	0.53041	12.584
1.5378	0.52973	12.569
1.4504	0.52906	12.553
1.3631	0.52839	12.538
1.2759	0.52771	12.523
1.1889	0.52704	12.507
1.102	0.52637	12.492
1.0152	0.52571	12.476
0.92847	0.52504	12.461
0.88637	0.52471	12.453
0.84431	0.52439	12.446
0.80227	0.52407	12.438
0.76027	0.52374	12.43
0.71829	0.52342	12.423
0.67634	0.5231	12.415
0.63442	0.52278	12.408
0.59253	0.52245	12.4
0.50643	0.52179	12.384
0.42046	0.52113	12.368
0.33461	0.52047	12.352
0.24887	0.51981	12.337
0.16326	0.51916	12.321
0.077769	0.5185	12.305
-0.0076042	0.51785	12.289
-0.092857	0.51719	12.272
-0.13425	0.51687	12.265
-0.17562	0.51656	12.257
-0.21696	0.51624	12.249
-0.25827	0.51592	12.241
-0.29956	0.51561	12.233
-0.34081	0.51529	12.225
-0.38204	0.51498	12.217
-0.42324	0.51466	12.209
-0.50791	0.51401	12.193
-0.59246	0.51336	12.177
-0.67689	0.51272	12.16
-0.76121	0.51207	12.144
-0.8454	0.51143	12.127
-0.92948	0.51079	12.111
-1.0134	0.51014	12.094
-1.0973	0.5095	12.078
-1.138	0.50919	12.07
-1.1787	0.50888	12.062
-1.2193	0.50857	12.053
-1.26	0.50826	12.045
-1.3006	0.50795	12.037
-1.3411	0.50764	12.029
-1.3817	0.50733	12.021
-1.4222	0.50702	12.013
-1.452	0.50679	12.007
-1.4817	0.50657	12.001
-1.5115	0.50634	11.995
-1.5412	0.50611	11.989
-1.5709	0.50589	11.983
-1.6006	0.50566	11.976
-1.6303	0.50543	11.97
-1.66	0.50521	11.964
-1.6836	0.50503	11.96
-1.7073	0.50485	11.955
-1.7309	0.50467	11.95
-1.7546	0.50449	11.945
-1.7782	0.50431	11.94
-1.8018	0.50413	11.935
-1.8254	0.50395	11.93
-1.849	0.50377	11.926
-1.9482	0.50301	11.905
-2.0473	0.50226	11.884
-2.1463	0.50151	11.864
-2.245	0.50076	11.843
-2.27	0.50057	11.838
-2.2949	0.50038	11.833
-2.3198	0.50019	11.827
-2.3447	0.5	11.822


==> data/mc/vf/ap2mc_10.txt <==
Rgo	V	h	
14.986	0.5903	15.973
14.889	0.58964	15.959
14.792	0.58899	15.945
14.696	0.58834	15.932
14.647	0.58801	15.925
14.599	0.58768	15.918
14.551	0.58736	15.911
14.503	0.58703	15.904
14.454	0.58671	15.897
14.406	0.58638	15.89
14.358	0.58606	15.884
14.31	0.58573	15.877
14.214	0.58509	15.863
14.118	0.58444	15.849
14.022	0.58379	15.835
13.926	0.58315	15.821
13.831	0.58251	15.806
13.735	0.58186	15.792
13.64	0.58122	15.778
13.544	0.58058	15.764
13.497	0.58026	15.757
13.449	0.57994	15.749
13.401	0.57962	15.742
13.354	0.5793	15.735
13.306	0.57899	15.728
13.259	0.57867	15.721
13.211	0.57835	15.713
13.164	0.57803	15.706
13.069	0.5774	15.692
12.975	0.57676	15.677
12.88	0.57613	15.663
12.786	0.5755	15.648
12.692	0.57487	15.633
12.597	0.57424	15.618
12.503	0.57361	15.604
12.409	0.57298	15.589
12.362	0.57267	15.581
12.315	0.57236	15.574
12.269	0.57204	15.566
12.222	0.57173	15.559
12.175	0.57142	15.551
12.128	0.5711	15.544
12.081	0.57079	15.536
12.035	0.57048	15.529
11.941	0.56986	15.514
11.848	0.56924	15.498
11.755	0.56862	15.483
11.662	0.568	15.468
11.569	0.56738	15.453
11.476	0.56676	15.437
11.383	0.56614	15.422
11.291	0.56553	15.406
11.244	0.56522	15.399
11.198	0.56491	15.391
11.152	0.56461	15.383
11.106	0.5643	15.375
11.06	0.56399	15.367
11.013	0.56369	15.36
10.967	0.56338	15.352
10.921	0.56307	15.344
10.829	0.56246	15.328
10.737	0.56185	15.312
10.645	0.56125	15.297
10.554	0.56064	15.281
10.462	0.56003	15.265
10.371	0.55942	15.249
10.279	0.55882	15.233
10.188	0.55821	15.217
10.142	0.55791	15.209
10.097	0.55761	15.201
10.051	0.55731	15.193
10.006	0.55701	15.185
9.9602	0.55671	15.177
9.9148	0.55641	15.168
9.8693	0.55611	15.16
9.8239	0.55581	15.152
9.7332	0.55521	15.136
9.6426	0.55461	15.12
9.5521	0.55401	15.103
9.4616	0.55341	15.087
9.3714	0.55282	15.07
9.2812	0.55222	15.054
9.1911	0.55163	15.037
9.1011	0.55103	15.02
9.0562	0.55074	15.012
9.0113	0.55044	15.004
8.9664	0.55015	14.995
8.9215	0.54985	14.987
8.8767	0.54956	14.979
8.8318	0.54926	14.97
8.7871	0.54896	14.962
8.7423	0.54867	14.953
8.6529	0.54808	14.936
8.5636	0.54749	14.92
8.4743	0.54691	14.903
8.3852	0.54632	14.886
8.2962	0.54573	14.868
8.2074	0.54515	14.851
8.1186	0.54456	14.834
8.0299	0.54398	14.817
7.9856	0.54369	14.808
7.9413	0.5434	14.8
7.8971	0.54311	14.791
7.8529	0.54282	14.782
7.8087	0.54252	14.774
7.7645	0.54223	14.765
7.7204	0.54194	14.756
7.6762	0.54165	14.748
7.5881	0.54107	14.73
7.5001	0.5405	14.713
7.4122	0.53992	14.695
7.3243	0.53934	14.677
7.2366	0.53876	14.66
7.149	0.53819	14.642
7.0615	0.53761	14.624
6.9742	0.53704	14.607
6.9305	0.53675	14.598
6.8869	0.53647	14.589
6.8432	0.53618	14.58
6.7997	0.53589	14.571
6.7561	0.53561	14.562
6.7126	0.53532	14.553
6.6691	0.53504	14.544
6.6256	0.53475	14.535
6.5387	0.53418	14.517
6.452	0.53361	14.499
6.3653	0.53304	14.481
6.2788	0.53248	14.463
6.1924	0.53191	14.444
6.106	0.53134	14.426
6.0198	0.53078	14.408
5.9337	0.53021	14.389
5.8907	0.52993	14.38
5.8477	0.52965	14.371
5.8047	0.52937	14.362
5.7617	0.52908	14.353
5.7188	0.5288	14.343
5.6759	0.52852	14.334
5.6331	0.52824	14.325
5.5902	0.52796	14.316
5.5046	0.5274	14.297
5.4191	0.52684	14.278
5.3337	0.52628	14.26
5.2485	0.52572	14.241
5.1633	0.52516	14.222
5.0782	0.5246	14.203
4.9933	0.52404	14.184
4.9084	0.52349	14.166
4.866	0.52321	14.156
4.8236	0.52293	14.147
4.7813	0.52265	14.137
4.739	0.52238	14.128
4.6967	0.5221	14.118
4.6544	0.52182	14.109
4.6121	0.52154	14.099
4.5699	0.52127	14.089
4.4856	0.52071	14.07
4.4013	0.52016	14.051
4.3172	0.51961	14.032
4.2332	0.51906	14.013
4.1493	0.51851	13.993
4.0654	0.51796	13.974
3.9817	0.51741	13.954
3.8981	0.51686	13.935
3.8563	0.51659	13.925
3.8146	0.51631	13.916
3.7729	0.51604	13.906
3.7312	0.51577	13.896
3.6895	0.51549	13.886
3.6478	0.51522	13.876
3.6062	0.51495	13.867
3.5646	0.51468	13.857
3.4815	0.51413	13.837
3.3985	0.51359	13.817
3.3156	0.51305	13.798
3.2328	0.5125	13.778
3.1501	0.51196	13.758
3.0676	0.51142	13.738
2.9851	0.51088	13.718
2.9027	0.51034	13.698
2.8615	0.51007	13.688
2.8204	0.5098	13.678
2.7793	0.50954	13.668
2.7382	0.50927	13.658
2.6972	0.509	13.648
2.6561	0.50873	13.638
2.6151	0.50846	13.628
2.5741	0.50819	13.617
2.4923	0.50766	13.597
2.4105	0.50712	13.577
2.3288	0.50659	13.557
2.2473	0.50606	13.536
2.1658	0.50552	13.516
2.0844	0.50499	13.495
2.0032	0.50446	13.475
1.922	0.50393	13.454
1.8815	0.50366	13.444
1.841	0.5034	13.434
1.8005	0.50314	13.424
1.76	0.50287	13.413
1.7195	0.50261	13.403
1.6791	0.50234	13.393
1.6387	0.50208	13.382
1.5984	0.50181	13.372
1.5288	0.50136	13.354
1.4594	0.50091	13.336
1.39	0.50045	13.318
1.3207	0.5	13.3


==> data/mc/vf/ap2mc_11.txt <==
Rgo	V	h	
14.942	0.61509	15.243
14.85	0.61441	15.233
14.758	0.61374	15.222
14.666	0.61307	15.212
14.574	0.6124	15.201
14.483	0.61173	15.191
14.391	0.61107	15.18
14.3	0.6104	15.17
14.24	0.60997	15.163
14.181	0.60953	15.156
14.121	0.6091	15.149
14.062	0.60867	15.142
14.003	0.60824	15.135
13.943	0.60781	15.128
13.884	0.60738	15.121
13.825	0.60695	15.114
13.734	0.60629	15.103
13.643	0.60563	15.092
13.553	0.60498	15.081
13.462	0.60432	15.07
13.372	0.60367	15.059
13.282	0.60302	15.048
13.192	0.60237	15.037
13.102	0.60172	15.026
13.065	0.60146	15.021
13.029	0.6012	15.017
12.993	0.60094	15.012
12.957	0.60068	15.008
12.935	0.60052	15.005
12.912	0.60036	15.002
12.89	0.60019	14.999
12.867	0.60003	14.996
12.845	0.59987	14.993
12.822	0.59971	14.991
12.8	0.59955	14.988
12.777	0.59939	14.985
12.665	0.59858	14.971
12.553	0.59778	14.956
12.442	0.59697	14.942
12.33	0.59617	14.928
12.317	0.59608	14.926
12.303	0.59598	14.924
12.29	0.59588	14.923
12.277	0.59579	14.921
12.263	0.59569	14.919
12.25	0.5956	14.917
12.237	0.5955	14.916
12.224	0.59541	14.914
12.157	0.59493	14.905
12.091	0.59445	14.897
12.024	0.59398	14.888
11.958	0.5935	14.879
11.891	0.59302	14.87
11.824	0.59254	14.862
11.757	0.59206	14.853
11.691	0.59158	14.844
11.624	0.59111	14.835
11.557	0.59063	14.826
11.491	0.59015	14.817
11.424	0.58968	14.808
11.345	0.58911	14.797
11.266	0.58855	14.786
11.188	0.58798	14.776
11.109	0.58742	14.765
11.03	0.58686	14.754
10.952	0.5863	14.743
10.873	0.58574	14.732
10.795	0.58518	14.721
10.729	0.58471	14.712
10.663	0.58423	14.703
10.597	0.58376	14.694
10.532	0.5833	14.684
10.466	0.58283	14.675
10.4	0.58236	14.666
10.335	0.58189	14.656
10.269	0.58142	14.647
10.192	0.58087	14.636
10.114	0.58031	14.624
10.036	0.57976	14.613
9.9588	0.57921	14.602
9.8814	0.57866	14.591
9.8041	0.5781	14.579
9.7268	0.57755	14.568
9.6496	0.577	14.556
9.5847	0.57654	14.547
9.5198	0.57608	14.537
9.455	0.57562	14.527
9.3903	0.57516	14.518
9.3256	0.5747	14.508
9.2609	0.57424	14.498
9.1964	0.57378	14.488
9.1318	0.57332	14.479
9.0553	0.57277	14.467
8.9788	0.57223	14.455
8.9023	0.57168	14.444
8.826	0.57114	14.432
8.7497	0.5706	14.42
8.6736	0.57006	14.408
8.5975	0.56952	14.396
8.5214	0.56897	14.384
8.4575	0.56852	14.374
8.3936	0.56807	14.364
8.3298	0.56761	14.354
8.266	0.56716	14.344
8.2023	0.56671	14.334
8.1386	0.56625	14.324
8.075	0.5658	14.314
8.0115	0.56535	14.304
7.9361	0.56481	14.291
7.8607	0.56428	14.279
7.7854	0.56375	14.267
7.7103	0.56321	14.255
7.6352	0.56268	14.243
7.5601	0.56215	14.23
7.4852	0.56161	14.218
7.4103	0.56108	14.206
7.3473	0.56064	14.195
7.2844	0.56019	14.185
7.2216	0.55974	14.174
7.1588	0.5593	14.164
7.096	0.55885	14.153
7.0333	0.55841	14.143
6.9707	0.55796	14.132
6.9081	0.55752	14.122
6.8338	0.55699	14.109
6.7596	0.55646	14.096
6.6855	0.55594	14.084
6.6114	0.55541	14.071
6.5375	0.55489	14.058
6.4636	0.55437	14.046
6.3898	0.55384	14.033
6.316	0.55332	14.02
6.254	0.55288	14.009
6.1921	0.55244	13.998
6.1302	0.552	13.988
6.0683	0.55156	13.977
6.0065	0.55112	13.966
5.9448	0.55069	13.955
5.8831	0.55025	13.944
5.8215	0.54981	13.933
5.7483	0.5493	13.92
5.6752	0.54878	13.907
5.6023	0.54826	13.894
5.5293	0.54775	13.881
5.4565	0.54724	13.867
5.3837	0.54672	13.854
5.311	0.54621	13.841
5.2384	0.5457	13.828
5.1774	0.54527	13.817
5.1164	0.54484	13.805
5.0554	0.54441	13.794
4.9945	0.54398	13.783
4.9336	0.54355	13.772
4.8728	0.54312	13.76
4.8121	0.5427	13.749
4.7514	0.54227	13.738
4.6794	0.54176	13.724
4.6074	0.54126	13.711
4.5355	0.54075	13.697
4.4637	0.54025	13.683
4.392	0.53974	13.67
4.3203	0.53924	13.656
4.2488	0.53874	13.642
4.1773	0.53824	13.629
4.1171	0.53782	13.617
4.057	0.5374	13.606
3.997	0.53698	13.594
3.937	0.53656	13.582
3.8771	0.53614	13.571
3.8172	0.53572	13.559
3.7574	0.5353	13.547
3.6976	0.53488	13.536
3.6267	0.53439	13.522
3.5558	0.53389	13.508
3.485	0.5334	13.494
3.4143	0.53291	13.48
3.3437	0.53241	13.465
3.2731	0.53192	13.451
3.2027	0.53143	13.437
3.1322	0.53094	13.423
3.073	0.53053	13.411
3.0138	0.53011	13.399
2.9547	0.5297	13.387
2.8957	0.52929	13.375
2.8366	0.52888	13.363
2.7777	0.52847	13.351
2.7188	0.52806	13.339
2.6599	0.52765	13.327
2.5901	0.52717	13.312
2.5203	0.52668	13.298
2.4506	0.5262	13.284
2.381	0.52572	13.269
2.3114	0.52523	13.255
2.2419	0.52475	13.24
2.1725	0.52427	13.225
2.1032	0.52379	13.211
2.0448	0.52339	13.198
1.9866	0.52298	13.186
1.9284	0.52258	13.174
1.8702	0.52218	13.161
1.8121	0.52177	13.149
1.754	0.52137	13.136
1.696	0.52097	13.124
1.638	0.52057	13.112
1.5693	0.52009	13.097
1.5005	0.51962	13.082
1.4319	0.51915	13.067
1.3633	0.51867	13.052
1.3249	0.51841	13.044
1.2866	0.51814	13.035
1.2482	0.51788	13.027
1.2099	0.51761	13.018
1.1716	0.51735	13.01
1.1333	0.51708	13.002
1.095	0.51682	12.993
1.0568	0.51656	12.985
1.0231	0.51632	12.977
0.98948	0.51609	12.97
0.95586	0.51586	12.962
0.92226	0.51563	12.955
0.90679	0.51552	12.951
0.89131	0.51541	12.948
0.87584	0.51531	12.944
0.86038	0.5152	12.941
0.84492	0.51509	12.938
0.82946	0.51499	12.934
0.814	0.51488	12.931
0.79855	0.51477	12.927
0.72135	0.51424	12.91
0.64425	0.51371	12.893
0.56723	0.51318	12.875
0.49031	0.51265	12.858
0.45803	0.51242	12.85
0.42577	0.5122	12.843
0.39352	0.51198	12.836
0.36129	0.51176	12.828
0.32907	0.51153	12.821
0.29687	0.51131	12.814
0.26469	0.51109	12.806
0.23252	0.51087	12.799
0.1407	0.51023	12.778
0.049019	0.5096	12.757
-0.042534	0.50897	12.736
-0.13396	0.50834	12.714
-0.22525	0.50771	12.693
-0.3164	0.50708	12.672
-0.40743	0.50645	12.65
-0.49833	0.50582	12.629
-0.53011	0.5056	12.621
-0.56188	0.50538	12.614
-0.59363	0.50516	12.606
-0.62536	0.50494	12.599
-0.65708	0.50472	12.591
-0.68878	0.5045	12.583
-0.72047	0.50428	12.576
-0.75214	0.50407	12.568
-0.84254	0.50344	12.547
-0.93281	0.50282	12.525
-1.0229	0.50219	12.503
-1.1129	0.50157	12.481
-1.1697	0.50118	12.467
-1.2264	0.50078	12.454
-1.283	0.50039	12.44
-1.3396	0.5	12.426


==> data/mc/vf/ap2mc_12.txt <==
Rgo	V	h	
14.944	0.59955	15.249
14.86	0.59892	15.239
14.776	0.59829	15.229
14.692	0.59766	15.219
14.608	0.59703	15.209
14.544	0.59655	15.201
14.481	0.59608	15.193
14.417	0.5956	15.186
14.354	0.59513	15.178
14.291	0.59466	15.17
14.227	0.59418	15.162
14.164	0.59371	15.154
14.101	0.59324	15.146
14.018	0.59262	15.136
13.935	0.592	15.125
13.851	0.59138	15.115
13.768	0.59076	15.104
13.685	0.59014	15.094
13.602	0.58952	15.083
13.52	0.58891	15.073
13.437	0.58829	15.062
13.374	0.58783	15.054
13.312	0.58736	15.046
13.249	0.5869	15.037
13.187	0.58643	15.029
13.15	0.58616	15.024
13.114	0.58589	15.02
13.077	0.58562	15.015
13.04	0.58534	15.01
13.004	0.58507	15.005
12.967	0.5848	15
12.931	0.58453	14.995
12.894	0.58426	14.991
12.855	0.58397	14.985
12.817	0.58368	14.98
12.778	0.5834	14.975
12.74	0.58311	14.97
12.707	0.58287	14.966
12.675	0.58263	14.961
12.643	0.58239	14.957
12.61	0.58215	14.952
12.578	0.58191	14.948
12.546	0.58168	14.944
12.514	0.58144	14.939
12.481	0.5812	14.935
12.37	0.58038	14.92
12.26	0.57956	14.905
12.149	0.57874	14.889
12.038	0.57792	14.874
11.928	0.57711	14.858
11.818	0.5763	14.843
11.708	0.57549	14.827
11.598	0.57468	14.812
11.566	0.57444	14.807
11.534	0.57421	14.803
11.502	0.57398	14.798
11.47	0.57374	14.794
11.439	0.57351	14.789
11.407	0.57328	14.784
11.375	0.57304	14.78
11.344	0.57281	14.775
11.234	0.57201	14.759
11.125	0.57121	14.744
11.016	0.57041	14.728
10.907	0.56961	14.712
10.799	0.56881	14.695
10.69	0.56802	14.679
10.582	0.56723	14.663
10.473	0.56644	14.647
10.442	0.56621	14.642
10.411	0.56598	14.637
10.38	0.56575	14.632
10.348	0.56553	14.628
10.317	0.5653	14.623
10.286	0.56507	14.618
10.255	0.56484	14.613
10.223	0.56461	14.609
10.116	0.56383	14.592
10.008	0.56305	14.576
9.9008	0.56227	14.559
9.7937	0.56149	14.542
9.6867	0.56071	14.525
9.5798	0.55993	14.509
9.4731	0.55916	14.492
9.3666	0.55839	14.475
9.3358	0.55816	14.47
9.305	0.55794	14.465
9.2742	0.55772	14.46
9.2434	0.55749	14.455
9.2126	0.55727	14.45
9.1818	0.55705	14.445
9.1511	0.55682	14.44
9.1204	0.5566	14.435
9.0144	0.55583	14.418
8.9085	0.55507	14.401
8.8029	0.55431	14.383
8.6973	0.55354	14.366
8.592	0.55278	14.349
8.4868	0.55202	14.331
8.3818	0.55127	14.313
8.2769	0.55051	14.296
8.2465	0.55029	14.291
8.2162	0.55007	14.286
8.1859	0.54986	14.28
8.1556	0.54964	14.275
8.1253	0.54942	14.27
8.095	0.5492	14.265
8.0647	0.54898	14.26
8.0344	0.54877	14.255
7.9301	0.54802	14.237
7.8259	0.54727	14.219
7.7218	0.54652	14.201
7.618	0.54577	14.183
7.5142	0.54503	14.165
7.4106	0.54429	14.147
7.3072	0.54355	14.128
7.204	0.54281	14.11
7.1741	0.54259	14.105
7.1442	0.54238	14.099
7.1144	0.54216	14.094
7.0845	0.54195	14.089
7.0547	0.54174	14.083
7.0249	0.54152	14.078
6.9951	0.54131	14.073
6.9653	0.5411	14.067
6.8625	0.54036	14.049
6.7599	0.53963	14.03
6.6575	0.5389	14.012
6.5552	0.53817	13.993
6.4531	0.53744	13.974
6.3511	0.53671	13.955
6.2493	0.53599	13.937
6.1476	0.53526	13.918
6.1182	0.53505	13.912
6.0888	0.53484	13.907
6.0594	0.53463	13.901
6.03	0.53443	13.896
6.0006	0.53422	13.89
5.9713	0.53401	13.885
5.9419	0.5338	13.879
5.9126	0.53359	13.873
5.8114	0.53287	13.854
5.7104	0.53215	13.835
5.6096	0.53144	13.816
5.5089	0.53072	13.796
5.4083	0.53001	13.777
5.3079	0.5293	13.758
5.2077	0.52859	13.738
5.1076	0.52788	13.718
5.0786	0.52767	13.713
5.0497	0.52747	13.707
5.0207	0.52726	13.701
4.9918	0.52706	13.696
4.9629	0.52685	13.69
4.934	0.52665	13.684
4.9051	0.52644	13.678
4.8762	0.52624	13.673
4.7766	0.52553	13.653
4.6771	0.52483	13.633
4.5779	0.52413	13.613
4.4787	0.52343	13.593
4.3797	0.52273	13.573
4.2809	0.52203	13.553
4.1822	0.52134	13.533
4.0836	0.52064	13.512
4.0551	0.52044	13.507
4.0266	0.52024	13.501
3.9981	0.52004	13.495
3.9696	0.51984	13.489
3.9411	0.51964	13.483
3.9127	0.51944	13.477
3.8842	0.51924	13.471
3.8558	0.51904	13.465
3.7578	0.51835	13.445
3.6598	0.51766	13.424
3.5621	0.51697	13.404
3.4645	0.51628	13.383
3.367	0.5156	13.362
3.2697	0.51491	13.342
3.1725	0.51423	13.321
3.0755	0.51355	13.3
3.0474	0.51335	13.294
3.0194	0.51316	13.288
2.9913	0.51296	13.282
2.9633	0.51276	13.276
2.9352	0.51256	13.27
2.9072	0.51237	13.263
2.8792	0.51217	13.257
2.8512	0.51198	13.251
2.7547	0.5113	13.23
2.6583	0.51062	13.209
2.5621	0.50995	13.188
2.466	0.50928	13.167
2.37	0.5086	13.145
2.2742	0.50793	13.124
2.1785	0.50726	13.102
2.083	0.5066	13.081
2.0554	0.5064	13.075
2.0278	0.50621	13.068
2.0002	0.50602	13.062
1.9725	0.50582	13.056
1.945	0.50563	13.05
1.9174	0.50544	13.043
1.8898	0.50524	13.037
1.8623	0.50505	13.031
1.8325	0.50484	13.024
1.8028	0.50464	13.017
1.7731	0.50443	13.01
1.7435	0.50422	13.004
1.7138	0.50401	12.997
1.6842	0.50381	12.99
1.6545	0.5036	12.983
1.6249	0.50339	12.976
1.5941	0.50318	12.969
1.5634	0.50296	12.962
1.5327	0.50275	12.955
1.502	0.50253	12.948
1.4972	0.5025	12.947
1.4925	0.50247	12.946
1.4877	0.50243	12.945
1.483	0.5024	12.944
1.4782	0.50237	12.942
1.4735	0.50233	12.941
1.4687	0.5023	12.94
1.464	0.50227	12.939
1.4403	0.5021	12.934
1.4166	0.50194	12.928
1.3929	0.50177	12.923
1.3692	0.5016	12.917
1.3118	0.5012	12.904
1.2545	0.5008	12.89
1.1972	0.5004	12.877
1.14	0.5	12.863


==> data/mc/vf/ap2mc_13.txt <==
Rgo	V	h	
14.963	0.61736	14.951
14.916	0.617	14.947
14.81	0.61617	14.936
14.704	0.61534	14.926
14.598	0.61452	14.916
14.492	0.61369	14.905
14.386	0.61287	14.895
14.281	0.61205	14.884
14.175	0.61123	14.873
14.07	0.61041	14.863
14.024	0.61006	14.858
13.978	0.6097	14.853
13.932	0.60935	14.849
13.886	0.60899	14.844
13.84	0.60864	14.839
13.795	0.60828	14.835
13.749	0.60793	14.83
13.703	0.60757	14.825
13.598	0.60677	14.814
13.494	0.60596	14.803
13.39	0.60515	14.792
13.285	0.60435	14.781
13.181	0.60355	14.77
13.077	0.60275	14.759
12.974	0.60195	14.748
12.87	0.60115	14.736
12.825	0.6008	14.731
12.78	0.60046	14.726
12.735	0.60011	14.721
12.689	0.59976	14.716
12.644	0.59942	14.711
12.599	0.59907	14.706
12.554	0.59872	14.701
12.509	0.59838	14.696
12.406	0.59759	14.685
12.303	0.5968	14.673
12.201	0.59601	14.662
12.098	0.59523	14.65
11.996	0.59444	14.638
11.894	0.59366	14.626
11.791	0.59288	14.615
11.69	0.5921	14.603
11.645	0.59176	14.597
11.601	0.59142	14.592
11.556	0.59108	14.587
11.512	0.59075	14.582
11.467	0.59041	14.576
11.423	0.59007	14.571
11.379	0.58973	14.566
11.334	0.58939	14.561
11.233	0.58862	14.548
11.132	0.58785	14.536
11.031	0.58708	14.524
10.93	0.58631	14.512
10.829	0.58555	14.499
10.728	0.58478	14.487
10.628	0.58402	14.474
10.528	0.58326	14.462
10.484	0.58293	14.456
10.44	0.58259	14.451
10.396	0.58226	14.445
10.353	0.58193	14.44
10.309	0.5816	14.434
10.265	0.58127	14.429
10.222	0.58094	14.423
10.178	0.58061	14.418
10.078	0.57985	14.405
9.9787	0.5791	14.392
9.8793	0.57835	14.379
9.78	0.5776	14.366
9.6808	0.57685	14.353
9.5818	0.5761	14.34
9.4829	0.57535	14.327
9.3841	0.57461	14.314
9.341	0.57428	14.308
9.2979	0.57396	14.303
9.2549	0.57363	14.297
9.2119	0.57331	14.291
9.1689	0.57299	14.285
9.1259	0.57266	14.279
9.083	0.57234	14.274
9.0401	0.57202	14.268
8.9419	0.57128	14.254
8.8439	0.57054	14.241
8.746	0.5698	14.227
8.6483	0.56907	14.214
8.5507	0.56834	14.2
8.4532	0.5676	14.187
8.3559	0.56687	14.173
8.2587	0.56614	14.159
8.2162	0.56583	14.153
8.1739	0.56551	14.147
8.1315	0.56519	14.141
8.0892	0.56487	14.135
8.0468	0.56455	14.129
8.0046	0.56424	14.123
7.9623	0.56392	14.117
7.9201	0.5636	14.111
7.8235	0.56288	14.097
7.727	0.56216	14.083
7.6307	0.56144	14.069
7.5345	0.56072	14.055
7.4384	0.56	14.04
7.3425	0.55928	14.026
7.2467	0.55857	14.012
7.151	0.55785	13.997
7.1093	0.55754	13.991
7.0675	0.55723	13.985
7.0258	0.55692	13.979
6.9842	0.55661	13.972
6.9425	0.5563	13.966
6.9009	0.55599	13.96
6.8593	0.55568	13.953
6.8177	0.55536	13.947
6.7227	0.55466	13.932
6.6277	0.55395	13.918
6.5329	0.55324	13.903
6.4382	0.55254	13.888
6.3437	0.55183	13.873
6.2493	0.55113	13.859
6.155	0.55043	13.844
6.0608	0.54972	13.829
6.0198	0.54942	13.822
5.9787	0.54911	13.816
5.9377	0.54881	13.809
5.8967	0.5485	13.802
5.8557	0.5482	13.796
5.8147	0.54789	13.789
5.7738	0.54759	13.783
5.7329	0.54728	13.776
5.6393	0.54659	13.761
5.5459	0.54589	13.746
5.4526	0.5452	13.73
5.3594	0.54451	13.715
5.2663	0.54382	13.7
5.1734	0.54313	13.684
5.0806	0.54244	13.669
4.988	0.54175	13.653
4.9475	0.54145	13.646
4.9071	0.54115	13.64
4.8667	0.54085	13.633
4.8264	0.54055	13.626
4.786	0.54025	13.619
4.7457	0.53995	13.612
4.7054	0.53965	13.605
4.6652	0.53936	13.598
4.5731	0.53867	13.583
4.4811	0.53799	13.567
4.3893	0.53731	13.551
4.2976	0.53663	13.535
4.2061	0.53595	13.519
4.1146	0.53527	13.503
4.0233	0.5346	13.487
3.9321	0.53392	13.471
3.8923	0.53363	13.464
3.8526	0.53333	13.457
3.8128	0.53304	13.449
3.7731	0.53274	13.442
3.7334	0.53245	13.435
3.6937	0.53216	13.428
3.6541	0.53186	13.421
3.6145	0.53157	13.414
3.5239	0.5309	13.398
3.4334	0.53023	13.381
3.343	0.52956	13.365
3.2528	0.52889	13.348
3.1627	0.52822	13.332
3.0727	0.52756	13.315
2.9828	0.52689	13.298
2.8931	0.52623	13.282
2.8539	0.52594	13.274
2.8148	0.52565	13.267
2.7757	0.52536	13.26
2.7366	0.52507	13.252
2.6976	0.52478	13.245
2.6585	0.52449	13.238
2.6195	0.5242	13.23
2.5805	0.52392	13.223
2.4914	0.52326	13.206
2.4023	0.5226	13.189
2.3134	0.52194	13.172
2.2246	0.52128	13.155
2.136	0.52063	13.138
2.0474	0.51997	13.12
1.959	0.51932	13.103
1.8707	0.51867	13.086
1.8322	0.51838	13.078
1.7937	0.5181	13.071
1.7552	0.51781	13.063
1.7167	0.51753	13.055
1.6783	0.51724	13.048
1.6399	0.51696	13.04
1.6015	0.51668	13.033
1.5632	0.51639	13.025
1.4754	0.51574	13.007
1.3878	0.5151	12.99
1.3003	0.51445	12.972
1.213	0.5138	12.955
1.1257	0.51316	12.937
1.0386	0.51251	12.919
0.95162	0.51187	12.901
0.86475	0.51123	12.883
0.82685	0.51095	12.876
0.78897	0.51067	12.868
0.75111	0.51039	12.86
0.71328	0.51011	12.852
0.67547	0.50983	12.844
0.63768	0.50955	12.836
0.59991	0.50927	12.828
0.56217	0.50899	12.821
0.47586	0.50835	12.803
0.38967	0.50771	12.784
0.3036	0.50707	12.766
0.21765	0.50643	12.748
0.13183	0.5058	12.73
0.046127	0.50516	12.711
-0.039452	0.50453	12.693
-0.12491	0.50389	12.675
-0.1622	0.50362	12.667
-0.19946	0.50334	12.658
-0.2367	0.50306	12.65
-0.27392	0.50279	12.642
-0.31112	0.50251	12.634
-0.34829	0.50224	12.626
-0.38544	0.50196	12.618
-0.42257	0.50168	12.61
-0.4793	0.50126	12.597
-0.53597	0.50084	12.585
-0.59259	0.50042	12.572
-0.64916	0.5	12.56


==> data/mc/vf/ap2mc_14.txt <==
Rgo	V	h	
14.975	0.60072	15.462
14.887	0.60007	15.453
14.799	0.59941	15.443
14.739	0.59896	15.437
14.678	0.59851	15.43
14.618	0.59806	15.423
14.557	0.59761	15.417
14.496	0.59716	15.41
14.436	0.59671	15.403
14.376	0.59626	15.396
14.315	0.59581	15.39
14.228	0.59516	15.38
14.141	0.59452	15.37
14.055	0.59387	15.36
13.968	0.59323	15.35
13.881	0.59259	15.34
13.795	0.59195	15.33
13.709	0.59131	15.32
13.622	0.59067	15.31
13.562	0.59023	15.303
13.503	0.58978	15.296
13.443	0.58934	15.289
13.383	0.5889	15.282
13.324	0.58846	15.275
13.264	0.58802	15.268
13.205	0.58758	15.26
13.145	0.58714	15.253
13.06	0.58651	15.243
12.974	0.58588	15.233
12.889	0.58525	15.222
12.804	0.58462	15.212
12.718	0.58399	15.201
12.633	0.58337	15.191
12.548	0.58274	15.18
12.463	0.58212	15.169
12.404	0.58169	15.162
12.345	0.58125	15.155
12.287	0.58082	15.147
12.228	0.58039	15.14
12.169	0.57996	15.132
12.111	0.57953	15.125
12.052	0.5791	15.117
11.994	0.57867	15.11
11.909	0.57805	15.099
11.825	0.57744	15.088
11.741	0.57682	15.077
11.657	0.57621	15.066
11.573	0.57559	15.055
11.489	0.57498	15.044
11.406	0.57437	15.033
11.322	0.57376	15.022
11.3	0.5736	15.019
11.278	0.57344	15.016
11.257	0.57328	15.013
11.235	0.57312	15.01
11.213	0.57296	15.007
11.192	0.5728	15.004
11.17	0.57265	15.001
11.148	0.57249	14.998
11.134	0.57238	14.996
11.119	0.57228	14.994
11.105	0.57217	14.992
11.09	0.57207	14.99
11.076	0.57196	14.988
11.062	0.57186	14.986
11.047	0.57175	14.984
11.033	0.57165	14.983
10.961	0.57112	14.973
10.889	0.5706	14.963
10.817	0.57007	14.953
10.745	0.56955	14.943
10.69	0.56915	14.936
10.636	0.56876	14.928
10.582	0.56837	14.921
10.528	0.56797	14.913
10.474	0.56758	14.905
10.42	0.56719	14.898
10.366	0.5668	14.89
10.312	0.56641	14.883
10.227	0.56579	14.87
10.141	0.56517	14.858
10.056	0.56455	14.846
9.9702	0.56393	14.834
9.8849	0.56332	14.821
9.7998	0.5627	14.809
9.7147	0.56209	14.797
9.6297	0.56147	14.784
9.5764	0.56109	14.776
9.5231	0.5607	14.769
9.4698	0.56032	14.761
9.4165	0.55994	14.753
9.3633	0.55955	14.745
9.3102	0.55917	14.737
9.2571	0.55879	14.729
9.204	0.55841	14.721
9.1196	0.5578	14.708
9.0354	0.55719	14.696
8.9512	0.55659	14.683
8.8671	0.55599	14.67
8.7832	0.55538	14.657
8.6993	0.55478	14.644
8.6156	0.55418	14.631
8.5319	0.55358	14.618
8.4794	0.55321	14.61
8.4268	0.55283	14.602
8.3744	0.55246	14.594
8.322	0.55208	14.585
8.2696	0.55171	14.577
8.2172	0.55133	14.569
8.1649	0.55096	14.561
8.1126	0.55059	14.552
8.0296	0.55	14.539
7.9466	0.5494	14.526
7.8637	0.54881	14.512
7.7809	0.54822	14.499
7.6983	0.54764	14.486
7.6157	0.54705	14.472
7.5332	0.54646	14.459
7.4508	0.54588	14.445
7.3991	0.54551	14.437
7.3474	0.54514	14.428
7.2957	0.54477	14.419
7.2441	0.54441	14.411
7.1925	0.54404	14.402
7.1409	0.54368	14.394
7.0894	0.54331	14.385
7.0379	0.54295	14.376
6.9561	0.54237	14.363
6.8744	0.54179	14.349
6.7928	0.54121	14.335
6.7113	0.54063	14.321
6.6299	0.54006	14.307
6.5486	0.53948	14.293
6.4673	0.53891	14.279
6.3862	0.53834	14.265
6.3353	0.53798	14.256
6.2843	0.53762	14.247
6.2335	0.53726	14.238
6.1826	0.5369	14.229
6.1318	0.53654	14.22
6.0811	0.53619	14.211
6.0303	0.53583	14.202
5.9796	0.53547	14.193
5.8991	0.53491	14.179
5.8186	0.53434	14.165
5.7383	0.53377	14.15
5.658	0.53321	14.136
5.5778	0.53265	14.121
5.4977	0.53208	14.107
5.4177	0.53152	14.092
5.3379	0.53096	14.078
5.2877	0.53061	14.068
5.2375	0.53026	14.059
5.1874	0.52991	14.05
5.1374	0.52956	14.041
5.0873	0.52921	14.031
5.0374	0.52886	14.022
4.9874	0.52851	14.013
4.9375	0.52816	14.003
4.8582	0.5276	13.989
4.7789	0.52705	13.974
4.6998	0.5265	13.959
4.6207	0.52595	13.944
4.5418	0.5254	13.929
4.4629	0.52485	13.914
4.3841	0.5243	13.898
4.3055	0.52375	13.883
4.2561	0.52341	13.874
4.2067	0.52306	13.864
4.1573	0.52272	13.855
4.108	0.52238	13.845
4.0588	0.52204	13.835
4.0096	0.52169	13.826
3.9604	0.52135	13.816
3.9112	0.52101	13.806
3.8331	0.52047	13.791
3.7551	0.51993	13.776
3.6771	0.51939	13.76
3.5993	0.51885	13.745
3.5215	0.51832	13.729
3.4439	0.51778	13.713
3.3663	0.51725	13.698
3.2888	0.51671	13.682
3.2402	0.51638	13.672
3.1915	0.51604	13.662
3.1429	0.51571	13.652
3.0944	0.51537	13.642
3.0459	0.51504	13.632
2.9974	0.51471	13.623
2.949	0.51437	13.613
2.9005	0.51404	13.603
2.8236	0.51351	13.587
2.7468	0.51298	13.571
2.67	0.51246	13.555
2.5934	0.51193	13.539
2.5168	0.51141	13.522
2.4403	0.51089	13.506
2.3639	0.51036	13.49
2.2876	0.50984	13.474
2.2397	0.50952	13.464
2.1918	0.50919	13.453
2.144	0.50886	13.443
2.0962	0.50854	13.433
2.0484	0.50821	13.423
2.0006	0.50788	13.412
1.9529	0.50756	13.402
1.9052	0.50724	13.392
1.8295	0.50672	13.375
1.7538	0.50621	13.359
1.6782	0.50569	13.342
1.6027	0.50518	13.326
1.5273	0.50467	13.309
1.452	0.50416	13.292
1.3768	0.50365	13.276
1.3016	0.50314	13.259
1.2544	0.50282	13.248
1.2073	0.5025	13.238
1.1602	0.50218	13.227
1.1131	0.50186	13.217
1.066	0.50154	13.206
1.019	0.50123	13.195
0.97201	0.50091	13.185
0.92506	0.50059	13.174
0.90313	0.50044	13.169
0.8812	0.5003	13.164
0.85928	0.50015	13.159
0.83736	0.5	13.154


==> data/mc/vf/ap2mc_15.txt <==
Rgo	V	h	
14.931	0.63256	14.94
14.803	0.63158	14.927
14.676	0.63061	14.914
14.548	0.62963	14.901
14.421	0.62866	14.888
14.294	0.62769	14.875
14.266	0.62747	14.872
14.237	0.62725	14.869
14.209	0.62703	14.866
14.18	0.62682	14.863
14.152	0.6266	14.86
14.123	0.62638	14.857
14.095	0.62616	14.854
14.066	0.62595	14.851
13.94	0.62498	14.837
13.814	0.62402	14.824
13.688	0.62306	14.81
13.562	0.6221	14.797
13.436	0.62115	14.783
13.311	0.62019	14.769
13.186	0.61924	14.756
13.061	0.61829	14.742
13.033	0.61808	14.739
13.005	0.61786	14.735
12.977	0.61765	14.732
12.948	0.61744	14.729
12.92	0.61723	14.726
12.892	0.61701	14.723
12.864	0.6168	14.72
12.836	0.61659	14.717
12.712	0.61564	14.702
12.588	0.6147	14.688
12.464	0.61376	14.674
12.34	0.61282	14.66
12.216	0.61189	14.645
12.093	0.61095	14.631
11.97	0.61002	14.616
11.847	0.60909	14.602
11.819	0.60888	14.598
11.791	0.60867	14.595
11.764	0.60847	14.592
11.736	0.60826	14.589
11.709	0.60805	14.585
11.681	0.60784	14.582
11.653	0.60763	14.579
11.626	0.60742	14.575
11.503	0.6065	14.561
11.381	0.60558	14.546
11.259	0.60466	14.531
11.137	0.60374	14.516
11.015	0.60282	14.501
10.894	0.60191	14.485
10.773	0.60099	14.47
10.651	0.60008	14.455
10.624	0.59988	14.452
10.597	0.59967	14.448
10.57	0.59947	14.445
10.543	0.59926	14.441
10.516	0.59906	14.438
10.488	0.59886	14.434
10.461	0.59865	14.431
10.434	0.59845	14.427
10.314	0.59754	14.412
10.193	0.59664	14.396
10.073	0.59573	14.381
9.9531	0.59483	14.365
9.8333	0.59393	14.349
9.7137	0.59304	14.333
9.5943	0.59214	14.317
9.4751	0.59125	14.301
9.4483	0.59105	14.298
9.4216	0.59085	14.294
9.3948	0.59065	14.291
9.3681	0.59045	14.287
9.3414	0.59025	14.283
9.3147	0.59005	14.28
9.288	0.58985	14.276
9.2613	0.58965	14.272
9.1426	0.58876	14.256
9.0241	0.58787	14.24
8.9058	0.58699	14.224
8.7877	0.5861	14.207
8.6698	0.58522	14.191
8.552	0.58434	14.174
8.4345	0.58346	14.158
8.3171	0.58258	14.141
8.2908	0.58239	14.137
8.2645	0.58219	14.133
8.2382	0.58199	14.13
8.2118	0.5818	14.126
8.1855	0.5816	14.122
8.1592	0.58141	14.118
8.133	0.58121	14.115
8.1067	0.58101	14.111
7.9899	0.58014	14.094
7.8732	0.57927	14.077
7.7568	0.5784	14.06
7.6405	0.57753	14.043
7.5669	0.57698	14.032
7.4933	0.57644	14.021
7.4198	0.57589	14.01
7.3464	0.57534	13.999
7.2781	0.57483	13.989
7.2099	0.57432	13.979
7.1418	0.57382	13.968
7.0737	0.57331	13.958
7.0057	0.5728	13.948
6.9378	0.5723	13.938
6.8699	0.57179	13.927
6.8021	0.57129	13.917
6.7293	0.57075	13.906
6.6566	0.57021	13.894
6.5839	0.56967	13.883
6.5114	0.56913	13.872
6.4389	0.56859	13.861
6.3665	0.56805	13.849
6.2941	0.56751	13.838
6.2219	0.56698	13.826
6.1547	0.56648	13.816
6.0875	0.56598	13.805
6.0205	0.56548	13.794
5.9535	0.56498	13.784
5.8865	0.56449	13.773
5.8196	0.56399	13.762
5.7528	0.5635	13.752
5.6861	0.563	13.741
5.6144	0.56247	13.729
5.5429	0.56194	13.717
5.4714	0.56141	13.706
5.4	0.56088	13.694
5.3286	0.56035	13.682
5.2573	0.55983	13.671
5.1861	0.5593	13.659
5.115	0.55877	13.647
5.0489	0.55828	13.636
4.9828	0.5578	13.625
4.9168	0.55731	13.614
4.8508	0.55682	13.603
4.7849	0.55633	13.592
4.7191	0.55585	13.581
4.6534	0.55536	13.569
4.5877	0.55488	13.558
4.5171	0.55436	13.546
4.4467	0.55384	13.534
4.3763	0.55332	13.522
4.306	0.5528	13.51
4.2358	0.55228	13.498
4.1657	0.55176	13.485
4.0956	0.55124	13.473
4.0256	0.55073	13.461
3.9605	0.55025	13.45
3.8955	0.54977	13.438
3.8305	0.54929	13.427
3.7656	0.54881	13.415
3.7007	0.54833	13.404
3.6359	0.54786	13.392
3.5712	0.54738	13.381
3.5066	0.5469	13.369
3.4372	0.54639	13.357
3.3678	0.54588	13.344
3.2986	0.54537	13.331
3.2294	0.54486	13.319
3.1603	0.54435	13.306
3.0912	0.54384	13.294
3.0223	0.54334	13.281
2.9534	0.54283	13.268
2.8893	0.54236	13.257
2.8253	0.54189	13.245
2.7613	0.54142	13.233
2.6975	0.54095	13.221
2.6336	0.54048	13.209
2.5699	0.54001	13.197
2.5062	0.53954	13.185
2.4425	0.53907	13.173
2.3742	0.53857	13.16
2.306	0.53807	13.147
2.2379	0.53757	13.135
2.1698	0.53707	13.122
2.1017	0.53657	13.109
2.0338	0.53607	13.096
1.9659	0.53557	13.083
1.8981	0.53507	13.069
1.8351	0.53461	13.057
1.7721	0.53415	13.045
1.7091	0.53368	13.033
1.6463	0.53322	13.02
1.5835	0.53276	13.008
1.5207	0.5323	12.996
1.458	0.53184	12.984
1.3954	0.53138	12.971
1.3282	0.53089	12.958
1.261	0.5304	12.945
1.194	0.52991	12.931
1.127	0.52941	12.918
1.06	0.52892	12.904
0.99315	0.52843	12.891
0.92636	0.52795	12.878
0.85963	0.52746	12.864
0.79758	0.527	12.851
0.73559	0.52655	12.839
0.67366	0.5261	12.826
0.61179	0.52565	12.814
0.54998	0.5252	12.801
0.48823	0.52474	12.788
0.42654	0.52429	12.775
0.3649	0.52384	12.763
0.29876	0.52336	12.749
0.23268	0.52288	12.735
0.16667	0.5224	12.722
0.10073	0.52192	12.708
0.034864	0.52144	12.694
-0.030939	0.52096	12.68
-0.096673	0.52048	12.666
-0.16234	0.52	12.652
-0.2234	0.51956	12.639
-0.2844	0.51912	12.626
-0.34535	0.51867	12.613
-0.40623	0.51823	12.6
-0.46706	0.51779	12.587
-0.52783	0.51735	12.574
-0.58854	0.51691	12.561
-0.64919	0.51647	12.548
-0.71428	0.51599	12.534
-0.7793	0.51552	12.52
-0.84426	0.51505	12.506
-0.90915	0.51458	12.491
-0.97397	0.51411	12.477
-1.0387	0.51364	12.463
-1.1034	0.51317	12.449
-1.168	0.51271	12.434
-1.2281	0.51227	12.421
-1.2881	0.51184	12.408
-1.3481	0.5114	12.394
-1.408	0.51097	12.381
-1.4679	0.51054	12.367
-1.5277	0.51011	12.354
-1.5874	0.50967	12.34
-1.6471	0.50924	12.327
-1.7112	0.50878	12.312
-1.7752	0.50832	12.298
-1.8391	0.50786	12.283
-1.9029	0.5074	12.269
-1.9667	0.50694	12.254
-2.0304	0.50648	12.239
-2.0941	0.50602	12.225
-2.1577	0.50556	12.21
-2.2168	0.50513	12.196
-2.2759	0.50471	12.183
-2.3349	0.50428	12.169
-2.3938	0.50386	12.155
-2.4527	0.50343	12.141
-2.5116	0.50301	12.127
-2.5704	0.50259	12.114
-2.6291	0.50217	12.1
-2.6921	0.50171	12.085
-2.7551	0.50126	12.07
-2.818	0.50081	12.055
-2.8808	0.50036	12.04
-2.8932	0.50027	12.037
-2.9057	0.50018	12.034
-2.9181	0.50009	12.031
-2.9305	0.5	12.028


==> data/mc/vf/ap2mc_16.txt <==
Rgo	V	h	
14.953	0.60531	15.459
14.848	0.60454	15.447
14.743	0.60377	15.436
14.638	0.603	15.424
14.533	0.60223	15.412
14.428	0.60147	15.4
14.384	0.60115	15.395
14.34	0.60082	15.39
14.296	0.6005	15.385
14.252	0.60018	15.379
14.208	0.59986	15.374
14.164	0.59954	15.369
14.12	0.59922	15.364
14.076	0.5989	15.359
13.972	0.59814	15.347
13.868	0.59738	15.334
13.765	0.59663	15.322
13.661	0.59587	15.31
13.557	0.59512	15.297
13.454	0.59437	15.285
13.351	0.59362	15.272
13.248	0.59287	15.26
13.204	0.59255	15.254
13.161	0.59224	15.249
13.117	0.59192	15.244
13.074	0.59161	15.238
13.031	0.59129	15.233
12.987	0.59098	15.228
12.944	0.59067	15.222
12.901	0.59035	15.217
12.798	0.58961	15.204
12.696	0.58887	15.191
12.594	0.58813	15.178
12.492	0.58739	15.165
12.39	0.58665	15.152
12.288	0.58592	15.139
12.186	0.58518	15.126
12.085	0.58445	15.113
12.042	0.58414	15.107
11.999	0.58383	15.101
11.957	0.58352	15.096
11.914	0.58322	15.09
11.871	0.58291	15.084
11.829	0.5826	15.079
11.786	0.58229	15.073
11.743	0.58199	15.068
11.642	0.58126	15.054
11.542	0.58053	15.041
11.441	0.57981	15.027
11.34	0.57909	15.013
11.24	0.57836	15
11.14	0.57764	14.986
11.039	0.57692	14.972
10.939	0.5762	14.958
10.897	0.5759	14.953
10.855	0.5756	14.947
10.813	0.5753	14.941
10.771	0.575	14.935
10.729	0.57469	14.929
10.687	0.57439	14.923
10.645	0.57409	14.917
10.603	0.57379	14.911
10.504	0.57308	14.897
10.405	0.57237	14.883
10.305	0.57166	14.869
10.206	0.57095	14.855
10.107	0.57024	14.84
10.009	0.56953	14.826
9.91	0.56883	14.812
9.8114	0.56812	14.797
9.77	0.56782	14.791
9.7285	0.56753	14.785
9.6871	0.56723	14.779
9.6457	0.56694	14.773
9.6044	0.56664	14.767
9.563	0.56635	14.76
9.5217	0.56605	14.754
9.4804	0.56576	14.748
9.3825	0.56506	14.733
9.2847	0.56436	14.719
9.187	0.56366	14.704
9.0894	0.56296	14.689
8.992	0.56227	14.674
8.8947	0.56158	14.659
8.7976	0.56088	14.644
8.7005	0.56019	14.629
8.6597	0.5599	14.623
8.6189	0.55961	14.616
8.5781	0.55932	14.61
8.5374	0.55903	14.604
8.4966	0.55874	14.597
8.4559	0.55845	14.591
8.4152	0.55816	14.584
8.3746	0.55787	14.578
8.2781	0.55718	14.563
8.1818	0.5565	14.547
8.0856	0.55581	14.532
7.9895	0.55513	14.517
7.8936	0.55445	14.501
7.7977	0.55377	14.486
7.7021	0.55309	14.47
7.6065	0.55241	14.454
7.5663	0.55212	14.448
7.5261	0.55184	14.441
7.4859	0.55155	14.434
7.4458	0.55127	14.428
7.4057	0.55098	14.421
7.3656	0.5507	14.414
7.3255	0.55041	14.408
7.2854	0.55013	14.401
7.1905	0.54945	14.385
7.0956	0.54878	14.369
7.0008	0.54811	14.353
6.9062	0.54744	14.337
6.8118	0.54677	14.321
6.7174	0.5461	14.305
6.6232	0.54543	14.289
6.5291	0.54476	14.273
6.4895	0.54448	14.266
6.4499	0.5442	14.259
6.4103	0.54392	14.252
6.3708	0.54364	14.245
6.3313	0.54336	14.238
6.2918	0.54308	14.231
6.2523	0.5428	14.224
6.2129	0.54252	14.217
6.1194	0.54186	14.201
6.0259	0.5412	14.184
5.9326	0.54054	14.168
5.8395	0.53988	14.151
5.7464	0.53922	14.134
5.6535	0.53856	14.118
5.5607	0.53791	14.101
5.468	0.53725	14.084
5.4291	0.53697	14.077
5.3901	0.5367	14.07
5.3511	0.53642	14.063
5.3122	0.53615	14.056
5.2733	0.53587	14.048
5.2344	0.5356	14.041
5.1956	0.53532	14.034
5.1567	0.53505	14.027
5.0646	0.5344	14.01
4.9726	0.53374	13.993
4.8807	0.5331	13.976
4.789	0.53245	13.958
4.6974	0.5318	13.941
4.6059	0.53116	13.924
4.5145	0.53051	13.906
4.4233	0.52987	13.889
4.3849	0.5296	13.882
4.3465	0.52933	13.874
4.3081	0.52906	13.867
4.2698	0.52879	13.859
4.2315	0.52852	13.852
4.1932	0.52825	13.845
4.1549	0.52798	13.837
4.1167	0.52771	13.83
4.026	0.52708	13.812
3.9354	0.52644	13.794
3.8449	0.52581	13.777
3.7546	0.52517	13.759
3.6644	0.52454	13.741
3.5743	0.52391	13.723
3.4843	0.52328	13.705
3.3945	0.52265	13.687
3.3567	0.52239	13.68
3.3189	0.52212	13.672
3.2811	0.52186	13.664
3.2434	0.5216	13.657
3.2056	0.52133	13.649
3.1679	0.52107	13.641
3.1302	0.52081	13.634
3.0926	0.52054	13.626
3.0033	0.51992	13.608
2.9141	0.5193	13.59
2.825	0.51868	13.571
2.736	0.51806	13.553
2.6472	0.51744	13.534
2.5585	0.51683	13.516
2.4699	0.51621	13.497
2.3814	0.5156	13.479
2.3442	0.51534	13.471
2.307	0.51508	13.463
2.2698	0.51482	13.455
2.2326	0.51456	13.447
2.1955	0.51431	13.44
2.1583	0.51405	13.432
2.1212	0.51379	13.424
2.0842	0.51354	13.416
1.9962	0.51293	13.397
1.9084	0.51232	13.378
1.8207	0.51171	13.359
1.7331	0.51111	13.34
1.6456	0.5105	13.321
1.5582	0.5099	13.302
1.471	0.5093	13.283
1.3839	0.5087	13.264
1.3472	0.50844	13.256
1.3106	0.50819	13.248
1.2739	0.50794	13.24
1.2373	0.50769	13.232
1.2008	0.50743	13.223
1.1642	0.50718	13.215
1.1277	0.50693	13.207
1.0911	0.50668	13.199
1.0045	0.50608	13.18
0.91805	0.50549	13.16
0.83168	0.5049	13.141
0.74543	0.5043	13.121
0.65929	0.50371	13.102
0.57327	0.50312	13.082
0.48736	0.50253	13.062
0.40158	0.50195	13.043
0.36547	0.5017	13.034
0.32939	0.50145	13.026
0.29334	0.5012	13.018
0.2573	0.50096	13.009
0.22227	0.50072	13.001
0.18727	0.50048	12.993
0.15228	0.50024	12.985
0.11731	0.5	12.977


==> data/mc/vf/ap2mc_17.txt <==
Rgo	V	h	
14.93	0.62279	15.608
14.805	0.62192	15.592
14.776	0.62171	15.588
14.747	0.62151	15.584
14.718	0.62131	15.581
14.689	0.6211	15.577
14.66	0.6209	15.573
14.631	0.6207	15.569
14.602	0.6205	15.565
14.573	0.62029	15.561
14.449	0.61942	15.545
14.326	0.61856	15.528
14.202	0.61769	15.511
14.079	0.61683	15.495
13.955	0.61596	15.478
13.832	0.6151	15.461
13.709	0.61424	15.444
13.587	0.61338	15.427
13.558	0.61319	15.423
13.529	0.61299	15.419
13.501	0.61279	15.415
13.472	0.61259	15.411
13.444	0.61239	15.407
13.415	0.61219	15.403
13.387	0.61199	15.399
13.358	0.61179	15.395
13.236	0.61093	15.378
13.114	0.61008	15.36
12.992	0.60923	15.343
12.871	0.60838	15.325
12.749	0.60753	15.308
12.628	0.60669	15.29
12.507	0.60584	15.273
12.386	0.605	15.255
12.358	0.6048	15.251
12.33	0.6046	15.247
12.301	0.60441	15.243
12.273	0.60421	15.238
12.245	0.60401	15.234
12.217	0.60382	15.23
12.189	0.60362	15.226
12.161	0.60343	15.222
12.04	0.60259	15.204
11.92	0.60175	15.186
11.8	0.60091	15.168
11.68	0.60007	15.15
11.561	0.59924	15.131
11.441	0.59841	15.113
11.322	0.59758	15.095
11.203	0.59674	15.076
11.175	0.59655	15.072
11.147	0.59636	15.068
11.12	0.59616	15.063
11.092	0.59597	15.059
11.064	0.59578	15.055
11.036	0.59559	15.051
11.009	0.59539	15.046
10.981	0.5952	15.042
10.862	0.59437	15.023
10.744	0.59355	15.005
10.626	0.59272	14.986
10.508	0.5919	14.967
10.39	0.59108	14.948
10.272	0.59026	14.929
10.155	0.58944	14.91
10.037	0.58862	14.891
10.01	0.58843	14.887
9.9825	0.58824	14.882
9.9552	0.58805	14.878
9.9278	0.58786	14.873
9.9005	0.58767	14.869
9.8733	0.58748	14.864
9.846	0.58729	14.86
9.8187	0.5871	14.855
9.7018	0.58629	14.836
9.5852	0.58548	14.817
9.4686	0.58467	14.798
9.3523	0.58386	14.778
9.2361	0.58305	14.759
9.1202	0.58224	14.739
9.0044	0.58144	14.719
8.8887	0.58063	14.7
8.8618	0.58045	14.695
8.8349	0.58026	14.69
8.808	0.58007	14.686
8.7811	0.57988	14.681
8.7542	0.5797	14.676
8.7273	0.57951	14.672
8.7004	0.57932	14.667
8.6735	0.57914	14.663
8.5584	0.57834	14.643
8.4434	0.57754	14.623
8.3287	0.57674	14.603
8.2141	0.57594	14.582
8.0996	0.57515	14.562
7.9854	0.57435	14.542
7.8713	0.57356	14.522
7.7574	0.57277	14.501
7.7308	0.57258	14.497
7.7043	0.5724	14.492
7.6778	0.57221	14.487
7.6513	0.57203	14.482
7.6248	0.57185	14.477
7.5983	0.57166	14.473
7.5718	0.57148	14.468
7.5454	0.57129	14.463
7.432	0.57051	14.443
7.3187	0.56972	14.422
7.2057	0.56893	14.401
7.0928	0.56815	14.38
6.98	0.56736	14.36
6.8675	0.56658	14.339
6.7551	0.5658	14.318
6.6429	0.56502	14.297
6.6168	0.56484	14.292
6.5906	0.56466	14.287
6.5645	0.56448	14.282
6.5384	0.56429	14.277
6.5123	0.56411	14.272
6.4862	0.56393	14.267
6.4601	0.56375	14.262
6.4341	0.56357	14.257
6.3223	0.56279	14.236
6.2108	0.56202	14.215
6.0994	0.56124	14.193
5.9882	0.56047	14.172
5.8772	0.5597	14.151
5.7663	0.55893	14.129
5.6556	0.55816	14.107
5.5451	0.55739	14.086
5.5193	0.55721	14.081
5.4936	0.55703	14.076
5.4679	0.55685	14.071
5.4422	0.55667	14.065
5.4165	0.55649	14.06
5.3908	0.55631	14.055
5.3651	0.55613	14.05
5.3394	0.55596	14.045
5.2294	0.55519	14.023
5.1195	0.55443	14.001
5.0098	0.55366	13.979
4.9003	0.5529	13.957
4.7909	0.55214	13.935
4.6817	0.55138	13.913
4.5727	0.55062	13.891
4.4638	0.54986	13.869
4.4385	0.54968	13.863
4.4131	0.54951	13.858
4.3878	0.54933	13.853
4.3625	0.54915	13.848
4.3372	0.54898	13.842
4.3118	0.5488	13.837
4.2865	0.54862	13.832
4.2613	0.54845	13.827
4.1529	0.54769	13.804
4.0447	0.54694	13.782
3.9366	0.54618	13.759
3.8288	0.54543	13.736
3.7211	0.54468	13.714
3.6135	0.54393	13.691
3.5062	0.54318	13.668
3.399	0.54243	13.645
3.374	0.54226	13.64
3.349	0.54208	13.634
3.3241	0.54191	13.629
3.2991	0.54173	13.624
3.2742	0.54156	13.618
3.2493	0.54138	13.613
3.2244	0.54121	13.608
3.1995	0.54104	13.602
3.0928	0.54029	13.579
2.9862	0.53955	13.556
2.8798	0.5388	13.533
2.7736	0.53806	13.509
2.6675	0.53732	13.486
2.5616	0.53657	13.463
2.4559	0.53583	13.439
2.3504	0.53509	13.416
2.3258	0.53492	13.41
2.3012	0.53475	13.405
2.2766	0.53458	13.399
2.2521	0.53441	13.394
2.2275	0.53423	13.388
2.203	0.53406	13.383
2.1784	0.53389	13.377
2.1539	0.53372	13.372
2.0488	0.53298	13.348
1.9439	0.53224	13.324
1.8392	0.53151	13.3
1.7346	0.53078	13.276
1.6302	0.53004	13.252
1.5259	0.52931	13.228
1.4218	0.52858	13.204
1.3179	0.52785	13.18
1.2937	0.52768	13.175
1.2695	0.52751	13.169
1.2453	0.52734	13.163
1.2211	0.52717	13.158
1.1969	0.527	13.152
1.1728	0.52683	13.146
1.1486	0.52666	13.141
1.1245	0.52649	13.135
1.021	0.52576	13.111
0.91774	0.52503	13.086
0.81461	0.5243	13.062
0.71165	0.52358	13.037
0.60885	0.52285	13.013
0.50621	0.52213	12.988
0.40374	0.52141	12.964
0.30143	0.52068	12.939
0.2776	0.52052	12.933
0.25378	0.52035	12.927
0.22997	0.52018	12.922
0.20617	0.52001	12.916
0.18238	0.51984	12.91
0.15859	0.51968	12.904
0.13481	0.51951	12.898
0.11105	0.51934	12.893
0.0092071	0.51862	12.868
-0.092471	0.5179	12.843
-0.19399	0.51718	12.818
-0.29534	0.51647	12.793
-0.39653	0.51575	12.768
-0.49755	0.51504	12.742
-0.59842	0.51432	12.717
-0.69912	0.51361	12.692
-0.72257	0.51344	12.686
-0.74602	0.51328	12.68
-0.76946	0.51311	12.674
-0.79289	0.51295	12.668
-0.81631	0.51278	12.662
-0.83972	0.51261	12.656
-0.86312	0.51245	12.65
-0.88651	0.51228	12.644
-0.98675	0.51157	12.619
-1.0868	0.51086	12.593
-1.1867	0.51016	12.568
-1.2865	0.50945	12.542
-1.3861	0.50874	12.516
-1.4855	0.50804	12.491
-1.5848	0.50733	12.465
-1.6839	0.50663	12.439
-1.707	0.50646	12.433
-1.73	0.5063	12.427
-1.7531	0.50613	12.421
-1.7762	0.50597	12.415
-1.7992	0.50581	12.409
-1.8223	0.50564	12.403
-1.8453	0.50548	12.397
-1.8683	0.50532	12.391
-1.967	0.50461	12.365
-2.0654	0.50391	12.338
-2.1638	0.50321	12.312
-2.2619	0.50251	12.286
-2.3504	0.50189	12.262
-2.4386	0.50126	12.239
-2.5268	0.50063	12.215
-2.6148	0.5	12.191


==> data/mc/vf/ap2mc_18.txt <==
Rgo	V	h	
14.957	0.60591	15.36
14.884	0.60536	15.352
14.808	0.60478	15.344
14.731	0.6042	15.335
14.655	0.60363	15.327
14.578	0.60305	15.318
14.502	0.60248	15.31
14.426	0.6019	15.301
14.35	0.60133	15.293
14.273	0.60076	15.284
14.201	0.60022	15.276
14.129	0.59967	15.268
14.056	0.59913	15.259
13.984	0.59859	15.251
13.912	0.59804	15.243
13.839	0.5975	15.234
13.767	0.59696	15.226
13.695	0.59642	15.217
13.62	0.59586	15.209
13.545	0.59529	15.2
13.469	0.59473	15.191
13.394	0.59417	15.182
13.319	0.5936	15.173
13.244	0.59304	15.164
13.169	0.59248	15.155
13.094	0.59192	15.146
13.023	0.59139	15.137
12.951	0.59086	15.128
12.88	0.59032	15.12
12.809	0.58979	15.111
12.738	0.58926	15.102
12.667	0.58873	15.093
12.596	0.5882	15.085
12.525	0.58767	15.076
12.451	0.58712	15.067
12.377	0.58657	15.057
12.303	0.58601	15.048
12.228	0.58546	15.039
12.155	0.58491	15.029
12.081	0.58436	15.02
12.007	0.58381	15.01
11.933	0.58326	15.001
11.863	0.58274	14.992
11.793	0.58222	14.983
11.723	0.58169	14.973
11.652	0.58117	14.964
11.582	0.58065	14.955
11.513	0.58014	14.946
11.443	0.57962	14.937
11.373	0.5791	14.927
11.3	0.57856	14.918
11.227	0.57802	14.908
11.154	0.57748	14.898
11.081	0.57694	14.888
11.008	0.57641	14.878
10.935	0.57587	14.869
10.863	0.57533	14.859
10.79	0.5748	14.849
10.721	0.57429	14.839
10.652	0.57378	14.83
10.583	0.57328	14.82
10.514	0.57277	14.811
10.445	0.57226	14.801
10.376	0.57176	14.791
10.307	0.57126	14.782
10.239	0.57075	14.772
10.167	0.57023	14.762
10.095	0.5697	14.752
10.023	0.56918	14.741
9.9511	0.56865	14.731
9.8794	0.56813	14.721
9.8078	0.56761	14.711
9.7363	0.56709	14.7
9.6648	0.56657	14.69
9.5967	0.56607	14.68
9.5286	0.56558	14.67
9.4607	0.56508	14.66
9.3928	0.56459	14.65
9.3249	0.5641	14.64
9.2571	0.56361	14.63
9.1894	0.56312	14.62
9.1217	0.56263	14.61
9.0509	0.56211	14.599
8.9801	0.5616	14.589
8.9093	0.56109	14.578
8.8387	0.56058	14.567
8.7681	0.56007	14.556
8.6976	0.55956	14.546
8.6271	0.55906	14.535
8.5568	0.55855	14.524
8.4897	0.55807	14.514
8.4227	0.55758	14.503
8.3558	0.5571	14.493
8.2889	0.55662	14.483
8.2221	0.55614	14.472
8.1553	0.55567	14.462
8.0886	0.55519	14.451
8.022	0.55471	14.441
7.9522	0.55421	14.43
7.8825	0.55371	14.419
7.8129	0.55322	14.407
7.7433	0.55272	14.396
7.6738	0.55222	14.385
7.6043	0.55173	14.374
7.535	0.55123	14.363
7.4657	0.55074	14.351
7.3996	0.55027	14.341
7.3336	0.5498	14.33
7.2677	0.54933	14.319
7.2019	0.54886	14.308
7.1361	0.5484	14.297
7.0703	0.54793	14.287
7.0047	0.54746	14.276
6.9391	0.547	14.265
6.8703	0.54651	14.253
6.8017	0.54603	14.242
6.7331	0.54554	14.23
6.6646	0.54506	14.219
6.5961	0.54457	14.207
6.5277	0.54409	14.195
6.4594	0.54361	14.184
6.3912	0.54313	14.172
6.3261	0.54267	14.161
6.2612	0.54221	14.15
6.1962	0.54176	14.138
6.1314	0.5413	14.127
6.0666	0.54085	14.116
6.0018	0.54039	14.105
5.9372	0.53994	14.093
5.8726	0.53948	14.082
5.8049	0.53901	14.07
5.7373	0.53854	14.058
5.6697	0.53806	14.046
5.6022	0.53759	14.034
5.556	0.53727	14.026
5.5098	0.53695	14.017
5.4637	0.53662	14.009
5.4176	0.5363	14.001
5.3715	0.53598	13.993
5.3254	0.53566	13.984
5.2794	0.53534	13.976
5.2334	0.53502	13.968
5.1943	0.53474	13.961
5.1552	0.53447	13.953
5.1161	0.5342	13.946
5.0771	0.53393	13.939
5.0381	0.53366	13.932
4.9991	0.53338	13.925
4.9602	0.53311	13.918
4.9212	0.53284	13.911
4.8297	0.53221	13.894
4.7383	0.53157	13.877
4.6471	0.53094	13.86
4.556	0.5303	13.843
4.465	0.52967	13.825
4.3741	0.52904	13.808
4.2833	0.52841	13.791
4.1927	0.52779	13.774
4.1542	0.52752	13.766
4.1157	0.52725	13.759
4.0772	0.52699	13.752
4.0388	0.52672	13.744
4.0004	0.52645	13.737
3.962	0.52619	13.73
3.9236	0.52592	13.722
3.8852	0.52566	13.715
3.7951	0.52504	13.697
3.7051	0.52441	13.68
3.6152	0.52379	13.662
3.5255	0.52317	13.644
3.4359	0.52256	13.627
3.3463	0.52194	13.609
3.257	0.52132	13.591
3.1677	0.52071	13.573
3.1298	0.52045	13.566
3.0919	0.52019	13.558
3.054	0.51993	13.55
3.0161	0.51967	13.543
2.9783	0.51941	13.535
2.9405	0.51915	13.527
2.9027	0.51889	13.52
2.8649	0.51863	13.512
2.7761	0.51802	13.494
2.6875	0.51741	13.476
2.599	0.5168	13.458
2.5106	0.5162	13.439
2.4223	0.51559	13.421
2.3342	0.51499	13.403
2.2461	0.51439	13.384
2.1582	0.51378	13.366
2.1208	0.51353	13.358
2.0835	0.51327	13.35
2.0462	0.51302	13.342
2.0089	0.51276	13.335
1.9717	0.51251	13.327
1.9344	0.51225	13.319
1.8972	0.512	13.311
1.86	0.51175	13.303
1.7726	0.51115	13.284
1.6853	0.51055	13.265
1.5981	0.50996	13.247
1.5111	0.50936	13.228
1.4241	0.50877	13.209
1.3373	0.50818	13.19
1.2506	0.50759	13.171
1.164	0.507	13.152
1.1272	0.50675	13.144
1.0904	0.5065	13.136
1.0537	0.50625	13.128
1.017	0.506	13.12
0.98027	0.50575	13.111
0.94359	0.5055	13.103
0.90694	0.50525	13.095
0.8703	0.505	13.087
0.78421	0.50442	13.068
0.69824	0.50383	13.048
0.61239	0.50325	13.029
0.52665	0.50267	13.01
0.45964	0.50222	12.994
0.3927	0.50176	12.979
0.32583	0.50131	12.964
0.25903	0.50086	12.949
0.22748	0.50064	12.941
0.19595	0.50043	12.934
0.16444	0.50021	12.927
0.13294	0.5	12.92


==> data/mc/vf/ap2mc_19.txt <==
Rgo	V	h	
14.922	0.59625	15.47
14.811	0.59545	15.456
14.7	0.59464	15.443
14.589	0.59384	15.429
14.478	0.59304	15.416
14.367	0.59224	15.402
14.331	0.59198	15.398
14.296	0.59173	15.394
14.26	0.59147	15.389
14.225	0.59122	15.385
14.189	0.59096	15.38
14.154	0.59071	15.376
14.118	0.59045	15.371
14.083	0.5902	15.367
13.973	0.58941	15.353
13.863	0.58862	15.339
13.753	0.58783	15.325
13.643	0.58704	15.311
13.533	0.58626	15.297
13.424	0.58548	15.283
13.314	0.5847	15.269
13.205	0.58392	15.254
13.17	0.58367	15.25
13.135	0.58342	15.245
13.1	0.58317	15.241
13.065	0.58292	15.236
13.03	0.58267	15.231
12.995	0.58242	15.227
12.96	0.58217	15.222
12.926	0.58193	15.217
12.817	0.58115	15.203
12.709	0.58038	15.188
12.6	0.57962	15.174
12.492	0.57885	15.159
12.384	0.57808	15.144
12.276	0.57732	15.129
12.169	0.57656	15.114
12.061	0.5758	15.099
12.026	0.57555	15.095
11.992	0.57531	15.09
11.958	0.57507	15.085
11.923	0.57482	15.08
11.889	0.57458	15.075
11.854	0.57434	15.07
11.82	0.5741	15.066
11.786	0.57385	15.061
11.679	0.5731	15.045
11.572	0.57235	15.03
11.465	0.5716	15.015
11.359	0.57085	14.999
11.252	0.5701	14.984
11.146	0.56936	14.968
11.04	0.56861	14.953
10.934	0.56787	14.937
10.9	0.56763	14.932
10.866	0.5674	14.927
10.832	0.56716	14.922
10.798	0.56692	14.917
10.764	0.56668	14.912
10.73	0.56645	14.907
10.696	0.56621	14.902
10.663	0.56597	14.897
10.557	0.56524	14.881
10.452	0.5645	14.865
10.347	0.56377	14.849
10.242	0.56304	14.833
10.137	0.56231	14.817
10.032	0.56158	14.8
9.9279	0.56085	14.784
9.8236	0.56013	14.768
9.7901	0.55989	14.763
9.7567	0.55966	14.757
9.7232	0.55943	14.752
9.6898	0.5592	14.747
9.6564	0.55897	14.742
9.6231	0.55873	14.736
9.5897	0.5585	14.731
9.5564	0.55827	14.726
9.4525	0.55755	14.709
9.3488	0.55683	14.692
9.2453	0.55612	14.676
9.1419	0.5554	14.659
9.0386	0.55469	14.642
8.9355	0.55398	14.625
8.8325	0.55326	14.608
8.7297	0.55255	14.591
8.6968	0.55233	14.586
8.6638	0.5521	14.58
8.6309	0.55187	14.575
8.598	0.55165	14.569
8.5651	0.55142	14.564
8.5322	0.55119	14.558
8.4993	0.55097	14.553
8.4665	0.55074	14.547
8.3642	0.55004	14.53
8.262	0.54933	14.513
8.16	0.54863	14.496
8.0581	0.54793	14.478
7.9564	0.54723	14.461
7.8548	0.54654	14.443
7.7534	0.54584	14.425
7.6521	0.54515	14.408
7.6196	0.54492	14.402
7.5872	0.5447	14.396
7.5548	0.54448	14.391
7.5223	0.54426	14.385
7.4899	0.54404	14.379
7.4575	0.54381	14.374
7.4251	0.54359	14.368
7.3928	0.54337	14.362
7.292	0.54268	14.344
7.1914	0.542	14.326
7.0909	0.54131	14.308
6.9905	0.54062	14.29
6.8903	0.53994	14.272
6.7902	0.53926	14.254
6.6903	0.53858	14.235
6.5905	0.5379	14.217
6.5585	0.53768	14.211
6.5265	0.53746	14.205
6.4946	0.53724	14.199
6.4626	0.53703	14.194
6.4307	0.53681	14.188
6.3988	0.53659	14.182
6.3669	0.53638	14.176
6.335	0.53616	14.17
6.2357	0.53548	14.151
6.1366	0.53481	14.133
6.0375	0.53414	14.114
5.9387	0.53347	14.095
5.8399	0.5328	14.076
5.7413	0.53213	14.057
5.6429	0.53146	14.039
5.5446	0.5308	14.02
5.5203	0.53063	14.015
5.496	0.53047	14.01
5.4717	0.5303	14.005
5.4474	0.53014	14.001
5.4402	0.53009	13.999
5.433	0.53004	13.998
5.4258	0.52999	13.996
5.4186	0.52995	13.995
5.4114	0.5299	13.994
5.4042	0.52985	13.992
5.3971	0.5298	13.991
5.3899	0.52975	13.989
5.354	0.52951	13.982
5.318	0.52927	13.975
5.2822	0.52902	13.968
5.2463	0.52878	13.961
5.1602	0.5282	13.944
5.0742	0.52762	13.927
4.9883	0.52703	13.91
4.9025	0.52645	13.893
4.8168	0.52587	13.876
4.7312	0.5253	13.859
4.6457	0.52472	13.842
4.5603	0.52414	13.824
4.5177	0.52385	13.816
4.4752	0.52356	13.807
4.4326	0.52328	13.798
4.3901	0.52299	13.79
4.3477	0.5227	13.781
4.3052	0.52241	13.772
4.2628	0.52213	13.764
4.2204	0.52184	13.755
4.1355	0.52127	13.737
4.0508	0.52069	13.72
3.9662	0.52012	13.702
3.8817	0.51955	13.684
3.7972	0.51898	13.667
3.7129	0.5184	13.649
3.6287	0.51783	13.631
3.5447	0.51727	13.613
3.5027	0.51698	13.604
3.4608	0.5167	13.595
3.4189	0.51641	13.587
3.377	0.51613	13.578
3.3352	0.51585	13.569
3.2933	0.51556	13.56
3.2516	0.51528	13.551
3.2098	0.515	13.542
3.1262	0.51443	13.523
3.0428	0.51387	13.505
2.9594	0.5133	13.487
2.8762	0.51274	13.469
2.793	0.51217	13.451
2.71	0.51161	13.432
2.6271	0.51105	13.414
2.5442	0.51049	13.396
2.5029	0.5102	13.386
2.4616	0.50992	13.377
2.4204	0.50964	13.368
2.3791	0.50937	13.359
2.3379	0.50909	13.349
2.2967	0.50881	13.34
2.2556	0.50853	13.331
2.2144	0.50825	13.322
2.1321	0.50769	13.303
2.0499	0.50713	13.284
1.9678	0.50657	13.266
1.8858	0.50602	13.247
1.804	0.50546	13.228
1.7222	0.5049	13.209
1.6405	0.50435	13.19
1.5589	0.50379	13.171
1.5183	0.50352	13.162
1.4776	0.50324	13.152
1.437	0.50297	13.143
1.3963	0.50269	13.133
1.3558	0.50241	13.124
1.3152	0.50214	13.114
1.2747	0.50186	13.105
1.2342	0.50159	13.095
1.1759	0.50119	13.081
1.1176	0.50079	13.067
1.0594	0.5004	13.054
1.0013	0.5	13.04


==> data/mc/vf/ap2mc_2.txt <==
Rgo	V	h	
14.938	0.61714	15.266
14.85	0.6165	15.256
14.762	0.61585	15.246
14.698	0.61538	15.239
14.634	0.61491	15.231
14.569	0.61445	15.224
14.505	0.61398	15.216
14.441	0.61351	15.209
14.377	0.61304	15.202
14.313	0.61258	15.194
14.249	0.61211	15.187
14.162	0.61148	15.177
14.074	0.61084	15.166
13.987	0.61021	15.156
13.9	0.60958	15.146
13.813	0.60895	15.135
13.726	0.60832	15.125
13.64	0.60769	15.114
13.553	0.60707	15.104
13.49	0.60661	15.096
13.426	0.60615	15.089
13.363	0.60569	15.081
13.3	0.60524	15.073
13.237	0.60478	15.065
13.173	0.60432	15.058
13.11	0.60387	15.05
13.047	0.60342	15.042
12.961	0.6028	15.031
12.875	0.60218	15.02
12.79	0.60156	15.01
12.704	0.60094	14.999
12.618	0.60033	14.988
12.533	0.59971	14.977
12.447	0.5991	14.966
12.362	0.59849	14.955
12.3	0.59804	14.947
12.237	0.59759	14.939
12.175	0.59715	14.931
12.113	0.5967	14.923
12.05	0.59625	14.915
11.988	0.59581	14.906
11.926	0.59536	14.898
11.864	0.59492	14.89
11.779	0.59431	14.879
11.695	0.59371	14.868
11.61	0.5931	14.856
11.526	0.5925	14.845
11.441	0.5919	14.834
11.357	0.5913	14.822
11.273	0.5907	14.811
11.189	0.5901	14.799
11.127	0.58966	14.791
11.066	0.58922	14.782
11.004	0.58879	14.774
10.943	0.58835	14.765
10.882	0.58791	14.757
10.821	0.58748	14.748
10.759	0.58704	14.74
10.698	0.58661	14.731
10.615	0.58602	14.72
10.531	0.58542	14.708
10.448	0.58483	14.696
10.365	0.58424	14.684
10.282	0.58365	14.672
10.199	0.58306	14.66
10.116	0.58248	14.648
10.033	0.58189	14.636
9.9727	0.58146	14.628
9.9121	0.58103	14.619
9.8517	0.58061	14.61
9.7912	0.58018	14.601
9.7309	0.57975	14.592
9.6705	0.57933	14.583
9.6103	0.5789	14.574
9.55	0.57847	14.566
9.4678	0.57789	14.553
9.3857	0.57731	14.541
9.3037	0.57673	14.529
9.2218	0.57616	14.516
9.1399	0.57558	14.504
9.0582	0.575	14.492
8.9765	0.57443	14.479
8.8949	0.57385	14.467
8.8353	0.57343	14.457
8.7757	0.57301	14.448
8.7161	0.5726	14.439
8.6566	0.57218	14.43
8.5971	0.57176	14.421
8.5377	0.57134	14.411
8.4783	0.57092	14.402
8.419	0.57051	14.393
8.338	0.56994	14.38
8.2571	0.56937	14.367
8.1763	0.5688	14.355
8.0956	0.56824	14.342
8.015	0.56767	14.329
7.9345	0.56711	14.316
7.854	0.56654	14.303
7.7737	0.56598	14.29
7.7149	0.56557	14.28
7.6562	0.56516	14.271
7.5975	0.56475	14.261
7.5388	0.56434	14.252
7.4803	0.56393	14.242
7.4217	0.56352	14.233
7.3632	0.56311	14.223
7.3048	0.5627	14.213
7.225	0.56214	14.2
7.1454	0.56159	14.187
7.0658	0.56103	14.173
6.9863	0.56047	14.16
6.9069	0.55992	14.147
6.8275	0.55937	14.133
6.7483	0.55881	14.12
6.6691	0.55826	14.106
6.6112	0.55786	14.097
6.5534	0.55746	14.087
6.4956	0.55705	14.077
6.4378	0.55665	14.067
6.3801	0.55625	14.057
6.3225	0.55585	14.047
6.2649	0.55545	14.037
6.2073	0.55505	14.027
6.1287	0.5545	14.013
6.0502	0.55395	13.999
5.9718	0.55341	13.986
5.8935	0.55286	13.972
5.8153	0.55232	13.958
5.7372	0.55178	13.944
5.6591	0.55123	13.93
5.5811	0.55069	13.916
5.5241	0.55029	13.906
5.4671	0.5499	13.896
5.4102	0.5495	13.885
5.3533	0.54911	13.875
5.2965	0.54871	13.865
5.2397	0.54832	13.854
5.1829	0.54792	13.844
5.1262	0.54753	13.834
5.0488	0.54699	13.82
4.9715	0.54645	13.805
4.8943	0.54591	13.791
4.8172	0.54538	13.777
4.7401	0.54484	13.762
4.6632	0.5443	13.748
4.5863	0.54377	13.734
4.5095	0.54324	13.719
4.4533	0.54284	13.709
4.3972	0.54245	13.698
4.3411	0.54206	13.687
4.2851	0.54167	13.677
4.2291	0.54128	13.666
4.1732	0.54089	13.655
4.1173	0.5405	13.645
4.0614	0.54012	13.634
3.9852	0.53959	13.619
3.9091	0.53906	13.604
3.833	0.53853	13.59
3.7571	0.538	13.575
3.6812	0.53747	13.56
3.6054	0.53694	13.545
3.5297	0.53641	13.53
3.454	0.53588	13.515
3.3987	0.5355	13.505
3.3434	0.53511	13.494
3.2882	0.53473	13.483
3.233	0.53434	13.472
3.1779	0.53396	13.461
3.1228	0.53358	13.45
3.0678	0.53319	13.439
3.0127	0.53281	13.427
2.9377	0.53229	13.412
2.8627	0.53176	13.397
2.7878	0.53124	13.382
2.713	0.53072	13.367
2.6383	0.5302	13.351
2.5636	0.52968	13.336
2.4891	0.52915	13.321
2.4146	0.52863	13.305
2.3601	0.52825	13.294
2.3057	0.52787	13.283
2.2513	0.52749	13.271
2.197	0.52711	13.26
2.1427	0.52674	13.249
2.0884	0.52636	13.237
2.0342	0.52598	13.226
1.9801	0.5256	13.214
1.9061	0.52508	13.199
1.8323	0.52457	13.183
1.7586	0.52405	13.168
1.6849	0.52353	13.152
1.6113	0.52302	13.136
1.5378	0.52251	13.12
1.4644	0.52199	13.104
1.3911	0.52148	13.089
1.3374	0.5211	13.077
1.2838	0.52073	13.065
1.2303	0.52035	13.054
1.1768	0.51998	13.042
1.1445	0.51975	13.035
1.1123	0.51953	13.028
1.0801	0.5193	13.021
1.0479	0.51907	13.014
1.0157	0.51885	13.007
0.98349	0.51862	13
0.95132	0.5184	12.993
0.91918	0.51817	12.985
0.88239	0.51791	12.977
0.84563	0.51766	12.969
0.80889	0.5174	12.961
0.77217	0.51714	12.953
0.74727	0.51697	12.947
0.72237	0.51679	12.942
0.69749	0.51662	12.936
0.67262	0.51644	12.931
0.64776	0.51627	12.925
0.6229	0.51609	12.92
0.59806	0.51592	12.914
0.57322	0.51575	12.908
0.47278	0.51504	12.886
0.37248	0.51434	12.863
0.27235	0.51364	12.84
0.17237	0.51294	12.818
0.072552	0.51224	12.795
-0.027112	0.51154	12.772
-0.12662	0.51084	12.749
-0.22597	0.51014	12.726
-0.25048	0.50997	12.72
-0.27499	0.5098	12.715
-0.29948	0.50963	12.709
-0.32397	0.50946	12.703
-0.34845	0.50929	12.698
-0.37291	0.50911	12.692
-0.39737	0.50894	12.686
-0.42182	0.50877	12.68
-0.5207	0.50808	12.657
-0.61943	0.50739	12.634
-0.71801	0.50669	12.611
-0.81643	0.506	12.587
-0.91469	0.50532	12.564
-1.0128	0.50463	12.54
-1.1108	0.50394	12.517
-1.2085	0.50326	12.493
-1.2327	0.50309	12.487
-1.2568	0.50292	12.481
-1.2809	0.50275	12.475
-1.305	0.50258	12.47
-1.3291	0.50241	12.464
-1.3532	0.50224	12.458
-1.3773	0.50207	12.452
-1.4013	0.5019	12.446
-1.4693	0.50143	12.43
-1.5371	0.50095	12.413
-1.6049	0.50047	12.396
-1.6726	0.5	12.38


==> data/mc/vf/ap2mc_20.txt <==
Rgo	V	h	
14.936	0.60856	15.563
14.862	0.60802	15.553
14.786	0.60747	15.544
14.71	0.60693	15.534
14.635	0.60638	15.524
14.559	0.60583	15.515
14.484	0.60529	15.505
14.408	0.60474	15.495
14.333	0.60419	15.486
14.258	0.60365	15.476
14.184	0.60312	15.466
14.11	0.60259	15.457
14.037	0.60205	15.447
13.963	0.60152	15.437
13.89	0.60099	15.428
13.816	0.60046	15.418
13.743	0.59994	15.408
13.67	0.59941	15.398
13.595	0.59887	15.388
13.521	0.59833	15.378
13.446	0.59779	15.368
13.372	0.59725	15.358
13.297	0.59672	15.348
13.223	0.59618	15.338
13.149	0.59565	15.327
13.075	0.59511	15.317
13.002	0.59459	15.307
12.93	0.59407	15.297
12.857	0.59354	15.287
12.785	0.59302	15.277
12.713	0.5925	15.267
12.64	0.59198	15.257
12.568	0.59146	15.246
12.496	0.59094	15.236
12.423	0.59041	15.226
12.349	0.58988	15.215
12.276	0.58936	15.205
12.202	0.58883	15.194
12.129	0.5883	15.183
12.056	0.58777	15.173
11.983	0.58725	15.162
11.91	0.58672	15.152
11.838	0.58621	15.141
11.767	0.58569	15.131
11.696	0.58518	15.12
11.624	0.58467	15.11
11.553	0.58416	15.099
11.482	0.58365	15.088
11.411	0.58313	15.078
11.34	0.58262	15.067
11.268	0.5821	15.056
11.195	0.58158	15.045
11.123	0.58106	15.034
11.051	0.58054	15.023
10.979	0.58003	15.012
10.906	0.57951	15.001
10.834	0.57899	14.99
10.763	0.57847	14.979
10.702	0.57804	14.97
10.641	0.5776	14.96
10.58	0.57716	14.951
10.519	0.57673	14.941
10.51	0.57666	14.94
10.5	0.57659	14.938
10.491	0.57652	14.937
10.481	0.57645	14.935
10.472	0.57639	14.934
10.462	0.57632	14.932
10.453	0.57625	14.931
10.444	0.57618	14.929
10.396	0.57584	14.922
10.349	0.5755	14.915
10.302	0.57517	14.907
10.255	0.57483	14.9
10.17	0.57422	14.886
10.085	0.57361	14.873
10.001	0.57301	14.859
9.9165	0.5724	14.846
9.8322	0.5718	14.832
9.748	0.57119	14.818
9.6638	0.57059	14.805
9.5798	0.56999	14.791
9.5238	0.56959	14.782
9.4678	0.56919	14.773
9.4118	0.56879	14.764
9.3559	0.56839	14.754
9.3001	0.56799	14.745
9.2442	0.56759	14.736
9.1885	0.56719	14.727
9.1327	0.56679	14.717
9.0493	0.56619	14.703
8.966	0.5656	14.689
8.8828	0.565	14.675
8.7996	0.56441	14.661
8.7166	0.56381	14.647
8.6337	0.56322	14.633
8.5508	0.56263	14.619
8.4681	0.56204	14.605
8.4129	0.56165	14.595
8.3578	0.56125	14.586
8.3027	0.56086	14.576
8.2476	0.56046	14.566
8.1926	0.56007	14.557
8.1376	0.55968	14.547
8.0827	0.55929	14.538
8.0278	0.5589	14.528
7.9457	0.55831	14.514
7.8636	0.55772	14.499
7.7817	0.55714	14.485
7.6998	0.55656	14.47
7.6181	0.55597	14.455
7.5364	0.55539	14.441
7.4548	0.55481	14.426
7.3733	0.55423	14.411
7.319	0.55384	14.402
7.2647	0.55345	14.392
7.2105	0.55307	14.382
7.1563	0.55268	14.372
7.1021	0.55229	14.362
7.048	0.55191	14.352
6.9939	0.55152	14.342
6.9399	0.55114	14.332
6.859	0.55056	14.317
6.7782	0.54999	14.302
6.6975	0.54941	14.287
6.6169	0.54884	14.272
6.5364	0.54826	14.257
6.456	0.54769	14.242
6.3757	0.54712	14.227
6.2954	0.54655	14.212
6.2419	0.54617	14.201
6.1885	0.54579	14.191
6.1351	0.54541	14.181
6.0817	0.54503	14.171
6.0284	0.54465	14.161
5.9751	0.54427	14.15
5.9218	0.54389	14.14
5.8686	0.54351	14.13
5.789	0.54294	14.114
5.7094	0.54238	14.099
5.63	0.54181	14.083
5.5506	0.54125	14.068
5.4714	0.54068	14.052
5.3922	0.54012	14.037
5.3131	0.53956	14.021
5.2341	0.53899	14.005
5.1814	0.53862	13.995
5.1288	0.53825	13.984
5.0762	0.53787	13.974
5.0237	0.5375	13.963
4.9712	0.53712	13.953
4.9187	0.53675	13.942
4.8663	0.53638	13.931
4.8139	0.536	13.921
4.7355	0.53545	13.905
4.6572	0.53489	13.889
4.579	0.53433	13.873
4.5008	0.53378	13.857
4.4228	0.53322	13.841
4.3448	0.53267	13.825
4.267	0.53211	13.809
4.1892	0.53156	13.792
4.1374	0.53119	13.782
4.0856	0.53082	13.771
4.0338	0.53045	13.76
3.9821	0.53009	13.749
3.9304	0.52972	13.738
3.8787	0.52935	13.727
3.8271	0.52898	13.716
3.7755	0.52862	13.705
3.6984	0.52807	13.689
3.6213	0.52752	13.673
3.5443	0.52697	13.656
3.4674	0.52642	13.64
3.3905	0.52588	13.623
3.3138	0.52533	13.606
3.2372	0.52478	13.59
3.1606	0.52424	13.573
3.1096	0.52387	13.562
3.0586	0.52351	13.551
3.0076	0.52315	13.54
2.9567	0.52279	13.528
2.9058	0.52242	13.517
2.855	0.52206	13.506
2.8042	0.5217	13.495
2.7534	0.52134	13.484
2.6774	0.5208	13.467
2.6015	0.52026	13.45
2.5257	0.51972	13.433
2.45	0.51918	13.416
2.3744	0.51864	13.399
2.2989	0.5181	13.382
2.2235	0.51756	13.365
2.1481	0.51702	13.348
2.0979	0.51667	13.336
2.0477	0.51631	13.325
1.9975	0.51595	13.313
1.9474	0.51559	13.302
1.8973	0.51524	13.29
1.8473	0.51488	13.279
1.7973	0.51452	13.267
1.7473	0.51417	13.256
1.6725	0.51363	13.238
1.5978	0.5131	13.221
1.5232	0.51257	13.203
1.4487	0.51203	13.186
1.3743	0.5115	13.168
1.3	0.51097	13.151
1.2257	0.51044	13.133
1.1516	0.50991	13.116
1.1021	0.50956	13.104
1.0527	0.50921	13.092
1.0034	0.50885	13.08
0.95404	0.5085	13.069
0.90475	0.50815	13.057
0.8555	0.5078	13.045
0.80629	0.50744	13.033
0.75712	0.50709	13.021
0.70624	0.50673	13.009
0.65541	0.50637	12.997
0.60461	0.506	12.984
0.55386	0.50564	12.972
0.53121	0.50548	12.966
0.50856	0.50532	12.961
0.48592	0.50515	12.955
0.46329	0.50499	12.95
0.44067	0.50483	12.944
0.41806	0.50467	12.939
0.39546	0.50451	12.933
0.37286	0.50435	12.928
0.27352	0.50363	12.903
0.17434	0.50293	12.879
0.075331	0.50222	12.854
-0.023521	0.50151	12.83
-0.076545	0.50113	12.816
-0.12952	0.50076	12.803
-0.18245	0.50038	12.79
-0.23534	0.5	12.776


==> data/mc/vf/ap2mc_3.txt <==
Rgo	V	h	
14.983	0.61156	15.505
14.946	0.6113	15.501
14.909	0.61104	15.496
14.872	0.61077	15.491
14.835	0.61051	15.487
14.798	0.61025	15.482
14.761	0.60998	15.477
14.724	0.60972	15.473
14.687	0.60946	15.468
14.573	0.60865	15.453
14.46	0.60785	15.439
14.347	0.60705	15.424
14.234	0.60625	15.41
14.121	0.60545	15.395
14.008	0.60465	15.38
13.896	0.60385	15.366
13.784	0.60306	15.351
13.747	0.6028	15.346
13.71	0.60254	15.341
13.674	0.60229	15.336
13.637	0.60203	15.331
13.601	0.60177	15.326
13.565	0.60151	15.321
13.528	0.60126	15.317
13.492	0.601	15.312
13.38	0.60021	15.297
13.268	0.59942	15.281
13.157	0.59864	15.266
13.046	0.59785	15.251
12.934	0.59707	15.236
12.823	0.59629	15.22
12.713	0.59551	15.205
12.602	0.59473	15.189
12.566	0.59448	15.184
12.53	0.59423	15.179
12.494	0.59397	15.174
12.458	0.59372	15.169
12.422	0.59347	15.164
12.386	0.59322	15.159
12.35	0.59297	15.154
12.314	0.59271	15.149
12.204	0.59194	15.133
12.094	0.59117	15.117
11.985	0.5904	15.101
11.875	0.58963	15.085
11.765	0.58887	15.069
11.656	0.5881	15.053
11.547	0.58734	15.037
11.438	0.58658	15.021
11.402	0.58633	15.016
11.367	0.58608	15.01
11.332	0.58583	15.005
11.296	0.58559	15
11.261	0.58534	14.995
11.225	0.58509	14.989
11.19	0.58485	14.984
11.155	0.5846	14.979
11.046	0.58384	14.962
10.938	0.58308	14.946
10.83	0.58233	14.929
10.722	0.58157	14.913
10.614	0.58082	14.896
10.506	0.58007	14.879
10.399	0.57932	14.863
10.291	0.57857	14.846
10.256	0.57832	14.84
10.221	0.57808	14.835
10.186	0.57784	14.829
10.151	0.57759	14.824
10.117	0.57735	14.818
10.082	0.5771	14.813
10.047	0.57686	14.807
10.012	0.57662	14.802
9.9051	0.57587	14.785
9.7984	0.57513	14.768
9.6919	0.57438	14.751
9.5854	0.57364	14.733
9.4792	0.57289	14.716
9.3731	0.57215	14.699
9.2671	0.57141	14.681
9.1613	0.57067	14.664
9.1269	0.57043	14.658
9.0925	0.57019	14.653
9.0581	0.56995	14.647
9.0237	0.56971	14.641
8.9893	0.56947	14.635
8.955	0.56923	14.63
8.9207	0.56899	14.624
8.8864	0.56875	14.618
8.7811	0.56801	14.601
8.6759	0.56728	14.583
8.571	0.56654	14.565
8.4661	0.56581	14.547
8.3615	0.56508	14.529
8.2569	0.56434	14.511
8.1526	0.56361	14.493
8.0483	0.56288	14.475
8.0144	0.56265	14.469
7.9805	0.56241	14.464
7.9467	0.56217	14.458
7.9128	0.56193	14.452
7.879	0.5617	14.446
7.8451	0.56146	14.44
7.8113	0.56122	14.434
7.7775	0.56099	14.428
7.6738	0.56026	14.41
7.5703	0.55953	14.391
7.4669	0.55881	14.373
7.3636	0.55808	14.355
7.2605	0.55736	14.336
7.1576	0.55664	14.317
7.0547	0.55592	14.299
6.9521	0.5552	14.28
6.9187	0.55496	14.274
6.8853	0.55473	14.268
6.8519	0.55449	14.262
6.8186	0.55426	14.256
6.7853	0.55402	14.25
6.752	0.55379	14.243
6.7186	0.55356	14.237
6.6854	0.55332	14.231
6.5832	0.5526	14.212
6.4812	0.55189	14.193
6.3794	0.55117	14.174
6.2777	0.55046	14.155
6.1762	0.54974	14.136
6.0748	0.54903	14.117
5.9735	0.54831	14.098
5.8724	0.5476	14.078
5.8395	0.54737	14.072
5.8067	0.54714	14.066
5.7738	0.54691	14.059
5.741	0.54668	14.053
5.7081	0.54644	14.047
5.6753	0.54621	14.04
5.6425	0.54598	14.034
5.6098	0.54575	14.028
5.5323	0.5452	14.013
5.4549	0.54466	13.998
5.3776	0.54411	13.983
5.3003	0.54357	13.967
5.2773	0.54341	13.963
5.2543	0.54324	13.958
5.2313	0.54308	13.954
5.2083	0.54292	13.949
5.1854	0.54276	13.945
5.1624	0.54259	13.94
5.1394	0.54243	13.936
5.1165	0.54227	13.931
5.007	0.5415	13.91
4.8978	0.54073	13.888
4.7887	0.53996	13.866
4.6798	0.53919	13.844
4.5711	0.53842	13.822
4.4625	0.53765	13.8
4.3541	0.53689	13.778
4.2459	0.53612	13.756
4.2232	0.53596	13.751
4.2006	0.5358	13.747
4.178	0.53564	13.742
4.1553	0.53548	13.737
4.1327	0.53532	13.733
4.1101	0.53516	13.728
4.0875	0.535	13.723
4.0649	0.53484	13.719
3.9571	0.53408	13.696
3.8495	0.53332	13.674
3.7421	0.53256	13.651
3.6349	0.53181	13.629
3.5279	0.53105	13.606
3.421	0.53029	13.584
3.3143	0.52954	13.561
3.2077	0.52878	13.538
3.1854	0.52863	13.533
3.1631	0.52847	13.528
3.1408	0.52831	13.524
3.1185	0.52815	13.519
3.0963	0.52799	13.514
3.074	0.52784	13.509
3.0517	0.52768	13.504
3.0295	0.52752	13.5
2.9234	0.52677	13.477
2.8175	0.52602	13.454
2.7118	0.52527	13.43
2.6062	0.52452	13.407
2.5008	0.52378	13.384
2.3956	0.52303	13.361
2.2905	0.52229	13.337
2.1856	0.52154	13.314
2.1637	0.52139	13.309
2.1417	0.52123	13.304
2.1198	0.52107	13.299
2.0978	0.52092	13.294
2.0759	0.52076	13.289
2.054	0.52061	13.284
2.0321	0.52045	13.279
2.0102	0.5203	13.274
1.9057	0.51956	13.251
1.8015	0.51882	13.227
1.6974	0.51808	13.203
1.5935	0.51734	13.18
1.4897	0.5166	13.156
1.3862	0.51586	13.132
1.2828	0.51513	13.108
1.1795	0.51439	13.084
1.1579	0.51424	13.079
1.1363	0.51409	13.074
1.1147	0.51393	13.069
1.0931	0.51378	13.064
1.0715	0.51363	13.058
1.0499	0.51347	13.053
1.0284	0.51332	13.048
1.0068	0.51316	13.043
0.90402	0.51243	13.019
0.80141	0.5117	12.995
0.69896	0.51097	12.97
0.59668	0.51024	12.946
0.49457	0.50952	12.921
0.39263	0.50879	12.897
0.29086	0.50806	12.872
0.18925	0.50734	12.848
0.16798	0.50719	12.842
0.14671	0.50704	12.837
0.12545	0.50688	12.832
0.1042	0.50673	12.827
0.082956	0.50658	12.822
0.061719	0.50643	12.817
0.040489	0.50628	12.811
0.019266	0.50613	12.806
-0.08189	0.50541	12.781
-0.18288	0.50469	12.756
-0.2837	0.50397	12.731
-0.38436	0.50325	12.706
-0.48484	0.50253	12.681
-0.58517	0.50182	12.656
-0.68532	0.5011	12.631
-0.78531	0.50039	12.606
-0.79892	0.50029	12.602
-0.81253	0.50019	12.599
-0.82613	0.5001	12.595
-0.83973	0.5	12.592


==> data/mc/vf/ap2mc_4.txt <==
Rgo	V	h	
14.958	0.59232	15.619
14.907	0.59196	15.612
14.812	0.59131	15.599
14.718	0.59066	15.586
14.624	0.59001	15.573
14.531	0.58936	15.56
14.437	0.58872	15.547
14.343	0.58807	15.534
14.25	0.58743	15.52
14.156	0.58679	15.507
14.105	0.58643	15.5
14.054	0.58608	15.492
14.003	0.58573	15.485
13.952	0.58538	15.478
13.901	0.58503	15.47
13.85	0.58468	15.463
13.798	0.58433	15.456
13.747	0.58398	15.448
13.655	0.58334	15.435
13.562	0.58271	15.421
13.469	0.58207	15.407
13.377	0.58144	15.394
13.285	0.58081	15.38
13.192	0.58018	15.366
13.1	0.57955	15.352
13.008	0.57892	15.338
12.958	0.57858	15.331
12.907	0.57823	15.323
12.857	0.57789	15.315
12.807	0.57755	15.308
12.756	0.5772	15.3
12.706	0.57686	15.292
12.656	0.57652	15.285
12.605	0.57618	15.277
12.514	0.57555	15.263
12.422	0.57493	15.248
12.331	0.57431	15.234
12.24	0.5737	15.22
12.149	0.57308	15.206
12.058	0.57246	15.191
11.967	0.57185	15.177
11.877	0.57124	15.162
11.827	0.5709	15.154
11.777	0.57056	15.146
11.728	0.57023	15.138
11.678	0.56989	15.13
11.628	0.56956	15.122
11.579	0.56922	15.114
11.529	0.56889	15.106
11.48	0.56855	15.098
11.389	0.56794	15.084
11.299	0.56734	15.069
11.21	0.56673	15.054
11.12	0.56613	15.039
11.03	0.56553	15.024
10.941	0.56492	15.009
10.851	0.56432	14.994
10.762	0.56372	14.979
10.713	0.56339	14.971
10.664	0.56306	14.963
10.615	0.56274	14.954
10.566	0.56241	14.946
10.517	0.56208	14.938
10.468	0.56175	14.929
10.419	0.56143	14.921
10.37	0.5611	14.913
10.281	0.5605	14.897
10.193	0.55991	14.882
10.104	0.55932	14.867
10.016	0.55873	14.851
9.9273	0.55814	14.836
9.839	0.55755	14.82
9.7508	0.55696	14.805
9.6627	0.55638	14.789
9.6144	0.55606	14.78
9.5661	0.55573	14.772
9.5178	0.55541	14.763
9.4696	0.55509	14.755
9.4213	0.55477	14.746
9.3732	0.55445	14.737
9.325	0.55413	14.729
9.2769	0.55381	14.72
9.1894	0.55323	14.704
9.102	0.55265	14.688
9.0146	0.55207	14.672
8.9274	0.55149	14.656
8.8403	0.55092	14.64
8.7533	0.55034	14.624
8.6664	0.54977	14.608
8.5796	0.54919	14.592
8.532	0.54888	14.583
8.4844	0.54856	14.574
8.4368	0.54825	14.565
8.3892	0.54794	14.556
8.3417	0.54762	14.547
8.2942	0.54731	14.538
8.2468	0.547	14.529
8.1993	0.54668	14.52
8.1131	0.54612	14.504
8.0269	0.54555	14.487
7.9409	0.54498	14.471
7.8549	0.54442	14.454
7.7691	0.54385	14.438
7.6833	0.54329	14.421
7.5977	0.54273	14.404
7.5121	0.54217	14.388
7.4652	0.54186	14.378
7.4183	0.54155	14.369
7.3714	0.54124	14.36
7.3245	0.54094	14.351
7.2777	0.54063	14.341
7.2309	0.54032	14.332
7.1841	0.54002	14.323
7.1374	0.53971	14.313
7.0523	0.53915	14.296
6.9674	0.5386	14.279
6.8826	0.53804	14.262
6.7979	0.53749	14.245
6.7133	0.53694	14.228
6.6288	0.53639	14.211
6.5444	0.53584	14.194
6.46	0.53529	14.176
6.4138	0.53499	14.167
6.3675	0.53468	14.157
6.3213	0.53438	14.148
6.2751	0.53408	14.138
6.229	0.53378	14.128
6.1828	0.53348	14.119
6.1367	0.53318	14.109
6.0907	0.53288	14.1
6.0069	0.53234	14.082
5.9232	0.53179	14.065
5.8396	0.53125	14.047
5.7561	0.53071	14.029
5.6727	0.53017	14.011
5.5894	0.52963	13.994
5.5062	0.52909	13.976
5.4231	0.52855	13.958
5.3775	0.52825	13.948
5.332	0.52796	13.938
5.2864	0.52766	13.929
5.2409	0.52737	13.919
5.1954	0.52707	13.909
5.1499	0.52678	13.899
5.1045	0.52648	13.889
5.0591	0.52619	13.879
4.9765	0.52565	13.861
4.8941	0.52512	13.843
4.8117	0.52458	13.825
4.7294	0.52405	13.806
4.6472	0.52352	13.788
4.5651	0.52298	13.77
4.4831	0.52245	13.751
4.4012	0.52192	13.733
4.3563	0.52163	13.723
4.3114	0.52134	13.713
4.2665	0.52104	13.703
4.2216	0.52075	13.692
4.1768	0.52046	13.682
4.132	0.52017	13.672
4.0872	0.51988	13.662
4.0425	0.51959	13.652
3.9611	0.51906	13.633
3.8799	0.51853	13.614
3.7987	0.518	13.596
3.7176	0.51748	13.577
3.6366	0.51695	13.558
3.5557	0.51642	13.539
3.4749	0.5159	13.52
3.3942	0.51537	13.501
3.3499	0.51508	13.491
3.3057	0.5148	13.48
3.2615	0.51451	13.47
3.2173	0.51422	13.46
3.1731	0.51393	13.449
3.1289	0.51364	13.439
3.0848	0.51336	13.428
3.0407	0.51307	13.418
2.9606	0.51255	13.398
2.8805	0.51203	13.379
2.8005	0.5115	13.36
2.7206	0.51098	13.341
2.6408	0.51046	13.321
2.5611	0.50994	13.302
2.4815	0.50942	13.282
2.402	0.5089	13.263
2.3584	0.50862	13.252
2.3148	0.50833	13.241
2.2712	0.50805	13.231
2.2276	0.50776	13.22
2.1841	0.50748	13.209
2.1406	0.5072	13.198
2.0972	0.50691	13.188
2.0537	0.50663	13.177
1.9747	0.50611	13.157
1.8958	0.5056	13.137
1.817	0.50508	13.118
1.7383	0.50456	13.098
1.6597	0.50405	13.078
1.5812	0.50354	13.058
1.5028	0.50302	13.038
1.4245	0.50251	13.018
1.3815	0.50223	13.007
1.3385	0.50195	12.996
1.2956	0.50166	12.985
1.2527	0.50138	12.974
1.2098	0.5011	12.963
1.167	0.50082	12.952
1.1242	0.50054	12.941
1.0814	0.50026	12.93
1.0715	0.50019	12.927
1.0616	0.50013	12.925
1.0517	0.50006	12.922
1.0418	0.5	12.919


==> data/mc/vf/ap2mc_5.txt <==
Rgo	V	h	
14.972	0.59781	15.468
14.932	0.59752	15.463
14.825	0.59675	15.45
14.718	0.59599	15.436
14.611	0.59522	15.423
14.504	0.59446	15.41
14.398	0.5937	15.397
14.292	0.59294	15.383
14.185	0.59218	15.37
14.079	0.59142	15.356
14.039	0.59114	15.351
13.999	0.59085	15.346
13.959	0.59057	15.341
13.919	0.59028	15.336
13.879	0.59	15.33
13.839	0.58971	15.325
13.799	0.58943	15.32
13.76	0.58915	15.315
13.654	0.5884	15.301
13.549	0.58765	15.287
13.444	0.5869	15.273
13.339	0.58616	15.259
13.234	0.58542	15.245
13.129	0.58468	15.231
13.024	0.58394	15.217
12.92	0.5832	15.203
12.881	0.58292	15.198
12.841	0.58265	15.192
12.802	0.58237	15.187
12.762	0.58209	15.181
12.723	0.58181	15.176
12.684	0.58154	15.171
12.644	0.58126	15.165
12.605	0.58098	15.16
12.501	0.58025	15.145
12.397	0.57952	15.131
12.294	0.5788	15.116
12.19	0.57807	15.102
12.087	0.57735	15.087
11.984	0.57663	15.072
11.881	0.5759	15.057
11.778	0.57519	15.043
11.739	0.57491	15.037
11.7	0.57464	15.031
11.661	0.57437	15.026
11.623	0.5741	15.02
11.592	0.57389	15.016
11.562	0.57368	15.011
11.531	0.57346	15.007
11.501	0.57325	15.002
11.47	0.57304	14.998
11.44	0.57283	14.993
11.409	0.57262	14.989
11.379	0.5724	14.984
11.336	0.57211	14.978
11.294	0.57181	14.972
11.251	0.57152	14.965
11.209	0.57122	14.959
11.171	0.57096	14.953
11.134	0.5707	14.948
11.096	0.57044	14.942
11.059	0.57018	14.937
11.022	0.56992	14.931
10.984	0.56966	14.925
10.947	0.56941	14.92
10.909	0.56915	14.914
10.807	0.56844	14.898
10.704	0.56773	14.883
10.602	0.56702	14.867
10.5	0.56632	14.851
10.398	0.56561	14.835
10.296	0.56491	14.82
10.194	0.56421	14.804
10.092	0.56351	14.788
10.055	0.56326	14.782
10.018	0.56301	14.776
9.9813	0.56275	14.77
9.9444	0.5625	14.764
9.9076	0.56225	14.758
9.8707	0.562	14.753
9.8339	0.56174	14.747
9.7971	0.56149	14.741
9.6959	0.5608	14.724
9.5949	0.56011	14.708
9.494	0.55942	14.692
9.3933	0.55874	14.675
9.2927	0.55805	14.659
9.1922	0.55737	14.642
9.0919	0.55669	14.626
8.9917	0.55601	14.609
8.9553	0.55576	14.603
8.9189	0.55551	14.597
8.8825	0.55527	14.591
8.8462	0.55502	14.585
8.8099	0.55478	14.579
8.7736	0.55453	14.573
8.7373	0.55428	14.566
8.701	0.55404	14.56
8.6013	0.55337	14.543
8.5018	0.55269	14.526
8.4024	0.55202	14.509
8.3031	0.55136	14.492
8.204	0.55069	14.475
8.105	0.55002	14.458
8.0061	0.54936	14.441
7.9074	0.5487	14.423
7.8715	0.54846	14.417
7.8357	0.54822	14.411
7.7998	0.54798	14.404
7.764	0.54774	14.398
7.7282	0.5475	14.392
7.6924	0.54726	14.385
7.6567	0.54702	14.379
7.6209	0.54678	14.373
7.5227	0.54612	14.355
7.4246	0.54547	14.337
7.3267	0.54482	14.32
7.2289	0.54417	14.302
7.1312	0.54352	14.284
7.0336	0.54287	14.266
6.9362	0.54222	14.248
6.8389	0.54158	14.23
6.8035	0.54134	14.224
6.7682	0.54111	14.217
6.7329	0.54087	14.211
6.6976	0.54064	14.204
6.6623	0.54041	14.197
6.627	0.54017	14.191
6.5918	0.53994	14.184
6.5566	0.53971	14.178
6.4598	0.53907	14.159
6.3631	0.53843	14.141
6.2666	0.5378	14.123
6.1702	0.53716	14.104
6.0739	0.53653	14.086
5.9778	0.5359	14.067
5.8817	0.53527	14.049
5.7858	0.53464	14.03
5.751	0.53441	14.023
5.7162	0.53418	14.017
5.6814	0.53395	14.01
5.6466	0.53372	14.003
5.6118	0.5335	13.996
5.5771	0.53327	13.989
5.5423	0.53304	13.982
5.5076	0.53281	13.976
5.4695	0.53257	13.968
5.4314	0.53232	13.961
5.3934	0.53207	13.953
5.3554	0.53182	13.945
5.2981	0.53145	13.934
5.241	0.53107	13.923
5.1839	0.5307	13.911
5.1268	0.53033	13.9
5.0698	0.52995	13.888
5.0128	0.52958	13.877
4.9559	0.52921	13.865
4.899	0.52884	13.854
4.8269	0.52837	13.839
4.7548	0.5279	13.824
4.6828	0.52743	13.81
4.6108	0.52696	13.795
4.5389	0.52649	13.78
4.4671	0.52602	13.765
4.3954	0.52555	13.75
4.3238	0.52509	13.735
4.2674	0.52472	13.724
4.2111	0.52435	13.712
4.1548	0.52399	13.7
4.0986	0.52362	13.688
4.0424	0.52326	13.676
3.9862	0.52289	13.664
3.9301	0.52253	13.652
3.8741	0.52216	13.64
3.8029	0.5217	13.625
3.7319	0.52124	13.61
3.6609	0.52078	13.595
3.59	0.52031	13.58
3.5192	0.51985	13.564
3.4485	0.51939	13.549
3.3778	0.51894	13.534
3.3072	0.51848	13.518
3.2516	0.51812	13.506
3.1961	0.51776	13.494
3.1406	0.5174	13.482
3.0852	0.51704	13.469
3.0298	0.51668	13.457
2.9745	0.51632	13.445
2.9192	0.51596	13.433
2.864	0.5156	13.42
2.7939	0.51515	13.405
2.7239	0.51469	13.389
2.654	0.51424	13.373
2.5841	0.51379	13.357
2.5143	0.51333	13.342
2.4446	0.51288	13.326
2.3749	0.51243	13.31
2.3054	0.51198	13.294
2.2506	0.51163	13.281
2.1959	0.51127	13.269
2.1413	0.51092	13.256
2.0866	0.51056	13.244
2.0321	0.51021	13.231
1.9776	0.50986	13.218
1.9231	0.50951	13.206
1.8686	0.50915	13.193
1.7996	0.50871	13.177
1.7306	0.50826	13.161
1.6617	0.50781	13.145
1.5928	0.50737	13.128
1.5241	0.50692	13.112
1.4554	0.50648	13.096
1.3867	0.50604	13.079
1.3182	0.50559	13.063
1.2642	0.50524	13.05
1.2103	0.5049	13.037
1.1565	0.50455	13.024
1.1027	0.5042	13.011
1.0489	0.50385	12.998
0.9952	0.5035	12.985
0.94152	0.50316	12.972
0.88789	0.50281	12.959
0.84307	0.50252	12.948
0.79829	0.50223	12.937
0.75354	0.50194	12.926
0.70882	0.50165	12.915
0.68564	0.5015	12.91
0.66246	0.50135	12.904
0.6393	0.5012	12.898
0.61615	0.50105	12.893
0.593	0.5009	12.887
0.56986	0.50075	12.881
0.54673	0.5006	12.875
0.52361	0.50045	12.87
0.50609	0.50034	12.865
0.48858	0.50023	12.861
0.47108	0.50011	12.857
0.45357	0.5	12.852


==> data/mc/vf/ap2mc_6.txt <==
Rgo	V	h	
14.926	0.60223	15.92
14.822	0.60151	15.906
14.778	0.60121	15.9
14.734	0.60091	15.895
14.69	0.60061	15.889
14.646	0.60031	15.883
14.602	0.60001	15.877
14.558	0.59971	15.872
14.514	0.59941	15.866
14.47	0.59911	15.86
14.367	0.5984	15.846
14.263	0.59769	15.833
14.159	0.59698	15.819
14.056	0.59628	15.805
13.952	0.59557	15.791
13.849	0.59487	15.777
13.746	0.59417	15.763
13.643	0.59347	15.748
13.599	0.59317	15.742
13.556	0.59288	15.736
13.513	0.59258	15.73
13.469	0.59229	15.724
13.426	0.592	15.718
13.383	0.5917	15.712
13.34	0.59141	15.706
13.296	0.59111	15.7
13.194	0.59042	15.686
13.092	0.58972	15.671
12.99	0.58903	15.657
12.888	0.58834	15.642
12.786	0.58765	15.628
12.684	0.58696	15.613
12.582	0.58627	15.598
12.481	0.58558	15.584
12.438	0.5853	15.577
12.395	0.58501	15.571
12.353	0.58472	15.565
12.31	0.58443	15.559
12.267	0.58414	15.552
12.225	0.58385	15.546
12.182	0.58356	15.54
12.139	0.58328	15.533
12.038	0.58259	15.518
11.938	0.58191	15.503
11.837	0.58123	15.488
11.736	0.58056	15.473
11.636	0.57988	15.458
11.536	0.5792	15.443
11.435	0.57853	15.427
11.335	0.57785	15.412
11.293	0.57757	15.405
11.251	0.57729	15.399
11.209	0.577	15.392
11.167	0.57672	15.386
11.125	0.57644	15.379
11.083	0.57615	15.373
11.041	0.57587	15.366
10.999	0.57559	15.359
10.899	0.57492	15.344
10.8	0.57425	15.328
10.701	0.57358	15.312
10.602	0.57292	15.297
10.503	0.57225	15.281
10.404	0.57159	15.265
10.305	0.57093	15.249
10.206	0.57027	15.233
10.165	0.56999	15.226
10.123	0.56971	15.219
10.082	0.56943	15.213
10.04	0.56915	15.206
9.9989	0.56887	15.199
9.9575	0.5686	15.192
9.9161	0.56832	15.185
9.8747	0.56804	15.179
9.7766	0.56739	15.162
9.6787	0.56673	15.146
9.5808	0.56607	15.13
9.4831	0.56542	15.113
9.3855	0.56477	15.097
9.2881	0.56412	15.08
9.1907	0.56346	15.064
9.0935	0.56282	15.047
9.0526	0.56254	15.04
9.0117	0.56227	15.033
8.9708	0.56199	15.026
8.93	0.56172	15.019
8.8891	0.56145	15.012
8.8483	0.56118	15.005
8.8075	0.5609	14.998
8.7667	0.56063	14.991
8.7291	0.56038	14.984
8.6916	0.56013	14.978
8.6541	0.55988	14.971
8.6165	0.55963	14.964
8.5575	0.55923	14.954
8.4986	0.55884	14.944
8.4397	0.55845	14.933
8.3808	0.55805	14.923
8.322	0.55766	14.912
8.2632	0.55727	14.902
8.2045	0.55688	14.891
8.1458	0.55649	14.881
8.0681	0.55597	14.867
7.9905	0.55545	14.853
7.913	0.55493	14.839
7.8356	0.55441	14.825
7.7583	0.5539	14.811
7.681	0.55338	14.797
7.6038	0.55287	14.783
7.5267	0.55235	14.769
7.4686	0.55196	14.758
7.4105	0.55158	14.747
7.3524	0.55119	14.736
7.2944	0.5508	14.726
7.2364	0.55041	14.715
7.1785	0.55003	14.704
7.1206	0.54964	14.693
7.0628	0.54925	14.682
6.9862	0.54874	14.668
6.9098	0.54823	14.653
6.8334	0.54772	14.639
6.7571	0.54721	14.624
6.6809	0.5467	14.61
6.6047	0.5462	14.595
6.5287	0.54569	14.581
6.4527	0.54518	14.566
6.3954	0.5448	14.555
6.3381	0.54442	14.544
6.2809	0.54403	14.533
6.2237	0.54365	14.522
6.1666	0.54327	14.51
6.1095	0.54289	14.499
6.0525	0.54251	14.488
5.9955	0.54213	14.477
5.9201	0.54162	14.462
5.8447	0.54112	14.447
5.7695	0.54062	14.432
5.6943	0.54011	14.417
5.6192	0.53961	14.402
5.5441	0.53911	14.387
5.4692	0.53861	14.372
5.3943	0.53811	14.357
5.3379	0.53773	14.345
5.2814	0.53735	14.334
5.2251	0.53698	14.322
5.1687	0.5366	14.311
5.1124	0.53622	14.299
5.0562	0.53585	14.288
5	0.53547	14.276
4.9438	0.5351	14.265
4.8695	0.5346	14.249
4.7953	0.5341	14.234
4.7211	0.53361	14.219
4.647	0.53311	14.203
4.573	0.53261	14.188
4.4991	0.53212	14.172
4.4253	0.53163	14.157
4.3515	0.53113	14.141
4.2959	0.53076	14.129
4.2403	0.53039	14.117
4.1847	0.53001	14.106
4.1292	0.52964	14.094
4.0737	0.52927	14.082
4.0183	0.5289	14.07
3.963	0.52853	14.058
3.9076	0.52816	14.046
3.8647	0.52787	14.037
3.8219	0.52758	14.028
3.779	0.52729	14.018
3.7362	0.52701	14.009
3.7059	0.5268	14.002
3.6757	0.5266	13.996
3.6455	0.5264	13.989
3.6152	0.5262	13.983
3.585	0.52599	13.976
3.5548	0.52579	13.969
3.5247	0.52559	13.963
3.4945	0.52539	13.956
3.3969	0.52473	13.935
3.2995	0.52408	13.913
3.2022	0.52343	13.892
3.1051	0.52278	13.87
3.0081	0.52213	13.848
2.9112	0.52148	13.827
2.8145	0.52083	13.805
2.7179	0.52018	13.783
2.6881	0.51998	13.776
2.6583	0.51978	13.769
2.6285	0.51959	13.762
2.5988	0.51939	13.756
2.569	0.51919	13.749
2.5393	0.51899	13.742
2.5095	0.51879	13.735
2.4798	0.51859	13.728
2.3837	0.51795	13.706
2.2877	0.5173	13.684
2.1919	0.51666	13.662
2.0962	0.51602	13.64
2.0007	0.51538	13.618
1.9052	0.51475	13.595
1.81	0.51411	13.573
1.7148	0.51347	13.55
1.6855	0.51328	13.543
1.6561	0.51308	13.536
1.6268	0.51289	13.529
1.5974	0.51269	13.522
1.5681	0.51249	13.515
1.5388	0.5123	13.508
1.5096	0.5121	13.501
1.4803	0.51191	13.494
1.3856	0.51127	13.472
1.2911	0.51064	13.449
1.1967	0.51001	13.426
1.1024	0.50938	13.403
1.0083	0.50875	13.38
0.91431	0.50813	13.357
0.82046	0.5075	13.334
0.72675	0.50687	13.311
0.69783	0.50668	13.304
0.66892	0.50649	13.297
0.64002	0.50629	13.29
0.61114	0.5061	13.283
0.58227	0.50591	13.276
0.55341	0.50572	13.268
0.52457	0.50552	13.261
0.49574	0.50533	13.254
0.40249	0.50471	13.231
0.30938	0.50409	13.208
0.21641	0.50347	13.184
0.12357	0.50285	13.161
0.030862	0.50223	13.137
-0.061707	0.50161	13.114
-0.15414	0.50099	13.09
-0.24644	0.50038	13.066
-0.26062	0.50028	13.063
-0.27479	0.50019	13.059
-0.28896	0.50009	13.055
-0.30312	0.5	13.052


==> data/mc/vf/ap2mc_7.txt <==
Rgo	V	h	
14.951	0.6179	15.307
14.908	0.61758	15.301
14.865	0.61727	15.296
14.822	0.61696	15.291
14.78	0.61665	15.285
14.737	0.61633	15.28
14.694	0.61602	15.275
14.652	0.61571	15.269
14.609	0.6154	15.264
14.5	0.6146	15.25
14.391	0.6138	15.236
14.282	0.61301	15.223
14.173	0.61221	15.209
14.064	0.61142	15.195
13.956	0.61062	15.181
13.847	0.60983	15.166
13.739	0.60904	15.152
13.697	0.60873	15.147
13.655	0.60843	15.141
13.613	0.60812	15.136
13.571	0.60781	15.13
13.529	0.60751	15.125
13.487	0.6072	15.119
13.445	0.6069	15.113
13.403	0.60659	15.108
13.295	0.6058	15.093
13.188	0.60502	15.079
13.08	0.60424	15.065
12.973	0.60346	15.05
12.899	0.60292	15.04
12.824	0.60238	15.03
12.75	0.60184	15.02
12.676	0.6013	15.009
12.602	0.60076	14.999
12.528	0.60022	14.989
12.454	0.59968	14.978
12.38	0.59914	14.968
12.306	0.5986	14.958
12.232	0.59807	14.947
12.158	0.59753	14.937
12.085	0.597	14.927
12.011	0.59646	14.916
11.938	0.59593	14.906
11.865	0.5954	14.895
11.791	0.59487	14.885
11.718	0.59434	14.874
11.645	0.59381	14.863
11.572	0.59328	14.853
11.499	0.59275	14.842
11.426	0.59222	14.832
11.353	0.59169	14.821
11.28	0.59116	14.81
11.207	0.59063	14.799
11.135	0.5901	14.789
11.062	0.58958	14.778
10.989	0.58905	14.767
10.917	0.58853	14.756
10.844	0.588	14.745
10.772	0.58748	14.734
10.7	0.58696	14.723
10.628	0.58644	14.712
10.556	0.58592	14.701
10.484	0.5854	14.691
10.412	0.58488	14.679
10.34	0.58436	14.668
10.268	0.58384	14.657
10.196	0.58332	14.646
10.124	0.5828	14.635
10.053	0.58228	14.624
9.9809	0.58176	14.613
9.9093	0.58125	14.601
9.8378	0.58073	14.59
9.7663	0.58021	14.579
9.6951	0.5797	14.568
9.624	0.57919	14.556
9.5529	0.57867	14.545
9.4819	0.57816	14.534
9.411	0.57765	14.522
9.3401	0.57714	14.511
9.2693	0.57663	14.499
9.1985	0.57612	14.488
9.1277	0.57561	14.477
9.0569	0.5751	14.465
8.9862	0.57459	14.453
8.9156	0.57408	14.442
8.845	0.57357	14.43
8.7745	0.57307	14.419
8.704	0.57256	14.407
8.6337	0.57205	14.395
8.5636	0.57155	14.384
8.4935	0.57104	14.372
8.4235	0.57054	14.36
8.3536	0.57004	14.348
8.2837	0.56953	14.337
8.2139	0.56903	14.325
8.1442	0.56853	14.313
8.0746	0.56803	14.301
8.0048	0.56753	14.289
7.9351	0.56703	14.277
7.8655	0.56653	14.265
7.7959	0.56603	14.253
7.7264	0.56553	14.241
7.657	0.56503	14.229
7.5877	0.56453	14.217
7.5184	0.56403	14.205
7.4493	0.56353	14.193
7.3803	0.56304	14.181
7.3114	0.56254	14.169
7.2426	0.56205	14.156
7.1738	0.56156	14.144
7.1051	0.56106	14.132
7.0364	0.56057	14.12
6.9679	0.56008	14.107
6.8992	0.55958	14.095
6.8305	0.55909	14.083
6.762	0.5586	14.07
6.6935	0.55811	14.058
6.6251	0.55762	14.046
6.5567	0.55713	14.033
6.4884	0.55664	14.021
6.4202	0.55615	14.008
6.3522	0.55566	13.996
6.2843	0.55517	13.983
6.2164	0.55468	13.971
6.1487	0.5542	13.958
6.0809	0.55371	13.945
6.0133	0.55323	13.933
5.9457	0.55274	13.92
5.8782	0.55226	13.907
5.8105	0.55177	13.895
5.743	0.55129	13.882
5.6755	0.5508	13.869
5.608	0.55032	13.856
5.5407	0.54984	13.843
5.4734	0.54936	13.831
5.4061	0.54887	13.818
5.339	0.54839	13.805
5.272	0.54791	13.792
5.2052	0.54743	13.779
5.1384	0.54696	13.766
5.0716	0.54648	13.753
5.005	0.546	13.74
4.9384	0.54552	13.727
4.8718	0.54505	13.714
4.8053	0.54457	13.701
4.7388	0.54409	13.688
4.6722	0.54362	13.675
4.6058	0.54314	13.661
4.5394	0.54266	13.648
4.4731	0.54219	13.635
4.4068	0.54171	13.622
4.3406	0.54124	13.609
4.2745	0.54077	13.595
4.2086	0.5403	13.582
4.1428	0.53982	13.569
4.077	0.53935	13.555
4.0113	0.53888	13.542
3.9457	0.53841	13.529
3.8801	0.53794	13.515
3.8146	0.53747	13.502
3.7491	0.537	13.488
3.6836	0.53654	13.475
3.6181	0.53607	13.461
3.5527	0.5356	13.448
3.4873	0.53513	13.434
3.4221	0.53466	13.42
3.3568	0.5342	13.407
3.2917	0.53373	13.393
3.2266	0.53326	13.379
3.1617	0.5328	13.366
3.0969	0.53233	13.352
3.0322	0.53187	13.338
2.9675	0.53141	13.324
2.9029	0.53094	13.311
2.8383	0.53048	13.297
2.7738	0.53002	13.283
2.7094	0.52956	13.269
2.6449	0.5291	13.255
2.5804	0.52864	13.241
2.5161	0.52817	13.227
2.4517	0.52771	13.213
2.3875	0.52725	13.199
2.3233	0.52679	13.185
2.2591	0.52633	13.171
2.195	0.52587	13.157
2.1312	0.52542	13.143
2.0674	0.52496	13.129
2.0037	0.5245	13.115
1.94	0.52405	13.101
1.8764	0.52359	13.087
1.8129	0.52314	13.072
1.7494	0.52268	13.058
1.686	0.52223	13.044
1.6467	0.52195	13.035
1.6075	0.52166	13.026
1.5683	0.52138	13.017
1.5291	0.5211	13.009
1.5049	0.52093	13.003
1.4807	0.52076	12.998
1.4565	0.52058	12.992
1.4324	0.52041	12.987
1.4082	0.52024	12.981
1.3841	0.52006	12.976
1.3599	0.51989	12.97
1.3358	0.51972	12.965
1.2338	0.51899	12.941
1.1319	0.51826	12.918
1.0303	0.51753	12.895
0.92874	0.5168	12.871
0.82738	0.51608	12.848
0.72619	0.51535	12.824
0.62516	0.51463	12.8
0.52429	0.51391	12.776
0.50048	0.51374	12.771
0.47668	0.51357	12.765
0.45289	0.5134	12.76
0.4291	0.51323	12.754
0.40533	0.51306	12.748
0.38156	0.51289	12.743
0.35781	0.51272	12.737
0.33406	0.51255	12.731
0.23366	0.51183	12.707
0.13343	0.51111	12.683
0.033359	0.5104	12.659
-0.066551	0.50969	12.635
-0.1663	0.50897	12.611
-0.26589	0.50826	12.587
-0.36531	0.50755	12.563
-0.46457	0.50685	12.538
-0.48801	0.50668	12.533
-0.51143	0.50651	12.527
-0.53485	0.50634	12.521
-0.55825	0.50618	12.515
-0.58165	0.50601	12.509
-0.60504	0.50584	12.504
-0.62842	0.50568	12.498
-0.65179	0.50551	12.492
-0.75059	0.50481	12.468
-0.84923	0.5041	12.443
-0.94771	0.5034	12.418
-1.046	0.5027	12.394
-1.141	0.50202	12.37
-1.2357	0.50135	12.346
-1.3304	0.50067	12.322
-1.4248	0.5	12.298


==> data/mc/vf/ap2mc_8.txt <==
Rgo	V	h	
14.985	0.59099	16.05
14.873	0.59025	16.034
14.761	0.58951	16.017
14.649	0.58877	16.001
14.538	0.58804	15.985
14.426	0.5873	15.968
14.314	0.58657	15.952
14.281	0.58635	15.947
14.248	0.58614	15.942
14.215	0.58592	15.937
14.183	0.5857	15.932
14.15	0.58549	15.927
14.117	0.58527	15.922
14.084	0.58505	15.917
14.051	0.58484	15.912
13.94	0.58411	15.896
13.829	0.58338	15.879
13.718	0.58265	15.862
13.608	0.58193	15.845
13.498	0.5812	15.828
13.387	0.58048	15.811
13.277	0.57975	15.794
13.168	0.57903	15.776
13.135	0.57882	15.771
13.102	0.57861	15.766
13.07	0.57839	15.761
13.037	0.57818	15.756
13.005	0.57797	15.751
12.972	0.57775	15.746
12.94	0.57754	15.74
12.908	0.57733	15.735
12.798	0.57661	15.718
12.689	0.57589	15.7
12.58	0.57518	15.683
12.471	0.57446	15.665
12.362	0.57375	15.647
12.254	0.57304	15.63
12.145	0.57233	15.612
12.037	0.57162	15.594
12.005	0.57141	15.589
11.973	0.5712	15.583
11.94	0.57099	15.578
11.908	0.57078	15.573
11.876	0.57057	15.567
11.844	0.57036	15.562
11.812	0.57015	15.557
11.78	0.56994	15.551
11.673	0.56923	15.533
11.565	0.56853	15.515
11.457	0.56782	15.497
11.35	0.56712	15.478
11.243	0.56642	15.46
11.136	0.56572	15.441
11.029	0.56502	15.423
10.922	0.56432	15.404
10.89	0.56411	15.399
10.859	0.56391	15.393
10.827	0.5637	15.388
10.795	0.56349	15.382
10.764	0.56329	15.377
10.732	0.56308	15.371
10.701	0.56287	15.366
10.669	0.56267	15.36
10.563	0.56197	15.341
10.457	0.56128	15.322
10.351	0.56058	15.303
10.245	0.55989	15.284
10.139	0.5592	15.265
10.033	0.55851	15.246
9.928	0.55782	15.227
9.8227	0.55713	15.208
9.7915	0.55693	15.202
9.7603	0.55672	15.196
9.7292	0.55652	15.191
9.698	0.55631	15.185
9.6669	0.55611	15.179
9.6358	0.55591	15.173
9.6047	0.5557	15.168
9.5736	0.5555	15.162
9.4688	0.55481	15.142
9.3641	0.55413	15.123
9.2596	0.55345	15.103
9.1552	0.55276	15.084
9.051	0.55208	15.064
8.9469	0.5514	15.044
8.843	0.55072	15.024
8.7392	0.55004	15.004
8.7085	0.54984	14.998
8.6777	0.54964	14.992
8.647	0.54944	14.987
8.6163	0.54924	14.981
8.5856	0.54904	14.975
8.555	0.54884	14.969
8.5243	0.54864	14.963
8.4936	0.54844	14.957
8.3903	0.54776	14.937
8.2872	0.54709	14.917
8.1842	0.54642	14.896
8.0813	0.54574	14.876
7.9785	0.54508	14.856
7.876	0.54441	14.835
7.7735	0.54374	14.815
7.6712	0.54307	14.794
7.6409	0.54288	14.788
7.6106	0.54268	14.782
7.5803	0.54248	14.776
7.5501	0.54229	14.77
7.5198	0.54209	14.763
7.4896	0.54189	14.757
7.4594	0.5417	14.751
7.4292	0.5415	14.745
7.3273	0.54084	14.724
7.2257	0.54018	14.703
7.1241	0.53952	14.682
7.0227	0.53886	14.662
6.9214	0.5382	14.641
6.8203	0.53755	14.619
6.7193	0.53689	14.598
6.6185	0.53624	14.577
6.5886	0.53605	14.571
6.5588	0.53585	14.564
6.529	0.53566	14.558
6.4991	0.53547	14.552
6.4693	0.53527	14.545
6.4395	0.53508	14.539
6.4097	0.53489	14.533
6.3799	0.5347	14.526
6.2796	0.53405	14.505
6.1793	0.5334	14.484
6.0793	0.53275	14.462
5.9793	0.53211	14.44
5.8795	0.53146	14.419
5.7798	0.53082	14.397
5.6803	0.53018	14.375
5.5809	0.52954	14.353
5.5515	0.52935	14.347
5.5221	0.52916	14.34
5.4926	0.52897	14.334
5.4633	0.52878	14.327
5.4339	0.52859	14.321
5.4045	0.5284	14.314
5.3751	0.52821	14.308
5.3458	0.52802	14.301
5.2469	0.52738	14.279
5.1481	0.52675	14.257
5.0494	0.52611	14.235
4.9509	0.52548	14.213
4.8525	0.52485	14.19
4.7543	0.52421	14.168
4.6562	0.52358	14.146
4.5582	0.52295	14.123
4.5292	0.52277	14.116
4.5002	0.52258	14.11
4.4712	0.5224	14.103
4.4423	0.52221	14.096
4.4133	0.52202	14.09
4.3844	0.52184	14.083
4.3554	0.52165	14.076
4.3265	0.52147	14.069
4.229	0.52084	14.047
4.1316	0.52022	14.024
4.0344	0.51959	14.001
3.9373	0.51897	13.978
3.8404	0.51835	13.955
3.7435	0.51773	13.932
3.6469	0.51711	13.909
3.5503	0.51649	13.886
3.5217	0.51631	13.879
3.4932	0.51613	13.872
3.4646	0.51594	13.866
3.436	0.51576	13.859
3.4075	0.51558	13.852
3.3789	0.5154	13.845
3.3504	0.51521	13.838
3.3219	0.51503	13.831
3.2258	0.51442	13.808
3.1299	0.5138	13.784
3.0341	0.51319	13.761
2.9384	0.51258	13.737
2.8428	0.51197	13.714
2.7474	0.51136	13.69
2.6521	0.51075	13.667
2.557	0.51014	13.643
2.5288	0.50996	13.636
2.5006	0.50978	13.629
2.4725	0.5096	13.622
2.4443	0.50943	13.615
2.4162	0.50925	13.608
2.3881	0.50907	13.6
2.36	0.50889	13.593
2.3319	0.50871	13.586
2.2372	0.5081	13.562
2.1426	0.5075	13.538
2.0482	0.5069	13.514
1.9539	0.5063	13.49
1.8598	0.5057	13.466
1.7657	0.5051	13.442
1.6718	0.5045	13.418
1.5781	0.5039	13.393
1.5503	0.50373	13.386
1.5226	0.50355	13.379
1.4948	0.50337	13.371
1.4671	0.5032	13.364
1.4394	0.50302	13.357
1.4117	0.50284	13.35
1.384	0.50267	13.342
1.3563	0.50249	13.335
1.263	0.5019	13.311
1.1698	0.5013	13.286
1.0767	0.50071	13.261
0.98381	0.50012	13.237
0.97911	0.50009	13.235
0.97441	0.50006	13.234
0.96971	0.50003	13.233
0.965	0.5	13.232


==> data/mc/vf/ap2mc_9.txt <==
Rgo	V	h	
14.937	0.59873	15.6
14.832	0.59798	15.586
14.726	0.59723	15.571
14.621	0.59648	15.557
14.579	0.59619	15.551
14.537	0.59589	15.545
14.495	0.59559	15.539
14.454	0.59529	15.534
14.412	0.595	15.528
14.37	0.5947	15.522
14.328	0.5944	15.516
14.287	0.5941	15.51
14.182	0.59336	15.495
14.077	0.59262	15.48
13.973	0.59188	15.466
13.869	0.59114	15.451
13.765	0.5904	15.436
13.661	0.58966	15.42
13.557	0.58892	15.405
13.454	0.58819	15.39
13.412	0.58789	15.384
13.371	0.5876	15.378
13.33	0.58731	15.372
13.289	0.58702	15.366
13.247	0.58672	15.36
13.206	0.58643	15.354
13.165	0.58614	15.347
13.124	0.58585	15.341
13.021	0.58512	15.326
12.918	0.58439	15.31
12.815	0.58366	15.295
12.713	0.58293	15.279
12.61	0.5822	15.264
12.508	0.58148	15.248
12.406	0.58075	15.232
12.304	0.58003	15.216
12.263	0.57974	15.21
12.222	0.57945	15.204
12.182	0.57916	15.197
12.141	0.57888	15.191
12.101	0.57859	15.185
12.06	0.5783	15.178
12.02	0.57801	15.172
11.979	0.57773	15.166
11.878	0.57701	15.15
11.776	0.57629	15.133
11.675	0.57557	15.117
11.574	0.57486	15.101
11.473	0.57414	15.085
11.372	0.57343	15.069
11.271	0.57271	15.052
11.171	0.572	15.036
11.131	0.57172	15.029
11.091	0.57143	15.023
11.051	0.57115	15.016
11.011	0.57087	15.009
10.971	0.57058	15.003
10.931	0.5703	14.996
10.891	0.57002	14.99
10.851	0.56974	14.983
10.807	0.56942	14.976
10.763	0.56911	14.968
10.719	0.5688	14.961
10.675	0.56849	14.954
10.619	0.56809	14.944
10.563	0.5677	14.935
10.508	0.56731	14.925
10.452	0.56691	14.916
10.397	0.56652	14.907
10.341	0.56613	14.897
10.286	0.56574	14.888
10.23	0.56534	14.878
10.147	0.56476	14.864
10.064	0.56417	14.85
9.9807	0.56358	14.835
9.8977	0.56299	14.821
9.8147	0.56241	14.807
9.7319	0.56182	14.792
9.6491	0.56124	14.778
9.5665	0.56066	14.763
9.5116	0.56027	14.753
9.4569	0.55988	14.744
9.4021	0.5595	14.734
9.3474	0.55911	14.724
9.2928	0.55873	14.714
9.2382	0.55834	14.705
9.1836	0.55796	14.695
9.1291	0.55757	14.685
9.047	0.55699	14.67
8.965	0.55642	14.655
8.8831	0.55584	14.641
8.8014	0.55526	14.626
8.7197	0.55469	14.611
8.6381	0.55411	14.596
8.5566	0.55354	14.581
8.4752	0.55297	14.566
8.4212	0.55259	14.556
8.3672	0.55221	14.546
8.3133	0.55183	14.536
8.2595	0.55145	14.526
8.2057	0.55107	14.516
8.1519	0.55069	14.505
8.0981	0.55032	14.495
8.0444	0.54994	14.485
7.9636	0.54937	14.47
7.8829	0.5488	14.455
7.8023	0.54824	14.439
7.7217	0.54767	14.424
7.6413	0.54711	14.408
7.5609	0.54654	14.393
7.4807	0.54598	14.377
7.4005	0.54542	14.362
7.3473	0.54504	14.351
7.2942	0.54467	14.341
7.2411	0.5443	14.331
7.1881	0.54392	14.32
7.1351	0.54355	14.31
7.0821	0.54318	14.3
7.0292	0.54281	14.289
6.9763	0.54244	14.279
6.8967	0.54188	14.263
6.8172	0.54132	14.247
6.7378	0.54077	14.231
6.6585	0.54021	14.215
6.5793	0.53965	14.199
6.5002	0.5391	14.183
6.4212	0.53855	14.167
6.3422	0.53799	14.151
6.2899	0.53763	14.141
6.2375	0.53726	14.13
6.1853	0.53689	14.119
6.133	0.53653	14.109
6.0808	0.53616	14.098
6.0287	0.5358	14.087
5.9766	0.53543	14.076
5.9245	0.53507	14.065
5.8461	0.53452	14.049
5.7679	0.53397	14.033
5.6897	0.53342	14.017
5.6116	0.53287	14
5.5336	0.53233	13.984
5.4557	0.53178	13.967
5.3779	0.53124	13.951
5.3001	0.53069	13.934
5.2486	0.53033	13.923
5.1971	0.52997	13.912
5.1456	0.52961	13.901
5.0942	0.52925	13.89
5.0428	0.52889	13.879
4.9914	0.52853	13.868
4.9401	0.52817	13.857
4.8888	0.52781	13.846
4.8117	0.52727	13.829
4.7346	0.52673	13.812
4.6576	0.52619	13.795
4.5808	0.52565	13.779
4.504	0.52511	13.762
4.4273	0.52458	13.745
4.3506	0.52404	13.728
4.2741	0.5235	13.711
4.2234	0.52315	13.699
4.1726	0.52279	13.688
4.122	0.52244	13.677
4.0713	0.52208	13.665
4.0207	0.52173	13.654
3.9702	0.52137	13.643
3.9197	0.52102	13.631
3.8692	0.52066	13.62
3.7932	0.52013	13.603
3.7173	0.5196	13.585
3.6416	0.51907	13.568
3.5659	0.51854	13.551
3.4903	0.51801	13.533
3.4147	0.51748	13.516
3.3393	0.51695	13.498
3.264	0.51642	13.481
3.214	0.51607	13.469
3.1641	0.51572	13.458
3.1142	0.51537	13.446
3.0643	0.51502	13.434
3.0145	0.51467	13.423
2.9648	0.51432	13.411
2.915	0.51397	13.399
2.8653	0.51362	13.387
2.7906	0.51309	13.37
2.7159	0.51257	13.352
2.6413	0.51205	13.334
2.5668	0.51152	13.316
2.4923	0.511	13.299
2.418	0.51048	13.281
2.3437	0.50995	13.263
2.2696	0.50943	13.245
2.2204	0.50909	13.233
2.1713	0.50874	13.221
2.1221	0.5084	13.209
2.0731	0.50805	13.197
2.0241	0.50771	13.185
1.9751	0.50736	13.173
1.9261	0.50702	13.161
1.8772	0.50667	13.149
1.8036	0.50616	13.131
1.7301	0.50564	13.113
1.6567	0.50512	13.094
1.5833	0.5046	13.076
1.5101	0.50409	13.058
1.4369	0.50357	13.039
1.3638	0.50306	13.021
1.2908	0.50254	13.003
1.2424	0.5022	12.99
1.194	0.50186	12.978
1.1457	0.50152	12.966
1.0974	0.50118	12.954
1.0555	0.50088	12.943
1.0136	0.50059	12.932
0.97174	0.50029	12.921
0.9299	0.5	12.911


==> data/mc/vf/ap2mc_final.txt <==
Rgo	V	h	
-2.3447	0.5	11.822
-1.6726	0.5	12.38
-0.83973	0.5	12.592
1.0418	0.5	12.919
0.45357	0.5	12.852
-0.30312	0.5	13.052
-1.4248	0.5	12.298
0.965	0.5	13.232
0.9299	0.5	12.911
1.3207	0.5	13.3
-1.3396	0.5	12.426
1.14	0.5	12.863
-0.64916	0.5	12.56
0.83736	0.5	13.154
-2.9305	0.5	12.028
0.11731	0.5	12.977
-2.6148	0.5	12.191
0.13294	0.5	12.92
1.0013	0.5	13.04
-0.23534	0.5	12.776


==> data/mc/vf/lq2mc_1.txt <==
Rgo	V	h	
14.988	0.62457	14.631
14.954	0.6243	14.629
14.92	0.62403	14.626
14.887	0.62376	14.623
14.853	0.62348	14.621
14.819	0.62321	14.618
14.785	0.62294	14.616
14.751	0.62267	14.613
14.631	0.6217	14.604
14.51	0.62074	14.595
14.39	0.61977	14.585
14.27	0.61881	14.576
14.15	0.61785	14.566
14.03	0.6169	14.556
13.911	0.61595	14.547
13.791	0.615	14.537
13.758	0.61473	14.534
13.725	0.61447	14.532
13.691	0.6142	14.529
13.658	0.61394	14.526
13.625	0.61367	14.523
13.591	0.61341	14.521
13.558	0.61315	14.518
13.525	0.61288	14.515
13.406	0.61194	14.505
13.288	0.611	14.495
13.169	0.61007	14.485
13.051	0.60914	14.475
12.933	0.60821	14.465
12.815	0.60728	14.454
12.698	0.60635	14.444
12.58	0.60543	14.433
12.548	0.60517	14.43
12.515	0.60492	14.428
12.482	0.60466	14.425
12.449	0.6044	14.422
12.417	0.60415	14.419
12.384	0.60389	14.416
12.351	0.60363	14.413
12.318	0.60338	14.41
12.202	0.60246	14.399
12.085	0.60155	14.388
11.969	0.60064	14.378
11.852	0.59974	14.367
11.736	0.59883	14.356
11.62	0.59793	14.345
11.505	0.59703	14.334
11.389	0.59613	14.323
11.357	0.59588	14.319
11.325	0.59563	14.316
11.292	0.59538	14.313
11.26	0.59513	14.31
11.228	0.59488	14.307
11.196	0.59463	14.304
11.163	0.59439	14.301
11.131	0.59414	14.297
11.016	0.59325	14.286
10.902	0.59236	14.275
10.787	0.59148	14.263
10.673	0.5906	14.252
10.558	0.58972	14.24
10.444	0.58884	14.228
10.33	0.58796	14.216
10.217	0.58709	14.205
10.185	0.58685	14.201
10.153	0.58661	14.198
10.122	0.58636	14.195
10.09	0.58612	14.191
10.058	0.58588	14.188
10.026	0.58563	14.185
9.9947	0.58539	14.181
9.963	0.58515	14.178
9.8499	0.58428	14.166
9.737	0.58342	14.154
9.6242	0.58256	14.141
9.5116	0.5817	14.129
9.3992	0.58085	14.117
9.2869	0.57999	14.104
9.1749	0.57914	14.092
9.063	0.57829	14.079
9.0317	0.57806	14.076
9.0005	0.57782	14.072
8.9692	0.57758	14.069
8.938	0.57735	14.065
8.9068	0.57711	14.062
8.8756	0.57687	14.058
8.8444	0.57664	14.055
8.8132	0.5764	14.051
8.7019	0.57556	14.038
8.5907	0.57472	14.025
8.4798	0.57388	14.013
8.3689	0.57305	14
8.2583	0.57222	13.986
8.1478	0.57138	13.973
8.0375	0.57056	13.96
7.9273	0.56973	13.947
7.8966	0.5695	13.943
7.8658	0.56927	13.94
7.8351	0.56904	13.936
7.8043	0.56881	13.932
7.7736	0.56858	13.928
7.7429	0.56835	13.925
7.7122	0.56812	13.921
7.6815	0.56789	13.917
7.5719	0.56707	13.904
7.4625	0.56625	13.89
7.3533	0.56543	13.876
7.2442	0.56462	13.863
7.1352	0.56381	13.849
7.0265	0.563	13.835
6.9179	0.56219	13.821
6.8095	0.56138	13.807
6.7792	0.56116	13.803
6.7489	0.56093	13.8
6.7186	0.56071	13.796
6.6884	0.56048	13.792
6.6582	0.56026	13.788
6.6279	0.56003	13.784
6.5977	0.55981	13.78
6.5675	0.55959	13.776
6.4596	0.55879	13.762
6.3519	0.55799	13.748
6.2444	0.55719	13.733
6.137	0.5564	13.719
6.0297	0.55561	13.704
5.9227	0.55482	13.69
5.8158	0.55403	13.675
5.709	0.55324	13.661
5.6792	0.55302	13.657
5.6494	0.5528	13.652
5.6196	0.55259	13.648
5.5898	0.55237	13.644
5.5601	0.55215	13.64
5.5303	0.55193	13.636
5.5006	0.55171	13.632
5.4708	0.55149	13.628
5.3646	0.55071	13.613
5.2586	0.54993	13.598
5.1527	0.54916	13.583
5.047	0.54838	13.568
4.9414	0.54761	13.553
4.836	0.54684	13.537
4.7308	0.54607	13.522
4.6257	0.5453	13.507
4.5963	0.54509	13.502
4.567	0.54488	13.498
4.5377	0.54466	13.494
4.5083	0.54445	13.49
4.479	0.54423	13.485
4.4497	0.54402	13.481
4.4204	0.54381	13.477
4.3912	0.54359	13.472
4.2866	0.54283	13.457
4.1822	0.54207	13.441
4.078	0.54132	13.425
3.9739	0.54056	13.41
3.87	0.53981	13.394
3.7662	0.53905	13.378
3.6626	0.5383	13.362
3.5591	0.53755	13.346
3.5302	0.53735	13.341
3.5013	0.53714	13.337
3.4724	0.53693	13.332
3.4436	0.53672	13.328
3.4147	0.53651	13.323
3.3859	0.5363	13.319
3.357	0.53609	13.314
3.3282	0.53589	13.31
3.2253	0.53514	13.293
3.1225	0.5344	13.277
3.0199	0.53366	13.261
2.9174	0.53292	13.244
2.8151	0.53219	13.228
2.7129	0.53145	13.211
2.6109	0.53072	13.194
2.509	0.52999	13.178
2.4806	0.52978	13.173
2.4521	0.52958	13.168
2.4237	0.52937	13.164
2.3953	0.52917	13.159
2.3669	0.52897	13.154
2.3385	0.52876	13.15
2.3101	0.52856	13.145
2.2817	0.52836	13.14
2.1803	0.52763	13.123
2.0791	0.5269	13.106
1.9781	0.52618	13.089
1.8772	0.52546	13.072
1.7765	0.52474	13.055
1.6759	0.52402	13.037
1.5754	0.52331	13.02
1.4751	0.52259	13.003
1.4471	0.52239	12.998
1.4191	0.52219	12.993
1.3911	0.52199	12.988
1.3631	0.52179	12.983
1.3352	0.52159	12.978
1.3072	0.52139	12.973
1.2792	0.5212	12.968
1.2513	0.521	12.963
1.1515	0.52029	12.946
1.0519	0.51958	12.928
0.95238	0.51887	12.91
0.85304	0.51816	12.893
0.75385	0.51746	12.875
0.65481	0.51675	12.857
0.55593	0.51605	12.839
0.45719	0.51535	12.821
0.4296	0.51516	12.815
0.40202	0.51496	12.81
0.37446	0.51476	12.805
0.34691	0.51457	12.8
0.31937	0.51437	12.795
0.29184	0.51418	12.79
0.26432	0.51398	12.785
0.23682	0.51379	12.78
0.13856	0.51309	12.762
0.040459	0.5124	12.743
-0.057495	0.5117	12.725
-0.1553	0.51101	12.706
-0.25296	0.51032	12.688
-0.35046	0.50963	12.669
-0.44782	0.50894	12.65
-0.54503	0.50825	12.632
-0.5722	0.50806	12.626
-0.59934	0.50787	12.621
-0.62648	0.50768	12.616
-0.65361	0.50748	12.61
-0.68072	0.50729	12.605
-0.70782	0.5071	12.6
-0.73492	0.50691	12.595
-0.762	0.50672	12.589
-0.85873	0.50603	12.57
-0.95531	0.50535	12.551
-1.0517	0.50467	12.532
-1.148	0.50399	12.513
-1.2442	0.50331	12.494
-1.3402	0.50264	12.475
-1.436	0.50196	12.455
-1.5317	0.50128	12.436
-1.5585	0.5011	12.43
-1.5852	0.50091	12.425
-1.6119	0.50072	12.419
-1.6386	0.50053	12.414
-1.6574	0.5004	12.41
-1.6763	0.50027	12.406
-1.6951	0.50013	12.402
-1.7139	0.5	12.398


==> data/mc/vf/lq2mc_10.txt <==
Rgo	V	h	
14.913	0.61325	16.091
14.81	0.61253	16.077
14.707	0.61181	16.063
14.604	0.61109	16.049
14.501	0.61037	16.036
14.453	0.61004	16.029
14.405	0.6097	16.023
14.358	0.60937	16.016
14.31	0.60903	16.01
14.262	0.6087	16.003
14.214	0.60837	15.996
14.166	0.60803	15.99
14.119	0.6077	15.983
14.017	0.60699	15.969
13.915	0.60628	15.955
13.813	0.60557	15.941
13.711	0.60486	15.927
13.61	0.60415	15.913
13.508	0.60345	15.898
13.407	0.60274	15.884
13.306	0.60204	15.869
13.259	0.60171	15.863
13.212	0.60138	15.856
13.164	0.60105	15.849
13.117	0.60072	15.842
13.07	0.6004	15.836
13.023	0.60007	15.829
12.976	0.59974	15.822
12.929	0.59942	15.815
12.828	0.59872	15.8
12.728	0.59802	15.786
12.628	0.59733	15.771
12.527	0.59663	15.756
12.427	0.59594	15.741
12.328	0.59525	15.727
12.228	0.59456	15.712
12.128	0.59387	15.697
12.082	0.59355	15.69
12.035	0.59322	15.683
11.989	0.5929	15.675
11.942	0.59258	15.668
11.896	0.59226	15.661
11.849	0.59194	15.654
11.803	0.59162	15.647
11.757	0.5913	15.64
11.657	0.59061	15.625
11.559	0.58993	15.61
11.46	0.58925	15.594
11.361	0.58857	15.579
11.262	0.58789	15.564
11.164	0.58721	15.548
11.066	0.58653	15.533
10.968	0.58586	15.517
10.922	0.58554	15.51
10.876	0.58522	15.502
10.83	0.58491	15.495
10.784	0.58459	15.488
10.738	0.58428	15.48
10.693	0.58396	15.473
10.647	0.58365	15.466
10.601	0.58334	15.458
10.504	0.58266	15.443
10.406	0.58199	15.427
10.309	0.58133	15.411
10.212	0.58066	15.395
10.115	0.57999	15.379
10.018	0.57932	15.363
9.9207	0.57866	15.347
9.8239	0.578	15.331
9.7787	0.57769	15.323
9.7335	0.57738	15.315
9.6884	0.57707	15.308
9.6433	0.57676	15.3
9.5982	0.57645	15.293
9.5531	0.57614	15.285
9.5081	0.57583	15.277
9.4631	0.57552	15.27
9.3669	0.57486	15.253
9.2709	0.57421	15.237
9.1749	0.57355	15.221
9.0791	0.57289	15.204
8.9834	0.57224	15.188
8.8878	0.57159	15.171
8.7924	0.57093	15.154
8.6971	0.57028	15.138
8.6525	0.56998	15.13
8.608	0.56967	15.122
8.5635	0.56937	15.114
8.5191	0.56907	15.106
8.4747	0.56876	15.098
8.4303	0.56846	15.09
8.3859	0.56816	15.083
8.3415	0.56785	15.075
8.2468	0.56721	15.058
8.1521	0.56656	15.041
8.0576	0.56592	15.024
7.9632	0.56527	15.007
7.8689	0.56463	14.99
7.7747	0.56399	14.972
7.6807	0.56335	14.955
7.5867	0.56271	14.938
7.5429	0.56241	14.93
7.499	0.56211	14.922
7.4552	0.56181	14.914
7.4114	0.56151	14.905
7.3676	0.56121	14.897
7.3239	0.56091	14.889
7.2802	0.56062	14.881
7.2365	0.56032	14.873
7.1431	0.55968	14.855
7.0498	0.55905	14.838
6.9567	0.55841	14.82
6.8637	0.55778	14.803
6.7708	0.55715	14.785
6.678	0.55652	14.767
6.5853	0.55589	14.749
6.4928	0.55526	14.732
6.4496	0.55496	14.723
6.4063	0.55467	14.715
6.3632	0.55437	14.707
6.32	0.55408	14.698
6.2769	0.55379	14.69
6.2338	0.55349	14.681
6.1907	0.5532	14.673
6.1477	0.55291	14.665
6.0557	0.55228	14.646
5.9638	0.55166	14.628
5.872	0.55103	14.61
5.7804	0.55041	14.592
5.6889	0.54979	14.574
5.5974	0.54917	14.556
5.5062	0.54855	14.537
5.415	0.54793	14.519
5.3724	0.54764	14.51
5.3298	0.54735	14.502
5.2873	0.54706	14.493
5.2448	0.54677	14.484
5.2023	0.54648	14.476
5.1598	0.54619	14.467
5.1174	0.54591	14.458
5.075	0.54562	14.45
4.9843	0.545	14.431
4.8938	0.54439	14.412
4.8034	0.54377	14.394
4.7131	0.54316	14.375
4.623	0.54255	14.356
4.5329	0.54194	14.337
4.443	0.54132	14.319
4.3532	0.54071	14.3
4.3112	0.54043	14.291
4.2693	0.54014	14.282
4.2274	0.53986	14.273
4.1855	0.53958	14.264
4.1436	0.53929	14.255
4.1018	0.53901	14.246
4.06	0.53872	14.237
4.0182	0.53844	14.228
3.9289	0.53783	14.209
3.8398	0.53723	14.19
3.7507	0.53662	14.171
3.6618	0.53602	14.152
3.5729	0.53542	14.132
3.4842	0.53481	14.113
3.3956	0.53421	14.094
3.3072	0.53361	14.074
3.2658	0.53333	14.065
3.2245	0.53305	14.056
3.1832	0.53277	14.047
3.142	0.53249	14.038
3.1008	0.53221	14.028
3.0596	0.53193	14.019
3.0184	0.53165	14.01
2.9772	0.53137	14.001
2.8893	0.53077	13.981
2.8014	0.53018	13.962
2.7137	0.52958	13.942
2.6261	0.52899	13.922
2.5386	0.52839	13.902
2.4513	0.5278	13.882
2.364	0.52721	13.862
2.2768	0.52662	13.842
2.2361	0.52634	13.833
2.1954	0.52606	13.824
2.1548	0.52579	13.814
2.1142	0.52551	13.805
2.0735	0.52524	13.795
2.033	0.52496	13.786
1.9924	0.52469	13.777
1.9519	0.52441	13.767
1.8652	0.52382	13.747
1.7787	0.52324	13.727
1.6923	0.52265	13.706
1.6061	0.52207	13.686
1.5199	0.52148	13.666
1.4338	0.5209	13.645
1.3479	0.52032	13.625
1.262	0.51974	13.604
1.2219	0.51946	13.595
1.1819	0.51919	13.585
1.1418	0.51892	13.575
1.1018	0.51865	13.566
1.0618	0.51838	13.556
1.0218	0.51811	13.547
0.98189	0.51784	13.537
0.94196	0.51757	13.527
0.85665	0.51699	13.507
0.77145	0.51641	13.486
0.68636	0.51584	13.465
0.60139	0.51526	13.444
0.51652	0.51469	13.423
0.43176	0.51411	13.402
0.34712	0.51354	13.381
0.26258	0.51297	13.36
0.22309	0.5127	13.35
0.18363	0.51243	13.341
0.14419	0.51216	13.331
0.10478	0.5119	13.321
0.06539	0.51163	13.311
0.026024	0.51136	13.301
-0.013318	0.5111	13.291
-0.052636	0.51083	13.281
-0.13665	0.51026	13.26
-0.22055	0.5097	13.239
-0.30435	0.50913	13.217
-0.38803	0.50856	13.196
-0.47161	0.508	13.175
-0.55507	0.50743	13.153
-0.63843	0.50687	13.132
-0.72168	0.5063	13.11
-0.76056	0.50604	13.1
-0.79942	0.50578	13.09
-0.83826	0.50551	13.08
-0.87707	0.50525	13.07
-0.91586	0.50499	13.06
-0.95463	0.50473	13.05
-0.99337	0.50447	13.039
-1.0321	0.5042	13.029
-1.0919	0.5038	13.014
-1.1517	0.50339	12.998
-1.2115	0.50299	12.982
-1.2712	0.50258	12.966
-1.294	0.50243	12.96
-1.3168	0.50228	12.954
-1.3396	0.50212	12.948
-1.3624	0.50197	12.942
-1.3851	0.50181	12.936
-1.4079	0.50166	12.93
-1.4307	0.5015	12.924
-1.4534	0.50135	12.918
-1.5032	0.50101	12.905
-1.553	0.50067	12.891
-1.6028	0.50034	12.878
-1.6525	0.5	12.865


==> data/mc/vf/lq2mc_11.txt <==
Rgo	V	h	
14.901	0.60509	14.932
14.791	0.60427	14.921
14.682	0.60345	14.91
14.572	0.60264	14.899
14.463	0.60182	14.888
14.423	0.60152	14.884
14.383	0.60123	14.88
14.343	0.60093	14.876
14.303	0.60063	14.872
14.264	0.60033	14.868
14.224	0.60004	14.864
14.184	0.59974	14.859
14.144	0.59944	14.855
14.035	0.59864	14.844
13.927	0.59783	14.833
13.819	0.59703	14.821
13.711	0.59623	14.81
13.603	0.59543	14.798
13.495	0.59463	14.786
13.388	0.59383	14.775
13.28	0.59303	14.763
13.241	0.59274	14.759
13.202	0.59245	14.754
13.162	0.59216	14.75
13.123	0.59187	14.746
13.084	0.59158	14.741
13.044	0.59129	14.737
13.005	0.591	14.732
12.966	0.59071	14.728
12.859	0.58992	14.716
12.752	0.58913	14.704
12.646	0.58835	14.692
12.539	0.58757	14.68
12.433	0.58678	14.667
12.327	0.586	14.655
12.221	0.58522	14.643
12.115	0.58445	14.63
12.077	0.58416	14.626
12.038	0.58388	14.621
11.999	0.58359	14.617
11.96	0.58331	14.612
11.922	0.58302	14.607
11.883	0.58274	14.603
11.844	0.58246	14.598
11.806	0.58217	14.593
11.7	0.5814	14.581
11.595	0.58063	14.568
11.491	0.57986	14.555
11.386	0.5791	14.542
11.281	0.57833	14.529
11.177	0.57757	14.516
11.072	0.57681	14.503
10.968	0.57604	14.49
10.93	0.57577	14.486
10.892	0.57549	14.481
10.854	0.57521	14.476
10.816	0.57493	14.471
10.778	0.57465	14.466
10.739	0.57437	14.461
10.701	0.5741	14.456
10.663	0.57382	14.452
10.56	0.57307	14.438
10.456	0.57231	14.425
10.353	0.57156	14.411
10.25	0.57081	14.398
10.147	0.57006	14.384
10.044	0.56931	14.371
9.9414	0.56857	14.357
9.8388	0.56782	14.343
9.8012	0.56755	14.338
9.7636	0.56728	14.333
9.726	0.567	14.328
9.6885	0.56673	14.323
9.651	0.56646	14.318
9.6135	0.56619	14.312
9.576	0.56591	14.307
9.5385	0.56564	14.302
9.4365	0.5649	14.288
9.3347	0.56417	14.274
9.233	0.56343	14.26
9.1314	0.56269	14.246
9.03	0.56196	14.232
8.9287	0.56123	14.217
8.8276	0.5605	14.203
8.7266	0.55977	14.188
8.6895	0.5595	14.183
8.6525	0.55923	14.178
8.6155	0.55896	14.172
8.5786	0.5587	14.167
8.5416	0.55843	14.162
8.5047	0.55816	14.156
8.4678	0.5579	14.151
8.4309	0.55763	14.146
8.3304	0.55691	14.131
8.2301	0.55618	14.116
8.13	0.55546	14.102
8.03	0.55474	14.087
7.9301	0.55402	14.072
7.8304	0.5533	14.057
7.7308	0.55259	14.042
7.6313	0.55187	14.027
7.5949	0.55161	14.021
7.5584	0.55135	14.016
7.522	0.55108	14.01
7.4856	0.55082	14.004
7.4492	0.55056	13.999
7.4128	0.5503	13.993
7.3765	0.55004	13.988
7.3402	0.54978	13.982
7.304	0.54952	13.976
7.2678	0.54926	13.971
7.2316	0.549	13.965
7.1955	0.54874	13.96
7.1329	0.54829	13.95
7.0703	0.54784	13.94
7.0079	0.54739	13.93
6.9454	0.54695	13.92
6.883	0.5465	13.91
6.8207	0.54606	13.901
6.7585	0.54561	13.891
6.6963	0.54517	13.881
6.6244	0.54465	13.869
6.5527	0.54414	13.858
6.481	0.54363	13.846
6.4094	0.54312	13.834
6.3379	0.54261	13.823
6.2664	0.5421	13.811
6.195	0.54159	13.799
6.1237	0.54108	13.788
6.0621	0.54065	13.777
6.0005	0.54021	13.767
5.9389	0.53977	13.757
5.8775	0.53934	13.747
5.816	0.5389	13.737
5.7547	0.53847	13.726
5.6934	0.53803	13.716
5.6321	0.5376	13.706
5.5614	0.5371	13.694
5.4907	0.5366	13.682
5.4201	0.5361	13.669
5.3496	0.5356	13.657
5.2792	0.5351	13.645
5.2088	0.5346	13.633
5.1385	0.53411	13.621
5.0683	0.53361	13.609
5.0076	0.53318	13.598
4.947	0.53276	13.588
4.8864	0.53233	13.577
4.8258	0.5319	13.566
4.7653	0.53148	13.556
4.7049	0.53105	13.545
4.6445	0.53063	13.534
4.5842	0.53021	13.523
4.5146	0.52972	13.511
4.445	0.52923	13.498
4.3755	0.52874	13.486
4.306	0.52825	13.473
4.2367	0.52777	13.461
4.1674	0.52728	13.448
4.0981	0.5268	13.435
4.029	0.52631	13.423
3.9692	0.5259	13.412
3.9095	0.52548	13.401
3.8498	0.52506	13.39
3.7902	0.52465	13.379
3.7306	0.52423	13.367
3.6711	0.52381	13.356
3.6117	0.5234	13.345
3.5523	0.52299	13.334
3.4837	0.52251	13.321
3.4152	0.52203	13.308
3.3467	0.52155	13.295
3.2783	0.52108	13.282
3.21	0.5206	13.269
3.1418	0.52013	13.256
3.0736	0.51966	13.243
3.0055	0.51918	13.23
2.9467	0.51877	13.218
2.8878	0.51837	13.207
2.8291	0.51796	13.195
2.7704	0.51755	13.184
2.7117	0.51715	13.172
2.6531	0.51674	13.161
2.5946	0.51633	13.149
2.5361	0.51593	13.138
2.4685	0.51546	13.124
2.401	0.515	13.111
2.3336	0.51453	13.097
2.2663	0.51406	13.084
2.199	0.5136	13.07
2.1318	0.51314	13.057
2.0647	0.51267	13.043
1.9976	0.51221	13.03
1.9778	0.51207	13.026
1.9579	0.51194	13.022
1.9381	0.5118	13.018
1.9182	0.51166	13.013
1.8984	0.51153	13.009
1.8785	0.51139	13.005
1.8587	0.51125	13.001
1.8389	0.51112	12.997
1.8207	0.51099	12.994
1.8025	0.51087	12.99
1.7843	0.51074	12.986
1.7661	0.51062	12.982
1.7479	0.51049	12.979
1.7297	0.51037	12.975
1.7115	0.51024	12.971
1.6933	0.51012	12.967
1.6025	0.50949	12.949
1.5118	0.50887	12.93
1.4212	0.50824	12.911
1.3308	0.50762	12.892
1.3155	0.50752	12.889
1.3002	0.50741	12.885
1.2849	0.5073	12.882
1.2697	0.5072	12.879
1.2544	0.50709	12.876
1.2391	0.50699	12.872
1.2239	0.50689	12.869
1.2086	0.50678	12.866
1.1324	0.50626	12.85
1.0563	0.50573	12.834
0.98026	0.50521	12.817
0.90432	0.50469	12.801
0.87248	0.50447	12.794
0.84066	0.50425	12.788
0.80885	0.50403	12.781
0.77706	0.50381	12.774
0.74529	0.50359	12.767
0.71353	0.50338	12.76
0.68178	0.50316	12.753
0.65006	0.50294	12.746
0.55941	0.50232	12.727
0.46889	0.50169	12.707
0.37851	0.50107	12.687
0.28825	0.50045	12.667
0.27177	0.50034	12.663
0.2553	0.50023	12.66
0.23883	0.50011	12.656
0.22236	0.5	12.652


==> data/mc/vf/lq2mc_12.txt <==
Rgo	V	h	
14.984	0.60497	15.523
14.96	0.60479	15.52
14.936	0.60462	15.517
14.912	0.60444	15.514
14.787	0.60354	15.498
14.662	0.60264	15.482
14.538	0.60174	15.465
14.413	0.60084	15.449
14.289	0.59994	15.433
14.165	0.59904	15.416
14.042	0.59815	15.399
13.918	0.59726	15.383
13.894	0.59709	15.38
13.87	0.59691	15.376
13.846	0.59674	15.373
13.822	0.59657	15.37
13.799	0.5964	15.367
13.775	0.59622	15.363
13.751	0.59605	15.36
13.727	0.59588	15.357
13.604	0.59499	15.34
13.481	0.5941	15.323
13.359	0.59322	15.306
13.236	0.59234	15.289
13.114	0.59146	15.272
12.992	0.59058	15.255
12.87	0.5897	15.237
12.748	0.58882	15.22
12.725	0.58865	15.217
12.701	0.58848	15.213
12.678	0.58831	15.21
12.654	0.58815	15.207
12.631	0.58798	15.203
12.607	0.58781	15.2
12.584	0.58764	15.196
12.56	0.58747	15.193
12.439	0.5866	15.176
12.318	0.58573	15.158
12.197	0.58486	15.14
12.077	0.58399	15.122
11.957	0.58313	15.105
11.836	0.58226	15.087
11.716	0.5814	15.069
11.597	0.58054	15.051
11.573	0.58037	15.047
11.55	0.5802	15.044
11.527	0.58004	15.04
11.504	0.57987	15.037
11.481	0.57971	15.033
11.458	0.57954	15.03
11.434	0.57937	15.026
11.411	0.57921	15.022
11.338	0.57868	15.011
11.264	0.57815	15
11.19	0.57762	14.989
11.117	0.57709	14.977
11.071	0.57677	14.97
11.026	0.57644	14.963
10.981	0.57611	14.956
10.935	0.57579	14.949
10.89	0.57547	14.942
10.845	0.57514	14.935
10.799	0.57482	14.928
10.754	0.57449	14.921
10.658	0.57381	14.905
10.562	0.57312	14.89
10.467	0.57243	14.875
10.371	0.57175	14.86
10.275	0.57107	14.844
10.18	0.57039	14.829
10.085	0.56971	14.814
9.9896	0.56903	14.798
9.9449	0.56871	14.791
9.9002	0.56839	14.783
9.8556	0.56807	14.776
9.811	0.56775	14.769
9.7664	0.56743	14.761
9.7218	0.56712	14.754
9.6772	0.5668	14.747
9.6327	0.56648	14.739
9.5382	0.56581	14.724
9.4437	0.56514	14.708
9.3494	0.56447	14.692
9.2552	0.5638	14.676
9.1612	0.56313	14.66
9.0672	0.56246	14.644
8.9734	0.56179	14.628
8.8797	0.56113	14.612
8.8357	0.56082	14.605
8.7917	0.5605	14.597
8.7477	0.56019	14.59
8.7037	0.55988	14.582
8.6598	0.55957	14.574
8.6159	0.55926	14.567
8.572	0.55895	14.559
8.5282	0.55864	14.551
8.4351	0.55798	14.535
8.3421	0.55732	14.519
8.2492	0.55666	14.502
8.1564	0.556	14.486
8.0638	0.55535	14.47
7.9713	0.55469	14.453
7.8789	0.55404	14.436
7.7866	0.55339	14.42
7.7433	0.55308	14.412
7.6999	0.55278	14.404
7.6566	0.55247	14.396
7.6133	0.55217	14.388
7.5701	0.55186	14.381
7.5269	0.55155	14.373
7.4837	0.55125	14.365
7.4405	0.55095	14.357
7.3488	0.5503	14.34
7.2572	0.54965	14.323
7.1657	0.54901	14.306
7.0744	0.54836	14.289
6.9831	0.54772	14.272
6.892	0.54708	14.255
6.801	0.54644	14.238
6.7102	0.5458	14.221
6.6675	0.5455	14.213
6.6248	0.5452	14.205
6.5821	0.5449	14.196
6.5395	0.5446	14.188
6.4969	0.5443	14.18
6.4544	0.544	14.172
6.4118	0.5437	14.164
6.3693	0.5434	14.156
6.279	0.54277	14.138
6.1888	0.54214	14.121
6.0987	0.5415	14.103
6.0088	0.54087	14.086
5.9189	0.54024	14.068
5.8292	0.53961	14.051
5.7396	0.53899	14.033
5.6501	0.53836	14.015
5.6081	0.53806	14.007
5.5661	0.53777	13.998
5.5241	0.53748	13.99
5.4821	0.53718	13.982
5.4401	0.53689	13.973
5.3982	0.53659	13.965
5.3563	0.5363	13.956
5.3145	0.53601	13.948
5.2255	0.53539	13.93
5.1367	0.53476	13.912
5.048	0.53414	13.894
4.9594	0.53352	13.876
4.871	0.53291	13.858
4.7826	0.53229	13.84
4.6944	0.53167	13.821
4.6063	0.53106	13.803
4.5649	0.53077	13.794
4.5235	0.53048	13.786
4.4821	0.53019	13.777
4.4408	0.5299	13.768
4.3995	0.52961	13.76
4.3582	0.52932	13.751
4.3169	0.52904	13.742
4.2757	0.52875	13.734
4.1881	0.52814	13.715
4.1007	0.52753	13.697
4.0133	0.52692	13.678
3.9261	0.52631	13.659
3.839	0.52571	13.641
3.752	0.5251	13.622
3.6651	0.52449	13.603
3.5784	0.52389	13.584
3.5376	0.52361	13.576
3.4968	0.52332	13.567
3.4561	0.52304	13.558
3.4154	0.52276	13.549
3.3748	0.52247	13.54
3.3341	0.52219	13.531
3.2935	0.52191	13.522
3.2529	0.52162	13.513
3.1667	0.52102	13.494
3.0806	0.52043	13.475
2.9946	0.51983	13.456
2.9087	0.51923	13.437
2.8229	0.51864	13.418
2.7372	0.51804	13.398
2.6517	0.51745	13.379
2.5662	0.51685	13.36
2.5261	0.51657	13.35
2.486	0.5163	13.341
2.4459	0.51602	13.332
2.4058	0.51574	13.323
2.3658	0.51546	13.314
2.3257	0.51518	13.305
2.2858	0.51491	13.296
2.2458	0.51463	13.286
2.1609	0.51404	13.267
2.0761	0.51345	13.247
1.9914	0.51286	13.227
1.9069	0.51228	13.208
1.8224	0.51169	13.188
1.7381	0.51111	13.168
1.6538	0.51052	13.148
1.5697	0.50994	13.128
1.5302	0.50967	13.119
1.4907	0.50939	13.11
1.4512	0.50912	13.1
1.4118	0.50884	13.091
1.3723	0.50857	13.081
1.3329	0.5083	13.072
1.2936	0.50803	13.063
1.2542	0.50775	13.053
1.212	0.50746	13.043
1.1697	0.50717	13.033
1.1276	0.50688	13.023
1.0854	0.50658	13.012
1.0531	0.50636	13.005
1.0209	0.50614	12.997
0.98866	0.50591	12.989
0.95645	0.50569	12.981
0.94747	0.50563	12.979
0.93849	0.50557	12.977
0.92951	0.5055	12.975
0.92053	0.50544	12.972
0.91155	0.50538	12.97
0.90258	0.50532	12.968
0.8936	0.50526	12.966
0.88463	0.50519	12.964
0.83978	0.50488	12.953
0.79497	0.50457	12.942
0.75019	0.50426	12.931
0.70544	0.50395	12.92
0.63724	0.50348	12.903
0.56913	0.503	12.886
0.50109	0.50253	12.869
0.43312	0.50206	12.853
0.36523	0.50159	12.836
0.29741	0.50111	12.819
0.22967	0.50064	12.802
0.162	0.50017	12.785
0.15593	0.50013	12.783
0.14986	0.50008	12.782
0.14379	0.50004	12.78
0.13772	0.5	12.779


==> data/mc/vf/lq2mc_13.txt <==
Rgo	V	h	
14.932	0.60789	15.19
14.863	0.60738	15.182
14.794	0.60688	15.174
14.725	0.60637	15.166
14.656	0.60587	15.157
14.587	0.60537	15.149
14.507	0.60478	15.14
14.426	0.60419	15.13
14.345	0.6036	15.121
14.265	0.60301	15.111
14.184	0.60242	15.101
14.104	0.60184	15.091
14.024	0.60125	15.082
13.943	0.60067	15.072
13.875	0.60017	15.064
13.807	0.59968	15.055
13.739	0.59918	15.047
13.671	0.59869	15.038
13.603	0.5982	15.03
13.535	0.5977	15.021
13.467	0.59721	15.013
13.399	0.59672	15.004
13.32	0.59614	14.994
13.24	0.59557	14.984
13.161	0.59499	14.974
13.082	0.59442	14.964
13.002	0.59384	14.954
12.923	0.59327	14.944
12.844	0.5927	14.933
12.765	0.59213	14.923
12.698	0.59164	14.914
12.631	0.59116	14.906
12.564	0.59067	14.897
12.497	0.59019	14.888
12.43	0.5897	14.879
12.363	0.58922	14.87
12.296	0.58874	14.861
12.229	0.58826	14.852
12.151	0.58769	14.842
12.073	0.58713	14.831
11.995	0.58656	14.821
11.916	0.586	14.81
11.838	0.58544	14.799
11.76	0.58488	14.789
11.682	0.58431	14.778
11.605	0.58375	14.767
11.539	0.58328	14.758
11.472	0.5828	14.749
11.406	0.58233	14.74
11.34	0.58185	14.731
11.275	0.58138	14.721
11.209	0.58091	14.712
11.143	0.58043	14.703
11.077	0.57996	14.693
11	0.5794	14.682
10.923	0.57885	14.671
10.846	0.5783	14.66
10.769	0.57774	14.649
10.692	0.57719	14.638
10.615	0.57664	14.627
10.538	0.57609	14.616
10.462	0.57554	14.605
10.397	0.57507	14.595
10.332	0.57461	14.585
10.267	0.57414	14.576
10.202	0.57368	14.566
10.137	0.57321	14.557
10.072	0.57275	14.547
10.007	0.57228	14.537
9.9423	0.57182	14.527
9.8663	0.57127	14.516
9.7903	0.57073	14.505
9.7145	0.57019	14.493
9.6387	0.56964	14.481
9.563	0.5691	14.47
9.4873	0.56856	14.458
9.4118	0.56802	14.447
9.3363	0.56748	14.435
9.2722	0.56702	14.425
9.2081	0.56656	14.415
9.144	0.5661	14.405
9.08	0.56565	14.395
9.0161	0.56519	14.385
8.9522	0.56473	14.375
8.8884	0.56428	14.365
8.8247	0.56382	14.355
8.7498	0.56329	14.343
8.675	0.56275	14.331
8.6003	0.56222	14.319
8.5257	0.56169	14.307
8.4511	0.56115	14.295
8.3766	0.56062	14.283
8.3022	0.56009	14.271
8.2279	0.55956	14.258
8.1647	0.55911	14.248
8.1016	0.55866	14.238
8.0385	0.55821	14.227
7.9755	0.55776	14.217
7.9126	0.55731	14.206
7.8497	0.55686	14.196
7.7868	0.55641	14.185
7.724	0.55597	14.175
7.6503	0.55544	14.163
7.5767	0.55491	14.15
7.5031	0.55439	14.138
7.4296	0.55387	14.125
7.3562	0.55334	14.113
7.2828	0.55282	14.1
7.2096	0.5523	14.088
7.1364	0.55178	14.075
7.0742	0.55133	14.064
7.012	0.55089	14.054
6.9499	0.55045	14.043
6.8878	0.55001	14.032
6.8259	0.54956	14.021
6.7639	0.54912	14.01
6.702	0.54868	13.999
6.6402	0.54824	13.989
6.5824	0.54783	13.978
6.5247	0.54742	13.968
6.467	0.54701	13.958
6.4093	0.5466	13.948
6.3946	0.54649	13.945
6.3798	0.54639	13.942
6.365	0.54628	13.94
6.3503	0.54618	13.937
6.3355	0.54607	13.934
6.3208	0.54597	13.932
6.306	0.54586	13.929
6.2913	0.54576	13.926
6.2176	0.54523	13.913
6.144	0.54471	13.9
6.0705	0.54418	13.887
5.997	0.54366	13.873
5.9519	0.54334	13.865
5.9069	0.54302	13.857
5.8618	0.5427	13.849
5.8168	0.54238	13.84
5.7718	0.54206	13.832
5.7269	0.54174	13.824
5.682	0.54142	13.816
5.6371	0.5411	13.807
5.5495	0.54047	13.791
5.4621	0.53985	13.775
5.3747	0.53923	13.758
5.2875	0.53861	13.742
5.2004	0.53799	13.726
5.1134	0.53737	13.709
5.0265	0.53675	13.693
4.9397	0.53613	13.676
4.8953	0.53581	13.668
4.8509	0.5355	13.659
4.8066	0.53518	13.651
4.7623	0.53486	13.642
4.718	0.53455	13.634
4.6737	0.53423	13.625
4.6295	0.53392	13.616
4.5853	0.5336	13.608
4.4991	0.53299	13.591
4.413	0.53237	13.574
4.327	0.53176	13.557
4.2411	0.53115	13.54
4.1554	0.53054	13.524
4.0697	0.52993	13.507
3.9841	0.52932	13.49
3.8987	0.52871	13.472
3.855	0.52839	13.464
3.8113	0.52808	13.455
3.7677	0.52777	13.446
3.724	0.52746	13.437
3.6804	0.52715	13.428
3.6369	0.52684	13.42
3.5933	0.52653	13.411
3.5498	0.52622	13.402
3.465	0.52561	13.385
3.3802	0.525	13.367
3.2955	0.5244	13.35
3.211	0.5238	13.332
3.1266	0.52319	13.315
3.0422	0.52259	13.297
2.958	0.52199	13.28
2.8739	0.52139	13.262
2.8309	0.52108	13.253
2.7879	0.52077	13.244
2.7449	0.52047	13.235
2.702	0.52016	13.226
2.6591	0.51985	13.217
2.6162	0.51955	13.208
2.5733	0.51924	13.199
2.5305	0.51893	13.19
2.4469	0.51833	13.172
2.3635	0.51774	13.154
2.2802	0.51714	13.136
2.197	0.51655	13.118
2.1138	0.51595	13.1
2.0308	0.51536	13.082
1.948	0.51476	13.064
1.8652	0.51417	13.046
1.8228	0.51387	13.036
1.7805	0.51356	13.027
1.7382	0.51326	13.018
1.6959	0.51296	13.008
1.6537	0.51265	12.999
1.6115	0.51235	12.99
1.5693	0.51205	12.98
1.5272	0.51174	12.971
1.481	0.51141	12.961
1.4349	0.51108	12.95
1.3888	0.51075	12.94
1.3428	0.51042	12.93
1.3068	0.51016	12.922
1.2708	0.5099	12.914
1.2348	0.50965	12.905
1.1989	0.50939	12.897
1.163	0.50913	12.889
1.1271	0.50887	12.881
1.0912	0.50861	12.873
1.0553	0.50836	12.865
0.96778	0.50773	12.845
0.88033	0.5071	12.825
0.79301	0.50647	12.805
0.70581	0.50584	12.785
0.61874	0.50521	12.764
0.53179	0.50458	12.744
0.44497	0.50396	12.724
0.35827	0.50333	12.704
0.32284	0.50307	12.695
0.28743	0.50282	12.687
0.25205	0.50256	12.679
0.21668	0.50231	12.67
0.18134	0.50205	12.662
0.14602	0.5018	12.654
0.11072	0.50154	12.645
0.075434	0.50129	12.637
0.030967	0.50096	12.626
-0.013468	0.50064	12.616
-0.057869	0.50032	12.605
-0.10224	0.5	12.595


==> data/mc/vf/lq2mc_14.txt <==
Rgo	V	h	
14.948	0.60397	15.795
14.875	0.60344	15.787
14.802	0.60291	15.779
14.729	0.60238	15.771
14.656	0.60185	15.763
14.583	0.60133	15.755
14.51	0.6008	15.747
14.437	0.60028	15.739
14.364	0.59975	15.73
14.289	0.59921	15.722
14.213	0.59867	15.713
14.138	0.59812	15.705
14.063	0.59758	15.696
13.987	0.59704	15.687
13.912	0.5965	15.679
13.837	0.59596	15.67
13.762	0.59542	15.661
13.69	0.59491	15.653
13.618	0.59439	15.644
13.546	0.59387	15.636
13.474	0.59336	15.627
13.402	0.59284	15.619
13.33	0.59233	15.61
13.258	0.59182	15.602
13.187	0.5913	15.593
13.112	0.59077	15.584
13.038	0.59024	15.575
12.964	0.58971	15.566
12.889	0.58918	15.557
12.815	0.58865	15.548
12.741	0.58812	15.538
12.667	0.5876	15.529
12.593	0.58707	15.52
12.522	0.58656	15.511
12.451	0.58606	15.502
12.38	0.58555	15.493
12.309	0.58505	15.484
12.239	0.58454	15.475
12.168	0.58404	15.466
12.097	0.58354	15.457
12.027	0.58304	15.448
11.953	0.58252	15.439
11.88	0.582	15.429
11.807	0.58148	15.419
11.734	0.58096	15.41
11.661	0.58044	15.4
11.588	0.57992	15.391
11.515	0.57941	15.381
11.442	0.57889	15.371
11.372	0.57839	15.362
11.302	0.5779	15.353
11.232	0.5774	15.343
11.163	0.57691	15.334
11.093	0.57642	15.324
11.023	0.57592	15.315
10.953	0.57543	15.305
10.884	0.57494	15.296
10.812	0.57443	15.286
10.74	0.57392	15.276
10.667	0.57341	15.266
10.595	0.5729	15.256
10.524	0.5724	15.246
10.452	0.57189	15.236
10.38	0.57138	15.225
10.308	0.57088	15.215
10.239	0.57039	15.205
10.17	0.56991	15.196
10.101	0.56942	15.186
10.033	0.56894	15.176
9.964	0.56845	15.166
9.8953	0.56797	15.156
9.8267	0.56749	15.146
9.7582	0.56701	15.136
9.687	0.56651	15.126
9.616	0.56601	15.115
9.545	0.56551	15.105
9.4741	0.56501	15.094
9.4033	0.56451	15.084
9.3325	0.56402	15.073
9.2618	0.56352	15.063
9.1912	0.56303	15.052
9.1232	0.56255	15.042
9.0553	0.56207	15.031
8.9875	0.5616	15.021
8.9197	0.56112	15.011
8.852	0.56065	15
8.7844	0.56017	14.99
8.7168	0.5597	14.98
8.6493	0.55923	14.969
8.5934	0.55884	14.96
8.5375	0.55845	14.952
8.4817	0.55806	14.943
8.4259	0.55767	14.934
8.4118	0.55757	14.932
8.3977	0.55747	14.93
8.3836	0.55737	14.928
8.3695	0.55727	14.925
8.3554	0.55717	14.923
8.3413	0.55708	14.921
8.3273	0.55698	14.919
8.3132	0.55688	14.917
8.2428	0.55639	14.905
8.1725	0.5559	14.894
8.1023	0.55541	14.883
8.0321	0.55492	14.872
7.9799	0.55455	14.864
7.9277	0.55419	14.855
7.8755	0.55383	14.847
7.8234	0.55347	14.838
7.7713	0.5531	14.83
7.7193	0.55274	14.821
7.6672	0.55238	14.813
7.6153	0.55202	14.805
7.5317	0.55144	14.791
7.4481	0.55086	14.777
7.3647	0.55028	14.763
7.2814	0.5497	14.749
7.1982	0.54912	14.736
7.115	0.54855	14.722
7.032	0.54797	14.708
6.9491	0.5474	14.694
6.8976	0.54704	14.685
6.8462	0.54668	14.676
6.7948	0.54633	14.668
6.7435	0.54597	14.659
6.6921	0.54562	14.65
6.6409	0.54526	14.641
6.5896	0.54491	14.632
6.5384	0.54456	14.624
6.4561	0.54399	14.609
6.3738	0.54342	14.595
6.2916	0.54285	14.581
6.2095	0.54229	14.566
6.1276	0.54172	14.552
6.0457	0.54116	14.537
5.9639	0.54059	14.523
5.8822	0.54003	14.508
5.8315	0.53968	14.499
5.7808	0.53933	14.49
5.7302	0.53899	14.481
5.6796	0.53864	14.472
5.6291	0.53829	14.463
5.5786	0.53794	14.454
5.5281	0.5376	14.445
5.4777	0.53725	14.436
5.3965	0.53669	14.421
5.3155	0.53614	14.406
5.2345	0.53558	14.391
5.1537	0.53503	14.376
5.0729	0.53448	14.361
4.9923	0.53392	14.346
4.9117	0.53337	14.331
4.8312	0.53282	14.316
4.7813	0.53248	14.307
4.7314	0.53214	14.297
4.6815	0.5318	14.288
4.6317	0.53146	14.278
4.5819	0.53111	14.269
4.5321	0.53077	14.259
4.4824	0.53043	14.25
4.4327	0.5301	14.24
4.3528	0.52955	14.225
4.273	0.529	14.21
4.1932	0.52846	14.194
4.1136	0.52792	14.179
4.0341	0.52738	14.163
3.9546	0.52683	14.148
3.8752	0.52629	14.132
3.796	0.52575	14.117
3.7468	0.52542	14.107
3.6976	0.52508	14.097
3.6485	0.52475	14.087
3.5994	0.52441	14.078
3.5504	0.52408	14.068
3.5014	0.52375	14.058
3.4524	0.52341	14.048
3.4034	0.52308	14.038
3.378	0.52291	14.033
3.3525	0.52274	14.028
3.327	0.52256	14.023
3.3016	0.52239	14.018
3.2762	0.52222	14.013
3.2507	0.52204	14.007
3.2253	0.52187	14.002
3.1999	0.5217	13.997
3.1768	0.52154	13.992
3.1536	0.52139	13.988
3.1305	0.52123	13.983
3.1074	0.52107	13.978
3.1028	0.52104	13.977
3.0983	0.52101	13.976
3.0937	0.52098	13.975
3.0891	0.52095	13.975
3.0845	0.52092	13.974
3.0799	0.52088	13.973
3.0753	0.52085	13.972
3.0708	0.52082	13.971
3.0479	0.52067	13.966
3.025	0.52051	13.961
3.0021	0.52036	13.957
2.9792	0.5202	13.952
2.8798	0.51953	13.932
2.7806	0.51886	13.911
2.6815	0.51819	13.89
2.5826	0.51752	13.87
2.4838	0.51685	13.849
2.3852	0.51619	13.828
2.2867	0.51552	13.807
2.1884	0.51486	13.787
2.1612	0.51468	13.781
2.1341	0.51449	13.775
2.107	0.51431	13.769
2.0799	0.51413	13.763
2.0529	0.51395	13.758
2.0258	0.51376	13.752
1.9987	0.51358	13.746
1.9717	0.5134	13.74
1.8738	0.51274	13.719
1.7761	0.51209	13.698
1.6785	0.51143	13.677
1.581	0.51078	13.655
1.4837	0.51013	13.634
1.3866	0.50948	13.612
1.2896	0.50883	13.591
1.1927	0.50818	13.569
1.166	0.508	13.563
1.1393	0.50782	13.557
1.1126	0.50765	13.551
1.0859	0.50747	13.545
1.0592	0.50729	13.539
1.0326	0.50711	13.533
1.0059	0.50693	13.527
0.97927	0.50676	13.521
0.88286	0.50611	13.5
0.78659	0.50547	13.478
0.69046	0.50483	13.456
0.59448	0.50419	13.434
0.49863	0.50356	13.412
0.40293	0.50292	13.39
0.30737	0.50229	13.367
0.21195	0.50166	13.345
0.18563	0.50148	13.339
0.15933	0.50131	13.333
0.13303	0.50113	13.327
0.10675	0.50096	13.321
0.080476	0.50078	13.314
0.054213	0.50061	13.308
0.027961	0.50044	13.302
0.0017197	0.50026	13.296
-0.0082111	0.5002	13.294
-0.01814	0.50013	13.291
-0.028068	0.50007	13.289
-0.037995	0.5	13.286


==> data/mc/vf/lq2mc_15.txt <==
Rgo	V	h	
14.964	0.61143	14.557
14.891	0.61086	14.549
14.813	0.61026	14.541
14.735	0.60967	14.533
14.657	0.60907	14.524
14.579	0.60847	14.516
14.501	0.60787	14.507
14.424	0.60728	14.499
14.346	0.60668	14.49
14.268	0.60609	14.482
14.196	0.60553	14.474
14.124	0.60498	14.466
14.051	0.60443	14.458
13.979	0.60388	14.45
13.907	0.60332	14.442
13.835	0.60277	14.434
13.763	0.60222	14.425
13.691	0.60167	14.417
13.614	0.60109	14.409
13.537	0.6005	14.4
13.46	0.59992	14.391
13.384	0.59933	14.382
13.307	0.59875	14.373
13.231	0.59817	14.364
13.154	0.59758	14.355
13.078	0.597	14.346
13.007	0.59646	14.338
12.935	0.59592	14.33
12.864	0.59538	14.321
12.793	0.59484	14.313
12.722	0.5943	14.304
12.651	0.59376	14.296
12.58	0.59322	14.287
12.51	0.59268	14.278
12.434	0.59211	14.269
12.358	0.59153	14.26
12.283	0.59096	14.251
12.207	0.59039	14.241
12.132	0.58982	14.232
12.057	0.58925	14.223
11.982	0.58868	14.213
11.906	0.58811	14.204
11.836	0.58758	14.195
11.766	0.58705	14.186
11.696	0.58652	14.177
11.626	0.58599	14.168
11.556	0.58546	14.159
11.486	0.58493	14.15
11.417	0.58441	14.142
11.347	0.58388	14.133
11.273	0.58332	14.123
11.198	0.58276	14.113
11.124	0.5822	14.103
11.05	0.58164	14.094
10.975	0.58108	14.084
10.901	0.58052	14.074
10.827	0.57996	14.064
10.753	0.5794	14.054
10.684	0.57888	14.045
10.615	0.57836	14.036
10.546	0.57784	14.027
10.478	0.57733	14.017
10.409	0.57681	14.008
10.34	0.57629	13.999
10.271	0.57577	13.989
10.203	0.57526	13.98
10.129	0.57471	13.97
10.056	0.57416	13.96
9.9831	0.57361	13.949
9.91	0.57306	13.939
9.837	0.57251	13.929
9.7641	0.57197	13.919
9.6913	0.57142	13.908
9.6185	0.57087	13.898
9.5505	0.57036	13.888
9.4826	0.56986	13.879
9.4148	0.56935	13.869
9.347	0.56884	13.859
9.2793	0.56833	13.85
9.2116	0.56783	13.84
9.144	0.56732	13.83
9.0765	0.56682	13.82
9.0044	0.56628	13.81
8.9323	0.56574	13.799
8.8603	0.5652	13.788
8.7884	0.56467	13.778
8.7166	0.56413	13.767
8.6448	0.56359	13.756
8.5731	0.56306	13.746
8.5015	0.56253	13.735
8.4346	0.56203	13.725
8.3677	0.56153	13.715
8.3009	0.56103	13.705
8.2342	0.56054	13.695
8.1676	0.56004	13.684
8.101	0.55954	13.674
8.0345	0.55905	13.664
7.968	0.55856	13.654
7.897	0.55803	13.643
7.8261	0.5575	13.632
7.7552	0.55697	13.621
7.6845	0.55645	13.61
7.6137	0.55592	13.598
7.5431	0.5554	13.587
7.4725	0.55488	13.576
7.402	0.55435	13.565
7.3362	0.55386	13.555
7.2704	0.55338	13.544
7.2047	0.55289	13.533
7.139	0.5524	13.523
7.0734	0.55192	13.512
7.0079	0.55143	13.502
6.9424	0.55095	13.491
6.877	0.55046	13.48
6.8071	0.54995	13.469
6.7373	0.54943	13.458
6.6676	0.54891	13.446
6.5979	0.5484	13.435
6.5283	0.54788	13.423
6.4588	0.54737	13.411
6.3893	0.54686	13.4
6.32	0.54634	13.388
6.2551	0.54587	13.377
6.1904	0.54539	13.366
6.1257	0.54491	13.356
6.0611	0.54443	13.345
5.9965	0.54396	13.334
5.932	0.54348	13.323
5.8676	0.54301	13.312
5.8032	0.54253	13.3
5.7344	0.54202	13.289
5.6657	0.54152	13.277
5.5971	0.54101	13.265
5.5285	0.54051	13.253
5.46	0.54	13.241
5.3916	0.5395	13.229
5.3232	0.539	13.217
5.2549	0.53849	13.205
5.1911	0.53802	13.194
5.1274	0.53755	13.182
5.0638	0.53709	13.171
5.0002	0.53662	13.16
4.9366	0.53615	13.148
4.8731	0.53568	13.137
4.8097	0.53522	13.125
4.7464	0.53475	13.114
4.6787	0.53426	13.102
4.611	0.53376	13.089
4.5435	0.53326	13.077
4.476	0.53277	13.065
4.4086	0.53227	13.052
4.3412	0.53178	13.04
4.274	0.53128	13.027
4.2068	0.53079	13.015
4.1578	0.53043	13.006
4.109	0.53007	12.997
4.0601	0.52972	12.987
4.0113	0.52936	12.978
3.9975	0.52926	12.976
3.9837	0.52916	12.973
3.9698	0.52905	12.97
3.956	0.52895	12.968
3.9422	0.52885	12.965
3.9284	0.52875	12.963
3.9146	0.52865	12.96
3.9007	0.52855	12.957
3.8317	0.52804	12.944
3.7628	0.52754	12.931
3.6939	0.52703	12.918
3.6251	0.52653	12.905
3.5788	0.52619	12.896
3.5326	0.52586	12.887
3.4863	0.52552	12.878
3.4402	0.52518	12.87
3.394	0.52484	12.861
3.3479	0.52451	12.852
3.3018	0.52417	12.843
3.2557	0.52383	12.834
3.1737	0.52324	12.818
3.0919	0.52264	12.802
3.0101	0.52204	12.786
2.9284	0.52145	12.77
2.8468	0.52086	12.753
2.7654	0.52026	12.737
2.684	0.51967	12.721
2.6028	0.51908	12.705
2.5572	0.51875	12.696
2.5117	0.51842	12.686
2.4662	0.51809	12.677
2.4207	0.51776	12.668
2.3753	0.51743	12.659
2.3299	0.5171	12.65
2.2845	0.51677	12.64
2.2392	0.51645	12.631
2.1585	0.51586	12.615
2.0779	0.51528	12.598
1.9975	0.5147	12.581
1.9171	0.51411	12.565
1.8368	0.51353	12.548
1.7566	0.51295	12.531
1.6766	0.51238	12.515
1.5966	0.5118	12.498
1.5518	0.51148	12.488
1.507	0.51115	12.479
1.4622	0.51083	12.47
1.4175	0.51051	12.46
1.3728	0.51018	12.451
1.3281	0.50986	12.441
1.2834	0.50954	12.432
1.2388	0.50922	12.422
1.1594	0.50865	12.405
1.0801	0.50808	12.388
1.0009	0.50751	12.371
0.92181	0.50694	12.354
0.84281	0.50637	12.336
0.76391	0.5058	12.319
0.68511	0.50524	12.302
0.60641	0.50467	12.285
0.56229	0.50436	12.275
0.51819	0.50404	12.265
0.47413	0.50372	12.255
0.4301	0.50341	12.246
0.3861	0.50309	12.236
0.34214	0.50278	12.226
0.2982	0.50246	12.216
0.2543	0.50215	12.206
0.17909	0.50161	12.19
0.10397	0.50107	12.173
0.02895	0.50054	12.156
-0.04598	0.5	12.139


==> data/mc/vf/lq2mc_16.txt <==
Rgo	V	h	
14.991	0.60877	15.628
14.963	0.60856	15.625
14.934	0.60836	15.622
14.906	0.60815	15.618
14.878	0.60795	15.615
14.85	0.60774	15.612
14.821	0.60754	15.608
14.7	0.60666	15.594
14.578	0.60578	15.579
14.456	0.60491	15.565
14.335	0.60403	15.55
14.214	0.60316	15.535
14.093	0.60229	15.52
13.973	0.60142	15.505
13.852	0.60055	15.49
13.824	0.60035	15.487
13.796	0.60015	15.483
13.768	0.59995	15.48
13.741	0.59975	15.476
13.713	0.59955	15.473
13.685	0.59935	15.469
13.657	0.59915	15.466
13.629	0.59895	15.462
13.509	0.59809	15.447
13.389	0.59723	15.432
13.27	0.59637	15.416
13.15	0.59551	15.401
13.031	0.59466	15.386
12.912	0.59381	15.37
12.793	0.59295	15.354
12.675	0.59211	15.339
12.647	0.59191	15.335
12.62	0.59171	15.331
12.592	0.59152	15.328
12.565	0.59132	15.324
12.537	0.59112	15.32
12.51	0.59093	15.317
12.482	0.59073	15.313
12.455	0.59053	15.309
12.337	0.58969	15.293
12.219	0.58885	15.277
12.101	0.588	15.261
11.983	0.58717	15.245
11.866	0.58633	15.229
11.749	0.58549	15.213
11.632	0.58466	15.196
11.515	0.58382	15.18
11.488	0.58363	15.176
11.461	0.58344	15.172
11.433	0.58324	15.168
11.406	0.58305	15.165
11.379	0.58286	15.161
11.352	0.58267	15.157
11.325	0.58247	15.153
11.298	0.58228	15.149
11.182	0.58145	15.133
11.066	0.58063	15.116
10.95	0.5798	15.099
10.834	0.57898	15.082
10.718	0.57816	15.065
10.603	0.57733	15.048
10.487	0.57652	15.031
10.372	0.5757	15.014
10.346	0.57551	15.01
10.319	0.57532	15.006
10.292	0.57513	15.002
10.266	0.57494	14.998
10.239	0.57475	14.994
10.212	0.57456	14.99
10.186	0.57437	14.986
10.159	0.57419	14.982
10.044	0.57337	14.965
9.9299	0.57256	14.948
9.8156	0.57175	14.93
9.7015	0.57094	14.913
9.5876	0.57014	14.895
9.4738	0.56933	14.877
9.3602	0.56853	14.86
9.2468	0.56772	14.842
9.2205	0.56754	14.838
9.1943	0.56735	14.833
9.168	0.56716	14.829
9.1418	0.56698	14.825
9.1155	0.56679	14.821
9.0893	0.56661	14.817
9.0631	0.56642	14.813
9.0369	0.56624	14.808
8.9239	0.56544	14.79
8.8112	0.56464	14.772
8.6986	0.56384	14.754
8.5863	0.56305	14.736
8.474	0.56226	14.718
8.362	0.56147	14.699
8.2501	0.56067	14.681
8.1384	0.55989	14.662
8.1125	0.5597	14.658
8.0867	0.55952	14.654
8.0608	0.55934	14.649
8.0349	0.55915	14.645
8.0091	0.55897	14.641
7.9833	0.55879	14.636
7.9574	0.55861	14.632
7.9316	0.55843	14.628
7.8204	0.55764	14.609
7.7094	0.55686	14.59
7.5985	0.55607	14.572
7.4878	0.55529	14.553
7.3773	0.55451	14.534
7.2669	0.55373	14.515
7.1568	0.55296	14.495
7.0467	0.55218	14.476
7.0213	0.552	14.472
6.9958	0.55182	14.467
6.9703	0.55164	14.463
6.9448	0.55146	14.458
6.9194	0.55128	14.454
6.8939	0.5511	14.449
6.8685	0.55092	14.445
6.8431	0.55074	14.44
6.7336	0.54997	14.421
6.6242	0.5492	14.402
6.515	0.54843	14.382
6.406	0.54766	14.362
6.2971	0.5469	14.343
6.1885	0.54613	14.323
6.08	0.54537	14.303
5.9716	0.5446	14.283
5.9465	0.54443	14.279
5.9214	0.54425	14.274
5.8963	0.54407	14.27
5.8713	0.5439	14.265
5.8462	0.54372	14.26
5.8211	0.54354	14.256
5.7961	0.54337	14.251
5.771	0.54319	14.246
5.6632	0.54243	14.226
5.5555	0.54167	14.206
5.448	0.54091	14.186
5.3406	0.54016	14.166
5.2334	0.5394	14.145
5.1264	0.53865	14.125
5.0196	0.53789	14.105
4.9129	0.53714	14.084
4.8881	0.53697	14.079
4.8634	0.53679	14.074
4.8387	0.53662	14.07
4.814	0.53645	14.065
4.7894	0.53627	14.06
4.7647	0.5361	14.055
4.74	0.53592	14.051
4.7154	0.53575	14.046
4.6566	0.53534	14.034
4.598	0.53492	14.023
4.5393	0.53451	14.011
4.4808	0.5341	14
4.4334	0.53376	13.99
4.3861	0.53343	13.981
4.3388	0.5331	13.972
4.2915	0.53277	13.962
4.2443	0.53243	13.953
4.1971	0.5321	13.944
4.1499	0.53177	13.934
4.1028	0.53144	13.925
4.0202	0.53086	13.908
3.9377	0.53028	13.892
3.8553	0.5297	13.875
3.773	0.52912	13.858
3.6908	0.52855	13.842
3.6087	0.52797	13.825
3.5267	0.5274	13.808
3.4448	0.52682	13.791
3.3982	0.5265	13.782
3.3516	0.52617	13.772
3.305	0.52584	13.762
3.2585	0.52552	13.753
3.212	0.52519	13.743
3.1655	0.52487	13.733
3.119	0.52454	13.724
3.0726	0.52422	13.714
2.9913	0.52365	13.697
2.9101	0.52309	13.68
2.8289	0.52252	13.662
2.7479	0.52196	13.645
2.667	0.52139	13.628
2.5862	0.52083	13.611
2.5054	0.52027	13.593
2.4248	0.51971	13.576
2.3789	0.51939	13.566
2.333	0.51907	13.556
2.2871	0.51875	13.546
2.2413	0.51843	13.536
2.1955	0.51811	13.526
2.1497	0.51779	13.516
2.104	0.51748	13.506
2.0583	0.51716	13.496
1.9782	0.5166	13.479
1.8982	0.51605	13.461
1.8183	0.51549	13.444
1.7386	0.51494	13.426
1.6589	0.51439	13.408
1.5793	0.51384	13.39
1.4998	0.51329	13.372
1.4204	0.51274	13.355
1.3752	0.51243	13.344
1.33	0.51211	13.334
1.2848	0.5118	13.324
1.2397	0.51149	13.314
1.1946	0.51118	13.303
1.1495	0.51087	13.293
1.1045	0.51056	13.283
1.0595	0.51025	13.273
0.98066	0.5097	13.254
0.90191	0.50916	13.236
0.82326	0.50862	13.218
0.7447	0.50808	13.2
0.66624	0.50754	13.182
0.58787	0.507	13.163
0.5096	0.50646	13.145
0.43143	0.50592	13.127
0.3869	0.50561	13.116
0.34241	0.50531	13.106
0.29794	0.505	13.095
0.25351	0.5047	13.085
0.20911	0.50439	13.074
0.16474	0.50409	13.064
0.1204	0.50378	13.053
0.076091	0.50348	13.042
0.047898	0.50328	13.036
0.019718	0.50309	13.029
-0.008449	0.5029	13.022
-0.036604	0.5027	13.015
-0.064746	0.50251	13.009
-0.092875	0.50232	13.002
-0.12099	0.50213	12.995
-0.1491	0.50193	12.988
-0.1703	0.50179	12.983
-0.1915	0.50164	12.978
-0.2127	0.5015	12.973
-0.23388	0.50135	12.968
-0.25506	0.50121	12.963
-0.27624	0.50106	12.958
-0.2974	0.50092	12.952
-0.31856	0.50077	12.947
-0.34671	0.50058	12.94
-0.37485	0.50039	12.934
-0.40297	0.50019	12.927
-0.43109	0.5	12.92


==> data/mc/vf/lq2mc_17.txt <==
Rgo	V	h	
14.914	0.60602	14.851
14.791	0.60509	14.837
14.764	0.60489	14.834
14.737	0.60468	14.831
14.71	0.60448	14.828
14.683	0.60428	14.825
14.657	0.60408	14.821
14.63	0.60388	14.818
14.603	0.60367	14.815
14.576	0.60347	14.812
14.454	0.60255	14.797
14.332	0.60163	14.783
14.21	0.60071	14.768
14.088	0.5998	14.753
13.967	0.59889	14.739
13.845	0.59797	14.724
13.724	0.59707	14.709
13.603	0.59616	14.694
13.577	0.59596	14.69
13.55	0.59576	14.687
13.524	0.59557	14.684
13.498	0.59537	14.681
13.471	0.59517	14.677
13.445	0.59497	14.674
13.419	0.59478	14.671
13.392	0.59458	14.667
13.272	0.59368	14.652
13.152	0.59278	14.637
13.032	0.59188	14.621
12.912	0.59099	14.606
12.792	0.59009	14.59
12.673	0.5892	14.575
12.553	0.58831	14.559
12.434	0.58743	14.543
12.408	0.58723	14.54
12.382	0.58704	14.537
12.356	0.58685	14.533
12.33	0.58665	14.53
12.304	0.58646	14.526
12.278	0.58627	14.523
12.252	0.58607	14.519
12.227	0.58588	14.516
12.108	0.585	14.5
11.99	0.58412	14.484
11.872	0.58324	14.468
11.754	0.58237	14.452
11.636	0.58149	14.435
11.518	0.58062	14.419
11.401	0.57975	14.403
11.284	0.57888	14.386
11.258	0.57869	14.383
11.232	0.5785	14.379
11.207	0.57832	14.375
11.181	0.57813	14.372
11.156	0.57794	14.368
11.13	0.57775	14.364
11.105	0.57756	14.361
11.079	0.57737	14.357
10.962	0.57651	14.341
10.846	0.57565	14.324
10.73	0.57479	14.307
10.613	0.57393	14.29
10.498	0.57307	14.273
10.382	0.57222	14.256
10.266	0.57137	14.239
10.151	0.57052	14.222
10.126	0.57033	14.218
10.1	0.57015	14.214
10.075	0.56996	14.211
10.05	0.56978	14.207
10.025	0.56959	14.203
9.9997	0.56941	14.199
9.9745	0.56922	14.196
9.9494	0.56904	14.192
9.8345	0.56819	14.174
9.7198	0.56735	14.157
9.6054	0.56651	14.14
9.491	0.56567	14.122
9.3769	0.56483	14.104
9.263	0.56399	14.087
9.1492	0.56316	14.069
9.0356	0.56233	14.051
9.0108	0.56214	14.047
8.986	0.56196	14.043
8.9612	0.56178	14.039
8.9364	0.5616	14.035
8.9116	0.56142	14.031
8.8869	0.56123	14.027
8.8621	0.56105	14.024
8.8373	0.56087	14.02
8.7243	0.56004	14.002
8.6114	0.55922	13.983
8.4987	0.55839	13.965
8.3861	0.55757	13.947
8.2738	0.55675	13.929
8.1616	0.55593	13.91
8.0496	0.55511	13.892
7.9378	0.55429	13.873
7.9134	0.55411	13.869
7.889	0.55394	13.865
7.8645	0.55376	13.861
7.8401	0.55358	13.857
7.8157	0.5534	13.853
7.7914	0.55322	13.849
7.767	0.55304	13.845
7.7426	0.55287	13.841
7.6313	0.55205	13.822
7.5202	0.55124	13.803
7.4092	0.55043	13.784
7.2984	0.54963	13.765
7.1878	0.54882	13.746
7.0774	0.54802	13.727
6.9672	0.54721	13.708
6.8571	0.54641	13.689
6.8331	0.54624	13.684
6.809	0.54606	13.68
6.785	0.54589	13.676
6.761	0.54571	13.672
6.7369	0.54554	13.667
6.7129	0.54536	13.663
6.6889	0.54519	13.659
6.665	0.54501	13.655
6.5554	0.54421	13.635
6.446	0.54342	13.616
6.3368	0.54262	13.596
6.2277	0.54183	13.577
6.1188	0.54104	13.557
6.0102	0.54025	13.537
5.9016	0.53946	13.517
5.7933	0.53867	13.497
5.7696	0.5385	13.493
5.746	0.53833	13.489
5.7223	0.53816	13.484
5.6987	0.53798	13.48
5.675	0.53781	13.475
5.6514	0.53764	13.471
5.6278	0.53747	13.467
5.6042	0.5373	13.462
5.4963	0.53651	13.442
5.3886	0.53573	13.422
5.2811	0.53495	13.402
5.1738	0.53417	13.381
5.0666	0.5334	13.361
4.9596	0.53262	13.341
4.8528	0.53184	13.32
4.7462	0.53107	13.299
4.7229	0.5309	13.295
4.6996	0.53073	13.29
4.6763	0.53056	13.286
4.653	0.5304	13.281
4.6298	0.53023	13.277
4.6065	0.53006	13.272
4.5832	0.52989	13.268
4.56	0.52972	13.263
4.4538	0.52895	13.242
4.3479	0.52818	13.222
4.242	0.52742	13.201
4.1364	0.52665	13.18
4.0309	0.52588	13.159
3.9256	0.52512	13.137
3.8205	0.52436	13.116
3.7155	0.5236	13.095
3.6926	0.52343	13.09
3.6697	0.52327	13.086
3.6468	0.5231	13.081
3.6239	0.52293	13.076
3.601	0.52277	13.072
3.5781	0.5226	13.067
3.5552	0.52244	13.062
3.5323	0.52227	13.058
3.4643	0.52178	13.044
3.3963	0.52129	13.03
3.3285	0.5208	13.016
3.2607	0.5203	13.002
3.2243	0.52004	12.994
3.188	0.51978	12.987
3.1517	0.51951	12.979
3.1154	0.51925	12.971
3.0791	0.51899	12.964
3.0429	0.51873	12.956
3.0066	0.51846	12.949
2.9704	0.5182	12.941
2.8804	0.51755	12.922
2.7904	0.5169	12.903
2.7006	0.51625	12.884
2.611	0.5156	12.865
2.5214	0.51495	12.846
2.432	0.51431	12.827
2.3427	0.51366	12.807
2.2536	0.51302	12.788
2.2178	0.51276	12.78
2.182	0.5125	12.772
2.1463	0.51224	12.765
2.1106	0.51198	12.757
2.0749	0.51172	12.749
2.0392	0.51147	12.741
2.0036	0.51121	12.733
1.9679	0.51095	12.725
1.8793	0.51031	12.706
1.7908	0.50967	12.686
1.7024	0.50903	12.667
1.6142	0.50839	12.647
1.5261	0.50776	12.627
1.4381	0.50712	12.608
1.3502	0.50649	12.588
1.2625	0.50585	12.568
1.2273	0.5056	12.56
1.1921	0.50535	12.552
1.1569	0.50509	12.544
1.1218	0.50484	12.536
1.0866	0.50458	12.528
1.0515	0.50433	12.52
1.0165	0.50408	12.512
0.98139	0.50382	12.504
0.89418	0.50319	12.484
0.8071	0.50257	12.463
0.72014	0.50194	12.443
0.63331	0.50131	12.423
0.58783	0.50098	12.412
0.5424	0.50066	12.402
0.497	0.50033	12.391
0.45163	0.5	12.38


==> data/mc/vf/lq2mc_18.txt <==
Rgo	V	h	
14.976	0.60674	15.655
14.932	0.60642	15.649
14.888	0.60611	15.643
14.845	0.6058	15.638
14.801	0.60548	15.632
14.757	0.60517	15.626
14.714	0.60486	15.62
14.608	0.6041	15.606
14.503	0.60334	15.592
14.398	0.60258	15.578
14.292	0.60183	15.563
14.187	0.60107	15.549
14.083	0.60032	15.534
13.978	0.59957	15.52
13.873	0.59881	15.506
13.83	0.5985	15.5
13.787	0.5982	15.494
13.744	0.59789	15.488
13.701	0.59758	15.481
13.658	0.59727	15.475
13.615	0.59696	15.469
13.572	0.59665	15.463
13.529	0.59634	15.457
13.425	0.5956	15.443
13.321	0.59485	15.428
13.218	0.59411	15.413
13.114	0.59336	15.398
13.011	0.59262	15.383
12.907	0.59188	15.368
12.804	0.59114	15.353
12.701	0.5904	15.338
12.659	0.59009	15.332
12.616	0.58979	15.325
12.574	0.58948	15.319
12.532	0.58918	15.313
12.489	0.58888	15.307
12.447	0.58857	15.3
12.405	0.58827	15.294
12.362	0.58796	15.288
12.26	0.58723	15.272
12.158	0.58649	15.257
12.056	0.58576	15.242
11.954	0.58503	15.226
11.852	0.5843	15.211
11.75	0.58357	15.195
11.649	0.58284	15.179
11.547	0.58211	15.164
11.505	0.58181	15.157
11.463	0.58151	15.151
11.422	0.58121	15.144
11.38	0.58091	15.138
11.338	0.58061	15.131
11.297	0.58031	15.124
11.255	0.58001	15.118
11.213	0.57971	15.111
11.112	0.57899	15.095
11.012	0.57827	15.08
10.911	0.57754	15.063
10.811	0.57682	15.047
10.765	0.57649	15.04
10.72	0.57617	15.033
10.674	0.57584	15.025
10.629	0.57551	15.018
10.613	0.5754	15.016
10.597	0.57529	15.013
10.582	0.57518	15.01
10.566	0.57506	15.008
10.551	0.57495	15.005
10.535	0.57484	15.003
10.519	0.57473	15
10.504	0.57462	14.998
10.489	0.57451	14.995
10.475	0.57441	14.993
10.461	0.57431	14.991
10.446	0.5742	14.988
10.396	0.57384	14.98
10.346	0.57348	14.972
10.296	0.57312	14.964
10.246	0.57276	14.956
10.196	0.57241	14.947
10.146	0.57205	14.939
10.096	0.57169	14.931
10.046	0.57133	14.923
9.9556	0.57069	14.908
9.8653	0.57004	14.892
9.7752	0.5694	14.877
9.6852	0.56875	14.862
9.5953	0.56811	14.847
9.5055	0.56747	14.832
9.4158	0.56683	14.816
9.3262	0.5662	14.801
9.2768	0.56584	14.793
9.2275	0.56549	14.784
9.1782	0.56514	14.776
9.1289	0.56479	14.767
9.0796	0.56444	14.759
9.0304	0.56409	14.75
8.9812	0.56374	14.741
8.9321	0.5634	14.733
8.8431	0.56276	14.717
8.7542	0.56213	14.702
8.6655	0.56151	14.686
8.5768	0.56088	14.67
8.4883	0.56025	14.655
8.3998	0.55963	14.639
8.3115	0.559	14.623
8.2233	0.55838	14.607
8.1747	0.55804	14.598
8.1261	0.55769	14.59
8.0775	0.55735	14.581
8.029	0.55701	14.572
7.9805	0.55667	14.563
7.932	0.55633	14.554
7.8836	0.55599	14.545
7.8352	0.55565	14.537
7.7475	0.55503	14.52
7.66	0.55442	14.504
7.5726	0.5538	14.488
7.4853	0.55319	14.472
7.3981	0.55258	14.456
7.311	0.55197	14.439
7.224	0.55136	14.423
7.1371	0.55075	14.407
7.0892	0.55041	14.398
7.0414	0.55008	14.388
6.9935	0.54975	14.379
6.9457	0.54941	14.37
6.898	0.54908	14.361
6.8502	0.54874	14.352
6.8025	0.54841	14.343
6.7549	0.54808	14.334
6.6686	0.54748	14.317
6.5824	0.54688	14.3
6.4963	0.54628	14.284
6.4103	0.54568	14.267
6.3244	0.54508	14.25
6.2386	0.54448	14.233
6.1529	0.54389	14.216
6.0674	0.5433	14.2
6.0202	0.54297	14.19
5.9731	0.54264	14.181
5.926	0.54231	14.171
5.8789	0.54199	14.162
5.8318	0.54166	14.153
5.7848	0.54134	14.143
5.7378	0.54101	14.134
5.6909	0.54069	14.124
5.6059	0.5401	14.107
5.521	0.53951	14.09
5.4362	0.53892	14.073
5.3515	0.53834	14.056
5.303	0.538	14.046
5.2545	0.53767	14.036
5.206	0.53734	14.026
5.1575	0.537	14.016
5.1091	0.53667	14.006
5.0607	0.53633	13.996
5.0124	0.536	13.986
4.9641	0.53567	13.976
4.9301	0.53543	13.969
4.8961	0.5352	13.962
4.8621	0.53497	13.955
4.8282	0.53473	13.947
4.7942	0.5345	13.94
4.7603	0.53427	13.933
4.7264	0.53403	13.926
4.6925	0.5338	13.919
4.5964	0.53314	13.899
4.5004	0.53248	13.878
4.4045	0.53182	13.858
4.3088	0.53116	13.838
4.2132	0.5305	13.817
4.1177	0.52985	13.797
4.0224	0.52919	13.776
3.9272	0.52854	13.755
3.8937	0.52831	13.748
3.8602	0.52808	13.741
3.8267	0.52785	13.734
3.7933	0.52762	13.726
3.7599	0.52739	13.719
3.7265	0.52716	13.712
3.6931	0.52694	13.704
3.6597	0.52671	13.697
3.565	0.52606	13.676
3.4705	0.52541	13.655
3.3761	0.52476	13.634
3.2818	0.52412	13.613
3.1876	0.52347	13.592
3.0936	0.52283	13.571
2.9997	0.52219	13.55
2.906	0.52155	13.529
2.873	0.52132	13.521
2.84	0.5211	13.514
2.8071	0.52087	13.506
2.7741	0.52065	13.499
2.7412	0.52042	13.491
2.7083	0.5202	13.484
2.6754	0.51997	13.476
2.6426	0.51975	13.469
2.5493	0.51911	13.447
2.4562	0.51847	13.426
2.3632	0.51784	13.404
2.2704	0.51721	13.383
2.1776	0.51657	13.361
2.085	0.51594	13.339
1.9926	0.51531	13.318
1.9002	0.51468	13.296
1.8678	0.51446	13.288
1.8353	0.51424	13.28
1.8029	0.51402	13.273
1.7704	0.5138	13.265
1.738	0.51358	13.257
1.7056	0.51335	13.25
1.6732	0.51313	13.242
1.6409	0.51291	13.234
1.549	0.51229	13.212
1.4573	0.51166	13.19
1.3658	0.51104	13.168
1.2743	0.51042	13.146
1.183	0.5098	13.124
1.0918	0.50918	13.101
1.0008	0.50856	13.079
0.90986	0.50794	13.057
0.87788	0.50772	13.049
0.84591	0.5075	13.041
0.81396	0.50729	13.033
0.78203	0.50707	13.025
0.75766	0.5069	13.019
0.73331	0.50674	13.013
0.70896	0.50657	13.007
0.68463	0.50641	13.001
0.6603	0.50624	12.995
0.63598	0.50608	12.989
0.61167	0.50591	12.983
0.58737	0.50575	12.977
0.54805	0.50548	12.967
0.50876	0.50521	12.957
0.46949	0.50494	12.947
0.43024	0.50468	12.937
0.39603	0.50444	12.929
0.36184	0.50421	12.92
0.32766	0.50398	12.911
0.29351	0.50375	12.903
0.25937	0.50351	12.894
0.22525	0.50328	12.885
0.19115	0.50305	12.877
0.15707	0.50282	12.868
0.06981	0.50222	12.846
-0.017329	0.50163	12.824
-0.10435	0.50104	12.801
-0.19124	0.50045	12.779
-0.20759	0.50033	12.775
-0.22393	0.50022	12.77
-0.24026	0.50011	12.766
-0.2566	0.5	12.762


==> data/mc/vf/lq2mc_19.txt <==
Rgo	V	h	
14.956	0.60611	15.698
14.859	0.60541	15.686
14.762	0.60472	15.674
14.665	0.60402	15.662
14.569	0.60333	15.649
14.472	0.60264	15.637
14.376	0.60195	15.625
14.324	0.60158	15.618
14.271	0.6012	15.611
14.219	0.60083	15.604
14.167	0.60045	15.598
14.115	0.60008	15.591
14.063	0.59971	15.584
14.01	0.59934	15.577
13.958	0.59897	15.57
13.863	0.59828	15.558
13.767	0.5976	15.545
13.672	0.59692	15.532
13.576	0.59624	15.519
13.481	0.59557	15.507
13.386	0.59489	15.494
13.291	0.59422	15.481
13.196	0.59354	15.468
13.145	0.59318	15.461
13.093	0.59281	15.454
13.042	0.59245	15.447
12.99	0.59208	15.44
12.939	0.59172	15.432
12.888	0.59136	15.425
12.836	0.59099	15.418
12.785	0.59063	15.411
12.691	0.58996	15.398
12.596	0.5893	15.385
12.502	0.58863	15.371
12.409	0.58797	15.358
12.315	0.58731	15.345
12.221	0.58665	15.331
12.127	0.58599	15.318
12.034	0.58533	15.304
11.983	0.58497	15.297
11.933	0.58462	15.289
11.882	0.58426	15.282
11.831	0.5839	15.275
11.781	0.58355	15.267
11.73	0.58319	15.26
11.679	0.58284	15.252
11.629	0.58248	15.245
11.536	0.58183	15.231
11.443	0.58118	15.217
11.351	0.58053	15.203
11.258	0.57989	15.19
11.166	0.57924	15.176
11.073	0.57859	15.162
10.981	0.57795	15.148
10.889	0.57731	15.133
10.839	0.57696	15.126
10.789	0.57661	15.118
10.739	0.57626	15.11
10.689	0.57591	15.103
10.639	0.57556	15.095
10.59	0.57522	15.087
10.54	0.57487	15.079
10.49	0.57452	15.072
10.399	0.57389	15.057
10.307	0.57325	15.043
10.216	0.57262	15.029
10.125	0.57198	15.014
10.034	0.57135	15
9.9428	0.57072	14.985
9.8519	0.57009	14.971
9.7612	0.56946	14.956
9.712	0.56912	14.948
9.6627	0.56878	14.94
9.6135	0.56844	14.932
9.5644	0.5681	14.924
9.5152	0.56776	14.916
9.4661	0.56742	14.908
9.4171	0.56708	14.9
9.368	0.56674	14.892
9.2779	0.56611	14.877
9.1879	0.56549	14.862
9.098	0.56487	14.847
9.0082	0.56425	14.832
8.9185	0.56363	14.817
8.8289	0.56301	14.802
8.7394	0.5624	14.787
8.65	0.56178	14.771
8.6015	0.56145	14.763
8.553	0.56111	14.755
8.5045	0.56078	14.747
8.4561	0.56045	14.738
8.4077	0.56011	14.73
8.3593	0.55978	14.722
8.311	0.55945	14.713
8.2626	0.55912	14.705
8.1738	0.5585	14.689
8.0852	0.5579	14.674
7.9966	0.55729	14.658
7.9081	0.55668	14.643
7.8197	0.55607	14.627
7.7315	0.55547	14.611
7.6433	0.55486	14.596
7.5553	0.55426	14.58
7.5074	0.55393	14.571
7.4597	0.55361	14.563
7.4119	0.55328	14.554
7.3642	0.55295	14.546
7.3165	0.55263	14.537
7.2688	0.5523	14.528
7.2212	0.55197	14.52
7.1736	0.55165	14.511
7.0861	0.55105	14.495
6.9988	0.55045	14.479
6.9115	0.54986	14.463
6.8243	0.54926	14.447
6.7373	0.54867	14.431
6.6503	0.54807	14.414
6.5635	0.54748	14.398
6.4767	0.54689	14.382
6.4296	0.54657	14.373
6.3825	0.54625	14.364
6.3355	0.54593	14.355
6.2885	0.54561	14.346
6.2415	0.54529	14.337
6.1945	0.54497	14.328
6.1476	0.54465	14.319
6.1007	0.54433	14.31
6.0145	0.54374	14.294
5.9285	0.54316	14.277
5.8425	0.54257	14.261
5.7566	0.54199	14.244
5.6708	0.54141	14.227
5.5852	0.54083	14.211
5.4996	0.54025	14.194
5.4141	0.53967	14.177
5.3677	0.53935	14.168
5.3214	0.53904	14.159
5.275	0.53872	14.149
5.2287	0.53841	14.14
5.1824	0.53809	14.131
5.1362	0.53778	14.122
5.0899	0.53747	14.113
5.0437	0.53716	14.103
4.9588	0.53658	14.086
4.874	0.53601	14.069
4.7893	0.53543	14.052
4.7047	0.53486	14.035
4.6751	0.53466	14.029
4.6454	0.53446	14.023
4.6158	0.53426	14.017
4.5862	0.53406	14.01
4.5566	0.53386	14.004
4.5271	0.53366	13.998
4.4975	0.53346	13.992
4.4679	0.53326	13.986
4.419	0.53293	13.976
4.3702	0.5326	13.966
4.3213	0.53227	13.956
4.2725	0.53194	13.946
4.2506	0.53179	13.941
4.2286	0.53164	13.937
4.2066	0.53149	13.932
4.1847	0.53134	13.927
4.1627	0.5312	13.923
4.1408	0.53105	13.918
4.1188	0.5309	13.914
4.0969	0.53075	13.909
3.9895	0.53002	13.887
3.8823	0.5293	13.864
3.7753	0.52857	13.841
3.6685	0.52785	13.819
3.5618	0.52713	13.796
3.4553	0.52641	13.773
3.3489	0.52569	13.75
3.2427	0.52497	13.727
3.2211	0.52482	13.722
3.1994	0.52467	13.718
3.1778	0.52453	13.713
3.1562	0.52438	13.708
3.1345	0.52423	13.703
3.1129	0.52409	13.699
3.0913	0.52394	13.694
3.0697	0.52379	13.689
2.964	0.52308	13.666
2.8584	0.52236	13.643
2.753	0.52164	13.619
2.6477	0.52093	13.596
2.5426	0.52022	13.573
2.4377	0.5195	13.549
2.333	0.51879	13.525
2.2284	0.51808	13.502
2.2071	0.51794	13.497
2.1858	0.51779	13.492
2.1644	0.51765	13.487
2.1431	0.5175	13.482
2.1218	0.51736	13.477
2.1005	0.51721	13.473
2.0793	0.51707	13.468
2.058	0.51692	13.463
1.9538	0.51621	13.439
1.8499	0.51551	13.415
1.746	0.5148	13.391
1.6424	0.51409	13.367
1.5389	0.51339	13.343
1.4356	0.51268	13.319
1.3324	0.51198	13.294
1.2294	0.51128	13.27
1.2084	0.51113	13.265
1.1874	0.51099	13.26
1.1664	0.51085	13.255
1.1454	0.5107	13.25
1.1245	0.51056	13.245
1.1035	0.51042	13.24
1.0825	0.51027	13.235
1.0616	0.51013	13.23
0.95902	0.50943	13.206
0.85662	0.50873	13.181
0.75439	0.50803	13.156
0.65232	0.50733	13.132
0.55041	0.50664	13.107
0.44867	0.50594	13.082
0.34709	0.50524	13.057
0.24567	0.50455	13.032
0.22499	0.50441	13.027
0.20432	0.50427	13.022
0.18365	0.50412	13.017
0.16299	0.50398	13.012
0.14234	0.50384	13.006
0.12169	0.5037	13.001
0.10106	0.50356	12.996
0.080423	0.50342	12.991
0.046035	0.50318	12.983
0.011666	0.50294	12.974
-0.022684	0.50271	12.965
-0.057015	0.50247	12.957
-0.1235	0.50202	12.94
-0.18992	0.50156	12.923
-0.25627	0.5011	12.907
-0.32254	0.50065	12.89
-0.34611	0.50049	12.884
-0.36967	0.50032	12.878
-0.39322	0.50016	12.872
-0.41677	0.5	12.866


==> data/mc/vf/lq2mc_2.txt <==
Rgo	V	h	
15	0.60478	15.02
14.909	0.60411	15.009
14.817	0.60344	14.999
14.726	0.60278	14.988
14.635	0.60211	14.976
14.544	0.60145	14.965
14.487	0.60103	14.958
14.429	0.60061	14.951
14.371	0.60018	14.944
14.314	0.59976	14.937
14.256	0.59934	14.93
14.199	0.59892	14.923
14.141	0.59851	14.915
14.084	0.59809	14.908
13.993	0.59743	14.897
13.903	0.59677	14.886
13.813	0.59612	14.874
13.723	0.59547	14.863
13.633	0.59481	14.851
13.544	0.59416	14.84
13.454	0.59351	14.828
13.365	0.59286	14.816
13.308	0.59245	14.809
13.251	0.59204	14.801
13.194	0.59163	14.794
13.137	0.59122	14.787
13.081	0.59081	14.779
13.024	0.5904	14.772
12.967	0.58999	14.764
12.911	0.58958	14.756
12.822	0.58894	14.745
12.733	0.58829	14.733
12.644	0.58765	14.721
12.556	0.58702	14.709
12.467	0.58638	14.697
12.379	0.58574	14.684
12.291	0.5851	14.672
12.203	0.58447	14.66
12.147	0.58407	14.652
12.091	0.58366	14.645
12.035	0.58326	14.637
11.979	0.58286	14.629
11.923	0.58246	14.621
11.867	0.58206	14.613
11.812	0.58166	14.605
11.756	0.58126	14.598
11.668	0.58063	14.585
11.581	0.58	14.573
11.494	0.57938	14.56
11.406	0.57875	14.548
11.319	0.57813	14.535
11.232	0.5775	14.522
11.145	0.57688	14.51
11.058	0.57626	14.497
11.003	0.57587	14.489
10.948	0.57547	14.481
10.893	0.57508	14.473
10.838	0.57469	14.464
10.783	0.57429	14.456
10.728	0.5739	14.448
10.673	0.57351	14.44
10.618	0.57312	14.432
10.532	0.5725	14.419
10.446	0.57189	14.406
10.36	0.57128	14.393
10.274	0.57066	14.379
10.188	0.57005	14.366
10.103	0.56944	14.353
10.017	0.56883	14.34
9.9316	0.56823	14.327
9.8772	0.56784	14.318
9.8229	0.56745	14.31
9.7687	0.56707	14.301
9.7145	0.56668	14.293
9.6603	0.5663	14.284
9.6062	0.56592	14.276
9.5521	0.56553	14.267
9.498	0.56515	14.259
9.4132	0.56455	14.245
9.3284	0.56395	14.232
9.2437	0.56335	14.218
9.1591	0.56275	14.204
9.0746	0.56215	14.191
8.9902	0.56155	14.177
8.9059	0.56095	14.163
8.8217	0.56036	14.149
8.7682	0.55998	14.141
8.7147	0.5596	14.132
8.6613	0.55923	14.123
8.6079	0.55885	14.114
8.5545	0.55847	14.105
8.5012	0.55809	14.096
8.4479	0.55772	14.088
8.3947	0.55734	14.079
8.3111	0.55675	14.065
8.2276	0.55616	14.051
8.1442	0.55558	14.036
8.0609	0.55499	14.022
7.9776	0.5544	14.008
7.8945	0.55382	13.994
7.8115	0.55323	13.98
7.7286	0.55265	13.965
7.6759	0.55228	13.956
7.6232	0.55191	13.947
7.5706	0.55154	13.938
7.518	0.55117	13.929
7.4655	0.5508	13.919
7.413	0.55043	13.91
7.3605	0.55006	13.901
7.3081	0.54969	13.892
7.2257	0.54911	13.877
7.1435	0.54853	13.863
7.0613	0.54795	13.848
6.9793	0.54738	13.833
6.8973	0.5468	13.819
6.8155	0.54622	13.804
6.7337	0.54565	13.789
6.652	0.54507	13.774
6.6001	0.54471	13.765
6.5483	0.54434	13.755
6.4964	0.54398	13.746
6.4447	0.54361	13.736
6.3929	0.54325	13.727
6.3412	0.54288	13.717
6.2895	0.54252	13.708
6.2379	0.54216	13.698
6.1568	0.54159	13.683
6.0758	0.54102	13.668
5.9949	0.54045	13.653
5.9141	0.53988	13.637
5.8334	0.53931	13.622
5.7528	0.53874	13.607
5.6723	0.53818	13.592
5.5919	0.53761	13.576
5.5408	0.53725	13.566
5.4897	0.53689	13.557
5.4387	0.53653	13.547
5.3877	0.53617	13.537
5.3367	0.53581	13.527
5.2858	0.53545	13.517
5.2349	0.5351	13.507
5.1841	0.53474	13.497
5.1042	0.53418	13.482
5.0245	0.53361	13.466
4.9448	0.53305	13.451
4.8653	0.53249	13.435
4.7858	0.53193	13.419
4.7064	0.53137	13.403
4.6271	0.53081	13.388
4.5479	0.53026	13.372
4.4976	0.5299	13.362
4.4473	0.52955	13.351
4.3971	0.52919	13.341
4.3469	0.52884	13.331
4.2967	0.52849	13.321
4.2466	0.52813	13.311
4.1965	0.52778	13.301
4.1464	0.52743	13.29
4.0678	0.52687	13.274
3.9893	0.52632	13.258
3.9109	0.52576	13.242
3.8325	0.52521	13.226
3.7543	0.52466	13.209
3.6761	0.52411	13.193
3.5981	0.52356	13.177
3.5201	0.52301	13.16
3.4706	0.52266	13.15
3.4211	0.52231	13.14
3.3716	0.52196	13.129
3.3222	0.52161	13.119
3.2728	0.52126	13.108
3.2234	0.52091	13.098
3.1741	0.52056	13.087
3.1248	0.52021	13.077
3.0474	0.51967	13.06
2.9701	0.51912	13.043
2.8929	0.51857	13.027
2.8158	0.51803	13.01
2.7388	0.51748	12.993
2.6618	0.51694	12.976
2.585	0.5164	12.96
2.5082	0.51585	12.943
2.4595	0.51551	12.932
2.4107	0.51516	12.921
2.362	0.51482	12.91
2.3134	0.51448	12.9
2.2648	0.51413	12.889
2.2162	0.51379	12.878
2.1676	0.51344	12.867
2.1191	0.5131	12.856
2.0429	0.51256	12.839
1.9668	0.51203	12.822
1.8908	0.51149	12.805
1.8149	0.51095	12.788
1.7391	0.51042	12.77
1.6634	0.50988	12.753
1.5877	0.50935	12.736
1.5122	0.50881	12.719
1.4642	0.50847	12.708
1.4162	0.50813	12.696
1.3683	0.50779	12.685
1.3204	0.50746	12.674
1.2725	0.50712	12.663
1.2247	0.50678	12.652
1.1769	0.50644	12.641
1.1292	0.5061	12.63
1.0542	0.50557	12.612
0.97927	0.50505	12.595
0.90446	0.50452	12.577
0.82974	0.50399	12.559
0.75511	0.50346	12.541
0.68057	0.50293	12.524
0.60612	0.50241	12.506
0.53176	0.50188	12.488
0.48451	0.50155	12.477
0.4373	0.50122	12.465
0.39013	0.50088	12.454
0.34299	0.50055	12.443
0.32356	0.50041	12.438
0.30413	0.50027	12.433
0.28472	0.50014	12.428
0.2653	0.5	12.424


==> data/mc/vf/lq2mc_20.txt <==
Rgo	V	h	
14.949	0.60175	15.376
14.88	0.60124	15.369
14.811	0.60073	15.362
14.742	0.60021	15.354
14.673	0.5997	15.347
14.604	0.59919	15.34
14.535	0.59868	15.332
14.466	0.59817	15.325
14.398	0.59766	15.318
14.319	0.59707	15.309
14.239	0.59649	15.301
14.16	0.5959	15.292
14.082	0.59532	15.283
14.003	0.59474	15.275
13.924	0.59415	15.266
13.845	0.59357	15.257
13.767	0.59299	15.249
13.699	0.59249	15.241
13.631	0.59199	15.233
13.563	0.59149	15.226
13.495	0.59099	15.218
13.427	0.59049	15.21
13.359	0.58999	15.203
13.291	0.58949	15.195
13.224	0.58899	15.187
13.146	0.58842	15.178
13.068	0.58784	15.169
12.99	0.58727	15.16
12.912	0.5867	15.151
12.835	0.58613	15.142
12.757	0.58556	15.132
12.68	0.58499	15.123
12.602	0.58442	15.114
12.535	0.58393	15.106
12.468	0.58344	15.098
12.401	0.58295	15.09
12.334	0.58246	15.082
12.268	0.58197	15.073
12.201	0.58148	15.065
12.134	0.58099	15.057
12.067	0.5805	15.049
11.991	0.57994	15.039
11.914	0.57938	15.03
11.837	0.57882	15.02
11.761	0.57826	15.011
11.684	0.5777	15.001
11.608	0.57715	14.991
11.532	0.57659	14.982
11.456	0.57603	14.972
11.39	0.57555	14.963
11.324	0.57507	14.955
11.258	0.57459	14.946
11.192	0.57411	14.938
11.126	0.57363	14.929
11.06	0.57315	14.921
10.995	0.57267	14.912
10.929	0.5722	14.903
10.853	0.57165	14.893
10.778	0.5711	14.883
10.703	0.57055	14.873
10.627	0.57	14.863
10.552	0.56946	14.853
10.477	0.56891	14.843
10.402	0.56837	14.833
10.327	0.56782	14.822
10.262	0.56735	14.813
10.197	0.56688	14.805
10.132	0.56641	14.796
10.067	0.56594	14.787
10.002	0.56548	14.778
9.9373	0.56501	14.769
9.8727	0.56454	14.76
9.808	0.56407	14.75
9.7336	0.56354	14.74
9.6593	0.563	14.729
9.585	0.56246	14.719
9.5108	0.56193	14.708
9.4366	0.56139	14.698
9.3626	0.56086	14.687
9.2886	0.56033	14.676
9.2147	0.55979	14.666
9.1507	0.55933	14.656
9.0867	0.55887	14.647
9.0228	0.55841	14.638
8.959	0.55795	14.628
8.8952	0.5575	14.619
8.8315	0.55704	14.609
8.7678	0.55658	14.6
8.7042	0.55612	14.59
8.6309	0.5556	14.579
8.5576	0.55507	14.568
8.4845	0.55455	14.557
8.4114	0.55402	14.546
8.3384	0.5535	14.535
8.2655	0.55298	14.524
8.1927	0.55246	14.513
8.1199	0.55193	14.502
8.0568	0.55148	14.492
7.9939	0.55103	14.482
7.9309	0.55058	14.472
7.8681	0.55013	14.462
7.8052	0.54968	14.453
7.7425	0.54923	14.443
7.6798	0.54879	14.433
7.6171	0.54834	14.423
7.545	0.54782	14.411
7.4728	0.54731	14.4
7.4008	0.54679	14.388
7.3289	0.54628	14.377
7.257	0.54577	14.365
7.1852	0.54526	14.354
7.1134	0.54475	14.342
7.0418	0.54423	14.33
6.9797	0.54379	14.32
6.9177	0.54335	14.31
6.8557	0.54291	14.3
6.7938	0.54247	14.29
6.7319	0.54203	14.279
6.6701	0.54159	14.269
6.6084	0.54115	14.259
6.5467	0.54071	14.248
6.4756	0.54021	14.236
6.4046	0.5397	14.224
6.3337	0.5392	14.212
6.2629	0.53869	14.2
6.1921	0.53819	14.188
6.1214	0.53769	14.176
6.0507	0.53719	14.164
5.9802	0.53669	14.152
5.919	0.53625	14.141
5.858	0.53582	14.131
5.7969	0.53539	14.12
5.736	0.53496	14.109
5.6751	0.53453	14.099
5.6142	0.53409	14.088
5.5534	0.53366	14.077
5.4927	0.53323	14.067
5.4227	0.53274	14.054
5.3528	0.53224	14.042
5.2829	0.53175	14.029
5.2132	0.53126	14.017
5.1435	0.53076	14.004
5.0738	0.53027	13.992
5.0043	0.52978	13.979
4.9348	0.52929	13.966
4.8746	0.52886	13.955
4.8145	0.52844	13.944
4.7544	0.52801	13.933
4.6944	0.52759	13.922
4.6344	0.52717	13.911
4.5745	0.52674	13.9
4.5146	0.52632	13.889
4.4548	0.5259	13.878
4.3859	0.52541	13.865
4.317	0.52493	13.852
4.2483	0.52444	13.839
4.1796	0.52396	13.826
4.1109	0.52347	13.813
4.0424	0.52299	13.8
3.9739	0.52251	13.787
3.9055	0.52202	13.774
3.8462	0.52161	13.763
3.787	0.52119	13.751
3.7279	0.52077	13.74
3.6688	0.52036	13.728
3.6097	0.51994	13.717
3.5507	0.51953	13.705
3.4918	0.51911	13.694
3.4329	0.5187	13.682
3.365	0.51822	13.669
3.2972	0.51774	13.655
3.2295	0.51727	13.642
3.1619	0.51679	13.629
3.0943	0.51631	13.615
3.0268	0.51584	13.602
2.9594	0.51537	13.588
2.892	0.51489	13.575
2.8337	0.51448	13.563
2.7754	0.51407	13.551
2.7171	0.51366	13.539
2.659	0.51325	13.527
2.6008	0.51284	13.515
2.5427	0.51244	13.503
2.4847	0.51203	13.492
2.4267	0.51162	13.48
2.3599	0.51115	13.466
2.2932	0.51068	13.452
2.2265	0.51022	13.438
2.1599	0.50975	13.424
2.0934	0.50928	13.41
2.027	0.50881	13.396
1.9606	0.50835	13.382
1.8943	0.50788	13.368
1.8368	0.50748	13.356
1.7794	0.50708	13.344
1.7221	0.50667	13.332
1.6648	0.50627	13.319
1.6076	0.50587	13.307
1.5504	0.50547	13.295
1.4932	0.50507	13.282
1.4362	0.50467	13.27
1.3704	0.50421	13.256
1.3047	0.50375	13.242
1.2391	0.50329	13.227
1.1735	0.50283	13.213
1.108	0.50237	13.199
1.0426	0.50191	13.184
0.97728	0.50145	13.17
0.912	0.50099	13.155
0.87663	0.50074	13.147
0.84129	0.5005	13.139
0.80597	0.50025	13.132
0.77067	0.5	13.124


==> data/mc/vf/lq2mc_3.txt <==
Rgo	V	h	
14.964	0.60602	15.116
14.839	0.60508	15.104
14.715	0.60414	15.092
14.59	0.6032	15.08
14.466	0.60227	15.067
14.342	0.60134	15.055
14.218	0.60041	15.042
14.095	0.59948	15.03
14.07	0.5993	15.027
14.045	0.59911	15.025
14.02	0.59892	15.022
13.995	0.59874	15.019
13.97	0.59855	15.017
13.945	0.59836	15.014
13.92	0.59818	15.012
13.895	0.59799	15.009
13.852	0.59767	15.005
13.809	0.59735	15
13.766	0.59702	14.996
13.723	0.5967	14.991
13.68	0.59638	14.986
13.637	0.59606	14.982
13.594	0.59574	14.977
13.551	0.59542	14.973
13.514	0.59514	14.969
13.477	0.59487	14.965
13.441	0.5946	14.961
13.404	0.59433	14.957
13.368	0.59405	14.953
13.331	0.59378	14.949
13.295	0.59351	14.945
13.259	0.59324	14.941
13.148	0.59242	14.929
13.038	0.5916	14.917
12.928	0.59078	14.905
12.818	0.58996	14.893
12.709	0.58915	14.881
12.599	0.58834	14.868
12.49	0.58752	14.856
12.381	0.58672	14.844
12.345	0.58645	14.84
12.309	0.58618	14.835
12.273	0.58591	14.831
12.237	0.58565	14.827
12.201	0.58538	14.823
12.165	0.58512	14.819
12.129	0.58485	14.815
12.093	0.58459	14.81
11.985	0.58378	14.798
11.876	0.58298	14.785
11.768	0.58218	14.772
11.66	0.58138	14.759
11.552	0.58058	14.746
11.444	0.57979	14.733
11.336	0.57899	14.72
11.229	0.5782	14.707
11.193	0.57794	14.703
11.158	0.57768	14.698
11.123	0.57742	14.694
11.087	0.57716	14.69
11.052	0.57689	14.685
11.016	0.57663	14.681
10.981	0.57637	14.676
10.946	0.57611	14.672
10.839	0.57533	14.659
10.732	0.57454	14.645
10.626	0.57376	14.632
10.519	0.57297	14.618
10.413	0.57219	14.605
10.307	0.57141	14.591
10.201	0.57064	14.577
10.095	0.56986	14.563
10.06	0.5696	14.559
10.025	0.56935	14.554
9.9902	0.56909	14.549
9.9553	0.56884	14.545
9.9205	0.56858	14.54
9.8857	0.56832	14.536
9.8509	0.56807	14.531
9.8161	0.56781	14.526
9.7108	0.56704	14.512
9.6057	0.56627	14.498
9.5007	0.5655	14.484
9.3959	0.56474	14.47
9.2913	0.56397	14.455
9.1868	0.56321	14.441
9.0824	0.56244	14.426
8.9782	0.56168	14.412
8.9438	0.56143	14.407
8.9095	0.56118	14.402
8.8752	0.56093	14.397
8.8409	0.56068	14.393
8.8066	0.56043	14.388
8.7723	0.56018	14.383
8.738	0.55993	14.378
8.7038	0.55968	14.373
8.6001	0.55892	14.359
8.4966	0.55817	14.344
8.3933	0.55741	14.329
8.2901	0.55666	14.314
8.1871	0.55591	14.299
8.0842	0.55516	14.284
7.9814	0.55441	14.269
7.8788	0.55366	14.253
7.845	0.55341	14.248
7.8112	0.55317	14.243
7.7774	0.55292	14.238
7.7436	0.55268	14.233
7.7099	0.55243	14.228
7.6761	0.55218	14.223
7.6424	0.55194	14.218
7.6087	0.55169	14.213
7.5066	0.55095	14.198
7.4047	0.55021	14.182
7.303	0.54947	14.166
7.2014	0.54873	14.151
7.1	0.54799	14.135
6.9987	0.54726	14.119
6.8975	0.54652	14.104
6.7965	0.54579	14.088
6.7632	0.54554	14.082
6.7299	0.5453	14.077
6.6966	0.54506	14.072
6.6634	0.54482	14.067
6.6301	0.54458	14.061
6.5969	0.54434	14.056
6.5637	0.5441	14.051
6.5305	0.54385	14.045
6.4706	0.54342	14.036
6.4108	0.54299	14.026
6.351	0.54255	14.017
6.2913	0.54212	14.007
6.2508	0.54182	14
6.2104	0.54153	13.994
6.17	0.54124	13.987
6.1296	0.54094	13.981
6.0892	0.54065	13.974
6.0488	0.54036	13.967
6.0085	0.54007	13.961
5.9682	0.53977	13.954
5.8759	0.5391	13.939
5.7838	0.53844	13.924
5.6918	0.53777	13.908
5.5999	0.5371	13.893
5.5081	0.53644	13.877
5.4165	0.53578	13.862
5.325	0.53511	13.846
5.2336	0.53445	13.831
5.1938	0.53416	13.824
5.1539	0.53388	13.817
5.1141	0.53359	13.81
5.0744	0.5333	13.803
5.0346	0.53301	13.797
4.9949	0.53273	13.79
4.9552	0.53244	13.783
4.9155	0.53215	13.776
4.8247	0.5315	13.76
4.734	0.53084	13.744
4.6434	0.53019	13.728
4.553	0.52954	13.712
4.4626	0.52888	13.696
4.3724	0.52823	13.68
4.2823	0.52758	13.664
4.1924	0.52694	13.648
4.1532	0.52665	13.641
4.114	0.52637	13.633
4.0748	0.52609	13.626
4.0356	0.52581	13.619
3.9965	0.52552	13.612
3.9574	0.52524	13.605
3.9183	0.52496	13.598
3.8793	0.52468	13.591
3.7899	0.52404	13.574
3.7006	0.52339	13.558
3.6114	0.52275	13.541
3.5224	0.52211	13.524
3.4335	0.52147	13.508
3.3447	0.52083	13.491
3.256	0.52019	13.474
3.1674	0.51956	13.457
3.1288	0.51928	13.45
3.0902	0.519	13.443
3.0517	0.51872	13.435
3.0131	0.51845	13.428
2.9746	0.51817	13.421
2.9361	0.51789	13.413
2.8977	0.51762	13.406
2.8592	0.51734	13.398
2.7712	0.51671	13.381
2.6833	0.51608	13.364
2.5956	0.51545	13.347
2.5079	0.51482	13.33
2.4204	0.51419	13.313
2.333	0.51356	13.295
2.2457	0.51294	13.278
2.1585	0.51231	13.26
2.1205	0.51204	13.253
2.0826	0.51177	13.245
2.0446	0.51149	13.238
2.0067	0.51122	13.23
1.9688	0.51095	13.222
1.9309	0.51068	13.215
1.893	0.51041	13.207
1.8552	0.51013	13.199
1.7686	0.50951	13.182
1.6821	0.50889	13.164
1.5957	0.50827	13.146
1.5094	0.50765	13.128
1.4232	0.50704	13.111
1.3372	0.50642	13.093
1.2513	0.5058	13.075
1.1655	0.50519	13.057
1.1281	0.50492	13.049
1.0907	0.50465	13.041
1.0534	0.50439	13.033
1.0161	0.50412	13.025
0.97875	0.50385	13.017
0.94147	0.50358	13.009
0.90421	0.50332	13.001
0.86697	0.50305	12.993
0.83662	0.50283	12.987
0.80629	0.50262	12.98
0.77597	0.5024	12.974
0.74566	0.50218	12.967
0.69084	0.50179	12.956
0.63606	0.5014	12.944
0.58133	0.50101	12.932
0.52665	0.50061	12.92
0.50519	0.50046	12.916
0.48375	0.50031	12.911
0.46231	0.50015	12.906
0.44088	0.5	12.902


==> data/mc/vf/lq2mc_4.txt <==
Rgo	V	h	
14.972	0.60708	15.513
14.862	0.60628	15.5
14.752	0.60548	15.486
14.642	0.60469	15.473
14.602	0.60441	15.468
14.563	0.60412	15.463
14.523	0.60383	15.458
14.483	0.60355	15.453
14.444	0.60326	15.448
14.404	0.60298	15.443
14.365	0.60269	15.438
14.325	0.60241	15.433
14.216	0.60162	15.419
14.107	0.60084	15.405
13.998	0.60006	15.392
13.889	0.59928	15.378
13.781	0.5985	15.364
13.672	0.59772	15.349
13.564	0.59695	15.335
13.456	0.59617	15.321
13.417	0.59589	15.316
13.378	0.59562	15.311
13.339	0.59534	15.306
13.3	0.59506	15.3
13.261	0.59478	15.295
13.222	0.5945	15.29
13.183	0.59422	15.285
13.144	0.59395	15.28
13.037	0.59318	15.265
12.929	0.59242	15.251
12.822	0.59165	15.236
12.715	0.59089	15.222
12.608	0.59013	15.207
12.501	0.58937	15.192
12.394	0.58862	15.177
12.288	0.58786	15.163
12.249	0.58759	15.157
12.211	0.58732	15.152
12.173	0.58705	15.146
12.134	0.58678	15.141
12.096	0.5865	15.136
12.057	0.58623	15.13
12.019	0.58596	15.125
11.981	0.58569	15.119
11.875	0.58494	15.104
11.769	0.5842	15.089
11.663	0.58345	15.074
11.558	0.58271	15.059
11.452	0.58197	15.043
11.347	0.58123	15.028
11.242	0.58049	15.012
11.137	0.57975	14.997
11.099	0.57949	14.991
11.061	0.57922	14.986
11.024	0.57896	14.98
10.986	0.57869	14.974
10.948	0.57843	14.969
10.91	0.57816	14.963
10.872	0.5779	14.957
10.835	0.57763	14.952
10.73	0.5769	14.936
10.626	0.57617	14.92
10.522	0.57545	14.904
10.418	0.57472	14.889
10.314	0.574	14.873
10.211	0.57327	14.857
10.107	0.57255	14.84
10.004	0.57183	14.824
9.9663	0.57157	14.818
9.929	0.57132	14.813
9.8918	0.57106	14.807
9.8545	0.5708	14.801
9.8172	0.57054	14.795
9.78	0.57028	14.789
9.7428	0.57002	14.783
9.7056	0.56976	14.777
9.6028	0.56905	14.761
9.5001	0.56834	14.745
9.3975	0.56763	14.728
9.2951	0.56692	14.712
9.1929	0.56621	14.695
9.0907	0.56551	14.678
8.9887	0.56481	14.662
8.8869	0.5641	14.645
8.8501	0.56385	14.639
8.8134	0.5636	14.633
8.7766	0.56334	14.626
8.7399	0.56309	14.62
8.7032	0.56284	14.614
8.6666	0.56259	14.608
8.6299	0.56233	14.602
8.5933	0.56208	14.596
8.4919	0.56139	14.579
8.3908	0.56069	14.562
8.2897	0.56	14.545
8.1888	0.5593	14.528
8.0881	0.55861	14.51
7.9874	0.55793	14.493
7.887	0.55724	14.476
7.7866	0.55655	14.458
7.7504	0.5563	14.452
7.7142	0.55606	14.446
7.678	0.55581	14.439
7.6418	0.55556	14.433
7.6057	0.55532	14.427
7.5695	0.55507	14.42
7.5334	0.55482	14.414
7.4973	0.55458	14.408
7.3975	0.5539	14.39
7.2978	0.55322	14.372
7.1983	0.55254	14.355
7.0988	0.55186	14.337
6.9996	0.55119	14.319
6.9004	0.55051	14.301
6.8014	0.54984	14.283
6.7025	0.54917	14.265
6.6669	0.54893	14.258
6.6312	0.54869	14.252
6.5955	0.54845	14.245
6.5599	0.5482	14.239
6.5243	0.54796	14.232
6.4887	0.54772	14.226
6.4531	0.54748	14.219
6.4175	0.54724	14.212
6.3191	0.54658	14.194
6.2209	0.54591	14.176
6.1229	0.54525	14.157
6.0249	0.54459	14.139
5.9271	0.54393	14.12
5.8294	0.54327	14.102
5.7319	0.54261	14.083
5.6344	0.54196	14.065
5.5993	0.54172	14.058
5.5641	0.54148	14.051
5.529	0.54125	14.044
5.4939	0.54101	14.038
5.4588	0.54078	14.031
5.4237	0.54054	14.024
5.3886	0.5403	14.017
5.3536	0.54007	14.01
5.3196	0.53984	14.004
5.2856	0.53961	13.997
5.2516	0.53938	13.99
5.2176	0.53916	13.984
5.1837	0.53893	13.977
5.1497	0.5387	13.97
5.1158	0.53847	13.964
5.0819	0.53824	13.957
5.0531	0.53805	13.951
5.0243	0.53786	13.946
4.9955	0.53766	13.94
4.9668	0.53747	13.934
4.938	0.53728	13.929
4.9092	0.53709	13.923
4.8805	0.53689	13.917
4.8518	0.5367	13.912
4.7495	0.53601	13.891
4.6474	0.53533	13.871
4.5454	0.53464	13.85
4.4435	0.53396	13.83
4.3419	0.53328	13.809
4.2403	0.5326	13.788
4.1389	0.53192	13.767
4.0377	0.53124	13.746
4.0093	0.53104	13.741
3.9809	0.53085	13.735
3.9526	0.53066	13.729
3.9242	0.53047	13.723
3.8959	0.53028	13.717
3.8675	0.53009	13.711
3.8392	0.5299	13.705
3.8109	0.52971	13.699
3.7102	0.52904	13.678
3.6095	0.52836	13.657
3.5091	0.52769	13.636
3.4087	0.52701	13.615
3.3085	0.52634	13.594
3.2085	0.52567	13.572
3.1086	0.525	13.551
3.0089	0.52433	13.529
2.9809	0.52414	13.523
2.953	0.52395	13.517
2.925	0.52377	13.511
2.8971	0.52358	13.505
2.8692	0.52339	13.499
2.8413	0.5232	13.493
2.8134	0.52302	13.487
2.7855	0.52283	13.481
2.6862	0.52216	13.459
2.5871	0.5215	13.437
2.4881	0.52083	13.415
2.3893	0.52017	13.393
2.2906	0.5195	13.372
2.192	0.51884	13.35
2.0936	0.51818	13.327
1.9954	0.51752	13.305
1.9678	0.51733	13.299
1.9403	0.51715	13.293
1.9128	0.51696	13.287
1.8853	0.51678	13.28
1.8578	0.51659	13.274
1.8303	0.51641	13.268
1.8028	0.51622	13.262
1.7753	0.51604	13.255
1.6776	0.51538	13.233
1.5799	0.51473	13.211
1.4824	0.51407	13.188
1.3851	0.51341	13.166
1.2879	0.51276	13.143
1.1908	0.51211	13.12
1.0939	0.51145	13.098
0.99711	0.5108	13.075
0.96998	0.51062	13.068
0.94286	0.51044	13.062
0.91575	0.51025	13.056
0.88866	0.51007	13.049
0.86157	0.50989	13.043
0.8345	0.50971	13.036
0.80743	0.50952	13.03
0.78038	0.50934	13.024
0.70962	0.50887	13.007
0.63893	0.50839	12.99
0.56832	0.50791	12.973
0.49779	0.50744	12.956
0.47233	0.50727	12.95
0.44688	0.50709	12.944
0.42143	0.50692	12.937
0.396	0.50675	12.931
0.37058	0.50658	12.925
0.34517	0.50641	12.919
0.31976	0.50624	12.913
0.29437	0.50607	12.907
0.19733	0.50541	12.883
0.10044	0.50476	12.859
0.0036962	0.50411	12.836
-0.092901	0.50346	12.812
-0.18935	0.50281	12.788
-0.28566	0.50216	12.764
-0.38181	0.50151	12.74
-0.47783	0.50086	12.716
-0.5029	0.50069	12.71
-0.52797	0.50052	12.703
-0.55302	0.50035	12.697
-0.57807	0.50019	12.691
-0.58497	0.50014	12.689
-0.59187	0.50009	12.687
-0.59876	0.50005	12.685
-0.60566	0.5	12.684


==> data/mc/vf/lq2mc_5.txt <==
Rgo	V	h	
14.977	0.60911	15.505
14.854	0.60821	15.492
14.732	0.60731	15.479
14.609	0.60642	15.466
14.487	0.60552	15.452
14.365	0.60463	15.439
14.244	0.60374	15.426
14.216	0.60354	15.423
14.188	0.60334	15.42
14.161	0.60313	15.417
14.133	0.60293	15.414
14.105	0.60273	15.411
14.078	0.60253	15.408
14.05	0.60233	15.405
14.022	0.60213	15.401
13.901	0.60125	15.388
13.78	0.60037	15.374
13.659	0.59949	15.361
13.539	0.59861	15.347
13.418	0.59774	15.333
13.298	0.59687	15.319
13.178	0.596	15.305
13.058	0.59514	15.291
13.03	0.59494	15.288
13.003	0.59474	15.285
12.976	0.59455	15.282
12.949	0.59435	15.278
12.921	0.59415	15.275
12.894	0.59396	15.272
12.867	0.59376	15.269
12.84	0.59357	15.265
12.72	0.59271	15.251
12.601	0.59185	15.237
12.482	0.591	15.222
12.363	0.59014	15.208
12.245	0.58929	15.193
12.126	0.58845	15.179
12.008	0.5876	15.164
11.89	0.58676	15.149
11.863	0.58657	15.146
11.836	0.58638	15.143
11.809	0.58618	15.139
11.782	0.58599	15.136
11.755	0.5858	15.132
11.729	0.58561	15.129
11.702	0.58542	15.126
11.675	0.58523	15.122
11.557	0.58439	15.107
11.44	0.58356	15.092
11.323	0.58273	15.077
11.206	0.5819	15.062
11.089	0.58107	15.046
10.972	0.58024	15.031
10.855	0.57942	15.016
10.739	0.5786	15
10.713	0.57841	14.997
10.686	0.57822	14.993
10.66	0.57804	14.989
10.633	0.57785	14.986
10.607	0.57766	14.982
10.58	0.57748	14.979
10.554	0.57729	14.975
10.528	0.57711	14.972
10.412	0.57629	14.956
10.296	0.57548	14.94
10.18	0.57467	14.924
10.065	0.57386	14.908
9.9499	0.57305	14.892
9.8349	0.57225	14.876
9.7201	0.57145	14.86
9.6054	0.57065	14.844
9.5794	0.57047	14.84
9.5533	0.57029	14.836
9.5273	0.57011	14.833
9.5012	0.56992	14.829
9.4752	0.56974	14.825
9.4492	0.56956	14.821
9.4232	0.56938	14.818
9.3971	0.5692	14.814
9.283	0.56841	14.797
9.169	0.56762	14.781
9.0552	0.56683	14.764
8.9415	0.56604	14.748
8.8281	0.56526	14.731
8.7147	0.56448	14.714
8.6016	0.5637	14.697
8.4886	0.56292	14.68
8.463	0.56274	14.676
8.4373	0.56257	14.672
8.4116	0.56239	14.668
8.386	0.56221	14.664
8.3603	0.56204	14.661
8.3347	0.56186	14.657
8.309	0.56168	14.653
8.2834	0.56151	14.649
8.1709	0.56074	14.632
8.0586	0.55997	14.614
7.9465	0.5592	14.597
7.8345	0.55844	14.58
7.7227	0.55767	14.562
7.611	0.55691	14.544
7.4996	0.55615	14.527
7.3882	0.5554	14.509
7.3629	0.55522	14.505
7.3376	0.55505	14.501
7.3123	0.55488	14.497
7.2871	0.55471	14.493
7.2618	0.55454	14.489
7.2365	0.55437	14.485
7.2113	0.55419	14.481
7.186	0.55402	14.477
7.0752	0.55327	14.459
6.9645	0.55252	14.441
6.854	0.55178	14.423
6.7436	0.55103	14.404
6.6334	0.55029	14.386
6.5234	0.54955	14.368
6.4136	0.54881	14.349
6.3039	0.54807	14.331
6.2789	0.54791	14.327
6.254	0.54774	14.323
6.2291	0.54757	14.318
6.2042	0.5474	14.314
6.1793	0.54724	14.31
6.1544	0.54707	14.306
6.1295	0.5469	14.301
6.1046	0.54674	14.297
5.9954	0.54601	14.278
5.8863	0.54528	14.26
5.7774	0.54455	14.241
5.6686	0.54382	14.222
5.5601	0.5431	14.203
5.4516	0.54238	14.184
5.3434	0.54166	14.165
5.2353	0.54094	14.146
5.2107	0.54078	14.141
5.1861	0.54062	14.137
5.1616	0.54045	14.132
5.137	0.54029	14.128
5.1125	0.54013	14.124
5.0879	0.53996	14.119
5.0634	0.5398	14.115
5.0389	0.53964	14.11
4.9312	0.53893	14.091
4.8237	0.53822	14.072
4.7164	0.53751	14.052
4.6092	0.5368	14.032
4.5022	0.5361	14.013
4.3954	0.5354	13.993
4.2887	0.53469	13.973
4.1821	0.53399	13.953
4.1579	0.53383	13.949
4.1337	0.53368	13.944
4.1095	0.53352	13.939
4.0853	0.53336	13.935
4.0611	0.5332	13.93
4.0369	0.53304	13.926
4.0127	0.53288	13.921
3.9885	0.53272	13.917
3.8824	0.53203	13.896
3.7765	0.53133	13.876
3.6707	0.53064	13.856
3.5651	0.52995	13.836
3.4596	0.52926	13.815
3.3543	0.52857	13.795
3.2491	0.52788	13.774
3.1441	0.52719	13.753
3.1203	0.52704	13.749
3.0964	0.52688	13.744
3.0725	0.52672	13.739
3.0487	0.52657	13.735
3.0248	0.52641	13.73
3.001	0.52626	13.725
2.9772	0.5261	13.72
2.9534	0.52595	13.716
2.8488	0.52526	13.695
2.7444	0.52458	13.674
2.6401	0.5239	13.653
2.536	0.52322	13.632
2.4321	0.52254	13.611
2.3283	0.52187	13.589
2.2246	0.52119	13.568
2.1212	0.52052	13.547
2.0976	0.52037	13.542
2.0741	0.52021	13.537
2.0506	0.52006	13.532
2.0271	0.51991	13.527
2.0036	0.51975	13.522
1.9801	0.5196	13.517
1.9566	0.51945	13.513
1.9331	0.5193	13.508
1.8301	0.51863	13.486
1.7272	0.51796	13.464
1.6244	0.51729	13.443
1.5218	0.51662	13.421
1.4194	0.51596	13.399
1.3171	0.51529	13.377
1.215	0.51463	13.355
1.113	0.51397	13.333
1.0898	0.51382	13.328
1.0666	0.51367	13.323
1.0435	0.51352	13.318
1.0203	0.51337	13.313
0.99713	0.51322	13.308
0.97398	0.51307	13.303
0.95084	0.51292	13.298
0.92771	0.51277	13.293
0.82615	0.51211	13.27
0.72475	0.51145	13.248
0.6235	0.51079	13.226
0.52239	0.51014	13.203
0.42144	0.50949	13.181
0.32064	0.50883	13.158
0.21999	0.50818	13.135
0.1195	0.50753	13.112
0.096645	0.50738	13.107
0.073802	0.50724	13.102
0.050966	0.50709	13.097
0.028139	0.50694	13.092
0.0053191	0.50679	13.086
-0.017493	0.50665	13.081
-0.040297	0.5065	13.076
-0.063094	0.50635	13.071
-0.11341	0.50603	13.059
-0.16368	0.5057	13.048
-0.21392	0.50538	13.036
-0.26412	0.50505	13.024
-0.31377	0.50473	13.013
-0.36338	0.50441	13.001
-0.41296	0.50409	12.99
-0.46249	0.50377	12.978
-0.512	0.50345	12.967
-0.56146	0.50313	12.955
-0.61089	0.50281	12.944
-0.66028	0.50249	12.932
-0.73271	0.50202	12.915
-0.80506	0.50156	12.898
-0.87733	0.50109	12.881
-0.94952	0.50062	12.864
-0.97358	0.50047	12.858
-0.99763	0.50031	12.852
-1.0217	0.50016	12.846
-1.0457	0.5	12.841


==> data/mc/vf/lq2mc_6.txt <==
Rgo	V	h	
14.963	0.61136	15.518
14.856	0.61055	15.509
14.748	0.60974	15.499
14.641	0.60893	15.49
14.534	0.60812	15.481
14.49	0.6078	15.477
14.447	0.60747	15.473
14.403	0.60714	15.469
14.359	0.60681	15.466
14.316	0.60649	15.462
14.272	0.60616	15.458
14.229	0.60584	15.454
14.185	0.60551	15.45
14.079	0.60471	15.441
13.972	0.60392	15.431
13.866	0.60312	15.421
13.76	0.60233	15.411
13.654	0.60154	15.402
13.548	0.60075	15.392
13.442	0.59997	15.382
13.337	0.59918	15.372
13.294	0.59886	15.368
13.251	0.59854	15.364
13.208	0.59823	15.36
13.165	0.59791	15.356
13.122	0.59759	15.351
13.079	0.59727	15.347
13.037	0.59695	15.343
12.994	0.59664	15.339
12.889	0.59586	15.329
12.784	0.59509	15.318
12.679	0.59431	15.308
12.575	0.59354	15.298
12.471	0.59277	15.287
12.366	0.592	15.277
12.262	0.59124	15.266
12.158	0.59047	15.255
12.116	0.59016	15.251
12.074	0.58985	15.247
12.031	0.58954	15.242
11.989	0.58923	15.238
11.947	0.58892	15.234
11.905	0.58861	15.229
11.863	0.5883	15.225
11.821	0.588	15.22
11.717	0.58724	15.209
11.614	0.58648	15.198
11.511	0.58573	15.187
11.408	0.58498	15.176
11.305	0.58423	15.165
11.202	0.58348	15.154
11.1	0.58273	15.143
10.998	0.58199	15.131
10.956	0.58168	15.127
10.914	0.58138	15.122
10.873	0.58108	15.118
10.831	0.58078	15.113
10.79	0.58048	15.108
10.748	0.58017	15.104
10.706	0.57987	15.099
10.665	0.57957	15.094
10.563	0.57883	15.083
10.462	0.5781	15.071
10.36	0.57736	15.059
10.259	0.57663	15.048
10.157	0.5759	15.036
10.056	0.57517	15.024
9.9553	0.57444	15.012
9.8545	0.57371	15
9.8135	0.57342	14.995
9.7725	0.57312	14.99
9.7315	0.57283	14.985
9.6905	0.57253	14.98
9.6496	0.57224	14.975
9.6087	0.57194	14.97
9.5678	0.57165	14.965
9.5269	0.57135	14.961
9.4267	0.57063	14.948
9.3266	0.56991	14.936
9.2266	0.5692	14.924
9.1267	0.56848	14.911
9.027	0.56777	14.899
8.9274	0.56705	14.886
8.828	0.56634	14.874
8.7287	0.56563	14.861
8.6882	0.56534	14.856
8.6479	0.56505	14.851
8.6075	0.56476	14.845
8.5672	0.56448	14.84
8.5268	0.56419	14.835
8.4865	0.5639	14.83
8.4463	0.56361	14.825
8.406	0.56333	14.819
8.3073	0.56262	14.806
8.2086	0.56192	14.793
8.1102	0.56122	14.78
8.0118	0.56052	14.767
7.9136	0.55982	14.754
7.8155	0.55912	14.741
7.7176	0.55842	14.728
7.6197	0.55773	14.715
7.5799	0.55745	14.709
7.5402	0.55716	14.704
7.5004	0.55688	14.698
7.4607	0.5566	14.693
7.421	0.55632	14.687
7.3813	0.55603	14.682
7.3416	0.55575	14.676
7.302	0.55547	14.671
7.2047	0.55478	14.657
7.1076	0.55409	14.644
7.0106	0.55341	14.63
6.9137	0.55272	14.616
6.8169	0.55204	14.602
6.7203	0.55136	14.589
6.6239	0.55067	14.575
6.5275	0.54999	14.561
6.4883	0.54972	14.555
6.4491	0.54944	14.549
6.41	0.54916	14.543
6.3708	0.54889	14.538
6.3317	0.54861	14.532
6.2926	0.54834	14.526
6.2535	0.54806	14.521
6.2145	0.54779	14.515
6.1187	0.54711	14.501
6.023	0.54644	14.486
5.9275	0.54576	14.472
5.832	0.54509	14.458
5.7368	0.54442	14.443
5.6416	0.54375	14.429
5.5466	0.54309	14.414
5.4517	0.54242	14.399
5.4131	0.54215	14.393
5.3745	0.54188	14.387
5.3359	0.54161	14.381
5.2973	0.54134	14.375
5.2588	0.54107	14.369
5.2203	0.5408	14.363
5.1818	0.54053	14.357
5.1434	0.54026	14.351
5.049	0.53959	14.337
4.9548	0.53893	14.322
4.8607	0.53828	14.307
4.7667	0.53762	14.292
4.6728	0.53696	14.276
4.5791	0.5363	14.261
4.4855	0.53565	14.246
4.392	0.535	14.231
4.354	0.53473	14.225
4.316	0.53447	14.218
4.278	0.5342	14.212
4.24	0.53394	14.206
4.2021	0.53367	14.2
4.1641	0.53341	14.193
4.1262	0.53314	14.187
4.0883	0.53288	14.181
3.9954	0.53223	14.165
3.9026	0.53158	14.15
3.8099	0.53093	14.134
3.7173	0.53029	14.118
3.6249	0.52964	14.103
3.5326	0.529	14.087
3.4404	0.52836	14.071
3.3483	0.52772	14.055
3.3108	0.52746	14.049
3.2734	0.5272	14.042
3.236	0.52694	14.036
3.1986	0.52668	14.029
3.1612	0.52642	14.023
3.1239	0.52616	14.016
3.0865	0.5259	14.009
3.0492	0.52564	14.003
2.9577	0.525	13.987
2.8663	0.52437	13.971
2.775	0.52373	13.954
2.6838	0.5231	13.938
2.5927	0.52247	13.922
2.5018	0.52184	13.905
2.411	0.52121	13.889
2.3203	0.52058	13.872
2.2834	0.52033	13.865
2.2466	0.52007	13.859
2.2097	0.51982	13.852
2.1729	0.51956	13.845
2.1361	0.51931	13.838
2.0993	0.51906	13.832
2.0625	0.5188	13.825
2.0258	0.51855	13.818
1.9356	0.51793	13.801
1.8456	0.51731	13.784
1.7557	0.51669	13.767
1.6659	0.51607	13.75
1.5762	0.51545	13.733
1.4866	0.51483	13.716
1.3972	0.51422	13.699
1.3079	0.51361	13.682
1.2716	0.51336	13.675
1.2352	0.51311	13.668
1.1989	0.51286	13.661
1.1627	0.51261	13.654
1.1264	0.51236	13.647
1.0902	0.51211	13.64
1.054	0.51186	13.633
1.0178	0.51161	13.626
0.92897	0.511	13.608
0.84029	0.5104	13.591
0.75174	0.50979	13.573
0.6633	0.50919	13.556
0.57498	0.50858	13.538
0.48678	0.50798	13.521
0.3987	0.50738	13.503
0.31075	0.50678	13.485
0.27496	0.50653	13.478
0.23919	0.50629	13.471
0.20344	0.50604	13.463
0.16771	0.5058	13.456
0.13201	0.50556	13.449
0.096317	0.50531	13.441
0.060647	0.50507	13.434
0.024998	0.50483	13.427
-0.062456	0.50423	13.409
-0.14979	0.50364	13.391
-0.23701	0.50304	13.373
-0.32411	0.50245	13.354
-0.41109	0.50186	13.336
-0.49796	0.50127	13.318
-0.5847	0.50068	13.299
-0.67133	0.50009	13.281
-0.67464	0.50007	13.28
-0.67796	0.50004	13.28
-0.68127	0.50002	13.279
-0.68459	0.5	13.278


==> data/mc/vf/lq2mc_7.txt <==
Rgo	V	h	
14.887	0.61313	14.94
14.762	0.61217	14.928
14.637	0.61121	14.916
14.512	0.61025	14.904
14.388	0.6093	14.892
14.361	0.60909	14.889
14.335	0.60889	14.886
14.308	0.60869	14.884
14.282	0.60849	14.881
14.256	0.60828	14.878
14.229	0.60808	14.876
14.203	0.60788	14.873
14.176	0.60768	14.871
14.052	0.60673	14.858
13.929	0.60578	14.846
13.805	0.60484	14.833
13.681	0.6039	14.821
13.558	0.60296	14.808
13.435	0.60202	14.795
13.312	0.60109	14.782
13.19	0.60015	14.769
13.164	0.59996	14.767
13.138	0.59976	14.764
13.112	0.59956	14.761
13.086	0.59937	14.758
13.06	0.59917	14.755
13.034	0.59897	14.753
13.008	0.59877	14.75
12.982	0.59858	14.747
12.86	0.59765	14.734
12.738	0.59673	14.721
12.616	0.59581	14.707
12.495	0.59489	14.694
12.373	0.59397	14.681
12.252	0.59306	14.667
12.131	0.59215	14.654
12.01	0.59124	14.64
11.985	0.59104	14.637
11.959	0.59085	14.634
11.934	0.59066	14.631
11.908	0.59047	14.628
11.883	0.59027	14.625
11.857	0.59008	14.622
11.831	0.58989	14.619
11.806	0.5897	14.616
11.686	0.58879	14.603
11.566	0.58789	14.589
11.446	0.58699	14.575
11.326	0.5861	14.561
11.207	0.5852	14.546
11.088	0.58431	14.532
10.969	0.58342	14.518
10.85	0.58253	14.503
10.824	0.58234	14.5
10.799	0.58215	14.497
10.774	0.58197	14.494
10.749	0.58178	14.491
10.724	0.58159	14.488
10.699	0.5814	14.485
10.673	0.58121	14.482
10.648	0.58103	14.479
10.53	0.58014	14.464
10.412	0.57926	14.449
10.294	0.57838	14.435
10.176	0.57751	14.42
10.059	0.57663	14.405
9.9412	0.57576	14.39
9.824	0.57489	14.375
9.707	0.57402	14.36
9.6822	0.57384	14.356
9.6574	0.57366	14.353
9.6326	0.57347	14.35
9.6078	0.57329	14.347
9.583	0.5731	14.344
9.5582	0.57292	14.34
9.5334	0.57274	14.337
9.5087	0.57255	14.334
9.3922	0.57169	14.318
9.2759	0.57083	14.303
9.1598	0.56997	14.288
9.0439	0.56912	14.272
8.9281	0.56826	14.256
8.8126	0.56741	14.241
8.6972	0.56656	14.225
8.582	0.56571	14.209
8.5576	0.56553	14.206
8.5332	0.56535	14.202
8.5088	0.56517	14.199
8.4843	0.56499	14.195
8.46	0.56481	14.192
8.4356	0.56463	14.189
8.4112	0.56445	14.185
8.3868	0.56427	14.182
8.2721	0.56343	14.166
8.1576	0.56259	14.15
8.0433	0.56175	14.133
7.9292	0.56091	14.117
7.8152	0.56007	14.101
7.7015	0.55924	14.084
7.5879	0.55841	14.068
7.4745	0.55757	14.051
7.4505	0.5574	14.048
7.4264	0.55722	14.044
7.4024	0.55705	14.041
7.3783	0.55687	14.037
7.3543	0.55669	14.034
7.3303	0.55652	14.03
7.3063	0.55634	14.026
7.2823	0.55617	14.023
7.1694	0.55534	14.006
7.0567	0.55452	13.989
6.9442	0.5537	13.972
6.8318	0.55288	13.955
6.7196	0.55206	13.938
6.6076	0.55124	13.921
6.4958	0.55043	13.904
6.3842	0.54961	13.887
6.3605	0.54944	13.883
6.3368	0.54927	13.879
6.3131	0.5491	13.875
6.2895	0.54893	13.872
6.2658	0.54875	13.868
6.2422	0.54858	13.864
6.2186	0.54841	13.861
6.195	0.54824	13.857
6.0838	0.54743	13.839
5.9728	0.54662	13.822
5.862	0.54582	13.804
5.7514	0.54502	13.787
5.641	0.54421	13.769
5.5307	0.54341	13.751
5.4206	0.54262	13.733
5.3107	0.54182	13.715
5.2874	0.54165	13.711
5.2641	0.54148	13.707
5.2408	0.54132	13.703
5.2175	0.54115	13.699
5.1942	0.54098	13.696
5.171	0.54081	13.692
5.1477	0.54064	13.688
5.1244	0.54047	13.684
5.015	0.53968	13.666
4.9057	0.53889	13.648
4.7967	0.5381	13.629
4.6878	0.53732	13.611
4.579	0.53653	13.592
4.4705	0.53575	13.574
4.3621	0.53497	13.555
4.2539	0.53419	13.536
4.2309	0.53402	13.532
4.208	0.53386	13.528
4.1851	0.53369	13.524
4.1621	0.53353	13.52
4.1392	0.53336	13.516
4.1163	0.5332	13.512
4.0934	0.53303	13.508
4.0705	0.53287	13.504
3.9628	0.53209	13.485
3.8552	0.53132	13.466
3.7478	0.53055	13.447
3.6406	0.52977	13.428
3.5336	0.52901	13.409
3.4267	0.52824	13.39
3.32	0.52747	13.37
3.2135	0.52671	13.351
3.1909	0.52655	13.347
3.1683	0.52638	13.343
3.1457	0.52622	13.338
3.1231	0.52606	13.334
3.1006	0.5259	13.33
3.078	0.52574	13.326
3.0555	0.52557	13.322
3.0329	0.52541	13.318
2.9269	0.52465	13.298
2.821	0.52389	13.278
2.7153	0.52314	13.259
2.6097	0.52238	13.239
2.5043	0.52163	13.219
2.3991	0.52087	13.199
2.2941	0.52012	13.179
2.1892	0.51937	13.159
2.167	0.51921	13.154
2.1448	0.51905	13.15
2.1225	0.51889	13.146
2.1003	0.51874	13.141
2.0781	0.51858	13.137
2.0559	0.51842	13.133
2.0337	0.51826	13.129
2.0115	0.5181	13.124
1.9071	0.51736	13.104
1.8029	0.51661	13.084
1.6988	0.51587	13.063
1.5949	0.51513	13.043
1.5597	0.51488	13.036
1.5246	0.51462	13.029
1.4895	0.51437	13.022
1.4544	0.51412	13.015
1.4193	0.51387	13.008
1.3842	0.51362	13.001
1.3492	0.51337	12.994
1.3141	0.51312	12.987
1.278	0.51287	12.979
1.2419	0.51261	12.972
1.2058	0.51235	12.965
1.1698	0.51209	12.957
1.1507	0.51196	12.954
1.1316	0.51182	12.95
1.1125	0.51169	12.946
1.0934	0.51155	12.942
1.0743	0.51142	12.938
1.0553	0.51128	12.934
1.0362	0.51114	12.93
1.0171	0.51101	12.926
0.92193	0.51033	12.907
0.82686	0.50966	12.887
0.73194	0.50898	12.868
0.63716	0.50831	12.848
0.62684	0.50823	12.846
0.61652	0.50816	12.844
0.6062	0.50809	12.842
0.59588	0.50801	12.84
0.58557	0.50794	12.838
0.57525	0.50787	12.835
0.56494	0.50779	12.833
0.55463	0.50772	12.831
0.50311	0.50736	12.82
0.45163	0.50699	12.81
0.40019	0.50663	12.799
0.3488	0.50626	12.788
0.28707	0.50582	12.775
0.2254	0.50539	12.762
0.1638	0.50495	12.749
0.10225	0.50452	12.736
0.04077	0.50408	12.723
-0.020654	0.50365	12.71
-0.082017	0.50321	12.696
-0.14332	0.50278	12.683
-0.20445	0.50235	12.67
-0.26553	0.50192	12.657
-0.32654	0.50148	12.644
-0.3875	0.50105	12.63
-0.4249	0.50079	12.622
-0.46228	0.50053	12.614
-0.49964	0.50026	12.606
-0.53698	0.5	12.598


==> data/mc/vf/lq2mc_8.txt <==
Rgo	V	h	
14.973	0.60311	15.351
14.926	0.60275	15.347
14.878	0.60238	15.343
14.831	0.60202	15.338
14.783	0.60165	15.334
14.736	0.60129	15.329
14.688	0.60093	15.325
14.641	0.60056	15.321
14.54	0.59978	15.311
14.438	0.59901	15.302
14.337	0.59823	15.292
14.236	0.59746	15.283
14.135	0.59669	15.273
14.035	0.59592	15.263
13.934	0.59515	15.253
13.833	0.59439	15.244
13.787	0.59403	15.239
13.74	0.59368	15.234
13.693	0.59332	15.23
13.646	0.59296	15.225
13.6	0.59261	15.22
13.553	0.59225	15.216
13.506	0.5919	15.211
13.46	0.59155	15.206
13.36	0.59079	15.196
13.26	0.59003	15.186
13.161	0.58928	15.176
13.061	0.58852	15.166
12.962	0.58777	15.155
12.863	0.58702	15.145
12.764	0.58628	15.135
12.665	0.58553	15.124
12.619	0.58518	15.119
12.573	0.58484	15.114
12.527	0.58449	15.109
12.481	0.58414	15.104
12.435	0.5838	15.099
12.389	0.58345	15.095
12.343	0.58311	15.09
12.297	0.58276	15.085
12.199	0.58202	15.074
12.101	0.58128	15.063
12.003	0.58055	15.052
11.905	0.57981	15.041
11.851	0.57941	15.035
11.797	0.57901	15.029
11.744	0.57861	15.023
11.69	0.5782	15.017
11.651	0.57791	15.013
11.611	0.57762	15.008
11.572	0.57732	15.004
11.533	0.57703	14.999
11.494	0.57674	14.995
11.454	0.57644	14.99
11.415	0.57615	14.986
11.376	0.57586	14.981
11.365	0.57578	14.98
11.355	0.5757	14.979
11.344	0.57562	14.978
11.333	0.57554	14.976
11.323	0.57546	14.975
11.312	0.57538	14.974
11.301	0.5753	14.973
11.291	0.57522	14.971
11.237	0.57482	14.965
11.184	0.57442	14.959
11.13	0.57403	14.953
11.077	0.57363	14.946
10.999	0.57305	14.937
10.921	0.57247	14.928
10.844	0.5719	14.919
10.766	0.57132	14.909
10.689	0.57075	14.9
10.611	0.57018	14.891
10.534	0.5696	14.881
10.457	0.56903	14.872
10.393	0.56857	14.864
10.33	0.5681	14.856
10.267	0.56763	14.849
10.204	0.56717	14.841
10.14	0.5667	14.833
10.077	0.56624	14.825
10.014	0.56577	14.817
9.9513	0.56531	14.809
9.8747	0.56475	14.799
9.7982	0.56418	14.79
9.7218	0.56362	14.78
9.6454	0.56306	14.77
9.5691	0.56251	14.76
9.4929	0.56195	14.75
9.4168	0.56139	14.741
9.3408	0.56084	14.731
9.2784	0.56038	14.722
9.216	0.55993	14.714
9.1537	0.55947	14.706
9.0915	0.55902	14.698
9.0293	0.55856	14.689
8.9671	0.55811	14.681
8.9051	0.55766	14.673
8.843	0.55721	14.664
8.7676	0.55666	14.654
8.6923	0.55612	14.644
8.617	0.55557	14.634
8.5418	0.55503	14.623
8.4667	0.55448	14.613
8.3917	0.55394	14.603
8.3167	0.5534	14.592
8.2419	0.55286	14.582
8.1804	0.55241	14.573
8.119	0.55197	14.564
8.0577	0.55153	14.556
7.9964	0.55109	14.547
7.9351	0.55065	14.538
7.8739	0.55021	14.53
7.8128	0.54977	14.521
7.7517	0.54933	14.512
7.6775	0.54879	14.501
7.6033	0.54826	14.491
7.5292	0.54773	14.48
7.4551	0.5472	14.469
7.3812	0.54667	14.458
7.3073	0.54614	14.447
7.2335	0.54561	14.436
7.1598	0.54509	14.425
7.0993	0.54466	14.416
7.0388	0.54422	14.407
6.9784	0.54379	14.398
6.918	0.54336	14.389
6.8577	0.54293	14.38
6.7974	0.54251	14.371
6.7372	0.54208	14.362
6.6771	0.54165	14.353
6.604	0.54113	14.341
6.5309	0.54061	14.33
6.4579	0.54009	14.319
6.385	0.53958	14.307
6.3122	0.53906	14.296
6.2394	0.53855	14.285
6.1667	0.53803	14.273
6.0941	0.53752	14.262
6.0345	0.5371	14.252
5.975	0.53668	14.243
5.9155	0.53626	14.233
5.8561	0.53584	14.224
5.7967	0.53542	14.214
5.7373	0.535	14.205
5.678	0.53458	14.195
5.6188	0.53417	14.186
5.5468	0.53366	14.174
5.4748	0.53316	14.162
5.4029	0.53265	14.15
5.3311	0.53215	14.138
5.2594	0.53164	14.127
5.1878	0.53114	14.115
5.1162	0.53064	14.103
5.0447	0.53014	14.091
4.986	0.52973	14.081
4.9273	0.52932	14.071
4.8687	0.52891	14.061
4.8102	0.5285	14.051
4.7517	0.5281	14.041
4.6933	0.52769	14.031
4.6349	0.52728	14.021
4.5765	0.52687	14.011
4.5056	0.52638	13.999
4.4347	0.52589	13.987
4.3639	0.5254	13.974
4.2932	0.5249	13.962
4.2226	0.52441	13.95
4.152	0.52392	13.937
4.0815	0.52344	13.925
4.0111	0.52295	13.912
3.9533	0.52255	13.902
3.8955	0.52215	13.892
3.8378	0.52175	13.882
3.7802	0.52135	13.871
3.7226	0.52095	13.861
3.665	0.52055	13.85
3.6075	0.52016	13.84
3.55	0.51976	13.83
3.4801	0.51928	13.817
3.4104	0.5188	13.804
3.3406	0.51832	13.791
3.271	0.51784	13.779
3.2014	0.51736	13.766
3.1319	0.51688	13.753
3.0625	0.5164	13.74
2.9931	0.51593	13.727
2.9362	0.51554	13.716
2.8793	0.51515	13.705
2.8225	0.51476	13.695
2.7657	0.51437	13.684
2.7089	0.51398	13.673
2.6522	0.51359	13.662
2.5956	0.5132	13.652
2.539	0.51282	13.641
2.4702	0.51234	13.628
2.4014	0.51188	13.614
2.3328	0.51141	13.601
2.2642	0.51094	13.588
2.1956	0.51047	13.574
2.1272	0.51	13.561
2.0588	0.50954	13.547
1.9905	0.50907	13.534
1.9344	0.50869	13.523
1.8784	0.50831	13.512
1.8224	0.50793	13.501
1.7665	0.50755	13.49
1.7106	0.50717	13.478
1.6547	0.50679	13.467
1.5989	0.50641	13.456
1.5432	0.50603	13.445
1.4754	0.50558	13.431
1.4077	0.50512	13.417
1.3401	0.50466	13.403
1.2725	0.5042	13.39
1.205	0.50374	13.376
1.1376	0.50329	13.362
1.0702	0.50283	13.348
1.0029	0.50238	13.334
0.94771	0.50201	13.322
0.89252	0.50163	13.311
0.83738	0.50126	13.299
0.78229	0.50089	13.288
0.7492	0.50067	13.281
0.71612	0.50045	13.274
0.68307	0.50022	13.267
0.65003	0.5	13.26


==> data/mc/vf/lq2mc_9.txt <==
Rgo	V	h	
14.996	0.60225	15.326
14.931	0.60177	15.317
14.866	0.60129	15.307
14.801	0.60081	15.298
14.736	0.60033	15.288
14.671	0.59986	15.278
14.607	0.59938	15.269
14.542	0.5989	15.259
14.477	0.59843	15.249
14.395	0.59782	15.237
14.312	0.59721	15.224
14.23	0.5966	15.212
14.147	0.596	15.199
14.065	0.59539	15.187
13.983	0.59478	15.174
13.901	0.59418	15.162
13.819	0.59357	15.149
13.755	0.5931	15.139
13.691	0.59263	15.129
13.627	0.59216	15.119
13.563	0.59169	15.109
13.499	0.59122	15.099
13.435	0.59075	15.089
13.372	0.59028	15.079
13.308	0.58982	15.069
13.227	0.58922	15.056
13.145	0.58862	15.043
13.064	0.58802	15.03
12.983	0.58742	15.017
12.919	0.58695	15.007
12.856	0.58648	14.997
12.792	0.58602	14.986
12.729	0.58555	14.976
12.665	0.58508	14.966
12.602	0.58461	14.955
12.538	0.58415	14.945
12.475	0.58368	14.935
12.458	0.58356	14.932
12.441	0.58344	14.929
12.425	0.58331	14.926
12.408	0.58319	14.924
12.391	0.58307	14.921
12.374	0.58294	14.918
12.358	0.58282	14.915
12.341	0.5827	14.913
12.257	0.58208	14.899
12.174	0.58147	14.885
12.09	0.58085	14.871
12.007	0.58024	14.857
11.964	0.57993	14.85
11.922	0.57962	14.843
11.879	0.57931	14.836
11.837	0.579	14.829
11.795	0.57868	14.821
11.752	0.57837	14.814
11.71	0.57806	14.807
11.668	0.57775	14.8
11.568	0.57702	14.783
11.469	0.57629	14.766
11.37	0.57557	14.749
11.271	0.57484	14.732
11.172	0.57412	14.715
11.073	0.57339	14.698
10.975	0.57267	14.68
10.876	0.57195	14.663
10.834	0.57164	14.656
10.792	0.57134	14.648
10.751	0.57103	14.641
10.709	0.57072	14.634
10.667	0.57042	14.626
10.626	0.57011	14.619
10.584	0.56981	14.611
10.542	0.5695	14.604
10.444	0.56879	14.587
10.347	0.56807	14.569
10.249	0.56736	14.551
10.152	0.56664	14.534
10.054	0.56593	14.516
9.9569	0.56522	14.498
9.8598	0.56451	14.481
9.7629	0.5638	14.463
9.7217	0.5635	14.455
9.6806	0.5632	14.447
9.6395	0.5629	14.44
9.5985	0.5626	14.432
9.5574	0.5623	14.425
9.5164	0.562	14.417
9.4754	0.5617	14.409
9.4344	0.5614	14.402
9.3381	0.5607	14.384
9.2418	0.56	14.366
9.1457	0.5593	14.347
9.0497	0.5586	14.329
8.9539	0.5579	14.311
8.8582	0.5572	14.293
8.7626	0.5565	14.274
8.6672	0.5558	14.256
8.6267	0.55551	14.248
8.5862	0.55521	14.24
8.5458	0.55492	14.232
8.5053	0.55462	14.225
8.4649	0.55433	14.217
8.4246	0.55403	14.209
8.3842	0.55374	14.201
8.3439	0.55345	14.193
8.249	0.55275	14.175
8.1543	0.55206	14.156
8.0597	0.55137	14.137
7.9652	0.55068	14.118
7.8709	0.55	14.1
7.7767	0.54931	14.081
7.6826	0.54863	14.062
7.5887	0.54794	14.043
7.5488	0.54765	14.035
7.509	0.54736	14.027
7.4692	0.54707	14.019
7.4294	0.54678	14.011
7.3896	0.54649	14.003
7.3499	0.5462	13.995
7.3102	0.54591	13.986
7.2705	0.54562	13.978
7.2188	0.54525	13.968
7.1672	0.54487	13.957
7.1157	0.54449	13.947
7.0642	0.54412	13.936
7.0225	0.54382	13.927
6.9809	0.54351	13.919
6.9394	0.54321	13.91
6.8978	0.54291	13.901
6.8563	0.5426	13.893
6.8148	0.5423	13.884
6.7733	0.542	13.876
6.7319	0.5417	13.867
6.6413	0.54104	13.848
6.5509	0.54038	13.829
6.4606	0.53972	13.81
6.3704	0.53906	13.791
6.2804	0.53841	13.772
6.1905	0.53775	13.752
6.1007	0.5371	13.733
6.011	0.53644	13.714
5.97	0.53615	13.705
5.9291	0.53585	13.696
5.8882	0.53555	13.687
5.8473	0.53525	13.678
5.8064	0.53495	13.67
5.7656	0.53465	13.661
5.7248	0.53436	13.652
5.684	0.53406	13.643
5.5949	0.53341	13.623
5.5059	0.53276	13.604
5.417	0.53211	13.584
5.3283	0.53147	13.565
5.2397	0.53082	13.545
5.1512	0.53017	13.525
5.0628	0.52953	13.505
4.9746	0.52888	13.486
4.9343	0.52859	13.477
4.894	0.5283	13.467
4.8537	0.528	13.458
4.8135	0.52771	13.449
4.7732	0.52742	13.44
4.7331	0.52712	13.431
4.6929	0.52683	13.422
4.6528	0.52654	13.413
4.5651	0.5259	13.393
4.4775	0.52526	13.373
4.3901	0.52462	13.353
4.3028	0.52398	13.332
4.2156	0.52334	13.312
4.1285	0.52271	13.292
4.0415	0.52207	13.272
3.9547	0.52144	13.251
3.915	0.52115	13.242
3.8754	0.52086	13.233
3.8358	0.52057	13.224
3.7962	0.52028	13.214
3.7566	0.51999	13.205
3.7171	0.5197	13.195
3.6776	0.51941	13.186
3.6381	0.51912	13.177
3.5518	0.51849	13.156
3.4657	0.51786	13.136
3.3796	0.51723	13.115
3.2937	0.5166	13.094
3.2079	0.51597	13.074
3.1223	0.51534	13.053
3.0367	0.51472	13.032
2.9513	0.51409	13.011
2.9123	0.51381	13.002
2.8733	0.51352	12.992
2.8343	0.51323	12.983
2.7953	0.51295	12.973
2.7564	0.51266	12.964
2.7175	0.51238	12.954
2.6786	0.51209	12.945
2.6398	0.51181	12.935
2.5549	0.51119	12.914
2.4702	0.51057	12.893
2.3855	0.50995	12.872
2.301	0.50933	12.851
2.2166	0.50871	12.829
2.1323	0.50809	12.808
2.0482	0.50748	12.787
1.9641	0.50686	12.766
1.9257	0.50658	12.756
1.8874	0.5063	12.746
1.849	0.50602	12.736
1.8107	0.50574	12.727
1.7724	0.50546	12.717
1.7342	0.50518	12.707
1.6959	0.5049	12.697
1.6577	0.50462	12.687
1.5742	0.50401	12.666
1.4908	0.5034	12.644
1.4076	0.50279	12.623
1.3244	0.50219	12.601
1.2495	0.50164	12.582
1.1747	0.50109	12.562
1.0999	0.50055	12.542
1.0253	0.5	12.523


==> data/mc/vf/lq2mc_final.txt <==
Rgo	V	h	
-1.7139	0.5	12.398
0.2653	0.5	12.424
0.44088	0.5	12.902
-0.60566	0.5	12.684
-1.0457	0.5	12.841
-0.68459	0.5	13.278
-0.53698	0.5	12.598
0.65003	0.5	13.26
1.0253	0.5	12.523
-1.6525	0.5	12.865
0.22236	0.5	12.652
0.13772	0.5	12.779
-0.10224	0.5	12.595
-0.037995	0.5	13.286
-0.04598	0.5	12.139
-0.43109	0.5	12.92
0.45163	0.5	12.38
-0.2566	0.5	12.762
-0.41677	0.5	12.866
0.77067	0.5	13.124

